Verified SHAP: Provable Bounds for Exact Shapley Values of Neural Networks

Shapley additive explanations (SHAP) are widely recognised as computationally intractable for neural networks, since they induce an exponential search space over the input features. In this work, we take a first step towards scaling exact SHAP computation to larger search spaces by introducing an algorithm that leverages recent advances in neural network verification to compute arbitrarily tight exact lower and upper bounds on SHAP values for neural networks, ultimately recovering the exact SHAP values. We demonstrate that our approach scales to orders of magnitude larger search spaces than state-of-the-art exact methods. This provides an important first step towards exact SHAP computation and establishes a principled cornerstone for evaluating statistical approximation methods on larger search spaces.

==> data/automobile-mlp-32x2_l2_mean.csv <==
num_samples,KernelSHAP_min_error,LeverageSHAP_min_error,LinearMSR_min_error,PermutationSHAP_min_error,TreeMSR_min_error,KernelSHAP_max_error,LeverageSHAP_max_error,LinearMSR_max_error,PermutationSHAP_max_error,TreeMSR_max_error,KernelSHAP_mean_error,LeverageSHAP_mean_error,LinearMSR_mean_error,PermutationSHAP_mean_error,TreeMSR_mean_error,KernelSHAP_std_error,LeverageSHAP_std_error,LinearMSR_std_error,PermutationSHAP_std_error,TreeMSR_std_error,KernelSHAP_count,LeverageSHAP_count,LinearMSR_count,PermutationSHAP_count,TreeMSR_count,KernelSHAP_area_lower,LeverageSHAP_area_lower,LinearMSR_area_lower,PermutationSHAP_area_lower,TreeMSR_area_lower,KernelSHAP_area_upper,LeverageSHAP_area_upper,LinearMSR_area_upper,PermutationSHAP_area_upper,TreeMSR_area_upper,KernelSHAP_highlight_error,LeverageSHAP_highlight_error,LinearMSR_highlight_error,PermutationSHAP_highlight_error,TreeMSR_highlight_error
200,0.011096815592194964,0.010694269339121647,0.010406985731319792,0.010598280382399353,0.0427057583317252,0.02653306739155845,0.026469097614133442,0.02190511598806129,0.039872867819514234,0.07375915137443939,0.017533006926616804,0.016226116212696925,0.016185508630759696,0.024155008426119732,0.059250795482716855,0.0031203723460113066,0.0027121189580388764,0.002666540599859328,0.005983593049523264,0.00680772522069597,100,100,100,100,100,0.011096815592194964,0.010694269339121647,0.010406985731319792,0.010598280382399353,0.0427057583317252,0.02653306739155845,0.026469097614133442,0.02190511598806129,0.039872867819514234,0.07375915137443939,0.017533006926616804,0.016226116212696925,0.016185508630759696,0.024155008426119732,0.059250795482716855
259,0.007876551692269607,0.009014949118279589,0.008696414011011662,0.009524122289496319,0.03897625625436107,0.020811827882948067,0.020719276861595255,0.021138734175775633,0.033395199494481095,0.06972682610841222,0.014537284588115575,0.014007843217727006,0.014050890339448811,0.02133097469145484,0.05307795765667241,0.002418609531389428,0.0023947158515529293,0.002461023930258881,0.004931017289876412,0.005871982995821212,100,100,100,100,100,0.007876551692269607,0.009014949118279589,0.008696414011011662,0.009524122289496319,0.03897625625436107,0.020811827882948067,0.020719276861595255,0.021138734175775633,0.033395199494481095,0.06972682610841222,0.014537284588115575,0.014007843217727006,0.014050890339448811,0.02133097469145484,0.05307795765667241
335,0.007147762034350481,0.007371798824063956,0.00659946929222833,0.008025159943375227,0.03484765597125038,0.017248261456719503,0.015692237491013852,0.015665280574485217,0.025249924429853184,0.05955280428967683,0.0121539884030109,0.011198528089911161,0.011466380678534187,0.017216270202341812,0.04643221679609478,0.0020613106937257056,0.0016848638590609792,0.0018294745285404516,0.0034250933541557166,0.005155494864998164,100,100,100,100,100,0.007147762034350481,0.007371798824063956,0.00659946929222833,0.008025159943375227,0.03484765597125038,0.017248261456719503,0.015692237491013852,0.015665280574485217,0.025249924429853184,0.05955280428967683,0.0121539884030109,0.011198528089911161,0.011466380678534187,0.017216270202341812,0.04643221679609478
434,0.006192649548494362,0.006981516786657356,0.005571570559853892,0.009413328127048606,0.028817393255529976,0.014289338154920056,0.014156631525845878,0.013738552204607686,0.025614115748225648,0.04528578542557374,0.010342576875163214,0.009614745357944517,0.009646949696770353,0.015333042625808514,0.038713904980358045,0.001544831318555144,0.0014877657420135236,0.0014702597997807653,0.0035678826044528234,0.0034387880628973465,100,100,100,100,100,0.006192649548494362,0.006981516786657356,0.005571570559853892,0.009413328127048606,0.028817393255529976,0.014289338154920056,0.014156631525845878,0.013738552204607686,0.025614115748225648,0.04528578542557374,0.010342576875163214,0.009614745357944517,0.009646949696770353,0.015333042625808514,0.038713904980358045
563,0.005430400298662886,0.004588836910950216,0.005519947539784699,0.005927809239961743,0.02503862545577131,0.01280584849699944,0.012657685171007209,0.011002205198295069,0.021792003336698923,0.039707390017621226,0.008579407696517495,0.007979521006507723,0.00807370469441242,0.013612637516692814,0.0324844756064718,0.0013754571371317461,0.0012469796572806154,0.0011912598258244174,0.002699539525536731,0.002703463457306874,100,100,100,100,100,0.005430400298662886,0.004588836910950216,0.005519947539784699,0.005927809239961743,0.02503862545577131,0.01280584849699944,0.012657685171007209,0.011002205198295069,0.021792003336698923,0.039707390017621226,0.008579407696517495,0.007979521006507723,0.00807370469441242,0.013612637516692814,0.0324844756064718
729,0.0045131465161802045,0.004339639797088419,0.0048196120674803555,0.006850954564253469,0.02011834173857691,0.010998641058977453,0.009592056280264103,0.009235077290600758,0.01792688931232732,0.03495040969366923,0.007464081769213736,0.006877003366340424,0.0068604824766446415,0.010684836590266422,0.027153952012941324,0.001298783729500495,0.0010685581421596643,0.0010053141176557142,0.002234572490347511,0.002912192268721794,100,100,100,100,100,0.0045131465161802045,0.004339639797088419,0.0048196120674803555,0.006850954564253469,0.02011834173857691,0.010998641058977453,0.009592056280264103,0.009235077290600758,0.01792688931232732,0.03495040969366923,0.007464081769213736,0.006877003366340424,0.0068604824766446415,0.010684836590266422,0.027153952012941324
945,0.004259807060072725,0.0040037525518286125,0.004189300072464131,0.005923417139112642,0.017755167093280965,0.00908448116283255,0.008326300529104448,0.007986919827343267,0.016348309715283418,0.028656255332788528,0.006377142814653102,0.006119404840851002,0.006102698487822788,0.009682223063008538,0.021919408467103767,0.0009393625349017838,0.0008926984824183338,0.0008990498696682085,0.0020339242706021916,0.0019135200150635122,100,100,100,100,100,0.004259807060072725,0.0040037525518286125,0.004189300072464131,0.005923417139112642,0.017755167093280965,0.00908448116283255,0.008326300529104448,0.007986919827343267,0.016348309715283418,0.028656255332788528,0.006377142814653102,0.006119404840851002,0.006102698487822788,0.009682223063008538,0.021919408467103767
1225,0.0036357247417015677,0.0032942177252193203,0.0036708655394367606,0.004890665164480377,0.013110363186348277,0.008326221740601962,0.007270556861783668,0.006661563238970036,0.013367385508504186,0.022302506993798057,0.005541688221200005,0.005180674150345949,0.005278736680553244,0.008521436839743948,0.0174122573098895,0.0009383733724879017,0.0007920423904756159,0.0006297043252503812,0.0018629042949351434,0.0018671435606018127,100,100,100,100,100,0.0036357247417015677,0.0032942177252193203,0.0036708655394367606,0.004890665164480377,0.013110363186348277,0.008326221740601962,0.007270556861783668,0.006661563238970036,0.013367385508504186,0.022302506993798057,0.005541688221200005,0.005180674150345949,0.005278736680553244,0.008521436839743948,0.0174122573098895
1587,0.002913996186079582,0.0027618105129366558,0.002858434567923719,0.004041263298855624,0.010006298378089298,0.006888554514479676,0.006005320077253646,0.007284915281944231,0.012680669786047323,0.017883199505071376,0.0049372622615935485,0.0045075741641409294,0.004641036118280361,0.0078054400187938956,0.013774040133624583,0.0006691019264228351,0.000623688168329417,0.0006586979139438462,0.0018536511148432961,0.0013671446316190397,100,100,100,100,100,0.002913996186079582,0.0027618105129366558,0.002858434567923719,0.004041263298855624,0.010006298378089298,0.006888554514479676,0.006005320077253646,0.007284915281944231,0.012680669786047323,0.017883199505071376,0.0049372622615935485,0.0045075741641409294,0.004641036118280361,0.0078054400187938956,0.013774040133624583
2056,0.0026689693147479185,0.0026280423856279616,0.002491344906254273,0.0031615600301276386,0.007787110043492429,0.005819154368003006,0.005435701535307802,0.005491233873179938,0.013819728347644727,0.013990172137918751,0.004153187832652566,0.0038337954893596497,0.0038463949319702028,0.006468299903514513,0.01079955560500031,0.0006349591974303318,0.0005664222340371712,0.0006336140855144982,0.001726282996117302,0.0011874611310078627,100,100,100,100,100,0.0026689693147479185,0.0026280423856279616,0.002491344906254273,0.0031615600301276386,0.007787110043492429,0.005819154368003006,0.005435701535307802,0.005491233873179938,0.013819728347644727,0.013990172137918751,0.004153187832652566,0.0038337954893596497,0.0038463949319702028,0.006468299903514513,0.01079955560500031
2664,0.0021978889395508337,0.0025792852112080386,0.002171548894415946,0.0034894513921513628,0.006065716909618011,0.00506306714391741,0.005063319042166517,0.004264880237451495,0.009661141114285676,0.009817788473725246,0.003549940356127868,0.003462837643789752,0.0033463526836654983,0.005963812193019699,0.008379112963816623,0.0005249985647646819,0.0005202457008524435,0.00047297350125292796,0.0012649613732694063,0.0008192806368411418,100,100,100,100,100,0.0021978889395508337,0.0025792852112080386,0.002171548894415946,0.0034894513921513628,0.006065716909618011,0.00506306714391741,0.005063319042166517,0.004264880237451495,0.009661141114285676,0.009817788473725246,0.003549940356127868,0.003462837643789752,0.0033463526836654983,0.005963812193019699,0.008379112963816623
3451,0.0020282008669895266,0.002126377859062378,0.001957699383828725,0.003343712403779157,0.004882444272469115,0.00445187855995577,0.003835773070426399,0.004469840673085192,0.009653192941752889,0.008352431060148578,0.0030805478337934257,0.0030515662314598625,0.0029737490429241537,0.00526429572283257,0.0066213995190342375,0.0004889023038838965,0.00037945271951300946,0.0004645953123195136,0.0012699070544616958,0.0006749558713262746,100,100,100,100,100,0.0020282008669895266,0.002126377859062378,0.001957699383828725,0.003343712403779157,0.004882444272469115,0.00445187855995577,0.003835773070426399,0.004469840673085192,0.009653192941752889,0.008352431060148578,0.0030805478337934257,0.0030515662314598625,0.0029737490429241537,0.00526429572283257,0.0066213995190342375
4472,0.0014845206807278842,0.0017635427998452685,0.0015173097899653341,0.0015853644841776345,0.0038730466059745706,0.0035965549502672196,0.003822566906073404,0.0037770096809068756,0.007994008540107244,0.006230710103144111,0.002624893462850551,0.0026520656964734105,0.002538178488126577,0.004649128027357211,0.0051032076837090115,0.00040855441785112067,0.00038441796878981157,0.0004097249461059175,0.0011108894338133603,0.00048058731400577894,100,100,100,100,100,0.0014845206807278842,0.0017635427998452685,0.0015173097899653341,0.0015853644841776345,0.0038730466059745706,0.0035965549502672196,0.003822566906073404,0.0037770096809068756,0.007994008540107244,0.006230710103144111,0.002624893462850551,0.0026520656964734105,0.002538178488126577,0.004649128027357211,0.0051032076837090115
5793,0.0015644402092822708,0.0015121086894558096,0.0014727895310226457,0.0021583783738409086,0.0031546037482320564,0.003346944684072343,0.0031166169416828302,0.0031119271370787438,0.006737859975936874,0.004955120305780743,0.002341492139106406,0.002275699169886063,0.0021800927909104194,0.004024395866721424,0.003964507599910316,0.00035459319484029976,0.00035628263333148565,0.00034280314123926657,0.0009699193152599199,0.00038390858935722754,100,100,100,100,100,0.0015644402092822708,0.0015121086894558096,0.0014727895310226457,0.0021583783738409086,0.0031546037482320564,0.003346944684072343,0.0031166169416828302,0.0031119271370787438,0.006737859975936874,0.004955120305780743,0.002341492139106406,0.002275699169886063,0.0021800927909104194,0.004024395866721424,0.003964507599910316
7506,0.0012705806551735993,0.0011993390631766286,0.0013738923445408711,0.0016284135138871214,0.0024055164551297346,0.0028556265283705643,0.0024840836558593215,0.0025854283003664043,0.005488590900104741,0.003941998111077465,0.0019903724348446037,0.0019352925503249372,0.0018681490177205268,0.003324344312162148,0.003073920583110839,0.0003205310875191242,0.00028538869076004446,0.0002761478492123109,0.0007594321661979188,0.0003345387236606999,100,100,100,100,100,0.0012705806551735993,0.0011993390631766286,0.0013738923445408711,0.0016284135138871214,0.0024055164551297346,0.0028556265283705643,0.0024840836558593215,0.0025854283003664043,0.005488590900104741,0.003941998111077465,0.0019903724348446037,0.0019352925503249372,0.0018681490177205268,0.003324344312162148,0.003073920583110839
9724,0.0009244908286984163,0.0011051797163436784,0.0010937596805506201,0.0015091076445903455,0.0017692658030122464,0.0023870021412234774,0.0024034514060420602,0.0021734762955574237,0.004744684433002537,0.0033033384653604675,0.0017559836184954391,0.0016414714835182788,0.0016276588757501607,0.003095426357110137,0.0023785397826977246,0.00024563078059970314,0.0002409933213649109,0.00023686591204327516,0.0007378597372383748,0.0002816365167739195,100,100,100,100,100,0.0009244908286984163,0.0011051797163436784,0.0010937596805506201,0.0015091076445903455,0.0017692658030122464,0.0023870021412234774,0.0024034514060420602,0.0021734762955574237,0.004744684433002537,0.0033033384653604675,0.0017559836184954391,0.0016414714835182788,0.0016276588757501607,0.003095426357110137,0.0023785397826977246
12599,0.0010536909657428376,0.001023583773461203,0.0009157156928383854,0.0014607181705352955,0.001205515015593969,0.002107074804039209,0.0019791767451898196,0.0019420961716421854,0.003985053262099725,0.0023579083832875923,0.0015069807406901663,0.0014725793598135656,0.001454289603374572,0.002626133588178532,0.0018621299238917512,0.0002183615605028387,0.0001983281834490677,0.00020401291872758657,0.0005994975471715546,0.000244515466122917,100,100,100,100,100,0.0010536909657428376,0.001023583773461203,0.0009157156928383854,0.0014607181705352955,0.001205515015593969,0.002107074804039209,0.0019791767451898196,0.0019420961716421854,0.003985053262099725,0.0023579083832875923,0.0015069807406901663,0.0014725793598135656,0.001454289603374572,0.002626133588178532,0.0018621299238917512
16323,0.0008908140724897659,0.0007910515940350097,0.0007655974674439626,0.0012670393919698238,0.0011415984456496933,0.0017988746911828434,0.0016795696342664815,0.0017797831810974084,0.003641381153162422,0.0018314804613941574,0.0013053553978979089,0.0012632457688085599,0.0012392402629013404,0.0024300955737109426,0.0014866337234307001,0.00017704948096829254,0.00018085636472091752,0.0001948032021692975,0.0005174413856357639,0.0001634425447687705,100,100,100,100,100,0.0008908140724897659,0.0007910515940350097,0.0007655974674439626,0.0012670393919698238,0.0011415984456496933,0.0017988746911828434,0.0016795696342664815,0.0017797831810974084,0.003641381153162422,0.0018314804613941574,0.0013053553978979089,0.0012632457688085599,0.0012392402629013404,0.0024300955737109426,0.0014866337234307001
21147,0.0007463882891928644,0.0007066838263131707,0.0007571118035385646,0.0009952773398482562,0.0008743678939784947,0.0016177477726890873,0.0015898319699263704,0.0016716018132968199,0.003444233218191439,0.001556726958900965,0.0011286491091317752,0.001088217544049227,0.001093093258615994,0.002027642915169482,0.0012328895943239766,0.0001542781132426979,0.00018335258525544091,0.00017098860965809913,0.00046024675199671635,0.0001221246317304344,100,100,100,100,100,0.0007463882891928644,0.0007066838263131707,0.0007571118035385646,0.0009952773398482562,0.0008743678939784947,0.0016177477726890873,0.0015898319699263704,0.0016716018132968199,0.003444233218191439,0.001556726958900965,0.0011286491091317752,0.001088217544049227,0.001093093258615994,0.002027642915169482,0.0012328895943239766
27397,0.0007205302661255396,0.0006389738375345098,0.0006106800473495685,0.0009718492636867287,0.0005931135355654258,0.0012888436734787613,0.001221631629604486,0.0013023234042940544,0.002993221501115427,0.0013261135936316153,0.0009746501531171836,0.0009382761635975065,0.0009602566900639376,0.0018033486632551543,0.0009788178478926544,0.0001356139527528693,0.00014195656532516526,0.00014014154385691874,0.0004219086357538457,0.00012028607757221607,100,100,100,100,100,0.0007205302661255396,0.0006389738375345098,0.0006106800473495685,0.0009718492636867287,0.0005931135355654258,0.0012888436734787613,0.001221631629604486,0.0013023234042940544,0.002993221501115427,0.0013261135936316153,0.0009746501531171836,0.0009382761635975065,0.0009602566900639376,0.0018033486632551543,0.0009788178478926544
35495,0.0006284689325244356,0.00044732225664696046,0.0006201791092181796,0.0007953528530326604,0.0005187491824489484,0.0010952058656445416,0.0011293181473289798,0.0011286821552880363,0.0030109005357309665,0.0010479677231095062,0.0008557635868966007,0.0008257850868859881,0.0008219064834001529,0.0015928097311810748,0.0008162211918075584,0.00011260698595748193,0.0001261725134428268,0.00011280624380617852,0.0003854135143313946,9.470205133111335e-05,100,100,100,100,100,0.0006284689325244356,0.00044732225664696046,0.0006201791092181796,0.0007953528530326604,0.0005187491824489484,0.0010952058656445416,0.0011293181473289798,0.0011286821552880363,0.0030109005357309665,0.0010479677231095062,0.0008557635868966007,0.0008257850868859881,0.0008219064834001529,0.0015928097311810748,0.0008162211918075584
45986,0.000472866114124989,0.0004795367955085614,0.0005012547332466786,0.0007133167573783709,0.0004443423655063957,0.0010080619566248102,0.0010626009046754608,0.0010252860136288437,0.0022675783510798593,0.0009158328240286238,0.0007173272685495695,0.0007266631680692803,0.0007038718681533173,0.0013960835594526225,0.0006946804010548591,0.00011917727272204918,0.0001061698821842309,9.302106910694269e-05,0.00034107654552044874,8.961981641713584e-05,100,100,100,100,100,0.000472866114124989,0.0004795367955085614,0.0005012547332466786,0.0007133167573783709,0.0004443423655063957,0.0010080619566248102,0.0010626009046754608,0.0010252860136288437,0.0022675783510798593,0.0009158328240286238,0.0007173272685495695,0.0007266631680692803,0.0007038718681533173,0.0013960835594526225,0.0006946804010548591
59577,0.0003817172001299247,0.00030457621920978106,0.00037809280257627677,0.0006502923350377029,0.00035509104508080414,0.0008221480971150187,0.0007955683502837204,0.0008947354638978546,0.0022522294586978637,0.0007637979094483648,0.0006085603587140621,0.0005786748538702051,0.0006141736085047575,0.001225019300798835,0.0005714331268680971,9.788511376396413e-05,8.354478538363389e-05,9.526323635483295e-05,0.000285572712216569,8.171642937917745e-05,100,100,100,100,100,0.0003817172001299247,0.00030457621920978106,0.00037809280257627677,0.0006502923350377029,0.00035509104508080414,0.0008221480971150187,0.0007955683502837204,0.0008947354638978546,0.0022522294586978637,0.0007637979094483648,0.0006085603587140621,0.0005786748538702051,0.0006141736085047575,0.001225019300798835,0.0005714331268680971
77186,0.00034217280478232505,0.0003114908850410117,0.00037448993424741195,0.0006134178488434459,0.00034673140023690717,0.000743181742093338,0.0007412027514143215,0.0007235184180763443,0.0018594480117592371,0.0006555141802750207,0.0005431878853105611,0.0005333861090070526,0.000536058824194293,0.0011174321807682042,0.0005068805220738639,9.134326761816521e-05,8.105210974438264e-05,7.204230174973159e-05,0.0002658500814226616,6.917595081956519e-05,100,100,100,100,100,0.00034217280478232505,0.0003114908850410117,0.00037448993424741195,0.0006134178488434459,0.00034673140023690717,0.000743181742093338,0.0007412027514143215,0.0007235184180763443,0.0018594480117592371,0.0006555141802750207,0.0005431878853105611,0.0005333861090070526,0.000536058824194293,0.0011174321807682042,0.0005068805220738639
100000,0.00030790672781635676,0.00031226330251609064,0.00032039045537042213,0.0006270299527502436,0.00031907386849594125,0.0007204058507830798,0.000639299218000007,0.0006247640906806054,0.0015924543525429019,0.0006236384578009411,0.0004843164365994522,0.00045738381000606196,0.0004454192089263016,0.000991620019023259,0.00045342762078523036,7.005203274689082e-05,6.749574519013248e-05,6.245502555119741e-05,0.0002139601909637055,5.710238735920597e-05,100,100,100,100,100,0.00030790672781635676,0.00031226330251609064,0.00032039045537042213,0.0006270299527502436,0.00031907386849594125,0.0007204058507830798,0.000639299218000007,0.0006247640906806054,0.0015924543525429019,0.0006236384578009411,0.0004843164365994522,0.00045738381000606196,0.0004454192089263016,0.000991620019023259,0.00045342762078523036


==> data/automobile-mlp-32x2_linf_0.csv <==
num_samples,KernelSHAP_min_error,LeverageSHAP_min_error,LinearMSR_min_error,PermutationSHAP_min_error,TreeMSR_min_error,KernelSHAP_max_error,LeverageSHAP_max_error,LinearMSR_max_error,PermutationSHAP_max_error,TreeMSR_max_error,KernelSHAP_mean_error,LeverageSHAP_mean_error,LinearMSR_mean_error,PermutationSHAP_mean_error,TreeMSR_mean_error,KernelSHAP_std_error,LeverageSHAP_std_error,LinearMSR_std_error,PermutationSHAP_std_error,TreeMSR_std_error,KernelSHAP_count,LeverageSHAP_count,LinearMSR_count,PermutationSHAP_count,TreeMSR_count,KernelSHAP_area_lower,LeverageSHAP_area_lower,LinearMSR_area_lower,PermutationSHAP_area_lower,TreeMSR_area_lower,KernelSHAP_area_upper,LeverageSHAP_area_upper,LinearMSR_area_upper,PermutationSHAP_area_upper,TreeMSR_area_upper,KernelSHAP_highlight_error,LeverageSHAP_highlight_error,LinearMSR_highlight_error,PermutationSHAP_highlight_error,TreeMSR_highlight_error
200,0.022560276914083133,0.024137939402605113,0.02283699759472187,0.02792006537318232,0.10619783812984657,0.07437060168617887,0.07732582603825644,0.06423750144070117,0.1431701578696568,0.2333457825923348,0.04034021001915268,0.03773708860972695,0.03733898156295487,0.07042595060194531,0.1596647616506144,0.010166999735659288,0.008916258301413597,0.00871385747845145,0.024334372009285034,0.024501536966264868,100,100,100,100,100,0.022560276914083133,0.024137939402605113,0.02283699759472187,0.02792006537318232,0.10619783812984657,0.07437060168617887,0.07732582603825644,0.06423750144070117,0.1431701578696568,0.2333457825923348,0.02971548821678315,0.050987240227097,0.033396216443222104,0.04246386587619775,0.15815178296910612
259,0.02048246445619184,0.016701744239660476,0.017974998247451468,0.024733886159956482,0.092502822300911,0.06260852850170373,0.0517202587069428,0.059362085209925614,0.1356296242401004,0.2083710169792392,0.033174763649736726,0.03272662263555097,0.03405761833797447,0.06312336161248386,0.1427044572075373,0.007511151247626596,0.007632439164781362,0.009390816543818934,0.021343536998702964,0.022860384376857355,100,100,100,100,100,0.02048246445619184,0.016701744239660476,0.017974998247451468,0.024733886159956482,0.092502822300911,0.06260852850170373,0.0517202587069428,0.059362085209925614,0.1356296242401004,0.2083710169792392,0.03650241022834537,0.03108863610503592,0.03800925094078859,0.08431007452309136,0.13255835787778472
335,0.018139330086537765,0.01532271175818975,0.01497708761541498,0.020671490107973388,0.08412615285950226,0.047782468710090065,0.05341293653695814,0.05196500514230795,0.09727767248948416,0.171743939890019,0.027960833304061548,0.025938190657068972,0.02686971282963408,0.051262409521515166,0.12305654801300302,0.0064929983284831285,0.005772899361430906,0.006463480779614377,0.014508924536415493,0.020821797818992755,100,100,100,100,100,0.018139330086537765,0.01532271175818975,0.01497708761541498,0.020671490107973388,0.08412615285950226,0.047782468710090065,0.05341293653695814,0.05196500514230795,0.09727767248948416,0.171743939890019,0.03421327246419405,0.0249902946712241,0.025054294665182164,0.0391588617364566,0.1299727580136656
434,0.014848502459662842,0.013258568018722328,0.011947450745710884,0.02171126408502455,0.07265963444156975,0.039412533463458466,0.040971262110897466,0.03514442447846723,0.10236876869574191,0.15000398547152108,0.024140101536407742,0.022244560215957217,0.02238147611966882,0.04628239155225455,0.1021369974271445,0.0056438284759837845,0.005247246971578077,0.004867349771314017,0.01564108214988901,0.015414553392035528,100,100,100,100,100,0.014848502459662842,0.013258568018722328,0.011947450745710884,0.02171126408502455,0.07265963444156975,0.039412533463458466,0.040971262110897466,0.03514442447846723,0.10236876869574191,0.15000398547152108,0.03053341748226216,0.02312265330962518,0.023037559790196362,0.03523287206888215,0.0756521656096047
563,0.01016174542720627,0.009762009910997071,0.009907084590738115,0.01566706936061381,0.05014563766713481,0.03435504642670817,0.034233499708757,0.027700101558968883,0.07443567711114896,0.12161419550626143,0.0195227476989445,0.018038934546973924,0.018032206612905416,0.04046527929030359,0.08472252908886825,0.004203493480467849,0.004134087487304933,0.003707825229104044,0.011025229066195026,0.013234467140712877,100,100,100,100,100,0.01016174542720627,0.009762009910997071,0.009907084590738115,0.01566706936061381,0.05014563766713481,0.03435504642670817,0.034233499708757,0.027700101558968883,0.07443567711114896,0.12161419550626143,0.016262039291755834,0.02276096570644387,0.015114244014628884,0.025025270760059393,0.08489576328874318
729,0.009823645591320887,0.009018851424998059,0.009445186364740735,0.015105641111731294,0.04105652228773099,0.030235178416287447,0.030143074610672685,0.027027205764166506,0.05923901777182307,0.107975243507729,0.017120586111345287,0.01569371006670876,0.01562065577993226,0.03139858108562018,0.07033942114826151,0.003743682813849142,0.003972498412924701,0.0033002344236528975,0.009633603452551891,0.011066500446592109,100,100,100,100,100,0.009823645591320887,0.009018851424998059,0.009445186364740735,0.015105641111731294,0.04105652228773099,0.030235178416287447,0.030143074610672685,0.027027205764166506,0.05923901777182307,0.107975243507729,0.013569532373558832,0.01846871467687687,0.024843071901486158,0.030262356943317692,0.06946280014408013
945,0.008433945072548174,0.007781930509082602,0.008833279744324546,0.013368624862697371,0.03893095204644689,0.02262770679341426,0.021548590814937096,0.02257979780898197,0.05952594699958959,0.08301739054650012,0.014281279249098777,0.013907944486513552,0.014101283059584958,0.028865178009784883,0.056302983503310366,0.0031752708304408055,0.0028418802763491104,0.0029872270593365047,0.00973401733851219,0.008820077386161272,100,100,100,100,100,0.008433945072548174,0.007781930509082602,0.008833279744324546,0.013368624862697371,0.03893095204644689,0.02262770679341426,0.021548590814937096,0.02257979780898197,0.05952594699958959,0.08301739054650012,0.017251298595747422,0.014701807215325657,0.01546752703517755,0.022924701447288143,0.0606838804043795
1225,0.006898720094823187,0.00621863941423248,0.007886191106520363,0.01015278998762368,0.02762631183701436,0.023036387787031654,0.021487646296456164,0.021163822804667096,0.04547138299172122,0.06347207896639623,0.012864562516108135,0.011828138153539938,0.012270738139786883,0.024748420688696204,0.04244135407008708,0.003251735659649637,0.002491179502310457,0.002688066446498126,0.007035757162485591,0.007403815295962972,100,100,100,100,100,0.006898720094823187,0.00621863941423248,0.007886191106520363,0.01015278998762368,0.02762631183701436,0.023036387787031654,0.021487646296456164,0.021163822804667096,0.04547138299172122,0.06347207896639623,0.017327198467876115,0.012675028831402757,0.007886191106520363,0.02999896297852206,0.039389425274010126
1587,0.007280623603183812,0.005251471414752788,0.005909762684148154,0.010210538223385857,0.02293841644354519,0.018319115914182907,0.016584400302642743,0.019717532291603935,0.05095667086541655,0.056479501265511434,0.011298271481647621,0.010507004946124682,0.01061443344929355,0.022387947301740443,0.03327066880021271,0.002136397340769434,0.0021468880859798543,0.0022219584397571504,0.0076663399455464114,0.005921755351930816,100,100,100,100,100,0.007280623603183812,0.005251471414752788,0.005909762684148154,0.010210538223385857,0.02293841644354519,0.018319115914182907,0.016584400302642743,0.019717532291603935,0.05095667086541655,0.056479501265511434,0.01021557465621347,0.012763043047267553,0.012422091062010733,0.027712795709570248,0.027698585774922874
2056,0.004832675923436301,0.005623306153179457,0.004728972112809149,0.007024691481143264,0.017164859656203818,0.01750129012240243,0.015333161580277366,0.014818810070039753,0.04830810341611508,0.03673206155217973,0.009462156273267582,0.009002495806186235,0.0087524724893184,0.019330163261033595,0.024609983492672037,0.00225855151473821,0.0019674925864779703,0.001985347353219924,0.00678226462355722,0.003904275969510208,100,100,100,100,100,0.004832675923436301,0.005623306153179457,0.004728972112809149,0.007024691481143264,0.017164859656203818,0.01750129012240243,0.015333161580277366,0.014818810070039753,0.04830810341611508,0.03673206155217973,0.009044335465868795,0.00887429969429726,0.007025268548999236,0.021113530945032856,0.022187168598430423
2664,0.004776289083730637,0.004603051313137596,0.004293108020417642,0.00784985636087026,0.012652678502975467,0.01351319033297341,0.014688689870993643,0.011468022512760745,0.035513146773857224,0.029309817114675257,0.008148967688430146,0.007919114774087252,0.007495623577654053,0.017435314542829393,0.0192969300899167,0.001690501239142605,0.0017137419984041065,0.0014784686952630064,0.005576651591831423,0.0034459603606860493,100,100,100,100,100,0.004776289083730637,0.004603051313137596,0.004293108020417642,0.00784985636087026,0.012652678502975467,0.01351319033297341,0.014688689870993643,0.011468022512760745,0.035513146773857224,0.029309817114675257,0.008031363052352913,0.0087001406156626,0.01068654230543431,0.018346171060613592,0.015909276594533034
3451,0.003936381413906634,0.003837338355282549,0.004274685779256739,0.0067691768483439385,0.010597448299218742,0.011632420671171817,0.012120786126690236,0.013135354519163589,0.03245615098681021,0.021396792743349435,0.006969697017221815,0.0070245500991789256,0.006813058394979636,0.015477703773897525,0.014680970394539338,0.0015022914177552486,0.0013766455194646086,0.001430994393193135,0.0051090678995063575,0.0022616715719274336,100,100,100,100,100,0.003936381413906634,0.003837338355282549,0.004274685779256739,0.0067691768483439385,0.010597448299218742,0.011632420671171817,0.012120786126690236,0.013135354519163589,0.03245615098681021,0.021396792743349435,0.006382685710016323,0.007729169171448058,0.007582018891046066,0.013285108342099491,0.015328884935918906
4472,0.003485471844170005,0.0037061038527625365,0.0030474675679076565,0.0036520368545905346,0.007506012342189117,0.008892854634793373,0.009564844341549944,0.01122783180244366,0.033075586461472906,0.015709335876731567,0.005848652380367655,0.0060930054969441216,0.005872784872113857,0.013545444985372053,0.011020630282175254,0.0011807187061211877,0.001269828495807212,0.001249948800663942,0.004819452376006612,0.001750043954081392,100,100,100,100,100,0.003485471844170005,0.0037061038527625365,0.0030474675679076565,0.0036520368545905346,0.007506012342189117,0.008892854634793373,0.009564844341549944,0.01122783180244366,0.033075586461472906,0.015709335876731567,0.004609857057119415,0.007988274104014648,0.007530398183594619,0.011893852368510992,0.01259175144486685
5793,0.00307910807708206,0.0033493380812750495,0.002497025609655354,0.00492371703934881,0.005960223647809272,0.007952704052056413,0.007996272452344279,0.008267354449292469,0.022664497965468763,0.012778970518564081,0.005452038186469237,0.005213214612324034,0.005021918386598681,0.012219656454447012,0.008573101994890406,0.0011199449118950407,0.0010275412409308739,0.001017160141102349,0.0038832656215685643,0.0015396000314826842,100,100,100,100,100,0.00307910807708206,0.0033493380812750495,0.002497025609655354,0.00492371703934881,0.005960223647809272,0.007952704052056413,0.007996272452344279,0.008267354449292469,0.022664497965468763,0.012778970518564081,0.005294066709376127,0.006166855077609369,0.00610227590166852,0.013525026791391281,0.0076019146235153726
7506,0.002909366561030406,0.0026229804789367206,0.002656223572952532,0.004410405617688795,0.004616517830420573,0.0065919618240605216,0.007430892597829419,0.007434919833342379,0.02189148159659638,0.01178945274604809,0.004528992156560934,0.004448716470206841,0.004328892601207029,0.009967162852055143,0.006798263890264166,0.0008397772282474821,0.0008450218146960782,0.000933847494617402,0.0032542149574636904,0.0012594827353835487,100,100,100,100,100,0.002909366561030406,0.0026229804789367206,0.002656223572952532,0.004410405617688795,0.004616517830420573,0.0065919618240605216,0.007430892597829419,0.007434919833342379,0.02189148159659638,0.01178945274604809,0.00480303613976206,0.004139466978613948,0.00562550792514549,0.013733992454957267,0.006420292080331791
9724,0.002265584318051239,0.0022004072597524155,0.0023733814460067115,0.003369388606202728,0.003241114509137999,0.006820911721737141,0.005459676036105698,0.006257486734261665,0.01838712667948319,0.00861269519052077,0.00409862546429229,0.0037712063959541957,0.003733907681489606,0.009412003137190868,0.005231482159913006,0.000878577074725528,0.0007655575007495147,0.0007800295137759319,0.0031839585749755452,0.0010395888351957749,100,100,100,100,100,0.002265584318051239,0.0022004072597524155,0.0023733814460067115,0.003369388606202728,0.003241114509137999,0.006820911721737141,0.005459676036105698,0.006257486734261665,0.01838712667948319,0.00861269519052077,0.005616031249345531,0.004353486188611047,0.0024139461703737153,0.014792778367275106,0.003925985024573364
12599,0.0018308778804644252,0.0020482072478916896,0.0020009247913092,0.0034418588343678724,0.0025654732503578304,0.004943851529126644,0.005602584775318067,0.006044113744352736,0.014969165181604516,0.006328242251488099,0.003333086306198514,0.0034220310987108683,0.0033620919508995546,0.007778778699258459,0.004085970725716284,0.000668965015265216,0.0007388341503861197,0.0006904161826100269,0.0026576224277874293,0.0006860330136634253,100,100,100,100,100,0.0018308778804644252,0.0020482072478916896,0.0020009247913092,0.0034418588343678724,0.0025654732503578304,0.004943851529126644,0.005602584775318067,0.006044113744352736,0.014969165181604516,0.006328242251488099,0.003929718785792569,0.0025810132663937058,0.0034423179284061092,0.008983741228173192,0.00315984083892884
16323,0.0018148004210427615,0.0017269085962967612,0.0017690458407255277,0.0027644728894890003,0.0020645649029605445,0.004976125143959509,0.004657186519202404,0.004218627911562883,0.01268015126543015,0.0050617197350558,0.0029291280852334805,0.0029226485317999057,0.00280519199092568,0.007203370645997305,0.003308313929997313,0.0006143764552350004,0.0006071397430912507,0.0005671147219837325,0.0021378395075862503,0.0006097040524122256,100,100,100,100,100,0.0018148004210427615,0.0017269085962967612,0.0017690458407255277,0.0027644728894890003,0.0020645649029605445,0.004976125143959509,0.004657186519202404,0.004218627911562883,0.01268015126543015,0.0050617197350558,0.002510930866605138,0.002610482434307629,0.0030320250306068858,0.005578759150071555,0.003328107516787124
21147,0.0016060878628009166,0.0015164371148116002,0.0014397754560475096,0.0018145289405248066,0.0018731862842284452,0.0045727213613608875,0.004306578996262744,0.0037464158566823877,0.012316173438144788,0.00416291115547357,0.002663859655765583,0.0024540741270386354,0.0024468188979913305,0.00585654669776558,0.0028127528862195,0.0005970175322253232,0.0005336928269650314,0.0004523593032781269,0.0018996661429616624,0.0005076712289617699,100,100,100,100,100,0.0016060878628009166,0.0015164371148116002,0.0014397754560475096,0.0018145289405248066,0.0018731862842284452,0.0045727213613608875,0.004306578996262744,0.0037464158566823877,0.012316173438144788,0.00416291115547357,0.0022355008251455644,0.00223318234563534,0.0022118995081979592,0.004450161619750773,0.002313659514975447
27397,0.0012844857991263746,0.001312628067332483,0.001160733134202202,0.0021864021861396563,0.0013947769293827378,0.0035743431167847475,0.0035666668676897217,0.0037006833474935025,0.009746060567393668,0.0035694947912908725,0.0022253835542883054,0.00209573517972894,0.002184833663948586,0.005183254919576431,0.0022492115655496215,0.00042314695498795135,0.0004483784106617992,0.0004466337613193873,0.0016084949422271089,0.00043726246199460295,100,100,100,100,100,0.0012844857991263746,0.001312628067332483,0.001160733134202202,0.0021864021861396563,0.0013947769293827378,0.0035743431167847475,0.0035666668676897217,0.0037006833474935025,0.009746060567393668,0.0035694947912908725,0.0030392299609159346,0.001953312340984878,0.0030907169529366812,0.003430015833965072,0.0025573679978589253
35495,0.001194618525948557,0.000919785599022338,0.0009989451642387348,0.0019470033761408434,0.0011900577968377759,0.0030777548426003665,0.003494867306479882,0.003081601603057482,0.012027633588948317,0.0028486592990009107,0.001963392685163845,0.0018799239946139673,0.0018706476428700458,0.004787361353456173,0.0018609092095668125,0.0003883954470519001,0.00045397409010714717,0.0003938484034038596,0.0017580321157331573,0.0003007234933081098,100,100,100,100,100,0.001194618525948557,0.000919785599022338,0.0009989451642387348,0.0019470033761408434,0.0011900577968377759,0.0030777548426003665,0.003494867306479882,0.003081601603057482,0.012027633588948317,0.0028486592990009107,0.002541613922363628,0.0015347439729371248,0.0017115288946046858,0.0032940209602281487,0.001993758351860997
45986,0.0009667697588418775,0.0010455758116857394,0.0010225295991223072,0.001424209425735734,0.000929557820621707,0.0029529762541300464,0.0031038272762944977,0.0026508353953429986,0.0071372401115631715,0.002385586797728101,0.0016386246620127534,0.0016663047655096825,0.0015899367039650984,0.004069071817888018,0.0015886678881916621,0.000359334732917128,0.0003438604212389268,0.00032183905042583374,0.0013123291136862185,0.0003339036795178478,100,100,100,100,100,0.0009667697588418775,0.0010455758116857394,0.0010225295991223072,0.001424209425735734,0.000929557820621707,0.0029529762541300464,0.0031038272762944977,0.0026508353953429986,0.0071372401115631715,0.002385586797728101,0.0018325256676768806,0.0014243185290299665,0.002380784360294874,0.0034950425668504037,0.0015758022176033115
59577,0.0007304067450993879,0.0005684948676689672,0.0007238502967652216,0.001570396320638906,0.0008570489306997109,0.002151702070256306,0.0021810393723049742,0.002325698781098711,0.008488039158999705,0.002111275904171317,0.0013633132203454607,0.0013233715933226272,0.0014350146666767104,0.003625378357550198,0.001316684304956504,0.00030859114769438866,0.0002751271066173933,0.00031891377297423257,0.0012843778054381074,0.00029848863131441347,100,100,100,100,100,0.0007304067450993879,0.0005684948676689672,0.0007238502967652216,0.001570396320638906,0.0008570489306997109,0.002151702070256306,0.0021810393723049742,0.002325698781098711,0.008488039158999705,0.002111275904171317,0.001546247166709952,0.0012164200370081008,0.0018997643832617817,0.0031038599155142066,0.0013514731536329871
77186,0.0007056874358230547,0.0005526037774908898,0.0007017511671723944,0.001263597609483913,0.0007030759812174867,0.001791594512357178,0.0019919654672167914,0.0019433642210899271,0.007280023889536136,0.0017029166016291342,0.0012436937911166422,0.0012042269291563257,0.0012154267495012242,0.0033692521573465218,0.0011509497439089844,0.00025191848763137144,0.0002794198761508322,0.000244318363080191,0.001102189051565226,0.00020700372549975235,100,100,100,100,100,0.0007056874358230547,0.0005526037774908898,0.0007017511671723944,0.001263597609483913,0.0007030759812174867,0.001791594512357178,0.0019919654672167914,0.0019433642210899271,0.007280023889536136,0.0017029166016291342,0.0007847144991646807,0.001440270059752058,0.0013080097188797324,0.004988984158417253,0.0010400360220802207
100000,0.0005644327561081458,0.0006005869198711031,0.0005738069061827222,0.001416084515577093,0.0005519799615030727,0.001946742012464489,0.001728369973007099,0.0015283353748341555,0.006403246334696827,0.0018579907264251183,0.0011171892541347796,0.0010320964615990688,0.00101395478893617,0.0029560268433246563,0.0010513103726078285,0.0002539301806671127,0.00021432754847181397,0.000195819169402193,0.0009333020497994499,0.0002214487458769305,100,100,100,100,100,0.0005644327561081458,0.0006005869198711031,0.0005738069061827222,0.001416084515577093,0.0005519799615030727,0.001946742012464489,0.001728369973007099,0.0015283353748341555,0.006403246334696827,0.0018579907264251183,0.0011071995793937375,0.0011352564199733628,0.0015283353748341555,0.0033511417365957308,0.000714134048012717


==> data/bab_vs_estimators/automobile-mlp-32x2_KernelSHAP_time_error.csv <==
num_samples,seed,runtime,error,error_pct
1000,0,0.5443713619606569,0.016406732599353345,0.5519160447725492
1000,1,0.01118395000230521,0.015721112349105656,0.5288520486696576
1000,2,0.009737550979480147,0.006879864774467892,0.2314359505709238
1000,3,0.009610067936591804,0.014446964260468695,0.4859902070886757
1000,4,0.00940334505867213,0.015182969810622282,0.5107491449034739
1000,5,0.00944840395823121,0.017861907593953088,0.6008675604145521
1000,6,0.009509626077488065,0.015529269998826534,0.5223985473070464
1000,7,0.009413491003215313,0.012073139360319583,0.40613566920679856
1000,8,0.00937765697017312,0.014432582853690284,0.4855064222095512
1000,9,0.010139037971384823,0.018760633442490557,0.6311003451970142
1000,10,0.009631922002881765,0.01642031029386958,0.5523727930866421
1000,11,0.009393419953994453,0.012599104243473748,0.42382892142760603
1000,12,0.00945156894158572,0.011427691243275293,0.3844230478967508
1000,13,0.009496326092630625,0.010551117987685453,0.35493546764584766
1000,14,0.00942491798195988,0.011269908281027197,0.3791152909787221
1000,15,0.009204684989526868,0.01247977903035935,0.41981486809523594
1000,16,0.009434862062335014,0.013631055080630297,0.45854334253456136
1000,17,0.009304184932261705,0.022476059928301706,0.7560858338233652
1000,18,0.009392759995535016,0.010472945560663305,0.3523057778845825
1000,19,0.009446389973163605,0.014083631699301491,0.47376784234407154
1000,20,0.00944048201199621,0.013403634530159414,0.4508930044824356
1000,21,0.009494362981058657,0.014260265658079311,0.479709739386083
1000,22,0.009258567006327212,0.017755019144498924,0.5972718749301104
1000,23,0.009434101986698806,0.009926113551754892,0.3339105637440379
1000,24,0.009441143018193543,0.010184753200523089,0.342611100008957
1000,25,0.009488424053415656,0.012785078482556084,0.43008502183287217
1000,26,0.009268610971048474,0.01005845353742154,0.3383624289165873
1000,27,0.009290073998272419,0.01750235928054633,0.5887724962792398
1000,28,0.009414030937477946,0.012685140984354304,0.42672316362021595
1000,29,0.009327681036666036,0.00894328789669166,0.30084869448038765
1000,30,0.009273739997297525,0.014334715444584444,0.4822142009815437
1000,31,0.009419259964488447,0.019857268790957137,0.6679907278748727
1000,32,0.009419139940291643,0.0104865747574297,0.3527642587141556
1000,33,0.009476125007495284,0.01367473423162796,0.4600126920294512
1000,34,0.009483556961640716,0.016016315549843396,0.5387825684711318
1000,35,0.009284725994803011,0.012011460936067989,0.4040608312246104
1000,36,0.009417616995051503,0.01023420441176335,0.34427461934479436
1000,37,0.009532449999824166,0.014521524309909078,0.4884983778859984
1000,38,0.009440131019800901,0.013303817824404887,0.44753520968029226
1000,39,0.009284346015192568,0.023069713749252832,0.7760561153428172
1000,40,0.00929128599818796,0.012720125298242624,0.4279000222075915
1000,41,0.009517567930743098,0.015808990639907712,0.5318082398787929
1000,42,0.009479821077547967,0.01169798966283369,0.3935157806348234
1000,43,0.009218716062605381,0.02102121111852874,0.7071452909109031
1000,44,0.009451688965782523,0.01691465093080682,0.5690022180776668
1000,45,0.009494933998212218,0.013527390953392511,0.45505612198388734
1000,46,0.009286087937653065,0.013602346255621622,0.4575775889298808
1000,47,0.00944791198708117,0.01580709583674013,0.531744499443972
1000,48,0.009279959020204842,0.014772703116757336,0.4969479343572145
1000,49,0.009485839982517064,0.014945324684636607,0.5027548561443179
1000,50,0.009232857031747699,0.017912112108966483,0.6025564205936356
1000,51,0.009443055023439229,0.01289656704624563,0.4338354533545837
1000,52,0.009293528972193599,0.016340693555790577,0.5496945172683365
1000,53,0.0093540009111166,0.01330343300479589,0.44752226449969257
1000,54,0.009404766955412924,0.015943346898363298,0.5363279316765471
1000,55,0.009361331933178008,0.006177118956801245,0.2077958571020808
1000,56,0.009529364993795753,0.01823226835156344,0.6133263509288395
1000,57,0.009287641034461558,0.014633597877386044,0.49226848870549667
1000,58,0.009514152072370052,0.011750052952745227,0.3952671692718853
1000,59,0.009283594088628888,0.015640018919290767,0.5261240975209787
1000,60,0.009290715912356973,0.01435171651119433,0.4827861101891463
1000,61,0.009475435013882816,0.011326002765603305,0.3810022874220005
1000,62,0.009353499975986779,0.016209152969592595,0.5452695435801377
1000,63,0.009435113985091448,0.013195039089281352,0.44387593572789613
1000,64,0.009301100973971188,0.01593666917488984,0.536103295679999
1000,65,0.009327110019512475,0.011013474669405665,0.37048896493751665
1000,66,0.0094868210144341,0.014987685629571479,0.5041798617046696
1000,67,0.009271605988033116,0.022067418634358293,0.7423393010924744
1000,68,0.00939531298354268,0.01646451000814317,0.5538596541258058
1000,69,0.009453722042962909,0.016789503620424487,0.5647923116784571
1000,70,0.009452559053897858,0.015019808402101542,0.505260459163948
1000,71,0.009383504977449775,0.015261788401924707,0.5134005713774991
1000,72,0.00946538895368576,0.013577166272972285,0.45673054419704895
1000,73,0.009259287035092711,0.02160435513922162,0.7267620268749097
1000,74,0.009451708989217877,0.015429998575014474,0.5190590955754171
1000,75,0.0092490219976753,0.017317484700501054,0.5825533879723489
1000,76,0.009533512056805193,0.01503114885743484,0.5056419476300744
1000,77,0.009273568983189762,0.011568628988513754,0.3891641383265564
1000,78,0.009512190008535981,0.01663116825797739,0.5594659722345587
1000,79,0.009470195975154638,0.01042370122485399,0.3506492177570408
1000,80,0.009217523969709873,0.010982946444354415,0.3694620074295436
1000,81,0.009396045003086329,0.016828760681050825,0.5661129037889874
1000,82,0.009393629967235029,0.012079862432058313,0.4063618307011907
1000,83,0.009537048055790365,0.014064346535951344,0.47311909701866617
1000,84,0.009371156920678914,0.01934199107503192,0.6506569877647859
1000,85,0.009289312991313636,0.01578885052850581,0.5311307344365054
1000,86,0.009451569058001041,0.01406335473320677,0.473085733163635
1000,87,0.009434542036615312,0.01277738190113975,0.42982611185504144
1000,88,0.009464467992074788,0.015569720177397939,0.5237592754369333
1000,89,0.009395763976499438,0.014659243381688392,0.4931311934040121
1000,90,0.009535205084830523,0.013724460077121359,0.4616854499537663
1000,91,0.009291997062973678,0.014627600395926687,0.4920667357832984
1000,92,0.009387741913087666,0.014131863834663118,0.47539035244585576
1000,93,0.0092905149795115,0.011460443856671144,0.3855248329555331
1000,94,0.009372479049488902,0.015471818623276866,0.520465905584016
1000,95,0.00928760995157063,0.01196762395867762,0.4025861725118189
1000,96,0.009441343019716442,0.014541772531474761,0.4891795201117607
1000,97,0.009360390016809106,0.00934626928504062,0.31440483020867244
1000,98,0.00945560506079346,0.013289523621245015,0.44705435829666673
1000,99,0.009408222977072,0.013786581103155206,0.46377517688618214
2782,0,0.2466252059675753,0.00707071879137712,0.23785620478690622
2782,1,0.02534547308459878,0.0051075725756778954,0.17181673665285382
2782,2,0.02349083696026355,0.011293316839780888,0.3799027457070129
2782,3,0.023092605057172477,0.006794527288018576,0.22856523102291376
2782,4,0.02297783107496798,0.009477303748646838,0.31881277813154446
2782,5,0.02321404905524105,0.007052737738031424,0.23725132921016936
2782,6,0.0231878679478541,0.005590409803846674,0.1880591914881546
2782,7,0.023086764966137707,0.006948551131989975,0.23374653267762036
2782,8,0.023021457018330693,0.005628093433317006,0.18932685399219024
2782,9,0.02316203899681568,0.008042498011486536,0.2705464763145887
2782,10,0.023083020001649857,0.0071093890075246,0.2391570556795122
2782,11,0.023132254951633513,0.005751479708975424,0.19347751987451792
2782,12,0.023028907948173583,0.007871618613472964,0.2647981604379417
2782,13,0.023351917043328285,0.007978619691097574,0.2683976346898292
2782,14,0.023354470962658525,0.010184326383234008,0.34259674204288404
2782,15,0.023347840062342584,0.0067548613841289865,0.22723088558548438
2782,16,0.02348468790296465,0.010944238905381903,0.3681599010117532
2782,17,0.023368271999061108,0.010070012449064525,0.3387512661672245
2782,18,0.023512489977292717,0.007988782036319253,0.26873949199422525
2782,19,0.023220807895995677,0.008777917351352275,0.29528569424539935
2782,20,0.023374650976620615,0.00821940209541859,0.2764974602607609
2782,21,0.0234373559942469,0.007682322172711142,0.25843030247218785
2782,22,0.023230592953041196,0.007541341202453748,0.2536877579697118
2782,23,0.02320405305363238,0.008478640124038123,0.2852181257890065
2782,24,0.023350846022367477,0.00675057160148923,0.2270865789812821
2782,25,0.023260127985849977,0.013491659331782917,0.45385412425809685
2782,26,0.02354454796295613,0.011222393914951067,0.3775169263539676
2782,27,0.023294610902667046,0.009403241329079895,0.3163213474078376
2782,28,0.02326050808187574,0.00767813477587154,0.2582894400861149
2782,29,0.023421711986884475,0.009164181443726827,0.3082794666988752
2782,30,0.023551558959297836,0.007027621631924295,0.23640643325914495
2782,31,0.023465569014661014,0.009307307589784819,0.3130941740732721
2782,32,0.02341583406087011,0.007091371238018063,0.23855094498553628
2782,33,0.02317815402057022,0.007332919743052918,0.24667654188377633
2782,34,0.02311754203401506,0.0055044750607935455,0.18516838046242376
2782,35,0.023233497980982065,0.007226142273545788,0.2430845897211916
2782,36,0.023374691954813898,0.0057507959066677924,0.19345451703329108
2782,37,0.023282791953533888,0.008466250006396558,0.284801327094837
2782,38,0.023298335960134864,0.006167291727978547,0.20746527298180859
2782,39,0.023342331987805665,0.007853117628942252,0.26417579458022117
2782,40,0.023365956963971257,0.0034436783164532025,0.1158439868740686
2782,41,0.02320189995225519,0.008267704241199828,0.27812232548558075
2782,42,0.02326727902982384,0.010024817410920206,0.3372309228237278
2782,43,0.023208329104818404,0.008149612479081282,0.2741497649605644
2782,44,0.023267528973519802,0.010852719046737857,0.3650812088897792
2782,45,0.023326238035224378,0.009300762311473493,0.31287399347999145
2782,46,0.023269352037459612,0.005508048415591826,0.1852885867152467
2782,47,0.02335176698397845,0.006303852976286384,0.21205913977270355
2782,48,0.023284265073016286,0.010138895281155968,0.3410684576013154
2782,49,0.023210752988234162,0.00902142873142392,0.30347732148942136
2782,50,0.023299267049878836,0.006751618709919471,0.22712180329787085
2782,51,0.023125284002162516,0.005206346901166281,0.17513946619199283
2782,52,0.023229761980473995,0.01144443368500686,0.3849862570649606
2782,53,0.02316967095248401,0.010317565289961236,0.3470788465670724
2782,54,0.023238816065713763,0.006801171870973219,0.2287887521854171
2782,55,0.023209871025756,0.00864016042771891,0.29065160540587276
2782,56,0.023301420034840703,0.0064844749568798155,0.21813519230323852
2782,57,0.023243954055942595,0.006690149622727848,0.2250540073322124
2782,58,0.023146886960603297,0.010679309023851502,0.35924776378571704
2782,59,0.02329176594503224,0.007692478557395327,0.25877195926644225
2782,60,0.023308341042138636,0.007834310613524326,0.26354313396357604
2782,61,0.02321427909191698,0.009212938387662718,0.30991963115510307
2782,62,0.023342393105849624,0.010739612411390521,0.36127634607261516
2782,63,0.0231329359812662,0.008665159964828417,0.29149258002157213
2782,64,0.02311599999666214,0.00440945856067123,0.14833245520744592
2782,65,0.02332038909662515,0.008268947200968484,0.27816413816431934
2782,66,0.02331514097750187,0.006475074096551722,0.2178189510517693
2782,67,0.023416955024003983,0.006011115543541175,0.20221156743865004
2782,68,0.023218545014970005,0.007036418332717176,0.2367023508209906
2782,69,0.02344998507760465,0.010717584579654788,0.360535338459254
2782,70,0.023429985041730106,0.011282750177401837,0.3795472873321429
2782,71,0.023203662014566362,0.009425978016440961,0.3170862006461993
2782,72,0.023400850943289697,0.010032184458947505,0.3374787474276978
2782,73,0.02327107498422265,0.004930547404542282,0.1658616793806824
2782,74,0.02342734090052545,0.006953916687297314,0.23392702785210454
2782,75,0.02332838100846857,0.007265339931195078,0.24440318353889037
2782,76,0.023548463941551745,0.009904506037726475,0.3331836954533704
2782,77,0.023439198965206742,0.0069430876922221135,0.23356274470830526
2782,78,0.023339106934145093,0.006781520561617838,0.22812768985211312
2782,79,0.023313408019021153,0.008551841514663094,0.2876805918370713
2782,80,0.02328329300507903,0.009211628886253195,0.30987558004168414
2782,81,0.023289772914722562,0.007246875996911872,0.24378206403695318
2782,82,0.023545979987829924,0.007141652417045438,0.24024238411195828
2782,83,0.023228450096212327,0.008409285084095552,0.28288504946815185
2782,84,0.023367640911601484,0.005966066724350422,0.20069614284335835
2782,85,0.02351488301064819,0.007910167865072988,0.2660949421306516
2782,86,0.02337900805287063,0.007730475747936359,0.2600501698418192
2782,87,0.023553501931019127,0.0084929028440065,0.28569791809042766
2782,88,0.023454381967894733,0.005506014082281185,0.1852201525411807
2782,89,0.023518029018305242,0.009079465845206247,0.3054296672166882
2782,90,0.023379869060590863,0.006203663216017452,0.20868879556312472
2782,91,0.023404375999234617,0.007222600984725245,0.2429654621552734
2782,92,0.023265024996362627,0.007497985364570373,0.25222928460108174
2782,93,0.023387691006064415,0.007480545635732194,0.2516426189683004
2782,94,0.02335219702217728,0.004295731763862613,0.14450673040214634
2782,95,0.023451777989976108,0.0061454583744555286,0.2067308075391878
2782,96,0.02345405099913478,0.008972772303332266,0.30184053834673985
2782,97,0.02332585700787604,0.006460410803376164,0.2173256836248891
2782,98,0.023287690011784434,0.009865221727499929,0.331862186676985
2782,99,0.023377366014756262,0.006212281569981659,0.2089787136076574
7742,0,0.2802476789802313,0.006216211622002088,0.20911091901502482
7742,1,0.06339209992438555,0.004199304042666455,0.1412629397103232
7742,2,0.06415196903981268,0.00471928863129145,0.15875501717051776
7742,3,0.06416019203606993,0.00339856974030648,0.11432655207823353
7742,4,0.06438311899546534,0.004089338508915168,0.1375637423179244
7742,5,0.06383431807626039,0.003838859547317164,0.12913772836622783
7742,6,0.06411298003513366,0.0038021490159865223,0.12790280050165687
7742,7,0.0643552370602265,0.005591066585226068,0.18808128535596158
7742,8,0.06427326193079352,0.004206596462467054,0.14150825385003962
7742,9,0.06399894796777517,0.004808583125235885,0.16175884889748343
7742,10,0.06403363996651024,0.005129395496359462,0.1725508511387832
7742,11,0.06441652902867645,0.0034078072020313765,0.11463729666482743
7742,12,0.06422307703178376,0.005603096371520781,0.1884859626450581
7742,13,0.06429669796489179,0.003728893942582759,0.12543852858598478
7742,14,0.06415937095880508,0.003544168635374309,0.11922444175873316
7742,15,0.0645237019052729,0.004535281806184614,0.15256509979915028
7742,16,0.06427228101529181,0.00681305083832745,0.22918835598455428
7742,17,0.06400818203110248,0.005505928196519565,0.18521726337787114
7742,18,0.06406267394777387,0.003951970857228038,0.13294274843387446
7742,19,0.06447757210116833,0.004542083965257515,0.15279392176042103
7742,20,0.06418722297530621,0.005075583540906939,0.17074063807929787
7742,21,0.06438811705447733,0.005429097886568566,0.18263272190807991
7742,22,0.06399947800673544,0.004438715185697474,0.1493166365896984
7742,23,0.06367330497596413,0.004247798408896136,0.14289427115557954
7742,24,0.06407660606782883,0.003914842481340414,0.13169376444241637
7742,25,0.06412218394689262,0.00266604224195921,0.08968461456101635
7742,26,0.06436266796663404,0.003679318808977247,0.12377084055042169
7742,27,0.06392908201087266,0.003546909035686774,0.11931662774959942
7742,28,0.06417874002363533,0.0034919293421796227,0.11746713244030975
7742,29,0.06397456105332822,0.00391025107270627,0.13153931125815524
7742,30,0.064567307010293,0.004629037815720473,0.15571901515940476
7742,31,0.06412337603978813,0.005336415320219001,0.17951491675527104
7742,32,0.06408721196930856,0.006108423549302577,0.20548497055772413
7742,33,0.06424825498834252,0.004068617167153961,0.1368666845144909
7742,34,0.0643905900651589,0.003975595781951058,0.13373748162844684
7742,35,0.06471535202581435,0.00599537335003493,0.20168200622812885
7742,36,0.06433193094562739,0.0034013414213754922,0.11441979034147191
7742,37,0.06423272099345922,0.003907492155213188,0.13144650235660127
7742,38,0.06480163207743317,0.0037177524285313956,0.12506373242649546
7742,39,0.06420198502019048,0.0032818125081206934,0.11039888461633382
7742,40,0.06425494502764195,0.007958199184004339,0.2677106968465445
7742,41,0.06453601003158838,0.004936682804334909,0.16606807182147698
7742,42,0.0644262540154159,0.0040962658252599385,0.1377967745206949
7742,43,0.06456328101921827,0.006123679062214834,0.2059981600240924
7742,44,0.06422260589897633,0.006291495562333438,0.21164344121778253
7742,45,0.0643209049012512,0.004349154729656371,0.14630385800219464
7742,46,0.06462609593290836,0.005517196279433666,0.18559631726422296
7742,47,0.06448355095926672,0.0037586267807587226,0.12643872959167357
7742,48,0.06430622201878577,0.004824410765577207,0.1622912845059975
7742,49,0.0644677069503814,0.004329957848678845,0.14565808246115222
7742,50,0.06437902199104428,0.00726992436247649,0.24455740200774434
7742,51,0.06432536104694009,0.004665335143141658,0.15694004300664985
7742,52,0.06440506200306118,0.0036474532804905493,0.12269889667979028
7742,53,0.06401083595119417,0.004678316268288851,0.1573767229613301
7742,54,0.06456351198721677,0.003967023384955637,0.13344910955830538
7742,55,0.06426905596163124,0.003859137232824869,0.12981986174743473
7742,56,0.06437945296056569,0.0053448331928745395,0.1797980906872718
7742,57,0.06466558598913252,0.0037448864273079002,0.12597650949486688
7742,58,0.06480097095482051,0.005395621458437305,0.18150658800570582
7742,59,0.0645768919494003,0.004069675976340701,0.1369023024399356
7742,60,0.06475118501111865,0.00373849412063032,0.12576147480730196
7742,61,0.06430915708187968,0.0044413772727480705,0.1494061881531744
7742,62,0.06455411692149937,0.00433943100393672,0.14597675568568258
7742,63,0.06475385907106102,0.00452857512428196,0.15233948965241048
7742,64,0.06419053708668798,0.0033034633023788507,0.11112720883694172
7742,65,0.06488727102987468,0.004383734737186812,0.14746711588238695
7742,66,0.06464584602508694,0.005513164226592648,0.1854606805892877
7742,67,0.06479459104593843,0.00417857043905432,0.14056546942303746
7742,68,0.06447912391740829,0.0037416011609972682,0.12586599442568974
7742,69,0.06452021596487612,0.0035337135986699963,0.11887273842774673
7742,70,0.06401996896602213,0.0057734732985682685,0.19421737559563282
7742,71,0.06415550399105996,0.0036386559678888183,0.12240295853693506
7742,72,0.06432190595660359,0.0033089146624153964,0.11131059044883684
7742,73,0.06414161308202893,0.0027235730844772377,0.0916199295216706
7742,74,0.06418960599694401,0.004272625888154913,0.14372945781271543
7742,75,0.06422790396027267,0.002942639456233404,0.09898923628096414
7742,76,0.06442809593863785,0.0049257199076174485,0.16569928427899036
7742,77,0.06403231807053089,0.006017536404520872,0.20242756268173023
7742,78,0.06444744602777064,0.00389188763323799,0.13092157236234653
7742,79,0.06417991104535758,0.003952042245851717,0.13294514991915402
7742,80,0.06453315599355847,0.005589729557771747,0.18803630827720003
7742,81,0.06408806308172643,0.007196818044501119,0.24209813416629483
7742,82,0.06417844898533076,0.003481277484174594,0.11710880811802234
7742,83,0.06439369497820735,0.004867715929813499,0.16374805323302985
7742,84,0.06471509102266282,0.005198399345994087,0.17487211355552565
7742,85,0.06469215697143227,0.005456750215381612,0.18356293539542887
7742,86,0.0644062829669565,0.005050470537413629,0.1698958464989845
7742,87,0.06460695806890726,0.006476759416798372,0.21787564456335504
7742,88,0.0644588430877775,0.0058223970255529695,0.19586315056815798
7742,89,0.06485238892491907,0.004059447918106335,0.13655823457558597
7742,90,0.06474363396409899,0.006211020523611131,0.208936292502731
7742,91,0.06488660001195967,0.003728445753096561,0.1254234516675897
7742,92,0.06463148398324847,0.0041219936477566305,0.1386622483709571
7742,93,0.06438129604794085,0.005929223812634117,0.1994567617545748
7742,94,0.06467613205313683,0.004388956287592175,0.14764276678849256
7742,95,0.06476204108912498,0.007300818563508267,0.24559667080405168
7742,96,0.06482049101032317,0.00374760956259065,0.1260681146969103
7742,97,0.06475444999523461,0.0033162315162360637,0.11155672653939766
7742,98,0.0648926590802148,0.004100276215026934,0.1379316824583231
7742,99,0.06466883094981313,0.004265252965793782,0.14348143559846108
21544,0,0.4282217030413449,0.002576381158348573,0.0866684509015712
21544,1,0.1766546630533412,0.0035751470420419817,0.12026654319958015
21544,2,0.17604957707226276,0.0019381706883105018,0.06519930119593603
21544,3,0.17768431000877172,0.002097433333378529,0.07055683406323128
21544,4,0.17600300698541105,0.002358759956010703,0.07934775907426016
21544,5,0.17813468200620264,0.002471977428707195,0.0831563504163446
21544,6,0.17608931695576757,0.00292767412145567,0.09848580829314225
21544,7,0.17596080305520445,0.002272506070041841,0.07644621220611206
21544,8,0.17669987096451223,0.002118505113856174,0.07126568048753369
21544,9,0.17877937701996416,0.002598257395292035,0.08740435892562337
21544,10,0.17783382604829967,0.0021754776364040287,0.07318221378353963
21544,11,0.1769716020207852,0.0021332539883128776,0.07176182683511977
21544,12,0.17708432208746672,0.0028290717260610054,0.09516886241487109
21544,13,0.17792581510730088,0.002470731187335415,0.08311442734576491
21544,14,0.17582248197868466,0.0024576698087682494,0.08267504769753739
21544,15,0.1772065069526434,0.0019696548935521085,0.06625841750227723
21544,16,0.17664205294568092,0.0031687497936861986,0.10659549928143817
21544,17,0.17607359297107905,0.0017736674456623192,0.05966547668305147
21544,18,0.1770517120603472,0.002764850418979007,0.09300848285238483
21544,19,0.17702780605759472,0.002596038352816049,0.08732971120773611
21544,20,0.17636996100191027,0.0028289698318239784,0.0951654347327324
21544,21,0.17665536305867136,0.002333692612651511,0.07850450348293626
21544,22,0.1773888929747045,0.0023339695079500067,0.07851381813209242
21544,23,0.17821573303081095,0.003239731094952768,0.10898328239490207
21544,24,0.1791722410125658,0.0017894277765381425,0.0601956480275661
21544,25,0.17659897706471384,0.002499193821951559,0.08407189920227386
21544,26,0.17710967001039535,0.0029798158733255753,0.10023983635968636
21544,27,0.17578420497011393,0.002172692325700623,0.07308851702475008
21544,28,0.17630833806470037,0.0014188310249432512,0.04772891876826989
21544,29,0.17582325299736112,0.0019337281570691242,0.0650498561887311
21544,30,0.17742054990958422,0.0033654397756257125,0.11321207307034234
21544,31,0.17678963602520525,0.0026724316505840756,0.08989955175922548
21544,32,0.17579654301516712,0.0027039713204746185,0.09096053387458625
21544,33,0.17683994199614972,0.0024056482324283437,0.08092506228865193
21544,34,0.17550858797039837,0.002643285477627301,0.088919085941236
21544,35,0.17688794492278248,0.0017572721137148611,0.059113944151733766
21544,36,0.1762401139130816,0.003572600093682342,0.12018086485647435
21544,37,0.1765292319469154,0.002588950711518545,0.08709128573648542
21544,38,0.17647888499777764,0.0029521694682827365,0.099309822145642
21544,39,0.176731487037614,0.0014564944145004088,0.04899590040957082
21544,40,0.1768688861047849,0.0022929799763656417,0.07713494637855302
21544,41,0.17733099404722452,0.0024413800083133985,0.08212706520420843
21544,42,0.17543653794564307,0.0026257544504737773,0.08832934906896234
21544,43,0.17663783603347838,0.003337497492654433,0.11227210563892141
21544,44,0.17666930297855288,0.0021326164080389606,0.07174037888496429
21544,45,0.17725394805893302,0.0017939432959624968,0.06034754832859748
21544,46,0.17643877398222685,0.0021344350815193057,0.07180155834698856
21544,47,0.1771133750444278,0.0026785332131560313,0.09010480592919828
21544,48,0.17535399296320975,0.0031918011831971946,0.10737093897659855
21544,49,0.17707206192426383,0.0020910439949922144,0.07034189922781943
21544,50,0.17650813900399953,0.0024758764288528717,0.08328751125083364
21544,51,0.1769416150636971,0.002417553456542043,0.08132554935487148
21544,52,0.176433325977996,0.0030263035445556308,0.10180366337281084
21544,53,0.1770075240638107,0.002246418448473001,0.07556863485628894
21544,54,0.17607957089785486,0.0024661168196276687,0.08295920182727955
21544,55,0.17615977104287595,0.001945527422483495,0.06544677884589552
21544,56,0.1764399859821424,0.0026953839996733536,0.09067165977347401
21544,57,0.17613702698145062,0.002595776394700558,0.08732089903955319
21544,58,0.1760412120493129,0.0022057050895457064,0.07419905344253182
21544,59,0.17709713999647647,0.0024594860537184822,0.08273614546476193
21544,60,0.17699277203064412,0.0029405936447474412,0.09892041598558567
21544,61,0.17697020701598376,0.00197353418393364,0.06638891530803676
21544,62,0.17683326092083007,0.0021095443390989413,0.07096424354192853
21544,63,0.17763362103141844,0.0028884913003180968,0.09716771356987408
21544,64,0.17594152106903493,0.0025880350367515903,0.08706048279674009
21544,65,0.17788810702040792,0.0027803834010259876,0.09353100627153475
21544,66,0.17695780901703984,0.002281073073548384,0.07673440284140469
21544,67,0.17513389990199357,0.0029606146488732957,0.09959391470585811
21544,68,0.17758483695797622,0.0036615725205798658,0.12317386237439769
21544,69,0.17861824005376548,0.0029942720941558143,0.10072613795414878
21544,70,0.17675872799009085,0.0027623319496073093,0.09292376253125502
21544,71,0.1765853950055316,0.002106654721542256,0.07086703794153654
21544,72,0.17688905505929142,0.003202708059336812,0.10773784200883538
21544,73,0.1759900450706482,0.0030529650884654896,0.10270054724491337
21544,74,0.17886815802194178,0.002510995484943157,0.08446890251299509
21544,75,0.17673488100990653,0.0022723846068271047,0.07644212623124433
21544,76,0.17750512703787535,0.0020857289383309358,0.07016310280796735
21544,77,0.1773722149664536,0.003218441088038638,0.10826709491893322
21544,78,0.17638607299886644,0.0018459008324835935,0.06209537946311474
21544,79,0.17743347806390375,0.002162869792703824,0.07275809087021795
21544,80,0.17807600006926805,0.0031732581885723435,0.10674715991580068
21544,81,0.17630677297711372,0.002716047803123567,0.09136678201071023
21544,82,0.17732526396866888,0.002517273485153848,0.08468009197588074
21544,83,0.17679646506439894,0.0019502600573737781,0.06560598282597992
21544,84,0.1762581099756062,0.0024350851633102993,0.08191530908911798
21544,85,0.17640071595087647,0.002458298091893761,0.08269618289526978
21544,86,0.17714047501794994,0.0027877607670996132,0.0937791779705332
21544,87,0.17569242406170815,0.003309482224625987,0.11132968301882508
21544,88,0.17657269595656544,0.002734571623428805,0.09198991605492252
21544,89,0.17699990200344473,0.0015594250891076689,0.05245844790164418
21544,90,0.1759906450752169,0.0019399010072892048,0.06525750844720546
21544,91,0.17682839196640998,0.0030676398206223804,0.10319419947463565
21544,92,0.1771866240305826,0.0038359630651142434,0.12904029184183097
21544,93,0.17593089502770454,0.002257848992082513,0.0759531538566663
21544,94,0.17955203203018755,0.0030414702502111392,0.1023138653979202
21544,95,0.17866521095857024,0.002405738076951494,0.08092808462314548
21544,96,0.17698542890138924,0.0022492103669098304,0.07566255389663724
21544,97,0.18004691100213677,0.0020070932639559306,0.0675178295875831
21544,98,0.17755755491089076,0.0032733453681923486,0.11011405335261396
21544,99,0.17683637503068894,0.002043113407822428,0.06872953308884688
59948,0,0.9574106379877776,0.001270230653222515,0.0427300605912876
59948,1,0.4647024010773748,0.0016463247119153368,0.05538171710358905
59948,2,0.4653259729966521,0.0008499743665240471,0.02859280406316214
59948,3,0.46343806805089116,0.0014135196878013734,0.04755024747159048
59948,4,0.4640568640315905,0.001436114513001692,0.04831032852254748
59948,5,0.46263774507679045,0.0014184072353569527,0.04771466265293008
59948,6,0.46331652405206114,0.0010468685179887416,0.035216246034754005
59948,7,0.4672093909466639,0.0008245596659973084,0.027737863513064474
59948,8,0.4679978049825877,0.001318496947527066,0.04435371978650393
59948,9,0.4649911959422752,0.0012803322392448621,0.04306987398006699
59948,10,0.46397152403369546,0.002107066380686584,0.07088088599356981
59948,11,0.4707380580948666,0.0015646570123858047,0.05263444774711835
59948,12,0.46697809209581465,0.0010267276409764992,0.03453871483763525
59948,13,0.47061122499872,0.001404749633066367,0.04725522627267277
59948,14,0.46832890599034727,0.0016231051787968936,0.054600621123472845
59948,15,0.47113260498736054,0.001122601633929056,0.03776387832868964
59948,16,0.4670117209898308,0.0010403527125440806,0.03499705689713946
59948,17,0.46426346397493035,0.0013570719024365435,0.04565136612845488
59948,18,0.4694880169117823,0.001949903334972091,0.06559398282440565
59948,19,0.4693535229889676,0.0014463285564291217,0.048653924934292755
59948,20,0.46857228106819093,0.001994120046898397,0.06708141565793496
59948,21,0.4648500910261646,0.0018228046093448393,0.06131843158231439
59948,22,0.4673208980821073,0.0025154613745339005,0.0846191332859042
59948,23,0.4605735900113359,0.0016559529424087782,0.055705606998174645
59948,24,0.4631497769150883,0.0007960138564071517,0.026777593683077087
59948,25,0.4649188630282879,0.0014123630685685673,0.04751133925458795
59948,26,0.4619811089942232,0.0009611889838295751,0.032334020136043036
59948,27,0.46970076602883637,0.0010950467489122123,0.03683694281239689
59948,28,0.4675563619239256,0.002245134328107856,0.0755254375512405
59948,29,0.4692069790326059,0.0013825444957940025,0.04650825417065424
59948,30,0.47031554591376334,0.0014611709418071925,0.0491532169525693
59948,31,0.4654189880238846,0.0016318478156649094,0.05489471999610688
59948,32,0.47232641698792577,0.001193862872590934,0.040161078426252425
59948,33,0.4695933040929958,0.0016455988821302316,0.05535730047451635
59948,34,0.4709988069953397,0.0014865175398879465,0.05000586656311519
59948,35,0.4705952269723639,0.0009412367480741007,0.03166283475675766
59948,36,0.4694524500519037,0.0016302162996775782,0.05483983643868567
59948,37,0.4680594610981643,0.0015635802181049874,0.05259822481016831
59948,38,0.4733305850531906,0.0013106436229303499,0.044089537029609036
59948,39,0.46989312407094985,0.0013102319732110068,0.044075689294628545
59948,40,0.4700531780254096,0.0014738098475351805,0.04957838478031333
59948,41,0.4682794329710305,0.0011101496974606356,0.037345000073449444
59948,42,0.4702424629358575,0.0014049661736937787,0.047262510614383704
59948,43,0.46953049406874925,0.0012925665325185243,0.04348143080366349
59948,44,0.46864282502792776,0.0016722839797920531,0.056254976685589736
59948,45,0.46992554201278836,0.0014725509902294917,0.04953603731466888
59948,46,0.474706145003438,0.001147581129252652,0.03860417874657766
59948,47,0.4739939969731495,0.0019611327994923933,0.06597173760314831
59948,48,0.4707883970113471,0.0013361443464408665,0.04494737135911578
59948,49,0.47131141799036413,0.0017159502903911564,0.057723894234512095
59948,50,0.4675813860958442,0.0010950459743600052,0.03683691675676467
59948,51,0.4713247889885679,0.0010112352955812948,0.03401755841950063
59948,52,0.46521745703648776,0.0012375214323162367,0.04162973523882246
59948,53,0.47082004602998495,0.0011480542065224614,0.038620092880244664
59948,54,0.4709140670020133,0.001136514178714798,0.03823189087441556
59948,55,0.4674504059366882,0.0013318028122278266,0.04480132385230141
59948,56,0.47528369608335197,0.0011592188244655688,0.038995666245583684
59948,57,0.4727976249996573,0.0016483531881859685,0.05544995424912808
59948,58,0.4665068780304864,0.0014802726938599325,0.04979579239392134
59948,59,0.4667609620373696,0.0015242258508976272,0.05127435934444671
59948,60,0.4696394170168787,0.0019398655955517041,0.06525631721025553
59948,61,0.46745374996680766,0.0012782992248032699,0.04300148417223814
59948,62,0.46628076501656324,0.0010702417339578732,0.03600251184564472
59948,63,0.4668055089423433,0.0013002969382452934,0.043741478618020725
59948,64,0.46580564603209496,0.0012040076995249727,0.04050234642232846
59948,65,0.46778716309927404,0.0010522445207849368,0.035397092658662484
59948,66,0.4642511340789497,0.0017893477259794434,0.06019295515819241
59948,67,0.4658503399696201,0.001234757212692571,0.04153674797567682
59948,68,0.46672483906149864,0.001609668863404884,0.05414862874762545
59948,69,0.46716890193056315,0.0013406155709560635,0.04509778159678948
59948,70,0.4665974980453029,0.0012525976986963172,0.042136894922205084
59948,71,0.46396979689598083,0.0017028017469865736,0.057281582395367264
59948,72,0.46832685894332826,0.0017223004474067214,0.05793751102399115
59948,73,0.4645020420430228,0.001449138165427341,0.04874843907818242
59948,74,0.4662058399990201,0.001146601856615772,0.03857123639945108
59948,75,0.4656903400318697,0.002186547577191514,0.0735546022465256
59948,76,0.4673860250040889,0.0012913057989157664,0.04343902022012211
59948,77,0.46724804607219994,0.0013433391856596047,0.045189402926360124
59948,78,0.4651853550458327,0.001548807466340535,0.05210127523932173
59948,79,0.46458287292625755,0.0017745086743630178,0.05969377528634906
59948,80,0.46676535496953875,0.0018752285024927692,0.06308195077070688
59948,81,0.4667839329922572,0.0009631800474614316,0.03240099873509865
59948,82,0.46709660498891026,0.0011140802355376067,0.03747722183156814
59948,83,0.4673448910471052,0.0012444916558595545,0.04186421082291043
59948,84,0.4676973110763356,0.001628910129920065,0.05479589740073265
59948,85,0.4670708189951256,0.0012558990941386045,0.04224795256904021
59948,86,0.4665586509509012,0.0012822312177728189,0.04313375487237209
59948,87,0.4655836859019473,0.0017882268322989003,0.06015524873474523
59948,88,0.47100388596300036,0.0017483271545248244,0.05881303923560126
59948,89,0.46714376495219767,0.0012810743140328762,0.04309483708466115
59948,90,0.46627461805474013,0.001968726262959979,0.06622717873365835
59948,91,0.4657815860118717,0.0014376475510764763,0.04836189932164456
59948,92,0.4668062139535323,0.0015753660200354819,0.05299469456101971
59948,93,0.47110574797261506,0.001485368190358452,0.04996720289607861
59948,94,0.4665873720077798,0.0018718884607710762,0.06296959307820175
59948,95,0.46727611497044563,0.001024418808225458,0.03446104661013904
59948,96,0.46587911096867174,0.0014385946270076624,0.04839375858422924
59948,97,0.4681056489935145,0.0010330802167710235,0.0347524129938891
59948,98,0.4640351809794083,0.002093309259996824,0.07041810185342663
59948,99,0.4656243750359863,0.0008905044776132583,0.02995622109157346
166810,0,1.7883364709559828,0.000661900792670006,0.022266082860193825
166810,1,1.2020382889313623,0.0010098260602954962,0.03397015229763073
166810,2,1.2058745410759002,0.0005904498816842185,0.019862502260103738
166810,3,1.2003609080566093,0.0007155445978670252,0.024070639411085313
166810,4,1.201590107055381,0.0008350496536116969,0.028090742578947135
166810,5,1.210946388891898,0.000801266167739019,0.026954279374676184
166810,6,1.2022751099430025,0.0007734865494233162,0.02601978391842074
166810,7,1.2047955109737813,0.0007654305049785703,0.025748781745408476
166810,8,1.2044658019440249,0.0008211720266365838,0.02762390465466505
166810,9,1.2018330169375986,0.0009970987351732852,0.03354201007617087
166810,10,1.2065567609388381,0.0009642898452592343,0.032438331897405734
166810,11,1.2040631980635226,0.0007132689462263364,0.023994087383117316
166810,12,1.1948103699833155,0.0009722046762564857,0.03270458370547252
166810,13,1.2045082189142704,0.0007503642632608054,0.02524195928773133
166810,14,1.198534521041438,0.0006315199524685733,0.021244083320718032
166810,15,1.1986746320035309,0.0005898445173367767,0.01984213804106968
166810,16,1.2036153540248051,0.0007813432330170539,0.026284079670656994
166810,17,1.1936502091120929,0.000886822449243701,0.029832359102468668
166810,18,1.194437998929061,0.0007739781088781164,0.026036319785536333
166810,19,1.1856935999821872,0.0006531226303763127,0.021970788926184218
166810,20,1.1959277798887342,0.0008927362816947004,0.030031298104859175
166810,21,1.1930877029662952,0.0006208489120618776,0.02088511370996789
166810,22,1.1935617279959843,0.0009417956473008957,0.03168163590737135
166810,23,1.2026781080057845,0.0006818426139369865,0.022936917900174107
166810,24,1.1928955079056323,0.0008348235536647097,0.02808313666547784
166810,25,1.2064424599520862,0.0006776768251592902,0.022796782400822176
166810,26,1.1946637299843132,0.0010110816403777478,0.034012389518765104
166810,27,1.2033277549780905,0.0008583843849611084,0.02887571378233621
166810,28,1.2043512830277905,0.0008344355475130363,0.028070084290833335
166810,29,1.1981583430897444,0.0005603374713267772,0.018849532595217388
166810,30,1.2020842409692705,0.0007110704512259952,0.023920130874245563
166810,31,1.1988877539988607,0.0005687197638044594,0.019131509624000766
166810,32,1.1913085270207375,0.0009776837732499433,0.03288889837771101
166810,33,1.191196065978147,0.0006253067622283837,0.021035074039801246
166810,34,1.2034836730454117,0.0006933760971559247,0.023324899748607342
166810,35,1.1946472249692306,0.000844264467421113,0.028400725298553888
166810,36,1.1978510299231857,0.0005239542172937317,0.017625614210476672
166810,37,1.1996204650495201,0.0006232751984470708,0.020966733031614792
166810,38,1.1953982070554048,0.0008834820320413606,0.029719988778941935
166810,39,1.1954475599341094,0.0005767542539890924,0.019401786720163183
166810,40,1.1981736220186576,0.0010566634038560174,0.035545742150700846
166810,41,1.1966261500492692,0.0006669592377733929,0.022436246967962026
166810,42,1.2013157430337742,0.0008746737011043129,0.029423679983611496
166810,43,1.2059581849025562,0.0008055841262432917,0.027099533803901427
166810,44,1.2028825910529122,0.000803711802379925,0.027036549564050806
166810,45,1.1899229660630226,0.0009500891349322436,0.03196062557598118
166810,46,1.2029355689883232,0.0008910136102971283,0.029973348115217225
166810,47,1.2043874741066247,0.0005444196797737694,0.01831406433532777
166810,48,1.205635400954634,0.000612826671211722,0.020615248676609257
166810,49,1.2028229350689799,0.0010490453051923837,0.03528947230186541
166810,50,1.199559647939168,0.000767682014188642,0.025824521631486748
166810,51,1.1957791380118579,0.0008484425016121386,0.02854127272880373
166810,52,1.2005031820153818,0.001073140270697756,0.036100017483858576
166810,53,1.196577382972464,0.0009288353053268361,0.03124565509047765
166810,54,1.1917110809590667,0.0009197351552819831,0.030939529614903677
166810,55,1.1959217980038375,0.0005092069393021828,0.017129521567351754
166810,56,1.2033177349949256,0.0008213570708100817,0.027630129468029126
166810,57,1.1934727019397542,0.0007802853479887406,0.026248492833539055
166810,58,1.2017494400497526,0.0008096827119974948,0.027237408619921164
166810,59,1.1923803070094436,0.0006908548958230454,0.02324008752537571
166810,60,1.2075744189787656,0.000708971753373755,0.023849531502264164
166810,61,1.2081652620108798,0.0007654417279845602,0.02574915928292479
166810,62,1.2003713209414855,0.0007829814511871105,0.026339188686874383
166810,63,1.1986225750297308,0.0006784364763401385,0.022822336768372305
166810,64,1.2062191349687055,0.0007075138852217222,0.023800489389863216
166810,65,1.193106067017652,0.0009012921036514743,0.03031911259720647
166810,66,1.1961501719197258,0.0008024413508220252,0.02699381207231288
166810,67,1.2031390819465742,0.0008394804556101296,0.028239793019023275
166810,68,1.1990089630708098,0.0006379131308155706,0.021459147330900003
166810,69,1.2060241439612582,0.0008959612887884383,0.030139786077632583
166810,70,1.2049553759861737,0.0008001314706846743,0.026916108611152338
166810,71,1.1970955659635365,0.0007222879239650731,0.024297482254174788
166810,72,1.1966320039937273,0.0005477647470954745,0.018426591087044693
166810,73,1.2083175689913332,0.0008315521893784844,0.027973089254945
166810,74,1.2161028240807354,0.0010153868053097148,0.03415721357723964
166810,75,1.2102347830077633,0.0007289316037775925,0.02452097303533163
166810,76,1.2136479379842058,0.0008608399158378521,0.0289583168772
166810,77,1.206983836949803,0.0009490480985221775,0.03192560551976775
166810,78,1.2003020079573616,0.0009506361862721135,0.03197902816832918
166810,79,1.196544001926668,0.0007465921493844769,0.02511506685753856
166810,80,1.198277804069221,0.0009815098653739862,0.03301760661496968
166810,81,1.1977259879931808,0.0007157270956461362,0.024076778564741698
166810,82,1.2114545929944143,0.000757689145451889,0.02548836544952171
166810,83,1.2107303469674662,0.0007367928723530856,0.024785423024554464
166810,84,1.202660940005444,0.0006824941577934646,0.022958835579766045
166810,85,1.2122478099772707,0.0009139758147410637,0.03074578765972805
166810,86,1.194584890967235,0.0007747615001846356,0.026062672761595705
166810,87,1.1946704490110278,0.0006140850825320301,0.02065758113948056
166810,88,1.2022971250116825,0.0008373873861610148,0.028169382984313797
166810,89,1.214577489066869,0.0006937938145952782,0.023338951599307316
166810,90,1.2018224840285257,0.0006561451373277016,0.022072464873653115
166810,91,1.2075736029073596,0.000635242204468256,0.021369298416951912
166810,92,1.1899186359951273,0.0006461656453149445,0.021736758679432748
166810,93,1.2023433690192178,0.0010257616338318343,0.0345062187364599
166810,94,1.1964187968987972,0.0007638169494912361,0.02569450237215742
166810,95,1.2128609570208937,0.0005728723406972502,0.019271200680730325
166810,96,1.2024580700090155,0.0008351047367995759,0.02809259555576647
166810,97,1.2095544231124222,0.00116874196122456,0.039316020828193125
166810,98,1.2098205540096387,0.0006754627356198688,0.022722301297776835
166810,99,1.2010681940009817,0.0007415655540823525,0.024945974164583346
464158,0,4.974011788028292,0.00038763737809327514,0.013039969246020014
464158,1,3.471793817006983,0.00041066195228058044,0.013814506884216819
464158,2,3.5069870930165052,0.0004626681852880968,0.015563976149423182
464158,3,3.4961450030095875,0.0003671837036247072,0.0123519156652478
464158,4,3.4924254990182817,0.0004927932237431959,0.016577370618558043
464158,5,3.4631512199994177,0.00031494884458776323,0.010594755510150369
464158,6,3.4844816150143743,0.00039329311469371575,0.013230226005303915
464158,7,3.4729649270884693,0.00041010338712885175,0.013795716971757221
464158,8,3.4744127279845998,0.0004886346425851153,0.01643747758070089
464158,9,3.4735715279821306,0.0006428474222865965,0.0216251349592076
464158,10,3.4722116220509633,0.0004728828633155241,0.01590759390886329
464158,11,3.5089289729949087,0.00034817400916897084,0.011712437005325092
464158,12,3.500383730046451,0.0004357894562529996,0.014659786254955797
464158,13,3.47555311198812,0.00032540748519374607,0.010946580074974394
464158,14,3.4863705270690843,0.000618267121739069,0.020798263296897053
464158,15,3.476205362007022,0.0002962417659264291,0.009965456726770464
464158,16,3.512312510982156,0.00049049941096449,0.016500207657035647
464158,17,3.5089601209620014,0.00028913459889570725,0.009726374417518441
464158,18,3.474096699967049,0.0005959184258065298,0.02004646193789901
464158,19,3.498386122053489,0.0004063395974580747,0.013669104564571837
464158,20,3.493073447025381,0.0004059990489682086,0.013657648647042738
464158,21,3.5165721729863435,0.0006206905354666087,0.020879785983468048
464158,22,3.48887762601953,0.0004212094800992716,0.014169321579986889
464158,23,3.4997456159908324,0.0005893874545298168,0.019826762627647033
464158,24,3.478405980975367,0.00048368475799519944,0.01627096540599435
464158,25,3.4595918459817767,0.0004897872672221647,0.016476251421070107
464158,26,3.501921124989167,0.0004706002444228585,0.01583080750527354
464158,27,3.4792109470581636,0.0005579517464079364,0.018769277745377642
464158,28,3.5002680690959096,0.00030086611955643106,0.010121018167760907
464158,29,3.46538128296379,0.0004607712514225204,0.015500164038758
464158,30,3.504065577988513,0.0005592673182035768,0.01881353306420284
464158,31,3.510523018077947,0.0005332688725474266,0.01793895555707982
464158,32,3.478749711997807,0.0005571011843726326,0.018740665172367395
464158,33,3.5188819769537076,0.00040614529046978376,0.013662568153753914
464158,34,3.4701024380046874,0.00038287652078770884,0.012879815874963169
464158,35,3.504044070956297,0.000716788888412534,0.024112496856634958
464158,36,3.4741170160705224,0.0005111979587931817,0.01719649868152624
464158,37,3.4644300980726257,0.0003954401868929702,0.013302452671331273
464158,38,3.499085000017658,0.0004267522668282425,0.014355778749928941
464158,39,3.5013761069858447,0.0006462652628710375,0.021740109774918442
464158,40,3.4780183309921995,0.00046044567279229787,0.015489211701431435
464158,41,3.490671982988715,0.0004376165647066374,0.014721249466170807
464158,42,3.4849493509391323,0.0005535887944476681,0.018622509753953263
464158,43,3.5033246680395678,0.0004445075614864097,0.014953059893030706
464158,44,3.503445882932283,0.0005728158495895697,0.019269300342041492
464158,45,3.517659565899521,0.0003236968491990358,0.010889034951560654
464158,46,3.501385204028338,0.0004858336028094046,0.016343251702092873
464158,47,3.5075446140253916,0.0005191096247367799,0.017462644018430465
464158,48,3.4871573010459542,0.000522739400534461,0.017584748251527203
464158,49,3.494102488970384,0.0006303264476462123,0.021203934286960976
464158,50,3.494346892926842,0.0005396795075596275,0.01815460680262726
464158,51,3.505519113969058,0.00042540122441669936,0.01431033021350748
464158,52,3.4959006900899112,0.0005981456502115456,0.020121384892667328
464158,53,3.4997132710414007,0.0005996427884387145,0.02017174803498181
464158,54,3.4925603460287675,0.00044924048859311394,0.01511227370316082
464158,55,3.472153364098631,0.0003668387875954693,0.012340312825408553
464158,56,3.489226059988141,0.000332419876318768,0.01118247415995953
464158,57,3.498217012034729,0.00041342506132260176,0.01390745678783186
464158,58,3.491663794964552,0.0004394665155364255,0.01478348108595357
464158,59,3.4842693739337847,0.0005750436417899518,0.019344242397223068
464158,60,3.5031294650398195,0.000489679555405638,0.016472628037840525
464158,61,3.500330646056682,0.000463501750293957,0.015592016949034516
464158,62,3.4653072849614546,0.0003842677308539891,0.012926615635523624
464158,63,3.4593862149631605,0.0005109956413287264,0.017189692801434373
464158,64,3.4652420160127804,0.0003869605798735645,0.013017202019561618
464158,65,3.4972772450419143,0.0005652392928663652,0.019014427947776306
464158,66,3.476107949973084,0.0004398886348916109,0.014797681015374313
464158,67,3.5058003540616482,0.0006589820123273117,0.022167896235127285
464158,68,3.4842180849518627,0.0003139492922496559,0.01056113096183457
464158,69,3.5104321589460596,0.0006703396385144833,0.022549962322038212
464158,70,3.4591497590299696,0.0004727535351756948,0.015903243361002517
464158,71,3.494205204071477,0.00039613459922638317,0.013325812429660827
464158,72,3.5010585349518806,0.0004133628214056731,0.01390536306145641
464158,73,3.5193696240894496,0.00033667987239208164,0.01132577875575836
464158,74,3.4904960070271045,0.0005298008681304811,0.017822293249733518
464158,75,3.4924176880158484,0.0003455342536821879,0.01162363666689029
464158,76,3.489842747920193,0.000537834550678018,0.018092543177301034
464158,77,3.4939817540580407,0.0004477739193057828,0.01506293888798375
464158,78,3.493214027956128,0.00030120751740386753,0.010132502657345287
464158,79,3.4892495160456747,0.0005129917567747583,0.017256841341535933
464158,80,3.4964128650026396,0.0004459385985847164,0.01500119941931587
464158,81,3.4939443150069565,0.0004390360193222559,0.014768999362284626
464158,82,3.494858883903362,0.0007010310736599301,0.02358241015351782
464158,83,3.494008844019845,0.0002223452157010114,0.007479605782606478
464158,84,3.480605886084959,0.0004048686742540858,0.013619623285347372
464158,85,3.4741871040314436,0.0003569576715118164,0.012007915958829336
464158,86,3.483924246043898,0.0004983208573930559,0.016763318044866592
464158,87,3.5032712330576032,0.0006010141386963985,0.020217879719376334
464158,88,3.4949622600106522,0.0005491369314551235,0.018472750830301927
464158,89,3.485462188022211,0.0006197933005718248,0.020849603353784642
464158,90,3.514015988097526,0.0004892082352462301,0.01645677301267773
464158,91,3.491901657078415,0.0005628272532211508,0.01893328788087025
464158,92,3.491146460059099,0.0003734630903716729,0.012563151770669488
464158,93,3.497130705974996,0.0004622825258303598,0.015551002716641588
464158,94,3.492654111003503,0.0004405981134249018,0.014821547594754073
464158,95,3.5033461779821664,0.0005252798194960162,0.017670206948244303
464158,96,3.493851631996222,0.0006372401771296832,0.021436509433050394
464158,97,3.505707249045372,0.000470468900275689,0.01582638913971715
464158,98,3.4944948360789567,0.00055828820054344,0.01878059593043308
464158,99,3.5015270770527422,0.0005903861020559314,0.01986035673844255


==> data/bab_vs_estimators/automobile-mlp-32x2_LeverageSHAP_time_error.csv <==
num_samples,seed,runtime,error,error_pct
1000,0,0.6606671089539304,0.008847678872053275,0.2976324444194183
1000,1,0.4323688759468496,0.014962869724571962,0.5033450644010722
1000,2,0.4056267390260473,0.011738440143259282,0.39487651891896663
1000,3,0.388064136961475,0.014818602112289053,0.4984919585509103
1000,4,0.39969713101163507,0.012636800991932123,0.4250970252492501
1000,5,0.43836482404731214,0.01941786694860187,0.6532094223693481
1000,6,0.4009432760067284,0.009912294562975044,0.33344569838562826
1000,7,0.4229362790938467,0.014367251990871466,0.4833087176275943
1000,8,0.4027741849422455,0.013626954179659811,0.4584053898355746
1000,9,0.39890999102499336,0.01714592344323556,0.5767821346181065
1000,10,0.44886390189640224,0.014845976986349103,0.4994128385692733
1000,11,0.4063170829322189,0.011968206965032646,0.402605784616764
1000,12,0.027201029006391764,0.01783775708161011,0.6000551466587448
1000,13,0.016533634974621236,0.017137895042881324,0.5765120623814483
1000,14,0.44462663400918245,0.01623654591139767,0.5461910313903515
1000,15,0.4049216329585761,0.013706690260812393,0.46108768030803166
1000,16,0.4100150460144505,0.013371566052483908,0.449814233480753
1000,17,0.4291937130037695,0.01511817420311505,0.5085694461001036
1000,18,0.4391334749525413,0.01541582052626811,0.5185821515806697
1000,19,0.3736192199867219,0.01750380509129157,0.5888211327852089
1000,20,0.4162534800125286,0.01308598853494966,0.4402075178840304
1000,21,0.37904884200543165,0.010299516906486575,0.34647170603122524
1000,22,0.3709825420519337,0.00982417208985123,0.3304812929790339
1000,23,0.42847064801026136,0.015269514923810262,0.5136604885409624
1000,24,0.01212491700425744,0.014502347650810876,0.4878532826010391
1000,25,0.4179672219324857,0.016807427468512603,0.5653952628927829
1000,26,0.051734515000134706,0.01148963325073081,0.38650675271445895
1000,27,0.4438438890501857,0.01213430335043672,0.4081932018266261
1000,28,0.38844528305344284,0.009839204293300208,0.3309869704027095
1000,29,0.019780245958827436,0.00964613341471321,0.32449214183003583
1000,30,0.013107214006595314,0.012709000343574584,0.4275257830992574
1000,31,0.01200671901460737,0.01210316448739912,0.40714570269647615
1000,32,0.01245355501305312,0.011585792287225088,0.3897415049583733
1000,33,0.6466914199991152,0.00836053388421347,0.2812450782396395
1000,34,0.3863575250143185,0.018458746268994547,0.6209449791755036
1000,35,0.419693062081933,0.013956157703329808,0.4694796671548924
1000,36,0.016667389078065753,0.012713294836022376,0.4276702481395533
1000,37,0.01217750704381615,0.016488406712413854,0.5546635298776845
1000,38,0.3761767769465223,0.01711540384489668,0.5757554673093516
1000,39,0.3728244579397142,0.016502219148049724,0.5551281747909029
1000,40,0.3871707849903032,0.012542925260053281,0.42193908247637024
1000,41,0.3961455390090123,0.01979308272506955,0.6658315338123337
1000,42,0.010681094019673765,0.013616309007201122,0.4580472904124419
1000,43,0.4037967410404235,0.012963612468322006,0.43609083503697654
1000,44,0.05273484706413001,0.01213976541045371,0.40837694338166347
1000,45,0.3924546369817108,0.01219422099948475,0.4102088080220951
1000,46,0.01058305602055043,0.01247352779985511,0.4196045791547678
1000,47,0.012697444064542651,0.019307147180088496,0.6494848528156003
1000,48,0.4097754630493,0.010208998868614927,0.34342671476680603
1000,49,0.38587138010188937,0.015756508765704502,0.5300427702304592
1000,50,0.01009163202252239,0.012813366799797166,0.4310366297213059
1000,51,0.388889825087972,0.013251341096035187,0.44576991313577796
1000,52,0.013639298966154456,0.012323785732118883,0.41456731477195585
1000,53,0.3989964999491349,0.012954940075931426,0.43579909916099147
1000,54,0.01318757503759116,0.00855009181222903,0.2876217325339718
1000,55,0.01258018589578569,0.014610064164295666,0.4914768238344446
1000,56,0.44403083994984627,0.014234341607983106,0.4788376645163953
1000,57,0.44910598709248006,0.008682160356806912,0.2920644665348395
1000,58,0.43415807897690684,0.010051223244277756,0.3381192046932206
1000,59,0.43931276502553374,0.011136937307364175,0.37464219961764617
1000,60,0.01436071889474988,0.013033405569599685,0.4384386475691991
1000,61,0.4331634850241244,0.009715226360879348,0.32681640141912677
1000,62,0.015372720081359148,0.009395628608093579,0.3160652584619563
1000,63,0.39904735691379756,0.01500971169280687,0.5049208098263733
1000,64,0.008990957983769476,0.01937975505043895,0.6519273530745953
1000,65,0.3987203520955518,0.013454963542297638,0.4526196923034175
1000,66,0.38512653298676014,0.014205652978281913,0.4778725902739315
1000,67,0.015351307927630842,0.011847470942382199,0.39854427220536337
1000,68,0.01266577490605414,0.016119839660505286,0.542265078919151
1000,69,0.4362661769846454,0.017526540716441094,0.5895859502911912
1000,70,0.02829890907742083,0.009584266705897904,0.3224109700290287
1000,71,0.015468163997866213,0.015264871305630312,0.5135042790480733
1000,72,0.40115196898113936,0.009086123002732316,0.3056536113828387
1000,73,0.013062847079709172,0.013743205852313423,0.46231605047325103
1000,74,0.03097151208203286,0.014615584715241617,0.4916625330013737
1000,75,0.4263890089932829,0.015555698367473725,0.5232875872548374
1000,76,0.40008301194757223,0.010482787496674195,0.3526368567488927
1000,77,0.4342562669189647,0.009645260212028273,0.3244627676344587
1000,78,0.39178161695599556,0.014440515905987314,0.4857732869749904
1000,79,0.013423440977931023,0.014633923886331723,0.4922794555184663
1000,80,0.4337289690738544,0.01699805504787999,0.5718078998387375
1000,81,0.3835360459052026,0.010885821328834124,0.36619475666639356
1000,82,0.010244272998534143,0.01341821822899758,0.4513835943870477
1000,83,0.008939651073887944,0.01159519520465574,0.3900578154099651
1000,84,0.008839078014716506,0.016486000754624586,0.5545825944020253
1000,85,0.028299361001700163,0.012215298318852541,0.4109178407724879
1000,86,0.41103481501340866,0.010012691415434871,0.3368230090952223
1000,87,0.013673751032911241,0.007908222092511727,0.26602948710543345
1000,88,0.012675339938141406,0.014114051089178098,0.4747911386794889
1000,89,0.01358635793440044,0.012033755641022714,0.404810816348307
1000,90,0.012101862928830087,0.011443169464587684,0.38494372918628356
1000,91,0.012181823956780136,0.014796674845250324,0.4977543338944833
1000,92,0.012107111047953367,0.013682276607647426,0.460266414598259
1000,93,0.012833139975555241,0.01395895550346729,0.469573784053342
1000,94,0.401431962964125,0.00986419831000121,0.33182775931403363
1000,95,0.018024199991486967,0.01444171438613158,0.48581360337662344
1000,96,0.014082798967137933,0.016206145030394248,0.5451683576861631
1000,97,0.4945489439414814,0.01877642901372184,0.6316317020132541
1000,98,0.46355156402569264,0.01351269397165683,0.45456172128706795
1000,99,0.013333466020412743,0.014024868502805266,0.4717910714793067
2782,0,0.4698715410195291,0.00859026455757475,0.28897312791904306
2782,1,0.42598629905842245,0.007680898170898454,0.25838239961014947
2782,2,0.4507969729602337,0.007932781321454613,0.2668556499272347
2782,3,0.5754933450371027,0.007820110214828653,0.2630654381253067
2782,4,0.5437569859204814,0.005813040980085019,0.19554841687099347
2782,5,0.4328018460655585,0.00618706516486503,0.20813044363732214
2782,6,0.4799681620206684,0.006463730833764253,0.21743736814398648
2782,7,0.41334155399817973,0.005124473691988041,0.17238528357160496
2782,8,0.4789473370183259,0.006914174707465318,0.23259012324983347
2782,9,0.47760199301410466,0.009771181675870218,0.3286987162521838
2782,10,0.443066340056248,0.005934842750447061,0.19964578061709135
2782,11,0.48484393500257283,0.009699378352093724,0.32628328062414125
2782,12,0.43307999602984637,0.0073242698509874,0.2463855629098947
2782,13,0.4308273190399632,0.007126298022286509,0.23972586829908044
2782,14,0.030674512032419443,0.00990783853732019,0.3332957994316507
2782,15,0.4824312860146165,0.005014074514519795,0.16867149857477884
2782,16,0.4961505860555917,0.006322343174461564,0.21268114278165787
2782,17,0.5038109809393063,0.008573573939545498,0.28841166207983765
2782,18,0.4300920070381835,0.006105633044199449,0.2053910990613668
2782,19,0.4801633049501106,0.010264393181779255,0.3452901577186192
2782,20,0.412158033112064,0.008838447964723162,0.2973219203200922
2782,21,0.44379392999690026,0.007747782682155757,0.26063236831574843
2782,22,0.5559955050703138,0.007987812723974475,0.26870688470741544
2782,23,0.030128887039609253,0.011300152562792709,0.38013269674601463
2782,24,0.7626630220329389,0.004579478349591659,0.15405185417160808
2782,25,0.3967936960980296,0.0067588801241211804,0.2273660744214107
2782,26,0.47593291697558016,0.008245022979834891,0.27735933675597335
2782,27,0.029195426031947136,0.008381287211721378,0.28194321203103717
2782,28,0.47119434108026326,0.007632942308570159,0.25676918322476555
2782,29,0.4462064279941842,0.00686202743682951,0.2308359095341706
2782,30,0.4864093419164419,0.008456933696648239,0.2844879300916841
2782,31,0.5257782039698213,0.009314837756350641,0.31334748592085176
2782,32,0.4598931570071727,0.006124716432490351,0.20603305675297862
2782,33,0.5445889530237764,0.0071850655793703755,0.24170278585230193
2782,34,0.5617329420056194,0.00896530756842917,0.30158942759461155
2782,35,0.500728957937099,0.01035094708679224,0.34820179710964994
2782,36,0.4236409090226516,0.011111380953340341,0.3737824938995072
2782,37,0.4978424230357632,0.008209686911850977,0.2761706452988904
2782,38,0.033247112995013595,0.005714617350662074,0.19223748460984286
2782,39,0.030037650023587048,0.007998164335677724,0.2690551088619618
2782,40,0.42345643090084195,0.007595006014953831,0.25549302119803274
2782,41,0.40681122499518096,0.00847675190011743,0.28515460667746845
2782,42,0.48528881603851914,0.007308189339277071,0.24584462080778272
2782,43,0.486066902987659,0.011451575943314751,0.38522651983100276
2782,44,0.47296698996797204,0.008069204739824087,0.27144488017310336
2782,45,0.4877068030182272,0.008297416459997854,0.27912183286348907
2782,46,0.4729927390580997,0.004992387434246098,0.16794195370685092
2782,47,0.4933371680090204,0.005575187028990292,0.18754710331713575
2782,48,0.030643686070106924,0.009067505390648121,0.30502732221999684
2782,49,0.41428582090884447,0.007394931828222345,0.2487626040882739
2782,50,0.04265779594425112,0.009319026883949769,0.3134884065289958
2782,51,0.4928511830512434,0.009992520093774354,0.33614445375208546
2782,52,0.4900314580881968,0.006827921590004893,0.22968860223400756
2782,53,0.029715290991589427,0.004764062370621408,0.16026118818726498
2782,54,0.0287585339974612,0.006576488007404679,0.22123047520649866
2782,55,0.4664563520345837,0.008955394877410039,0.3012559685595964
2782,56,0.029088965035043657,0.00539690686159372,0.18154982846334908
2782,57,0.41724174993578345,0.007101574918777331,0.23889419280119212
2782,58,0.4349338780157268,0.008592870624566373,0.28906079498972387
2782,59,0.4793307239888236,0.007031450932808846,0.2365352494378476
2782,60,0.41836009197868407,0.009209118874528077,0.3097911442324655
2782,61,0.39895175804849714,0.007552171725153864,0.2540520925022136
2782,62,0.5110204119700938,0.010651877524959025,0.3583249789302172
2782,63,0.5050492800073698,0.00766101974336636,0.25771369711052783
2782,64,0.39535070199053735,0.008747768810836498,0.2942715091761682
2782,65,0.4424178859917447,0.006920551577956735,0.23280463867015477
2782,66,0.030588282039389014,0.0063565411494181795,0.21383154923601974
2782,67,0.027869169018231332,0.01089229296537883,0.3664124599795505
2782,68,0.028124775970354676,0.008531178723669708,0.2869855036584853
2782,69,0.5030098559800535,0.007363680388037475,0.24771131790707776
2782,70,0.46029362198896706,0.009072318739952956,0.30518924140130527
2782,71,0.5051968439947814,0.005588791951964267,0.18800476758585966
2782,72,0.5078349029645324,0.009320711587130492,0.31354507928272607
2782,73,0.4751271160785109,0.00826667658346894,0.27808775548288356
2782,74,0.4158139999490231,0.010743791558330398,0.36141693093529953
2782,75,0.02848701400216669,0.006428504666291059,0.21625237369694666
2782,76,0.4777569129364565,0.007428312561251205,0.24988551884496482
2782,77,0.0314190280623734,0.00579571126312968,0.1949654519947697
2782,78,0.41872916801366955,0.010951592982870517,0.36840728929189304
2782,79,0.4977253529941663,0.007221246887175473,0.24291991084520112
2782,80,0.03263353498186916,0.007050525541956711,0.2371769118025336
2782,81,0.4926576289581135,0.006031944449677418,0.20291224366543922
2782,82,0.032840839005075395,0.00826486011796157,0.2780266502962035
2782,83,0.030550213996320963,0.005424528855581701,0.18247902149908968
2782,84,0.42262128507718444,0.006650814454535026,0.22373078771380397
2782,85,0.40712687198538333,0.00483073430400216,0.16250400585653657
2782,86,0.4264390399912372,0.008488877474805534,0.2855625062505203
2782,87,0.029683924978598952,0.006400427846752654,0.21530788050821517
2782,88,0.028308985056355596,0.0061450874865474625,0.20671833101553908
2782,89,0.027791180997155607,0.006992004529170315,0.235208287902707
2782,90,0.49575885897502303,0.010776627392045969,0.362521515492972
2782,91,0.5336186980130151,0.007065422361515167,0.23767803496527215
2782,92,0.03383588301949203,0.012021702744811014,0.40440536165067403
2782,93,0.028876733034849167,0.010455869901472181,0.35173135941182576
2782,94,0.029907070915214717,0.00834994167580247,0.2808887605062819
2782,95,0.5349563010968268,0.005385608197194552,0.1811697458278433
2782,96,0.0798131600022316,0.006860272702743336,0.23077688096826915
2782,97,0.0316258609527722,0.00772397054551735,0.25983133738582576
2782,98,0.029410120099782944,0.007047360060906782,0.23707042626250913
2782,99,0.4438890099991113,0.009029566333303277,0.30375106722252154
7742,0,0.48551714897621423,0.0037834671737292658,0.12727435066100448
7742,1,0.4569601189577952,0.0064226616750786,0.2160558177660145
7742,2,0.5214640049962327,0.005382282431831309,0.18105786838643273
7742,3,0.45090750500094146,0.0028508991786939664,0.09590312935386654
7742,4,0.5206444980576634,0.00323682659592351,0.10888557618761394
7742,5,0.46761018596589565,0.0051267978876627235,0.1724634686018223
7742,6,0.45790834189392626,0.005134552733564675,0.17272433857407957
7742,7,0.4292310809250921,0.005108682819322308,0.17185408481326583
7742,8,0.4853811329230666,0.005437995332506912,0.18293202849707516
7742,9,0.43424226995557547,0.003482278376033557,0.11714247772729393
7742,10,0.5026906719431281,0.004911403003916376,0.1652176692580692
7742,11,0.4773787900339812,0.003957595276870479,0.13313195170298361
7742,12,0.4610012900084257,0.004234970347821797,0.14246274021623032
7742,13,0.4841272559715435,0.003008259159735238,0.10119665735012369
7742,14,0.5196504509076476,0.0047287128796583144,0.15907204518643114
7742,15,0.8702083959942684,0.003966467053762163,0.1334303947953246
7742,16,0.46288744208868593,0.005786475668828631,0.19465477022758104
7742,17,0.49013029399793595,0.0035714294897805435,0.1201414862006961
7742,18,0.5050183910643682,0.004157310485509824,0.13985029293062673
7742,19,0.48308335698675364,0.005060601662630421,0.17023665357467047
7742,20,0.6056263409554958,0.004260294341914023,0.1433146294374745
7742,21,0.47910167498048395,0.0039781022240491515,0.1338217973568135
7742,22,0.4315005630487576,0.0041223032799848625,0.13867266427757985
7742,23,0.49031629506498575,0.004314106749429725,0.14512485770418773
7742,24,0.49237794301006943,0.006192683452488301,0.2083194406277133
7742,25,0.4653848590096459,0.003918011620444847,0.13180037303795855
7742,26,0.43289489101152867,0.003543294200728797,0.11919502612048585
7742,27,0.46555591805372387,0.005023367718620331,0.16898411831300955
7742,28,0.42936594400089234,0.0037546715232283367,0.12630567628084474
7742,29,0.4944441879633814,0.0055428651289738395,0.18645980728737557
7742,30,0.11589677189476788,0.004452465983110998,0.14977920801731096
7742,31,0.49007726402487606,0.005167153939283464,0.17382103033803503
7742,32,0.493644408066757,0.0047067952895985254,0.15833474605977738
7742,33,0.4582083650166169,0.0040082891162217665,0.1348372725607271
7742,34,0.4920241079526022,0.0053242611245835625,0.17910605438478494
7742,35,0.44526443898212165,0.004622587112231569,0.15550201602602845
7742,36,0.47219912405125797,0.0066784854103675295,0.22466162780677615
7742,37,0.42933598801027983,0.007267797519362448,0.24448585584020335
7742,38,0.488521320046857,0.003274682677524801,0.11015903991364522
7742,39,0.1262989449314773,0.0053695828201555384,0.18063065843443324
7742,40,0.11548549099825323,0.004656489805419717,0.15664248931760127
7742,41,0.20215162402018905,0.003917506984534649,0.13178339728401606
7742,42,0.4996133859967813,0.004486560762902686,0.15092614302683025
7742,43,0.12640570604708046,0.004439454633066789,0.14934151130895879
7742,44,0.42505269998218864,0.005020953845518317,0.16890291656933643
7742,45,0.4710750939557329,0.003420513497107147,0.11506473144377961
7742,46,0.48452316294424236,0.003824895991753896,0.1286679998379684
7742,47,0.6400855439715087,0.004141777007449277,0.1393277528257751
7742,48,0.11848368495702744,0.00463470477653391,0.1559096494968082
7742,49,0.5542928020004183,0.0027198264888103063,0.09149389551402569
7742,50,0.46477819001302123,0.004648332531699974,0.15636808183151202
7742,51,0.4905170979909599,0.0026465129281734515,0.08902765611078949
7742,52,0.13506957900244743,0.00383483266060608,0.12900226547787577
7742,53,0.579620247008279,0.004865418755861439,0.16367077720295514
7742,54,0.4720188600476831,0.005223916670397899,0.17573050633256676
7742,55,0.11920404399279505,0.004412929787735123,0.1484492259233706
7742,56,0.4764464469626546,0.003945658910338379,0.1327304170180329
7742,57,0.4784064809791744,0.004930271876503828,0.16585241072561735
7742,58,0.46467189909890294,0.004276948003244796,0.14387485206784908
7742,59,0.4889810939785093,0.0041670480913430785,0.1401778621687123
7742,60,0.1171683450229466,0.0045444785747923225,0.15287447548525457
7742,61,0.41356902103871107,0.004807708677260936,0.16172943281083904
7742,62,0.4444106660084799,0.003992876614413388,0.1343188020495136
7742,63,0.44552614190615714,0.0044715517793356765,0.1504212467108699
7742,64,0.11694214306771755,0.0031989153160817616,0.10761025561443975
7742,65,0.4191786840092391,0.005167134920860378,0.17382039056574738
7742,66,0.5649040089920163,0.004644461780210107,0.15623787127071645
7742,67,0.4455175088951364,0.004095145820427304,0.13775909799774247
7742,68,0.12817368900869042,0.004595531925307206,0.15459189015742833
7742,69,0.11315710796043277,0.0038796188649166674,0.13050885581167868
7742,70,0.495711131952703,0.006172257988398287,0.20763233603300268
7742,71,0.43037892400752753,0.0057397356097506486,0.19308245298631802
7742,72,0.4934797970345244,0.003255857027177067,0.10952575242527585
7742,73,0.11739746201783419,0.0049153649772097074,0.1653509484845275
7742,74,0.4410233920207247,0.005375236572709607,0.18082084845117596
7742,75,0.45020044199191034,0.004693312873533417,0.1578812028753821
7742,76,0.5115577669348568,0.003240536528667709,0.10901037686892882
7742,77,0.48144936200696975,0.004824718667757633,0.16230164221449117
7742,78,0.5050732110394165,0.003296014784000101,0.11087664360232717
7742,79,0.11566728400066495,0.0034057483719017456,0.11456803842738597
7742,80,0.576187091995962,0.004073340917140726,0.1370255896099084
7742,81,0.11821900401264429,0.004851172320968801,0.1631915327250897
7742,82,0.48996748495846987,0.0033048478950874483,0.11117378599218714
7742,83,0.4864052269840613,0.0055849009947906425,0.18787387731379349
7742,84,0.11158453999087214,0.004348843176433692,0.14629337747407267
7742,85,0.49154594191350043,0.004798844332782812,0.1614312397419729
7742,86,0.4679947330150753,0.0040732748744969904,0.1370233679612958
7742,87,0.5366634670644999,0.0029090117542354132,0.09785801358509034
7742,88,0.4919107340974733,0.006054646431479321,0.2036759294224131
7742,89,0.23727491300087422,0.006475312863586727,0.21782698308110746
7742,90,0.21342334104701877,0.004059501529165177,0.13656003803056233
7742,91,0.4866827760124579,0.004461360288535915,0.15007840896066715
7742,92,0.1180920620681718,0.004075568827737838,0.13710053564790953
7742,93,0.4635046620387584,0.004911174741083671,0.16520999058597333
7742,94,0.5135002150200307,0.0036247581389868833,0.12193544102776421
7742,95,0.4685499919578433,0.0036805602689874845,0.12381260277787584
7742,96,0.11641332309227437,0.0048454473649839624,0.16299894745288426
7742,97,0.4268988190451637,0.004665464446291401,0.15694439271385394
7742,98,0.4569268529303372,0.005312440733737989,0.17870842107640691
7742,99,0.4400701590348035,0.0042403571441318455,0.14264394992970822
21544,0,0.9931561830453575,0.0019415061351622936,0.06531150431882124
21544,1,1.040935633936897,0.0025276696399344906,0.08502981454206686
21544,2,0.9521712980931625,0.0025495631108864297,0.08576630231139963
21544,3,0.8760936580365524,0.0023765967029911184,0.07994778024151118
21544,4,0.9159325889777392,0.0020357882892740597,0.06848311897609023
21544,5,0.8875657169846818,0.0022374811147073265,0.07526798645643888
21544,6,0.8963526759762317,0.002294892765019277,0.07719929183806529
21544,7,0.8467806340195239,0.002076310342056187,0.06984626492621424
21544,8,0.8674932199064642,0.003444403065519852,0.11586836714819666
21544,9,0.8538406619336456,0.0022138881681528777,0.0744743289949054
21544,10,0.9252682270016521,0.0032778882309870694,0.11026687347389182
21544,11,0.8862557359971106,0.0025427162019760474,0.08553597498316091
21544,12,0.8833423890173435,0.0021821588254840735,0.07340696636173312
21544,13,0.8804429341107607,0.002704599933891362,0.09098168018318603
21544,14,0.8820856779348105,0.0024529420928670054,0.08251600919031349
21544,15,0.8840551860630512,0.0025834618760946504,0.0869066434672695
21544,16,0.85578723391518,0.0022990110041166897,0.07733782778483639
21544,17,0.844077022979036,0.0025009934700503944,0.08413243865793188
21544,18,0.4334225630154833,0.0025941877123067877,0.08726745638740659
21544,19,1.4511786970542744,0.0023792781549503705,0.0800379832329134
21544,20,0.8593186439247802,0.0023682749685991905,0.0796678403629627
21544,21,0.8845209799474105,0.0025326595730313234,0.08519767393282648
21544,22,0.4396179929608479,0.0021125235944519927,0.0710644645226062
21544,23,1.032907487009652,0.0021402103531522818,0.07199583621784782
21544,24,0.9441024899715558,0.0033995428692988466,0.11435928775557014
21544,25,0.8816786400275305,0.002060507060246672,0.06931464872914907
21544,26,0.8862721970072016,0.0029458246620693296,0.09909638535504728
21544,27,0.8517310270108283,0.0030474145817375106,0.1025138303772349
21544,28,0.8479912210023031,0.003129765274809959,0.1052840753684049
21544,29,0.9063708439934999,0.0025184876712109894,0.08472093671825813
21544,30,0.856494590989314,0.002386865440600905,0.08029321654408272
21544,31,0.8978941231034696,0.0027118497271750586,0.09122556038360535
21544,32,0.8775976659962907,0.0029705485777606344,0.09992808817442356
21544,33,0.8566362150013447,0.0026745662025022265,0.0899713572479109
21544,34,0.9488813439384103,0.0021412769647613378,0.07203171661371663
21544,35,0.8925600139191374,0.0027170268692434246,0.09139971741068524
21544,36,0.8777635570149869,0.002361920475250079,0.0794540777009252
21544,37,0.8832256469177082,0.003930277739007393,0.13221300045178122
21544,38,0.8675173600204289,0.00266005077983017,0.08948306412672728
21544,39,0.8483262060908601,0.0026448458269077157,0.08897157547857046
21544,40,0.8616558050271124,0.0022449216640063607,0.07551828361433979
21544,41,0.8859263909980655,0.0032396752799470907,0.10898140480001928
21544,42,0.4373108820291236,0.002879877937968456,0.09687796344129614
21544,43,0.4326788670150563,0.0015475230618777203,0.05205806837733919
21544,44,0.8497697379207239,0.00225087092811041,0.07571841452363148
21544,45,0.8832876699743792,0.0032786739990824237,0.11029330640419466
21544,46,1.0301914939191192,0.002165308043784009,0.07284011267950807
21544,47,0.8799110730178654,0.002749270787977723,0.0924843901807225
21544,48,0.8485278789885342,0.002249579668635704,0.07567497706173959
21544,49,0.8744656869675964,0.004192346619618828,0.1410288947298859
21544,50,0.9036965449340641,0.0035942355126712885,0.12090867185906103
21544,51,0.8578688149573281,0.0023929201344965456,0.0804968940701809
21544,52,1.0100961619755253,0.0021206753204414674,0.07133868538522684
21544,53,0.8725004229927436,0.0022456938280612376,0.07554425891006077
21544,54,0.8848742279224098,0.0030897559974034094,0.10393817898064386
21544,55,0.8796237569767982,0.002381004131171406,0.08009604439551948
21544,56,0.9055158250266686,0.0021678638084654533,0.07292608760021883
21544,57,0.8312844990286976,0.0017307897876350786,0.058223089097089516
21544,58,0.8938387340167537,0.002174860715234067,0.07316146079753222
21544,59,0.8661537049338222,0.0020423557737816594,0.06870404657709729
21544,60,0.44473530899267644,0.003130723588697898,0.10531631267144369
21544,61,0.43264651601202786,0.0032648105139904127,0.10982694420730926
21544,62,0.44244014692958444,0.0019754060108956306,0.06645188283232013
21544,63,0.8964528170181438,0.0022128147561496503,0.0744382198364459
21544,64,0.8609952419064939,0.002141080649238694,0.07202511263659146
21544,65,0.9095665100030601,0.0025534220330682422,0.08589611493891541
21544,66,0.858401347999461,0.0023520075241478255,0.07912060991681595
21544,67,0.4496804770315066,0.002726324864125218,0.09171249830891705
21544,68,0.8765455390093848,0.002940040924577003,0.09890182269600246
21544,69,0.8574885679408908,0.002410938596486778,0.0811030280590365
21544,70,0.8996690500061959,0.0021037892821516857,0.07077064568516238
21544,71,0.8728207350941375,0.0019217185316055263,0.06464585710207994
21544,72,0.8520012380322441,0.0020464277833909875,0.06884102738203493
21544,73,0.8962337840348482,0.003343750481252794,0.11248245372098568
21544,74,0.8838079620618373,0.0023607818391936375,0.07941577443091694
21544,75,0.8667597969761118,0.0021088239485091975,0.07094000988525283
21544,76,0.8803516939515248,0.002530032573536317,0.08510930270094816
21544,77,0.8839924099156633,0.0028829228110218708,0.09698039177565818
21544,78,0.8866179910255596,0.002916891668174125,0.09812309079701327
21544,79,0.8811150579713285,0.00248853081165612,0.08371319972131445
21544,80,0.9101712310221046,0.001943089222733535,0.06536475876333402
21544,81,0.44555987510830164,0.0023545526553698792,0.07920622713212659
21544,82,0.8772271980997175,0.0025285135583822463,0.08505820362739969
21544,83,0.8832881040871143,0.0023067286636960366,0.07759744682379738
21544,84,0.8647016839822754,0.0034258257135079337,0.11524343231838359
21544,85,0.9171126580331475,0.0027853224216153397,0.0936971529855266
21544,86,0.8620605190517381,0.0029433514690570886,0.099013188112878
21544,87,0.4407717020949349,0.003039327754977124,0.10224179269920695
21544,88,0.44171143299899995,0.001953825803882217,0.06572593313891893
21544,89,0.8841590299271047,0.002742062485646929,0.09224190571967306
21544,90,0.9134807450463995,0.0022948709013490554,0.07719855635278083
21544,91,0.8855810499517247,0.0016677620207659338,0.05610285975888261
21544,92,0.8756721039535478,0.0019403839692582955,0.0652737550982764
21544,93,0.9091110050212592,0.0021807649874165808,0.07336007819624339
21544,94,0.8831617300165817,0.0026380714243606773,0.08874368723593487
21544,95,0.8862440519733354,0.0030330840546992643,0.10203175707259858
21544,96,0.8634204650297761,0.002497899283078836,0.08402835142271989
21544,97,0.43875053396914154,0.0024534338862797905,0.08253255292768387
21544,98,0.44731947395484895,0.0027848818736389697,0.09368233312452269
21544,99,0.9009154599625617,0.002228499884580737,0.07496586140023759
59948,0,3.189389594946988,0.0014388500553097205,0.04840235109205133
59948,1,3.158792337984778,0.001455440293831628,0.04896044020402999
59948,2,3.2364788569975644,0.0015448302615843415,0.05196748363243131
59948,3,3.170554762938991,0.0019668819068175414,0.06616513531696208
59948,4,3.1694003449520096,0.0014026723348374154,0.047185346775619155
59948,5,3.1265091949608177,0.001251024297880099,0.04208396633632911
59948,6,3.160008125938475,0.0015736529329445567,0.0529370669836914
59948,7,3.2128860149532557,0.0011701599544527985,0.03936372156380909
59948,8,3.1639558320166543,0.0011238396928296146,0.03780552614414918
59948,9,3.221568410983309,0.0016595837235701683,0.055827745051311925
59948,10,3.1141183139989153,0.0023617309079305288,0.07944770073070333
59948,11,3.2007619290379807,0.001425378670021904,0.04794917897867442
59948,12,2.625946037005633,0.001248156633122402,0.0419874992194783
59948,13,3.1967247700085863,0.0017501120915980883,0.05887308381813333
59948,14,3.1733951750211418,0.001624092042637644,0.05463381883571796
59948,15,3.161843672976829,0.0011370990785153356,0.038251566674124375
59948,16,3.1849958749953657,0.001563279827015221,0.05258811977181623
59948,17,3.20456753205508,0.001345723983569136,0.045269626591970556
59948,18,3.271984058083035,0.0015046694099437805,0.050616488346933136
59948,19,3.2331058679847047,0.0010935562210859784,0.03678680204137519
59948,20,3.1876216679811478,0.0010520786194465614,0.03539151180275811
59948,21,3.203988699009642,0.001998232904779393,0.067219770582698
59948,22,3.163727876963094,0.0006168386696034367,0.020750210727741625
59948,23,3.2339092049514875,0.0012213719240327242,0.0410864721190707
59948,24,3.1195186430122703,0.001549292265837797,0.052117583704119105
59948,25,3.696197504992597,0.0019221468874018044,0.06466026682293116
59948,26,3.1551669120090082,0.0010539290664553919,0.03545376011380909
59948,27,3.1346752300160006,0.0011450392581896784,0.03851867120173881
59948,28,3.2099994849413633,0.0013877812697086073,0.04668441718963528
59948,29,3.1541301580145955,0.0011657591590253785,0.03921568053300382
59948,30,3.22871393407695,0.0012938794989467428,0.04352559847895126
59948,31,3.1994888529879972,0.0019446215405244938,0.06541630533236592
59948,32,3.2255352219799533,0.0013111720971570318,0.04410731469516116
59948,33,3.1850709540303797,0.001586283605110421,0.05336195783763738
59948,34,3.1748147920006886,0.0015414061187901118,0.051852296812856885
59948,35,3.133610193966888,0.0015791140122766723,0.05312077554887452
59948,36,3.218681699014269,0.0010602965110499407,0.03566795845065956
59948,37,3.2004454779671505,0.001913413439393441,0.06436647705992908
59948,38,3.186295125982724,0.0014571643137334944,0.0490184355568271
59948,39,3.145794674055651,0.0011338205393561784,0.03814127790368234
59948,40,3.2276058880379423,0.001804055574030572,0.06068772139359838
59948,41,2.637216863920912,0.0012344631147033491,0.041526854634756936
59948,42,3.194128484930843,0.0010301765973688565,0.03465473637691101
59948,43,3.2445238889195025,0.0018110254254565597,0.060922184459805434
59948,44,3.209371655015275,0.0011343314437236574,0.03815846452606729
59948,45,3.154047414078377,0.0012366120290304358,0.0415991432692415
59948,46,3.1975176440319046,0.0012231045196936102,0.041144755957035116
59948,47,3.1479454019572586,0.0012880342699758268,0.04332896727070294
59948,48,3.285827115061693,0.001734132111884945,0.05833552357294648
59948,49,3.1517315940000117,0.0012397439640922103,0.04170450033539173
59948,50,3.2291983499890193,0.0017029270164060084,0.05728579640946706
59948,51,3.158312013023533,0.0013148265022913108,0.0442302474494737
59948,52,3.0818674309412017,0.001230010424837398,0.04137706789540876
59948,53,3.185485295020044,0.0017336115205746766,0.05831801108560835
59948,54,2.6711172939976677,0.001099596195887148,0.036989984422912806
59948,55,3.179692952078767,0.0020348218112523353,0.06845060703479543
59948,56,3.216441797092557,0.001854778551812264,0.06239402245670346
59948,57,3.1588467630790547,0.0014325280082882474,0.04818967991173996
59948,58,3.215129008051008,0.001282894467424897,0.04315606633033333
59948,59,3.2154806789476424,0.001176747049662974,0.03958530886115332
59948,60,3.1677518850192428,0.0015084165091111823,0.050742539292136235
59948,61,3.147373044048436,0.001421969495571794,0.04783449568832089
59948,62,2.6151250549592078,0.0014387334783101946,0.048398429487545365
59948,63,3.1820377659751102,0.0007278404334371269,0.024484266493377833
59948,64,3.100025273975916,0.0012388858711811293,0.04167563442667631
59948,65,2.6048205079277977,0.0009882386706031587,0.03324396098172983
59948,66,3.1787477559410036,0.0012578483048601707,0.042313523252621506
59948,67,3.261142883100547,0.0015142971746210168,0.050940362571644436
59948,68,3.249151777010411,0.0011132541553787595,0.03744943281927242
59948,69,3.2325532929971814,0.0013034443385626093,0.04384735592929703
59948,70,3.1842278870753944,0.0012513433580417788,0.04209469939493249
59948,71,3.1277848350582644,0.0012528970496067174,0.042146964969331575
59948,72,3.1208701470168307,0.0010722381085128893,0.03606966910207081
59948,73,3.199227325967513,0.0014373195742228007,0.04835086630902236
59948,74,3.227965145953931,0.001445949854098738,0.04864118553654456
59948,75,2.6783214129973203,0.000824140990669936,0.027723779439387527
59948,76,3.194178447010927,0.0012202922127438065,0.041050151055113136
59948,77,3.156885465956293,0.001658459986166573,0.05578994296613748
59948,78,2.6208718569250777,0.001607233273589248,0.05406669646223018
59948,79,3.2405934679554775,0.0011670768070516924,0.03926000569541392
59948,80,3.1086901450762525,0.0012461903537168417,0.04192135435206715
59948,81,3.2432674490846694,0.0010347707794692435,0.03480928285948795
59948,82,3.244646994047798,0.001414306954378497,0.047576730810231886
59948,83,3.1924973850836977,0.0010294020122246297,0.034628679636694616
59948,84,2.7116691949777305,0.0010140505911238606,0.034112263856510075
59948,85,3.214927223045379,0.0012962902912477814,0.04360669658568884
59948,86,3.1551195040810853,0.0015425418364416466,0.05189050190886961
59948,87,3.1884834601078182,0.0014357737125256093,0.048298864128300964
59948,88,3.1450201380066574,0.001829066411362032,0.061529076144328766
59948,89,3.1821144049754366,0.0012589517618806084,0.042350643113666875
59948,90,3.0907557390164584,0.0015470618000456016,0.05204255171035836
59948,91,2.616739011951722,0.0013502618770222241,0.045422279546546436
59948,92,2.622284156968817,0.001242227002973037,0.0417880287887156
59948,93,3.1836487189866602,0.001460761030404878,0.04913942769389135
59948,94,3.1676025110064074,0.0016506980742311411,0.05552883529528744
59948,95,3.1867179280379787,0.0011930354788750042,0.04013324522641204
59948,96,3.1485510079655796,0.0013902724110279874,0.04676821820581177
59948,97,3.2180879979860038,0.0009453144511143013,0.0318000070864751
59948,98,3.371313711977564,0.0016355048785237636,0.055017742155230934
59948,99,3.207179296994582,0.0013392769622835587,0.045052751326468854


==> data/bab_vs_estimators/automobile-mlp-32x2_LinearMSR_time_error.csv <==
num_samples,seed,runtime,error,error_pct
1000,0,0.6682654969627038,0.015111218378224961,0.5083354548810586
1000,1,0.010974187054671347,0.010458430541316177,0.35181749833109116
1000,2,0.009884719038382173,0.012251546470434062,0.41213721436378886
1000,3,0.007331428001634777,0.010742345942552689,0.36136830098796163
1000,4,0.00730590894818306,0.01228321247828773,0.4132024464386398
1000,5,0.007321142009459436,0.013241188393436146,0.4454283802054225
1000,6,0.00728121108841151,0.01117265548002037,0.3758437449259233
1000,7,0.007412220002152026,0.013056438018259058,0.4392134501015454
1000,8,0.007452690973877907,0.01681130772191916,0.5655257930943262
1000,9,0.007368343998678029,0.01318652321694691,0.4435894651251633
1000,10,0.007473052013665438,0.012941350485531633,0.4353419506740448
1000,11,0.007517468999139965,0.015244110021260582,0.5128058775909671
1000,12,0.0076380009995773435,0.008750986740793922,0.2943797590768538
1000,13,0.00786121899727732,0.01651187339152732,0.5554529397520651
1000,14,0.00803915795404464,0.013477146431272513,0.4533659159814412
1000,15,0.007933908957056701,0.011557351451666309,0.3887847664135977
1000,16,0.007712744059972465,0.014312777752316111,0.481476225624485
1000,17,0.007589807966724038,0.012243244640957232,0.41185794407877135
1000,18,0.007583428989164531,0.013696814741127952,0.4607554717021253
1000,19,0.007601966033689678,0.010752984311657887,0.3617261715489533
1000,20,0.007521154941059649,0.011944224218514578,0.4017990144374562
1000,21,0.007601466029882431,0.008791014740354888,0.29572628527054073
1000,22,0.007503797998651862,0.015953457333483356,0.5366680427455003
1000,23,0.0075043790275231,0.013142969546059452,0.442124336731928
1000,24,0.007663769996725023,0.014051566252179654,0.4726891732890249
1000,25,0.007535206037573516,0.012876376378575027,0.4331562472192612
1000,26,0.007629878935404122,0.015910991551567697,0.5352395105102649
1000,27,0.0076257719192653894,0.01169045493739744,0.39326231542863194
1000,28,0.007578721968457103,0.01402444289842135,0.47177675431488736
1000,29,0.007544879917986691,0.011718775502284624,0.39421500811522303
1000,30,0.00749852997250855,0.010390198136607132,0.3495221870188424
1000,31,0.0075258309952914715,0.015024450252917952,0.5054166092034214
1000,32,0.00753548601642251,0.010646547182386779,0.3581456682983201
1000,33,0.007468505064025521,0.016460706679028436,0.5537317116272457
1000,34,0.007529366994276643,0.01745557154618521,0.5871985752601653
1000,35,0.007599261938594282,0.010263710895756686,0.34526720588462667
1000,36,0.007553673931397498,0.012338739104482799,0.4150703403488723
1000,37,0.007554795010946691,0.008090356444274166,0.2721564152084671
1000,38,0.007654435001313686,0.014358392580688606,0.483010690546484
1000,39,0.007625001948326826,0.010029718610016638,0.33739579723754326
1000,40,0.007503147004172206,0.01099928704830122,0.3700116989324009
1000,41,0.007552101043984294,0.018029662544879067,0.6065107711175612
1000,42,0.007649149047210813,0.011166174457414671,0.3756257258693587
1000,43,0.007551299990154803,0.011398430097932469,0.3834387144528229
1000,44,0.007576749077998102,0.01326913942977978,0.4463686420968537
1000,45,0.007562406943179667,0.012885719537394733,0.4334705474146369
1000,46,0.007704932009801269,0.012847316529368602,0.4321786852983502
1000,47,0.007572300964966416,0.01902141554481382,0.639872952758583
1000,48,0.007527693989686668,0.016222672310339803,0.5457243288963454
1000,49,0.007590830093249679,0.012503367320325809,0.4206083689109772
1000,50,0.0075082649709656835,0.011638941415280768,0.39152942076439773
1000,51,0.007582677993923426,0.013461306837601994,0.4528330782676248
1000,52,0.0075738439336419106,0.010459945164456114,0.3518684496590081
1000,53,0.0075321809854358435,0.014388532551713976,0.4840245873414216
1000,54,0.007614664966240525,0.011506615152965305,0.3870780172399956
1000,55,0.0075984710128977895,0.016910895817647487,0.5688758975449207
1000,56,0.007592733018100262,0.009876691216429645,0.33224801578264745
1000,57,0.007639102987013757,0.010814916146650963,0.36380953416901773
1000,58,0.00760633300524205,0.0219547026548213,0.7385475797834324
1000,59,0.007553994073532522,0.015368859422893136,0.5170023984960189
1000,60,0.007570128072984517,0.013188135718290694,0.4436437090374391
1000,61,0.007598230964504182,0.011033760792440676,0.3711713821538303
1000,62,0.00759386399295181,0.013506776957984613,0.4543626752696443
1000,63,0.007604941027238965,0.012838257521707632,0.4318739438364211
1000,64,0.007756640086881816,0.016133536346185084,0.5427258300492807
1000,65,0.007682889001443982,0.011260798543037742,0.37880884296845513
1000,66,0.007676157983951271,0.011889039110712759,0.3999426090719218
1000,67,0.007574134971946478,0.015997676910059988,0.5381555719447421
1000,68,0.007672282983548939,0.014907697285688665,0.5014890852129842
1000,69,0.007564369938336313,0.013549381799422434,0.45579588541262245
1000,70,0.007615676964633167,0.014011566606817932,0.47134360091947114
1000,71,0.007592553040012717,0.013356564903897333,0.4493096007304591
1000,72,0.0075529220048338175,0.009609277276114436,0.3232523157941178
1000,73,0.007638733019120991,0.009767659141733453,0.32858021958646644
1000,74,0.007610579952597618,0.012883727378130969,0.433403531958954
1000,75,0.0076184420613572,0.009827144711318014,0.33058129079838144
1000,76,0.007598381955176592,0.012235209146593373,0.4115876332024139
1000,77,0.007614025031216443,0.01142825448994881,0.3844419952937658
1000,78,0.007612952962517738,0.012207686885839807,0.4106617951535323
1000,79,0.007587275002151728,0.009932518966083242,0.3341260393678298
1000,80,0.007564990082755685,0.01279882375268665,0.4305474073248556
1000,81,0.007560273050330579,0.018314639739457343,0.6160972920856801
1000,82,0.007551230024546385,0.014472701465554516,0.48685599656555334
1000,83,0.007592412061057985,0.0151168640260671,0.5085253722584732
1000,84,0.007698843022808433,0.01714895832926988,0.5768842269930663
1000,85,0.007601875928230584,0.012520746865093198,0.4211930099752402
1000,86,0.007606573053635657,0.015340306784315527,0.5160418989415742
1000,87,0.007550659007392824,0.01289450426566792,0.43376606222561936
1000,88,0.007582155987620354,0.009240589440063285,0.3108498017044372
1000,89,0.0075739939929917455,0.011736746094607231,0.3948195317872492
1000,90,0.007559051038697362,0.013351567120719443,0.44914147726605397
1000,91,0.007552601979114115,0.015900035290661706,0.5348709461938713
1000,92,0.007576286909170449,0.010273607193650468,0.34560011346133956
1000,93,0.00761381397023797,0.013467183746596709,0.4530307751794388
1000,94,0.007596357958391309,0.012276230280237818,0.41296756803685014
1000,95,0.007592151057906449,0.012713247169235345,0.42766864464754745
1000,96,0.007624460966326296,0.019801035669837264,0.6660990677526787
1000,97,0.0075718710431829095,0.010747323185774885,0.36153573349631946
1000,98,0.0075881859520450234,0.021536885208360418,0.7244923648836208
1000,99,0.00765862304251641,0.015638217641967683,0.5260635032588564
2782,0,0.4886373330373317,0.004846915587886483,0.16304833789502723
2782,1,0.029559603077359498,0.00950889788548323,0.3198755924935846
2782,2,0.02869148098398,0.006857353443669945,0.23067867823888982
2782,3,0.028684069984592497,0.006856714228738292,0.23065717529948976
2782,4,0.028733293991535902,0.007391572229737298,0.2486495885139258
2782,5,0.029096413985826075,0.008897514359077041,0.2993088906417792
2782,6,0.028523667016997933,0.005637663910119868,0.18964880107529386
2782,7,0.028808197006583214,0.007288492548766234,0.24518202850626114
2782,8,0.029452792019583285,0.008425513139456539,0.28343095488075903
2782,9,0.028568975976668298,0.007785062217439555,0.26188643724996163
2782,10,0.028933196095749736,0.008256945836787988,0.27776041698398907
2782,11,0.028924752958118916,0.0075431089827878925,0.2537472254062742
2782,12,0.028874707990325987,0.00736081468148405,0.2476149166634501
2782,13,0.02895040193106979,0.008747901665850988,0.29427597836670816
2782,14,0.02903893601614982,0.00614736337577082,0.20679489103569482
2782,15,0.028729457990266383,0.00700672490071504,0.2357034754235219
2782,16,0.02886616496834904,0.00601323485492633,0.20228286024178763
2782,17,0.028753845021128654,0.005724059068652129,0.19255510029702327
2782,18,0.0288727639708668,0.006449363250829759,0.21695404829354537
2782,19,0.02885807293932885,0.009914222456563704,0.33351055196922585
2782,20,0.028894438059069216,0.008242616252442977,0.27727837539118316
2782,21,0.028770789969712496,0.005768213384177379,0.1940404341401125
2782,22,0.029144235071726143,0.00804473327888626,0.27062166983254204
2782,23,0.029182102996855974,0.007659424445002838,0.25766003189975567
2782,24,0.028952283901162446,0.007569525496057439,0.25463586654381454
2782,25,0.028707345016300678,0.010033367385008152,0.33751854059606307
2782,26,0.029263925971463323,0.009809436294627216,0.3299855866117017
2782,27,0.029246129910461605,0.005832524611226408,0.19620383857499485
2782,28,0.028907006955705583,0.008226166960532078,0.2767250276678753
2782,29,0.030503981979563832,0.005218971153601003,0.175564141088703
2782,30,0.0289295909460634,0.01104004983946794,0.3713829432272894
2782,31,0.029065134935081005,0.0058142738560477344,0.19558989033445834
2782,32,0.028904161998070776,0.005369798590181732,0.18063791685342168
2782,33,0.028744811075739563,0.009175956478064462,0.3086755742321292
2782,34,0.02865501504857093,0.008719866249437935,0.29333287796286217
2782,35,0.029182292986661196,0.005619101105517794,0.1890243556146379
2782,36,0.02883691096212715,0.00884844633588927,0.297658261601621
2782,37,0.028947938000783324,0.009557429573592943,0.3215081794322358
2782,38,0.02871101093478501,0.007374387249927131,0.24807149253845426
2782,39,0.028867807937785983,0.00866110341706702,0.29135611934712985
2782,40,0.028887677006423473,0.008014344654593442,0.26959940843928737
2782,41,0.02867358294315636,0.008535648714299515,0.2871358723887388
2782,42,0.028948217979632318,0.007313900937125999,0.2460367567175394
2782,43,0.02872877602931112,0.01038693363904443,0.3494123706021936
2782,44,0.028903660946525633,0.011000315705410407,0.37004630255379173
2782,45,0.028769588912837207,0.006584942859219522,0.22151489310290357
2782,46,0.028934809030033648,0.0070404808463305005,0.23683901218435
2782,47,0.028927817940711975,0.006124107608140961,0.20601257614083712
2782,48,0.028853995958343148,0.005414879389818338,0.1821544172583591
2782,49,0.029012565966695547,0.009058307058013026,0.30471789392062515
2782,50,0.028781497036106884,0.00818219721341154,0.275245902633475
2782,51,0.02939287095796317,0.006893895097595706,0.2319079251338474
2782,52,0.02905203599948436,0.009000736717105592,0.30278125024965497
2782,53,0.028982050018385053,0.007144160699368091,0.2403267617447568
2782,54,0.02897774300072342,0.009832868889665489,0.3307738499111712
2782,55,0.029191656969487667,0.007877710777298624,0.26500309843777825
2782,56,0.029096373007632792,0.008128208338478604,0.2734297380721119
2782,57,0.028774576960131526,0.008512448675472312,0.2863554321889281
2782,58,0.028749638935551047,0.009096516392194401,0.3060032409247939
2782,59,0.028950180974788964,0.005120098661319385,0.17223810925717148
2782,60,0.028823039028793573,0.006285136480431407,0.21142952419862587
2782,61,0.029026677017100155,0.005617160333518726,0.18895906880636915
2782,62,0.028890972025692463,0.008306690863793695,0.27943382016684926
2782,63,0.02868673298507929,0.005192949382449349,0.17468877892106682
2782,64,0.0288970610126853,0.0065527531681769426,0.2204320445311306
2782,65,0.02909785497467965,0.006076440497106258,0.20440907323563073
2782,66,0.028944893972948194,0.0072228138752702675,0.2429726237096455
2782,67,0.02890144695993513,0.008054147798502831,0.27093837057711423
2782,68,0.0288125240476802,0.0077108141317029505,0.25938876078918394
2782,69,0.028734104009345174,0.005981578156306884,0.2012179413259219
2782,70,0.02903564099688083,0.008762303339993005,0.29476044503198917
2782,71,0.028859284007921815,0.007441060283311686,0.25031434721142204
2782,72,0.029154810938052833,0.008302724539979017,0.2793003945905605
2782,73,0.0290630420204252,0.004482796552924766,0.15079951648067752
2782,74,0.028688796912319958,0.006758698324677091,0.22735995875947038
2782,75,0.028961719013750553,0.007613459104563236,0.25611377588939993
2782,76,0.029144825995899737,0.005919373448101062,0.19912539935808726
2782,77,0.028647474013268948,0.007588613577329546,0.25527798210547203
2782,78,0.029465732048265636,0.004804160794308121,0.16161008342089955
2782,79,0.028979034977965057,0.005504548435534398,0.18517084875990544
2782,80,0.030586106004193425,0.0055692668274761326,0.1873479500619605
2782,81,0.02944833505898714,0.0069729020160491095,0.2345656868593105
2782,82,0.028948760009370744,0.006679666828881492,0.22470137026186268
2782,83,0.02950795495416969,0.007982846543442407,0.2685398243436113
2782,84,0.02912329405080527,0.006876575401399465,0.2313252973520264
2782,85,0.029129642993211746,0.009349891332979143,0.3145266744796204
2782,86,0.029051735997200012,0.008482740984931125,0.2853560771398025
2782,87,0.029116322984918952,0.006496248758077139,0.2185312583541365
2782,88,0.029065525974147022,0.010562171061206771,0.3553072887006204
2782,89,0.029010172002017498,0.010692610499056617,0.3596952201906039
2782,90,0.029123444110155106,0.01264340655148194,0.4253192336797323
2782,91,0.029144705971702933,0.007065020273264833,0.23766450887435614
2782,92,0.028989471029490232,0.011258114141698944,0.37871854076108263
2782,93,0.029011063976213336,0.005032621930694193,0.16929542637476794
2782,94,0.02823854493908584,0.012089922061027547,0.4067002326711721
2782,95,0.029601356014609337,0.0072709798991490784,0.24459290984709747
2782,96,0.029014529893174767,0.00806152407997044,0.271186505790392
2782,97,0.029269263963215053,0.009988395314878495,0.3360056978090616
2782,98,0.029187861015088856,0.0045204816759387145,0.15206722922693422
2782,99,0.02875952294562012,0.009597274016439894,0.3228485308501118
7742,0,0.47078173991758376,0.004175026144850089,0.14044624075719164
7742,1,0.11692200310062617,0.004082827611933383,0.13734471829907435
7742,2,0.12103161797858775,0.003344705628357661,0.11251458449468493
7742,3,0.23697962798178196,0.007392560826419592,0.2486828445182803
7742,4,0.12129514699336141,0.00292348498682915,0.09834488744859947
7742,5,0.12209618801716715,0.0036417356148562945,0.12250655665211688
7742,6,0.11443580302875489,0.0035462437223029164,0.11929424686851116
7742,7,0.13235129602253437,0.0038499310523171237,0.1295101694487075
7742,8,0.11736865795683116,0.0035798201146848563,0.12042374352904074
7742,9,0.12424891302362084,0.003948755121932476,0.1328345723607524
7742,10,0.1277445690939203,0.0052155898049468154,0.1754503938472023
7742,11,0.11450084100943059,0.004515065811664498,0.1518850416785513
7742,12,0.12072317104320973,0.004102214309881114,0.13799687920848866
7742,13,0.11656058602966368,0.003906934908244397,0.1314277567872983
7742,14,0.12282530998345464,0.005417431632476488,0.18224027369958867
7742,15,0.12381243309937418,0.004404973057955036,0.14818156465669508
7742,16,0.12315089302137494,0.004948179118151763,0.1664548033058136
7742,17,0.12254319398198277,0.004063738307455964,0.13670256158927027
7742,18,0.12190435791853815,0.0034122995637362458,0.11478841794926506
7742,19,0.12199651706032455,0.0034041077378302864,0.11451284814119368
7742,20,0.12281006702687591,0.003987846755646202,0.13414959957487468
7742,21,0.12201661698054522,0.005956884338719458,0.20038725099494623
7742,22,0.12250615796074271,0.003711412147623272,0.1248504478653942
7742,23,0.12182101095095277,0.0030943391472549875,0.10409235434270117
7742,24,0.12207810999825597,0.004211113402014938,0.14166020192346912
7742,25,0.1210129699902609,0.003450137886398803,0.11606128427156796
7742,26,0.12240953196305782,0.0034308319436804346,0.11541183993637187
7742,27,0.12209936196450144,0.004983553762498011,0.16764479245658373
7742,28,0.12182798190042377,0.004264091454537988,0.14344236281572542
7742,29,0.12240615591872483,0.0037519464824107666,0.12621400697735793
7742,30,0.12167650298215449,0.004657124528359393,0.15666384114815446
7742,31,0.12171135598327965,0.0033721664636888193,0.11343835621646706
7742,32,0.12204669299535453,0.003226059299169859,0.10852336855113416
7742,33,0.12180968490429223,0.007258477530210347,0.24417233506335145
7742,34,0.1213613860309124,0.004900556950187318,0.16485281226784995
7742,35,0.12205908191390336,0.00433766903720241,0.1459174838163367
7742,36,0.12210205604787916,0.004802538926206282,0.1615555244145594
7742,37,0.12242464395239949,0.0038177457463699684,0.12842746838982338
7742,38,0.1223508829716593,0.004719851931446584,0.15877396636663335
7742,39,0.1210282730171457,0.004538171569516705,0.15266231030336969
7742,40,0.12113916000816971,0.005039395330235421,0.16952328087668173
7742,41,0.12154995102901012,0.003577135265467067,0.1203334262551948
7742,42,0.1210572759155184,0.0037778996744486926,0.12708706217052657
7742,43,0.12123263196554035,0.006255981272248079,0.21044875443916158
7742,44,0.12145523796789348,0.004374041743526014,0.14714104738027192
7742,45,0.12125210091471672,0.00368978710628139,0.12412298996278143
7742,46,0.12178828194737434,0.0033342431694655117,0.11216263148421302
7742,47,0.12093086505774409,0.0031510487764964427,0.1060000440110691
7742,48,0.12171165703330189,0.0033766859381265113,0.11359038956259473
7742,49,0.12137491698376834,0.005948663100026296,0.20011069175225826
7742,50,0.12166335305664688,0.005053354542149724,0.16999286328629493
7742,51,0.12256780103780329,0.0041816692839000275,0.14066971334730755
7742,52,0.12203699804376811,0.004252673154024791,0.14305825566830252
7742,53,0.12202790507581085,0.004142218304198586,0.13934259787520678
7742,54,0.12185604393016547,0.004490117974851882,0.15104580624054625
7742,55,0.12112956598866731,0.0044187436869408195,0.1486448032106143
7742,56,0.12168213096447289,0.003945787316068372,0.13273473653638884
7742,57,0.13293162395711988,0.005128870316818301,0.1725331843051588
7742,58,0.12130149605218321,0.0039098158153256235,0.13152466937071483
7742,59,0.12168155994731933,0.0028881526901181585,0.09715632285565734
7742,60,0.1220872150734067,0.003878154100178416,0.13045958170082433
7742,61,0.12143306504003704,0.0037819587319167305,0.1272236072705151
7742,62,0.12185564392711967,0.004414294455549645,0.1484951328130001
7742,63,0.12154627603013068,0.0044167108305024905,0.14857641871795318
7742,64,0.12219482695218176,0.004472195923427784,0.1504429154652929
7742,65,0.12222146696876734,0.006176943654422132,0.20778995999885605
7742,66,0.12133636802900583,0.004817478992798385,0.16205810239053473
7742,67,0.1104536309139803,0.005109794748395717,0.17189148967084777
7742,68,0.12223335506860167,0.005981477070034623,0.20121454082340084
7742,69,0.12144412100315094,0.004897740444415433,0.1647580661192012
7742,70,0.12168415496125817,0.003201895293937884,0.10771050089983714
7742,71,0.11098372202832252,0.00331339318202422,0.11146124609059668
7742,72,0.12303890404291451,0.003724149476015348,0.12527892659292592
7742,73,0.1228023860603571,0.005306188696306502,0.17849810499122296
7742,74,0.12513841898180544,0.003395799697321733,0.11423336891950686
7742,75,0.12208357790950686,0.004457497415607567,0.14994846343158863
7742,76,0.12277395196724683,0.003948884454496315,0.13283892305743514
7742,77,0.12237541994545609,0.004538256642322928,0.1526651721191788
7742,78,0.12178323394618928,0.005092041937365923,0.17129429207602961
7742,79,0.12208620202727616,0.004087851233222067,0.13751371094738477
7742,80,0.12304083595518023,0.005312898581843289,0.17872382290695749
7742,81,0.12218639394268394,0.004152721455026279,0.13969591974641826
7742,82,0.12169031403027475,0.004611051511325133,0.155113962939419
7742,83,0.12195390195120126,0.006221845458758923,0.2093004390721658
7742,84,0.12147791299503297,0.003674625461517117,0.12361295818406677
7742,85,0.1217599289957434,0.003781740077738252,0.1272162518297759
7742,86,0.12209197191987187,0.003854115762061794,0.12965094144196168
7742,87,0.12230161903426051,0.004727601591032322,0.1590346618732489
7742,88,0.12136183702386916,0.005135580234655376,0.17275890330746235
7742,89,0.12347740598488599,0.0043560767024750716,0.14653671045084557
7742,90,0.12155671208165586,0.003673323747181545,0.12356916902475903
7742,91,0.12229564902372658,0.004462623012674971,0.1501208865050683
7742,92,0.12129691906739026,0.003884313170468917,0.13066677040787644
7742,93,0.12226707593072206,0.002956673380014735,0.09946133196845873
7742,94,0.12182855303399265,0.005003623887707018,0.16831994359081268
7742,95,0.1223959008930251,0.004067870318852362,0.13684156083077342
7742,96,0.1219909880310297,0.002963747594553645,0.09969930576882052
7742,97,0.12209095899015665,0.0038679771551434206,0.13011723326443891
7742,98,0.1215526059968397,0.0050432360369370675,0.1696524807425946
7742,99,0.12167005299124867,0.0035858161069493577,0.1206254463553086
21544,0,0.8730705849593505,0.0025884496147687286,0.087074429038509
21544,1,0.45441289409063756,0.002949713703286269,0.0992272111750826
21544,2,0.4540794889908284,0.0015827311699762037,0.05324245531410228
21544,3,0.45328408596105874,0.002183559977408628,0.0734541005625036
21544,4,0.45472836098633707,0.0024047627853965303,0.08089527619805194
21544,5,0.45583696803078055,0.003546956032699611,0.11931820871066427
21544,6,0.4536181619623676,0.002243510851409114,0.07547082443233188
21544,7,0.45451859396416694,0.002215886161038745,0.07454154069134611
21544,8,0.4549827359151095,0.0017403280205994867,0.058543951510123704
21544,9,0.4534482649760321,0.002039272357753613,0.06860032167219729
21544,10,0.45502074295654893,0.0027822821308144015,0.09359487879633926
21544,11,0.45512735401280224,0.0020111393248940165,0.06765393748940536
21544,12,0.45334872393868864,0.002356265638564366,0.0792638512144195
21544,13,0.45499264006502926,0.0019426293920400284,0.06534929023929437
21544,14,0.4544191330205649,0.0029995760419648243,0.10090456067657091
21544,15,0.4547259679529816,0.0020813382162718427,0.07001540064131867
21544,16,0.4555788269499317,0.0023881556573425167,0.08033661892884261
21544,17,0.45512465003412217,0.003728586817326851,0.12542819701292698
21544,18,0.45407784706912935,0.0034641831231112252,0.11653376052162398
21544,19,0.45493433193769306,0.002561818103986313,0.08617855546902524
21544,20,0.45375506905838847,0.002545576848814103,0.08563220601994961
21544,21,0.4553556189639494,0.0026894200166731677,0.09047103372629366
21544,22,0.45392893091775477,0.0030235010581292857,0.10170938882944332
21544,23,0.4556582070654258,0.0019197461066682298,0.0645795055013934
21544,24,0.4556405710754916,0.002889493952662414,0.09720144240118199
21544,25,0.45525072992313653,0.002347321647093281,0.0789629788519727
21544,26,0.45526162709575146,0.003773445730810787,0.12693723325478198
21544,27,0.4540098839206621,0.002485043107572027,0.0835958747248977
21544,28,0.4560362680349499,0.0030662153692469253,0.10314628148948221
21544,29,0.4557743929326534,0.0024353757835498813,0.08192508543990505
21544,30,0.4534393510548398,0.0028460644334491365,0.0957404904215349
21544,31,0.45355691900476813,0.0033885552723000867,0.11398966930531582
21544,32,0.45632841996848583,0.0028654026106020303,0.09639101911045599
21544,33,0.4530947000021115,0.0022454259490609224,0.07553524756563637
21544,34,0.45484319399110973,0.002400673509510079,0.08075771456232912
21544,35,0.45482415496371686,0.0031357523344748284,0.10548547770552728
21544,36,0.45382839895319194,0.002293006657458352,0.0771358439200391
21544,37,0.45357394497841597,0.0030154257848810373,0.1014377398070288
21544,38,0.4536379809724167,0.0026141167461927878,0.0879378612649099
21544,39,0.4550977989565581,0.002932395901042273,0.0986446471050717
21544,40,0.4540209100814536,0.002307357665590787,0.07761860620064483
21544,41,0.45418173307552934,0.0020343017183943523,0.06843311131519653
21544,42,0.45409095694776624,0.00249645118887043,0.08397963810194613
21544,43,0.45300606498494744,0.0019896350972785637,0.06693054371312859
21544,44,0.4557198790134862,0.0016889205004702824,0.05681462271114067
21544,45,0.4543941339943558,0.0023395312868400575,0.0787009141908785
21544,46,0.45537564798723906,0.002649639441581364,0.08913283079463186
21544,47,0.45337899995502084,0.0030983112398479395,0.10422597397842676
21544,48,0.45468187995720655,0.003015631971638316,0.1014446758486125
21544,49,0.45490850298665464,0.0024853184949281265,0.08360513864746355
21544,50,0.4566323789767921,0.002733128087135356,0.09194135606061886
21544,51,0.4535165069391951,0.001758827101994473,0.05916625334710547
21544,52,0.4540721169905737,0.0020191594549427982,0.06792373151623429
21544,53,0.4551326419459656,0.003119761593823489,0.10494755546660332
21544,54,0.45545391691848636,0.0027923890376662097,0.09393487117573324
21544,55,0.45327548298519105,0.0021888194501389346,0.07363102716073525
21544,56,0.4530613590031862,0.003076306239196358,0.10348573439377497
21544,57,0.45500159298535436,0.0037477213448036117,0.12607187500667824
21544,58,0.4544954670127481,0.002249513378448975,0.07567274708587785
21544,59,0.45542883896268904,0.002532170013746282,0.0851812053506365
21544,60,0.45443303300999105,0.0025684809947689926,0.0864026924996777
21544,61,0.456966764992103,0.0021224062956290285,0.07139691471110465
21544,62,0.45473891601432115,0.003223880749211011,0.10845008298562954
21544,63,0.45612432004418224,0.0023113845035094976,0.07775406744764062
21544,64,0.45557309698779136,0.002419014359206606,0.08137469354708285
21544,65,0.45520194596610963,0.0025691070050234965,0.08642375123892153
21544,66,0.4551612939685583,0.002160825635271847,0.07268932621656635
21544,67,0.45459684100933373,0.0027336765619742215,0.09195980653891433
21544,68,0.45238652802072465,0.00296323338438792,0.09968200794068013
21544,69,0.4541389080695808,0.0024939165164420338,0.0838943727163489
21544,70,0.45392164995428175,0.002179872595983935,0.0733300584987252
21544,71,0.4544730029301718,0.00199155157091907,0.06699501313415279
21544,72,0.4532771650701761,0.0019658515846682073,0.06613047568427419
21544,73,0.4552381410030648,0.0028731407917259033,0.09665132848611985
21544,74,0.45474861992988735,0.001931048367669344,0.06495970912517696
21544,75,0.45500961400102824,0.0025243044873259034,0.08491661212918299
21544,76,0.456873023067601,0.0019747609927743826,0.0664301846758999
21544,77,0.45358105399645865,0.00222874614588503,0.07497414553385302
21544,78,0.4539714050479233,0.002010095262009945,0.06761881562379432
21544,79,0.45483328797854483,0.001874145379039252,0.06304551492287151
21544,80,0.4528147750534117,0.002177710913050926,0.07325734033334926
21544,81,0.45361929200589657,0.0025256463943330726,0.08496175335418707
21544,82,0.4550144219538197,0.0024987788065036765,0.08405793824550639
21544,83,0.4535585599951446,0.0021729450419700497,0.07309701830085896
21544,84,0.45438729401212186,0.002161872216935201,0.07272453281292378
21544,85,0.45718396303709596,0.002357742518761436,0.07931353288455302
21544,86,0.45534946804400533,0.0019128647567346752,0.06434801959065374
21544,87,0.4546503310557455,0.0016669423407011169,0.05607528604323794
21544,88,0.4549260580679402,0.002891611048455825,0.09727266067268292
21544,89,0.45482404401991516,0.0019223004738833094,0.06466543341188417
21544,90,0.4540154410060495,0.0020246218852546516,0.06810748552784551
21544,91,0.4557460480136797,0.003245425897846377,0.1091748533289541
21544,92,0.4551248389761895,0.002396901143593047,0.08063081365358601
21544,93,0.45323731401003897,0.002432862620576411,0.08184054362392877
21544,94,0.45344392594415694,0.003278763294896292,0.11029631028032336
21544,95,0.4548885509138927,0.002298401420099478,0.07731732161776755
21544,96,0.4548048949800432,0.0027084847989602163,0.09111236551923896
21544,97,0.4553646210115403,0.002938661576966317,0.09885542198379202
21544,98,0.45376202708575875,0.003171209589621825,0.10667824585120869
21544,99,0.4546461940044537,0.0018938375981707445,0.06370795344498628
59948,0,3.2804077239707112,0.0014839577150209116,0.049919755059354844
59948,1,2.734959296998568,0.0012130463297712057,0.04080640239602423
59948,2,2.7604431450599805,0.001336968577773101,0.04497509817760994
59948,3,2.748723811004311,0.0012952196425840973,0.04357068038488693
59948,4,2.747286507044919,0.0018154033207834416,0.061069455140217214
59948,5,2.753052036045119,0.0014328640240585666,0.04820098335036266
59948,6,2.729822985944338,0.0011076210589158753,0.03725993766532935
59948,7,2.7638110750121996,0.0010821871052376641,0.036404349446773274
59948,8,2.7459546700119972,0.001166171646227676,0.03922955644058217
59948,9,2.7241075800266117,0.0017325882636081147,0.05828358912289574
59948,10,2.7542652459815145,0.0014799322795271408,0.04978434098938356
59948,11,2.7208514539524913,0.0017061312665841988,0.05739358612774883
59948,12,2.754183372016996,0.0012080873048143093,0.04063958274296019
59948,13,2.7448052580002695,0.0007262620733965962,0.02443117108114255
59948,14,2.7435236299643293,0.0017318002148473122,0.05825707947190238
59948,15,2.7305693180533126,0.0011496385963440103,0.038673391131946636
59948,16,2.727491883095354,0.0012024084892037698,0.04044854961483539
59948,17,2.7466223139781505,0.0014237466280213606,0.04789427772637522
59948,18,2.7404527120525017,0.0013547126420697664,0.045572001535758855
59948,19,2.740847678971477,0.0014811049250316316,0.04982378832387504
59948,20,2.721391104045324,0.0010626678045052157,0.03574772783172949
59948,21,2.7335669361054897,0.0011833776666661522,0.03980836021453126
59948,22,2.7162002329714596,0.0018459438765023664,0.06209682744701088
59948,23,2.7339837760664523,0.0013168952792773636,0.044299840295260906
59948,24,2.7372142609674484,0.001139564961778805,0.03833451801921416
59948,25,2.7419666069326922,0.001419927151810739,0.0477657920458472
59948,26,2.739334876067005,0.0015088436120762605,0.050756906868237646
59948,27,2.860147711005993,0.0013726215619419974,0.04617445057076171
59948,28,2.7306896609952673,0.0018095810823183234,0.06087359732355983
59948,29,2.7415528690908104,0.0017179187013931577,0.05779011080799085
59948,30,2.721569115994498,0.0013176742091645516,0.044326043190925146
59948,31,2.764066184987314,0.0016166182788452804,0.05438240435529861
59948,32,2.7511157980188727,0.0015473333907913278,0.052051687916441464
59948,33,2.7349597950233147,0.0012303759327744884,0.04138936343894555
59948,34,2.7397819969337434,0.001884819776281469,0.063404597456251
59948,35,2.7451441660523415,0.0012446841553852422,0.04187068643139584
59948,36,2.734537275042385,0.0015607923545988556,0.052504442176097066
59948,37,2.7348979589296505,0.0012217938286889357,0.04110066482610224
59948,38,2.7506237310590222,0.0010693430094566242,0.035972279106184515
59948,39,2.7392394630005583,0.0012881606945226165,0.04333322014283356
59948,40,2.731649585068226,0.0018736989761335907,0.06303049810434438
59948,41,2.732188089052215,0.0009986282454725326,0.03359346220228358
59948,42,2.740888645988889,0.0010117735820289186,0.03403566616431382
59948,43,2.7572587319882587,0.0013782999799609036,0.04636547032406002
59948,44,2.7244422630174085,0.0013243282436392334,0.04454988229885279
59948,45,2.7054696100531146,0.0018562735803912545,0.06244431463128128
59948,46,2.7070048809982836,0.002071977549748527,0.06970051149366553
59948,47,2.703559751040302,0.0012711736989548666,0.0427617842795654
59948,48,2.710242456989363,0.0014672220769855193,0.04935677476481388
59948,49,2.7057827709941193,0.0014086937444807712,0.04738790463253499
59948,50,2.7166310360189527,0.0011755037671831586,0.03954348532653792
59948,51,2.7742710349848494,0.001861560177651489,0.06262215368805296
59948,52,2.7832751299720258,0.0011350217291801676,0.038181685457877694
59948,53,2.7003247960237786,0.0015784610197686622,0.053098809137213654
59948,54,2.6955027509247884,0.0013367056332133087,0.044966252825827904
59948,55,2.7004349200287834,0.0017007786771893185,0.0572135271214705
59948,56,2.715340540977195,0.0007927619491252813,0.0266682007985336
59948,57,2.772762540029362,0.001072645067073063,0.03608335902829818
59948,58,2.7142914730357006,0.001662419007792515,0.05592312289966336
59948,59,2.699552553007379,0.0015626202474943243,0.05256593177562736
59948,60,2.708114370936528,0.0015114143845560424,0.05084338664539371
59948,61,2.7094778229948133,0.0009316621716570772,0.03134074976424279
59948,62,2.7117285249987617,0.0012001994788471207,0.040374239373504865
59948,63,2.696046240045689,0.0017263225954916028,0.05807281450681776
59948,64,2.708936281967908,0.00110147455742398,0.037053171767728925
59948,65,2.7007536169840023,0.0014881042345675777,0.05005924234933836
59948,66,2.7070845710113645,0.0012646332286295687,0.042541765425047534
59948,67,2.715045118937269,0.0017742781208955338,0.05968601955819833
59948,68,2.709064513910562,0.0015027877570355994,0.05055319028167674
59948,69,2.7267721120733768,0.001553498601287076,0.052259083177587956
59948,70,2.7048005149699748,0.001569400068102085,0.052794002279698986
59948,71,2.708626438979991,0.00185911366967198,0.06253985411991053
59948,72,2.709853584994562,0.0012069512169308391,0.040601365192490475
59948,73,2.7172015969408676,0.0010052101479865669,0.03381487481936783
59948,74,2.7139744659652933,0.0014671175687976934,0.04935325915039633
59948,75,2.6985421079443768,0.001867412424414315,0.06281902097206654
59948,76,2.7145744430599734,0.001451084073925215,0.04881389867625488
59948,77,2.7111698639346287,0.0010425400602560586,0.035070638415606134
59948,78,2.7098776990314946,0.001434293046475979,0.04824905510357332
59948,79,2.776988478959538,0.001412911815402207,0.04752979888268085
59948,80,2.7382849670248106,0.0011891176425570804,0.04000145075048208
59948,81,2.7295797620899975,0.0016717271945345114,0.05623624664807195
59948,82,2.729949521017261,0.001415727425477853,0.047624514900459644
59948,83,2.7244785469956696,0.0011065635691464544,0.0372243641245654
59948,84,2.7197228950681165,0.0011998555560009602,0.0403626699439545
59948,85,2.8118446189910173,0.0010598813779549854,0.03565399353629074
59948,86,2.737063876935281,0.0017438838168856372,0.05866356710149054
59948,87,2.740899276919663,0.0018852642318299973,0.06341954876644852
59948,88,2.7363813249394298,0.0011101597781590505,0.03734533918418731
59948,89,2.7210503900423646,0.0010283776281640455,0.03459421975898149
59948,90,2.743572117993608,0.002089240282105831,0.07028122303430377
59948,91,2.7589480410097167,0.0014581626945278023,0.049052020694869324
59948,92,2.736829900997691,0.0011773620344057711,0.03960599670651099
59948,93,2.743438284029253,0.0011615687843536194,0.03907471797382591
59948,94,2.749804671970196,0.000975764573916682,0.032824337265452405
59948,95,2.736933476990089,0.0018506409770508991,0.06225483606578652
59948,96,2.7463694660691544,0.0015282950331466094,0.0514112450380921
59948,97,2.745470096007921,0.0011307091603002528,0.03803661233350036
59948,98,2.7278428970603272,0.0010627553723941627,0.03575067358114206
59948,99,2.7464873329736292,0.0015816094064552422,0.05320471962956485


==> data/bab_vs_estimators/automobile-mlp-32x2_TreeMSR_time_error.csv <==
num_samples,seed,runtime,error,error_pct
1000,0,0.565709923976101,0.04581931338374523,1.5413437175143156
1000,1,0.08672454196494073,0.048822746544021245,1.6423780301369026
1000,2,0.08678203902672976,0.04862759756999174,1.6358132952492241
1000,3,0.08588548400439322,0.03218490089901049,1.0826874332235084
1000,4,0.08753211295697838,0.049488267296813326,1.6647658870347186
1000,5,0.08737324294634163,0.057825874236029695,1.9452397118437987
1000,6,0.08726014301646501,0.05107644592099875,1.7181915925702178
1000,7,0.08750842802692205,0.061345192419536676,2.0636281941558616
1000,8,0.08818029297981411,0.05543380414916077,1.8647714130421558
1000,9,0.0873817860847339,0.03828419291091392,1.2878652224473799
1000,10,0.08601608092430979,0.0534533888351163,1.7981510192181294
1000,11,0.08612804999575019,0.05363361726273247,1.804213832780984
1000,12,0.0873523410409689,0.06872090886119814,2.3117444001825325
1000,13,0.08792693098075688,0.04261392356578225,1.4335156621979233
1000,14,0.08758636494167149,0.04372639736785755,1.4709388442383666
1000,15,0.08744795597158372,0.05515527515972063,1.8554018071638738
1000,16,0.08773361810017377,0.06794181563450397,2.285536009841419
1000,17,0.0878743309294805,0.05758806735013211,1.9372399815446992
1000,18,0.08708742097951472,0.044314331558741704,1.4907167196473998
1000,19,0.08762566396035254,0.05512966763646532,1.8545403801328728
1000,20,0.08726923610083759,0.07203312366644571,2.423166006140892
1000,21,0.08731615706346929,0.04624071218219511,1.5555194076893069
1000,22,0.08758842805400491,0.07483984840731878,2.517583124745542
1000,23,0.08437539893202484,0.04909291018581283,1.6514662290038014
1000,24,0.08726819499861449,0.047413018672711305,1.594955337883743
1000,25,0.08765506895724684,0.05196251928487189,1.7479987527348468
1000,26,0.08770964201539755,0.045006474961136245,1.514000152028084
1000,27,0.08759724104311317,0.048970463618351556,1.6473471745363775
1000,28,0.08761922502890229,0.06469720226798459,2.176388489747375
1000,29,0.08748512202873826,0.049213061537530634,1.6555080733145193
1000,30,0.08791583403944969,0.044788754882618076,1.5066761340448778
1000,31,0.0877224609721452,0.0424149450788838,1.4268221040004703
1000,32,0.08732527098618448,0.04864320990380833,1.6363384880307568
1000,33,0.08713362098205835,0.04918630777811278,1.654608087348924
1000,34,0.0857640290632844,0.05068370643742237,1.7049799904983933
1000,35,0.08789223805069923,0.05867244388010981,1.9737179823803477
1000,36,0.08755702106282115,0.04369992537540229,1.4700483368027955
1000,37,0.0875843120738864,0.061225687049641875,2.0596080804201127
1000,38,0.08756392204668373,0.056273133449228185,1.8930061212480527
1000,39,0.08682051696814597,0.05121494941824256,1.7228507958529593
1000,40,0.08785180700942874,0.05177206875716511,1.74159207173726
1000,41,0.09006964100990444,0.05816856777884266,1.9567677881120669
1000,42,0.0840854310663417,0.06083262627016678,2.046385670080368
1000,43,0.08763127296697348,0.04730398416904674,1.5912874599780198
1000,44,0.08761740301270038,0.050303838998971506,1.692201398972135
1000,45,0.08587100205477327,0.05709393627667908,1.9206176061870268
1000,46,0.08719361096154898,0.03993681081608054,1.3434586401017765
1000,47,0.08699164597783238,0.04795883159526859,1.6133162703594415
1000,48,0.08731143898330629,0.04985713528738667,1.6771744614518123
1000,49,0.0858111809939146,0.05368823548881413,1.8060511684679612
1000,50,0.08740535203833133,0.058021058319419117,1.9518056277965639
1000,51,0.08689915598370135,0.05058280836532714,1.7015858189569997
1000,52,0.08748222794383764,0.040714492320518936,1.3696195406603269
1000,53,0.08707238896749914,0.051811952544520645,1.7429337466889614
1000,54,0.08755787299014628,0.059389587414150014,1.9978424093766944
1000,55,0.08781052497215569,0.04646040638787058,1.562909834535212
1000,56,0.0872402919922024,0.043659510276091384,1.4686887887254625
1000,57,0.08691267692483962,0.04370713877120397,1.470290992606206
1000,58,0.08736254693940282,0.05810871901737619,1.9547544992678023
1000,59,0.08703889802563936,0.051235109140740365,1.7235289610048152
1000,60,0.08720743202138692,0.05045443224492602,1.6972672966561106
1000,61,0.08724588004406542,0.04542420684490195,1.5280524886324143
1000,62,0.08682317100465298,0.04682595107036963,1.5752066141731313
1000,63,0.08744275802746415,0.056328216086959954,1.8948590795606512
1000,64,0.08766821899916977,0.07285523201480526,2.4508214082907984
1000,65,0.08756680600345135,0.049488448147211095,1.664771970771113
1000,66,0.0875300009502098,0.04749908750471871,1.597850659609264
1000,67,0.08744065498467535,0.06497231842859533,2.1856432894034183
1000,68,0.08738982805516571,0.03335639570724391,1.122096058744549
1000,69,0.08733557700179517,0.07220921103954997,2.429089516255387
1000,70,0.08406717306934297,0.04617613863671266,1.5533471789652877
1000,71,0.08787233789917082,0.04940473915980409,1.6619560332916778
1000,72,0.08773787505924702,0.057855182506008074,1.9462256305419696
1000,73,0.08726242603734136,0.07576151193348674,2.5485875240001374
1000,74,0.08738844597246498,0.05937781084269106,1.9974462501352823
1000,75,0.08732510008849204,0.04690167870006923,1.5777540619120827
1000,76,0.08754381095059216,0.04800459003214811,1.6148555662152488
1000,77,0.08710651902947575,0.05097391400492651,1.7147424591587443
1000,78,0.08760996093042195,0.046392238489658955,1.5606166931962169
1000,79,0.08806058205664158,0.05049528548501914,1.698641583617381
1000,80,0.08778575691394508,0.040536228100859495,1.3636228022821575
1000,81,0.08771830494515598,0.0815327180072592,2.7427286310435566
1000,82,0.08715829695574939,0.058387902885196796,1.9641461349977538
1000,83,0.0874078260967508,0.05630961271920093,1.8942332695713173
1000,84,0.08734189602546394,0.06496021185687123,2.1852360290826165
1000,85,0.08716268499847502,0.04871835330256802,1.6388662824702087
1000,86,0.08737655798904598,0.06574038801747462,2.21148084889537
1000,87,0.08786910306662321,0.040820164592703795,1.3731743144187956
1000,88,0.08763540897052735,0.0620168507457472,2.086222516614391
1000,89,0.08789774600882083,0.053889630601930194,1.8128260210228155
1000,90,0.08552818302996457,0.06677870252365531,2.2464093413304695
1000,91,0.08815111895091832,0.05131823051191675,1.7263251313048997
1000,92,0.0866187020437792,0.041087561260065075,1.382169433351935
1000,93,0.0855545230442658,0.04671639592974253,1.571521222244345
1000,94,0.08739518595393747,0.036647354208259125,1.2328026109719254
1000,95,0.08728359802626073,0.06542064830118982,2.200724930341815
1000,96,0.08800255495589226,0.05886461223981798,1.980182450572189
1000,97,0.08735875098500401,0.06739339428564628,2.267087330928818
1000,98,0.08695356803946197,0.04743010075899573,1.595529972561396
1000,99,0.08735173102468252,0.05399775347113661,1.8164632319031964
2782,0,0.46786469395738095,0.0151014909858884,0.5080082292209929
2782,1,0.10167997900862247,0.011045228212626698,0.3715571416677669
2782,2,0.10597669600974768,0.018456076832088497,0.620855180365775
2782,3,0.10637223499361426,0.01350200161327153,0.4542020345478851
2782,4,0.10641936596948653,0.01916706654108899,0.6447725951032471
2782,5,0.10447491600643843,0.020153697834150608,0.6779624845353975
2782,6,0.1046282269526273,0.021043716219357578,0.7079023536692214
2782,7,0.104498521075584,0.016748036846225146,0.5633973856706742
2782,8,0.10669520299416035,0.019174731500277237,0.6450304413217371
2782,9,0.10448638303205371,0.021661084917259293,0.7286703943408737
2782,10,0.10575008392333984,0.014995481700598723,0.5044421184739603
2782,11,0.1046631500357762,0.022539694347809947,0.7582264707182318
2782,12,0.10415350005496293,0.016408902388350688,0.5519890356227476
2782,13,0.10454448102973402,0.012933078591676445,0.43506368741158913
2782,14,0.10427319095470011,0.016162078932271118,0.5436859914418546
2782,15,0.10428080207202584,0.019666858515707097,0.6615854009541307
2782,16,0.10412316292058676,0.020884536770735596,0.7025476194977154
2782,17,0.10430888494011015,0.020384975969076014,0.6857425902144181
2782,18,0.1050276110181585,0.020483578961076887,0.689059556162288
2782,19,0.10416545707266778,0.01780895568565355,0.5990862790037128
2782,20,0.10488579701632261,0.019001625813932346,0.6392072339794737
2782,21,0.10478526505175978,0.016247099323858927,0.5465460440431877
2782,22,0.104115822003223,0.016036272889939196,0.5394539255584222
2782,23,0.10508620005566627,0.018131983140998842,0.6099527958087799
2782,24,0.10314921103417873,0.011920669742997367,0.40100665112651496
2782,25,0.10279127897229046,0.02640511476622981,0.8882576963628448
2782,26,0.10279412299860269,0.01815006625280724,0.6105611045921426
2782,27,0.1028222959721461,0.022535403840715937,0.7580821397436728
2782,28,0.1026040359865874,0.0184346229271255,0.6201334794237745
2782,29,0.10557264508679509,0.01657030198499948,0.5574184547024366
2782,30,0.10463850304950029,0.016812930947862237,0.5655803977779127
2782,31,0.10453975398559123,0.02278467955955371,0.7664676770812046
2782,32,0.10475437808781862,0.017992243193659607,0.605251998830152
2782,33,0.10540227801539004,0.021612887851527207,0.7270490639676619
2782,34,0.10438095405697823,0.01661513892381225,0.558926751724979
2782,35,0.103856339934282,0.023661597502416087,0.7959668524766613
2782,36,0.10452860593795776,0.020020522354988066,0.6734825136895889
2782,37,0.10446311696432531,0.013503276413154242,0.4542449183155629
2782,38,0.10483287705574185,0.02072910703059197,0.6973190240476088
2782,39,0.10504513792693615,0.016875288509656278,0.5676780816804579
2782,40,0.10492235305719078,0.0156028495182578,0.5248737334597342
2782,41,0.10564257099758834,0.015600240274461656,0.5247859595225962
2782,42,0.10464593395590782,0.014390905767652562,0.4841044213940755
2782,43,0.10537974408362061,0.020107481247721326,0.6764077767085666
2782,44,0.10447735898196697,0.01727073101300769,0.5809806122765419
2782,45,0.10460589302238077,0.013865128048921926,0.46641746531101097
2782,46,0.10480237100273371,0.017834646139262555,0.599950495779261
2782,47,0.10481156397145241,0.01655097589658716,0.5567683326740035
2782,48,0.10474628594238311,0.023926703286107354,0.8048849069823452
2782,49,0.10460372001398355,0.014428600031576339,0.48537244163695087
2782,50,0.10438741301186383,0.025913003511469884,0.8717032669132017
2782,51,0.10494531702715904,0.016898126197945118,0.5684463325503856
2782,52,0.10356189496815205,0.018034827347643313,0.6066845130552939
2782,53,0.10369990405160934,0.02046234351009628,0.6883452039265089
2782,54,0.10577390098478645,0.015888673127877284,0.5344887274976096
2782,55,0.10485614195931703,0.01928133538327087,0.6486165541021429
2782,56,0.10474952100776136,0.017452231192218892,0.5870862070638735
2782,57,0.10488673893269151,0.015693006132861786,0.5279065665872928
2782,58,0.10486615693662316,0.013896462313473495,0.46747153767139304
2782,59,0.10455255291890353,0.013545762370951397,0.4556741292595326
2782,60,0.10602544993162155,0.018303668166001374,0.6157282126611158
2782,61,0.1050544020254165,0.019160730481951493,0.6445594525608527
2782,62,0.10454120591748506,0.014562996074428805,0.48989347176620035
2782,63,0.10459962405730039,0.016105568190048707,0.5417849922547414
2782,64,0.10467118199449033,0.021667542010631202,0.7288876084274062
2782,65,0.10506421700119972,0.012720791727161923,0.42792244061485407
2782,66,0.10491251805797219,0.022102809371805726,0.7435298316088516
2782,67,0.10382223804481328,0.013755549223470248,0.46273127663402264
2782,68,0.10494604799896479,0.01724397862501159,0.5800806724450358
2782,69,0.10515930003020912,0.026333085345051355,0.8858346549069467
2782,70,0.10485451004933566,0.017212634207260345,0.5790262585350018
2782,71,0.10339040600229055,0.013842294799808419,0.465649363773199
2782,72,0.10430479806382209,0.018388034595011593,0.6185662662180281
2782,73,0.10413236706517637,0.016221043629309775,0.545669540705775
2782,74,0.10425097693223506,0.01957165001870831,0.6583826244857446
2782,75,0.10454169590957463,0.024056748358442043,0.8092595721711926
2782,76,0.10536248807329684,0.017537141012684443,0.5899425400960545
2782,77,0.10498621792066842,0.016930908804275335,0.5695491265597072
2782,78,0.10336605901829898,0.018953717210472926,0.6375956073638889
2782,79,0.10491153609473258,0.019889075136100304,0.669060680841058
2782,80,0.10336084105074406,0.014830997104598696,0.4989089212270006
2782,81,0.10481500998139381,0.019235243724937068,0.6470660488074079
2782,82,0.10393281606957316,0.017086727601201376,0.5747908097272642
2782,83,0.10475629090797156,0.01969843283388345,0.662647548624226
2782,84,0.10425940004643053,0.02192096082421119,0.7374125178458439
2782,85,0.10567408904898912,0.01714510574380379,0.5767546275301801
2782,86,0.10441400296986103,0.020663827262562384,0.6951230382743062
2782,87,0.10450067499186844,0.02233827114008924,0.7514506730719049
2782,88,0.10400154895614833,0.01698862530749795,0.5714906870735894
2782,89,0.10554103797767311,0.01996882373959033,0.6717433925600315
2782,90,0.10537905304227024,0.017035876058175616,0.5730801837798122
2782,91,0.10492446506395936,0.018297832177808677,0.6155318923090196
2782,92,0.10446670302189887,0.021992239943747383,0.7398103194490002
2782,93,0.10481178399641067,0.014402709480516529,0.4845014936616986
2782,94,0.10353392199613154,0.019590624970589464,0.6590209344190954
2782,95,0.10412639798596501,0.015207422382625152,0.5115717198276774
2782,96,0.10431721701752394,0.01820210300376085,0.612311600469077
2782,97,0.1050931200152263,0.01987964068974911,0.6687433097689546
2782,98,0.10446079389657825,0.017010020373830703,0.5722104087071634
2782,99,0.10451149090658873,0.017922053858718152,0.6028908571530073
7742,0,0.4950030739419162,0.0055740822825774,0.18750994008143435
7742,1,0.14368887804448605,0.0071298927067678375,0.2398467920740689
7742,2,0.14384717703796923,0.0071988078469459316,0.2421650703395133
7742,3,0.1432713270187378,0.006210178933304833,0.20890798173516298
7742,4,0.14395978790707886,0.007144935334225722,0.24035282015731257
7742,5,0.14313718397170305,0.00742804396866642,0.249876483495839
7742,6,0.14451376593206078,0.008981477927362869,0.30213339212205137
7742,7,0.1451179590076208,0.006447273740956216,0.21688375800156093
7742,8,0.14344151399563998,0.006654061826177345,0.22384002802121322
7742,9,0.14386035792995244,0.008797484816574885,0.295943936094987
7742,10,0.1448273699497804,0.005431806430453826,0.1827238362612391
7742,11,0.1465026029618457,0.0076384221643470696,0.25695352342218153
7742,12,0.1455610899720341,0.0075917734353124836,0.25538427848773004
7742,13,0.1460797640029341,0.005691151834485868,0.19144811385621524
7742,14,0.1444808749947697,0.007583679547401911,0.25511200327538147
7742,15,0.1446393959922716,0.005529481255896272,0.1860095790504017
7742,16,0.14563275803811848,0.005631205482414678,0.18943154210231355
7742,17,0.14496830303687602,0.006079140313496434,0.20449989399928095
7742,18,0.14464811806101352,0.008080918832584438,0.27183893765561795
7742,19,0.14555188489612192,0.006229304764495472,0.20955136718926257
7742,20,0.14502588007599115,0.006048819449756299,0.20347991204442162
7742,21,0.1447581850225106,0.006264078879549662,0.21072115477036388
7742,22,0.1460982309654355,0.005884864330224705,0.19796452617803323
7742,23,0.14661296003032476,0.006973753720656228,0.23459433786798814
7742,24,0.1462880289182067,0.008035836446714517,0.2703223838904144
7742,25,0.14517336303833872,0.00575710872026898,0.19366687760496828
7742,26,0.14412260404787958,0.0061359821420390315,0.20641203080024925
7742,27,0.14541796303819865,0.007430678762325338,0.24996511692033202
7742,28,0.1454636720009148,0.007839529977108295,0.2637187113058683
7742,29,0.14438518194947392,0.007861370464007589,0.264453416712467
7742,30,0.1432248760247603,0.007944369615407454,0.26724547558724243
7742,31,0.14240012899972498,0.007515062310270437,0.2528037463514943
7742,32,0.1437147669494152,0.00805413646612091,0.27093798936023444
7742,33,0.1441300449660048,0.0064884526988613495,0.2182690019821785
7742,34,0.14497614395804703,0.006617372870468097,0.2226058259520772
7742,35,0.14455431699752808,0.005829482471887068,0.19610150220170122
7742,36,0.14796541503164917,0.00434473841230542,0.14615529481997433
7742,37,0.144891656935215,0.007570773937851091,0.2546778636357223
7742,38,0.14484120009001344,0.006550796072146252,0.22036620858884548
7742,39,0.14510221499949694,0.0062595365282412385,0.2105683518552843
7742,40,0.1446386540774256,0.007448846263771847,0.2505762645379967
7742,41,0.1448998700361699,0.006895823893040054,0.23197280905551632
7742,42,0.143024213030003,0.005647422011620419,0.18997705977958246
7742,43,0.14367891300935298,0.007867261254519198,0.2646515805930607
7742,44,0.1437859049765393,0.005893894259419052,0.19826828945175878
7742,45,0.1453761999728158,0.006075492306916452,0.20437717648982348
7742,46,0.14560683898162097,0.007271727473304235,0.2446180579482437
7742,47,0.144919398939237,0.006972083488661185,0.23453815191926408
7742,48,0.14456363103818148,0.0068122199899517955,0.22916040657131675
7742,49,0.14449262397829443,0.00621859117074991,0.20919096610089571
7742,50,0.14411326998379081,0.005799388077902784,0.19508913860053623
7742,51,0.1448885720456019,0.006562167946480596,0.22074875397783467
7742,52,0.14454815699718893,0.005187814528241783,0.17451604444102567
7742,53,0.14443688897881657,0.007759550582244312,0.2610282358556637
7742,54,0.14433862001169473,0.00938163783396373,0.31559461431180075
7742,55,0.14446453098207712,0.005890858208813306,0.1981661579010734
7742,56,0.14611413597594947,0.00701351730524042,0.2359319692456429
7742,57,0.1449602310312912,0.0051866966305737505,0.17447843880226335
7742,58,0.14338590006809682,0.007709868698764111,0.25935695679621684
7742,59,0.1432389880064875,0.0057315211080326625,0.19280612037283062
7742,60,0.14411219803150743,0.009218382425232985,0.3101027664421067
7742,61,0.1446216490585357,0.005738721481099662,0.1930483380965584
7742,62,0.14474804000928998,0.005958380315693873,0.20043757507317386
7742,63,0.14586875506211072,0.007666985747622389,0.25791439115196135
7742,64,0.1443869440117851,0.007488532843124014,0.25191130548987173
7742,65,0.14350845501758158,0.007806905646786294,0.26262124163933753
7742,66,0.14412221394013613,0.006196976250060743,0.20846384865306775
7742,67,0.14569590298924595,0.007572703578587803,0.25474277599269457
7742,68,0.1438648939365521,0.0059931553646644375,0.20160739407085546
7742,69,0.14347954199183732,0.005770785871066719,0.19412697158933317
7742,70,0.14433464501053095,0.006055328219343799,0.20369886449856295
7742,71,0.14462025603279471,0.007297825871395547,0.24549599781605289
7742,72,0.14425215998198837,0.006120512923652399,0.20589165236560536
7742,73,0.1449114370625466,0.007039709107900971,0.23681305120649862
7742,74,0.14538686501327902,0.007373454300267979,0.24804010847811606
7742,75,0.14423597499262542,0.00504082887914295,0.16957150489924322
7742,76,0.14369707996957004,0.005968278164877883,0.20077053483468113
7742,77,0.14554913097526878,0.0048530645449118,0.16325518639580813
7742,78,0.1464373649796471,0.006792713573822336,0.22850421838926013
7742,79,0.14553770294878632,0.006180572692370434,0.20791203941098926
7742,80,0.14429856999777257,0.005691203518505446,0.19144985248634713
7742,81,0.14447534701321274,0.007949421031347437,0.26741540323671276
7742,82,0.14420325600076467,0.007319520092172571,0.24622578288770997
7742,83,0.144163616001606,0.005925902940579875,0.19934504892215832
7742,84,0.14459859300404787,0.005324509777627884,0.17911441897559616
7742,85,0.14563700393773615,0.008025605770312805,0.26997822795194293
7742,86,0.14430022204760462,0.007200375944692368,0.24221782053220337
7742,87,0.14383552898652852,0.007165148121448514,0.24103277038568846
7742,88,0.1443040280137211,0.007018975294128656,0.2361155738495069
7742,89,0.14685631799511611,0.004684046326860314,0.1575694798825468
7742,90,0.1452041999436915,0.005252354153992944,0.17668713211859804
7742,91,0.1444101589731872,0.008077291581072822,0.27171691833851364
7742,92,0.14457925502210855,0.00764905558469306,0.25731122750885593
7742,93,0.1455762319965288,0.0048013841400400825,0.16151667786119797
7742,94,0.14492329501081258,0.004958557063342001,0.16680391330852604
7742,95,0.14301626104861498,0.005316922930104939,0.17885920040286699
7742,96,0.14463827293366194,0.009093823907413645,0.30591266679360685
7742,97,0.14464224001858383,0.008686903877159369,0.29222403669759867
7742,98,0.14633587107528,0.006978011552846022,0.2347375696715947
7742,99,0.144402637029998,0.006413474876128089,0.21574677745526513
21544,0,0.7116614819969982,0.0030337370573615408,0.10205372382584496
21544,1,0.251135858008638,0.0021312686029918704,0.07169503925221231
21544,2,0.24976298201363534,0.0028872431275345223,0.09712572552735974
21544,3,0.24904328398406506,0.002663830041886507,0.08961019701888978
21544,4,0.24962728703394532,0.0025469483400322734,0.08567834244619958
21544,5,0.24926606996450573,0.002691518763635249,0.09054163475031082
21544,6,0.250242316047661,0.0035495779058190152,0.11940640749327953
21544,7,0.2508261000039056,0.0027345989103990595,0.09199083397789136
21544,8,0.249432543059811,0.0030884599003749846,0.1038945787853437
21544,9,0.25294380192644894,0.0030892705396721176,0.10392184837311208
21544,10,0.25238995405379683,0.002166710060406668,0.07288727596838339
21544,11,0.2501828670501709,0.0022529838723430035,0.07578949313825606
21544,12,0.2512810279149562,0.0032263900567855303,0.1085344951074984
21544,13,0.25167579494882375,0.0023756288738849274,0.07991522285026524
21544,14,0.24885653995443135,0.002947652291746629,0.09915786610002167
21544,15,0.25086901395116,0.0030543753341654573,0.10274798735671932
21544,16,0.24907027499284595,0.00280606062114154,0.09439477787755755
21544,17,0.25199840299319476,0.003220462908631365,0.10833510817007999
21544,18,0.24930188502185047,0.0020335259122530314,0.06840701350111714
21544,19,0.24990382499527186,0.003243647722810883,0.1091150362187184
21544,20,0.24873906304128468,0.003515041850485956,0.11824462814775528
21544,21,0.24982246197760105,0.0017397135735766622,0.058523281753454864
21544,22,0.24845261999871582,0.0021654416179230362,0.07284460606111524
21544,23,0.24918568902648985,0.0023287939135600705,0.07833971316830741
21544,24,0.2497292309999466,0.00255733819730513,0.08602785316669563
21544,25,0.25107240211218596,0.002074938556426313,0.06980011859607013
21544,26,0.24923221895005554,0.002189430065779409,0.0736515680312057
21544,27,0.24906329403165728,0.0027492221115496263,0.09248275272478751
21544,28,0.24977118405513465,0.003022050977737445,0.10166060869423843
21544,29,0.24910007894504815,0.0019988045951906397,0.06723900202373595
21544,30,0.2503283160040155,0.002525756830929704,0.08496546839794986
21544,31,0.2488015879644081,0.0025883801755819946,0.08707209313152312
21544,32,0.2513568720314652,0.002218055763411275,0.07461452526355905
21544,33,0.2507240459090099,0.002765582024091953,0.09303309376121921
21544,34,0.25123346492182463,0.0025658849162343844,0.08631536143677025
21544,35,0.2505298819160089,0.002718127430184127,0.09143673984874505
21544,36,0.25218311103526503,0.002859148057912146,0.09618061841296681
21544,37,0.2508101650746539,0.003023304663456128,0.10170278218972591
21544,38,0.24984493490774184,0.0029809878895732528,0.10027926252622563
21544,39,0.2513712539803237,0.0034996288941081186,0.11772614234500361
21544,40,0.25210434198379517,0.0034482096103497506,0.11599641782215289
21544,41,0.252231303951703,0.0018924897884596559,0.06366261365533922
21544,42,0.25470019795466214,0.0022192716664961587,0.07465542776607574
21544,43,0.25215001101605594,0.00255151313861475,0.08583190047876743
21544,44,0.2590016529429704,0.0022744327614686935,0.07651102534945832
21544,45,0.25555626302957535,0.002829114356677931,0.09517029649209134
21544,46,0.25032663391903043,0.0030261704243891296,0.10179918526266125
21544,47,0.24998841295018792,0.0025126529361701663,0.08452465852169913
21544,48,0.255461129010655,0.0024086772438985243,0.08102695704557986
21544,49,0.25426462991163135,0.002909695587829997,0.09788101747879797
21544,50,0.24944441998377442,0.002558575252670836,0.08606946722363663
21544,51,0.2477647199993953,0.00297313914048819,0.1000152336877468
21544,52,0.249943483970128,0.002615716942669301,0.08799169124628053
21544,53,0.24958248902112246,0.002558409035487652,0.08606387574283686
21544,54,0.2510433990973979,0.003179062459442661,0.10694241330962148
21544,55,0.2499864100245759,0.003278524313671899,0.11028827104573821
21544,56,0.2580232529435307,0.003608689826039853,0.1213949092872614
21544,57,0.24923542293254286,0.0028893482450434924,0.09719654085407371
21544,58,0.2496795350452885,0.002623492650096093,0.08825326299204501
21544,59,0.24926906498149037,0.0024975893030079535,0.08401792381480686
21544,60,0.2515368650201708,0.0029639787021995406,0.09970708013931548
21544,61,0.25057468900922686,0.002922983928665669,0.09832803204865223
21544,62,0.25031831196974963,0.0027074045089858223,0.09107602498852913
21544,63,0.24840906402096152,0.0029200957016057294,0.09823087322402496
21544,64,0.2527479550335556,0.0027065452693941783,0.09104712050592965
21544,65,0.25000120198819786,0.0027787708136634073,0.09347675946562042
21544,66,0.25064861099235713,0.0027556391934945856,0.09269862084262244
21544,67,0.24967729195486754,0.0022806551032190647,0.07672034248358553
21544,68,0.24902969307731837,0.002158992541819907,0.07262766167235762
21544,69,0.2529063749825582,0.003194452576543938,0.1074601308080744
21544,70,0.2502053009811789,0.002019109006831502,0.06792203446157188
21544,71,0.2492080220254138,0.003358901927574924,0.11299214242810969
21544,72,0.2516228739405051,0.00203326560214058,0.06839825677110958
21544,73,0.24970577494241297,0.002701937246876944,0.09089210843716253
21544,74,0.24896071897819638,0.0026707949933100564,0.08984449525093811
21544,75,0.2569387439871207,0.0029200459262669967,0.0982291988011675
21544,76,0.248690178967081,0.0019383193029030993,0.06520430053249773
21544,77,0.24970694701187313,0.002646087569717903,0.08901334721930391
21544,78,0.25070606800727546,0.0023747845989213756,0.07988682177188097
21544,79,0.24954404996242374,0.0033041554470770104,0.11115049231291144
21544,80,0.24970694596413523,0.0021985530149938037,0.07395846046189408
21544,81,0.251030238927342,0.0029496446720026284,0.09922488898979666
21544,82,0.24919893906917423,0.002225789085678692,0.07487467118919891
21544,83,0.2493767470587045,0.0026209854127414445,0.08816892051156
21544,84,0.25147665303666145,0.0026851824436524285,0.09032848343318206
21544,85,0.25193325406871736,0.0029127810791335085,0.09798481219515005
21544,86,0.2493246590020135,0.0025491992462021162,0.08575406204624125
21544,87,0.24836865288671106,0.003635770839509375,0.12230590395070343
21544,88,0.24998072092421353,0.0021477213868666203,0.07224850444381344
21544,89,0.24962227803189307,0.0036295473927722144,0.12209654964525435
21544,90,0.2496872270712629,0.002905773484428567,0.09774907945985377
21544,91,0.24867193202953786,0.0021950647473647222,0.07384111650804512
21544,92,0.24722218909300864,0.0031987926173004805,0.10760612807559841
21544,93,0.2504662349820137,0.002611036399663813,0.08783423961675386
21544,94,0.25032342900522053,0.002980540980531826,0.10026422868149001
21544,95,0.24867289292160422,0.002558576334820005,0.08606950362670993
21544,96,0.2524926100159064,0.002817679712169341,0.09478563953907868
21544,97,0.2507114860927686,0.0032859092137694224,0.11053669618634338
21544,98,0.25014171400107443,0.002800917602644011,0.09422176875400663
21544,99,0.2490230619441718,0.002810556712606549,0.09454602462966229
59948,0,1.09563098102808,0.0011617178735703337,0.0390797332765566
59948,1,0.521534726023674,0.0014276570744336525,0.04802582360878037
59948,2,0.5287357559427619,0.0014980607277914962,0.050394174873329534
59948,3,0.5188630160409957,0.000922830613429626,0.031043659611980204
59948,4,0.5304318109992892,0.0015520222243122083,0.05220941843565181
59948,5,0.5293983179144561,0.001196883596729502,0.04026269440059781
59948,6,0.5219876209739596,0.0012903285953677138,0.043406147476331536
59948,7,0.5314807971008122,0.001440317813036801,0.04845172588587509
59948,8,0.528096709982492,0.0014928434130964258,0.05021866645485562
59948,9,0.5299008779693395,0.0013792879446075657,0.04639870506698393
59948,10,0.5305570210330188,0.0009738876433220897,0.032761198056971565
59948,11,0.529826486017555,0.0010196334804345453,0.03430007006156015
59948,12,0.5243009401019663,0.0013413844118694285,0.04512364510333437
59948,13,0.5238639489980415,0.0018579588115556836,0.06250100514617611
59948,14,0.5207709410460666,0.0009400743060339681,0.03162373066280219
59948,15,0.5230424060719088,0.0011847937520465188,0.03985599677089368
59948,16,0.5335559550439939,0.001279699027888416,0.043048572998580364
59948,17,0.5253166860202327,0.0014493775420153718,0.04875649161264515
59948,18,0.5197171369800344,0.0014857649445717547,0.04998054955208259
59948,19,0.5231358479941264,0.0016344021195623046,0.05498064577661561
59948,20,0.5254640080966055,0.0013803825963588645,0.04643552872223166
59948,21,0.5241800560615957,0.0011158203683700185,0.03753575921702424
59948,22,0.527028925018385,0.0017800401557443446,0.05987985214883387
59948,23,0.5244588379282504,0.0008577498245438409,0.028854367418973077
59948,24,0.5148584699491039,0.0009004162230012991,0.030289648315929864
59948,25,0.5234159800456837,0.0013151064434565249,0.04423966456039072
59948,26,0.5298420590115711,0.0010240712405322622,0.034449354569365064
59948,27,0.5236118979519233,0.0015314894699288081,0.0515187046375846
59948,28,0.5208051720401272,0.00139692551008469,0.04699202584664575
59948,29,0.5264208959415555,0.0010997779121532797,0.03699609728677932
59948,30,0.5226231620181352,0.0012201421644966182,0.04104510349097373
59948,31,0.529168409993872,0.0009391187060993067,0.031591584656086386
59948,32,0.5324175839778036,0.0010370591653081976,0.03488626326088724
59948,33,0.5310929610859603,0.0013002352812589019,0.04373940450119974
59948,34,0.5269964950857684,0.0015084673361350012,0.05074424909326719
59948,35,0.5292718070559204,0.001424079179012841,0.047905464611197754
59948,36,0.5289803460473195,0.0023234346628731584,0.07815943007877979
59948,37,0.5369422370567918,0.0010804427378025006,0.036345669610942745
59948,38,0.5330790739972144,0.0011526525903373594,0.038774780706848526
59948,39,0.5294712879694998,0.0010703129422006963,0.03600490726298307
59948,40,0.5241743070073426,0.0012207998076872381,0.04106722634977213
59948,41,0.52730216702912,0.0014915688215765208,0.050175789696420836
59948,42,0.5266956110717729,0.0013967619341133664,0.04698652321517626
59948,43,0.5191637700190768,0.0016686777802417119,0.0561336655481995
59948,44,0.527812288957648,0.001489749164349588,0.050114577141547476
59948,45,0.531570052029565,0.001438936044527439,0.04840524373558342
59948,46,0.5252439150353894,0.0012814318649233963,0.043106864956274575
59948,47,0.5235481699928641,0.0015400901250899879,0.05180802730133047
59948,48,0.5207790130516514,0.0010679614085061795,0.03592580259250905
59948,49,0.522706217947416,0.0006969875481661336,0.02344638754304625
59948,50,0.519348629983142,0.001053761784851448,0.03544813282631276
59948,51,0.5256752369459718,0.0016522031606716614,0.05557946581237928
59948,52,0.5305317520396784,0.0013066163178506104,0.043954060067499606
59948,53,0.5224251119652763,0.0012984638295544526,0.043679813561181384
59948,54,0.5346571099944413,0.0018876749260443026,0.06350064357358691
59948,55,0.5251342490082607,0.0010724209744017998,0.036075820638796365
59948,56,0.526198840001598,0.0012293615942735037,0.04135524148991433
59948,57,0.5472767249448225,0.0011435842810025298,0.03846972634026182
59948,58,0.527423340943642,0.001240947898205575,0.04174500020640451
59948,59,0.5311847500270233,0.0013538832265137524,0.04554410032201164
59948,60,0.5315586639335379,0.0013050580732734685,0.04390164133155712
59948,61,0.5242128160316497,0.0013471723665501867,0.045318349626942735
59948,62,0.5224308699835092,0.0016267516204589993,0.05472328598970724
59948,63,0.5298638310050592,0.0009265205238424973,0.031167786749928268
59948,64,0.5248510809615254,0.0010924532020138364,0.03674969691273859
59948,65,0.5310931400163099,0.0015394367268461613,0.05178604724087599
59948,66,0.5285783180734143,0.0013835669466518707,0.04654264901618681
59948,67,0.5369869830319658,0.0013573085863929912,0.04565932808384805
59948,68,0.5272053610533476,0.001132487635119861,0.03809643952835598
59948,69,0.5356328659690917,0.0012738309823881466,0.04285117425124041
59948,70,0.5262235559057444,0.0013591385748579071,0.04572088817751202
59948,71,0.5314769209362566,0.0011664189180294118,0.039237874566934956
59948,72,0.525677781086415,0.0009904036485182052,0.03331678998900819
59948,73,0.532341738929972,0.001091849992636451,0.03672940518605138
59948,74,0.525776410009712,0.001204852624259789,0.04053076935876303
59948,75,0.5296845410484821,0.0009548344506505324,0.032120256134142294
59948,76,0.5284017300000414,0.0014978995523055039,0.05038875299324437
59948,77,0.5245375570375472,0.0015255869133128305,0.051320144949858315
59948,78,0.5288757869275287,0.001411803570475087,0.04749251795833402
59948,79,0.5270580389769748,0.0013170847461689665,0.04430621388712605
59948,80,0.526960471062921,0.0011096511508111098,0.03732822915984586
59948,81,0.5307252740021795,0.0012652678913916346,0.04256311523124951
59948,82,0.5256456230999902,0.001119109148233599,0.03764639248074346
59948,83,0.5310762440785766,0.001233507683977897,0.04149471432017251
59948,84,0.5264630480669439,0.001496373594755629,0.050337420380226046
59948,85,0.5323140569962561,0.001501529554670894,0.0505108648479899
59948,86,0.5295350039377809,0.0009987518932377676,0.03359762166457263
59948,87,0.5434296060120687,0.0015374798933387099,0.05172022012976957
59948,88,0.5290346469264477,0.0014892078051911492,0.05009636603194856
59948,89,0.5268872489687055,0.0011232049580752745,0.03778417391615536
59948,90,0.5295136619824916,0.0012539834814531588,0.042183512110206316
59948,91,0.5309282509842888,0.0012738181793450418,0.04285074356189573
59948,92,0.5298446520464495,0.0012121400095835427,0.04077591414065447
59948,93,0.5285888341022655,0.001276281802527493,0.04293361887874718
59948,94,0.532759411027655,0.0008502044482990752,0.028600543923763804
59948,95,0.5279434369876981,0.0017542494675284528,0.05901226352045347
59948,96,0.5239741849945858,0.0013636620776396498,0.04587305703555237
59948,97,0.5284719070186839,0.001647687198166159,0.05542755060627198
59948,98,0.5217206859961152,0.001659048466929991,0.055809739228032014
59948,99,0.5299762909999117,0.0012563276027807366,0.042262367431565966
166810,0,2.1795500949956477,0.0008046607684141643,0.027068472408960313
166810,1,1.2666626049904153,0.0005629359663770206,0.018936944948762288
166810,2,1.2669655630597845,0.0011898798916198314,0.040027092509759714
166810,3,1.2667122199200094,0.0006233989028138764,0.020970894397958458
166810,4,1.2988210479961708,0.0007224200323526775,0.024301926328479426
166810,5,1.2687964519718662,0.0007552341156549097,0.02540577921078451
166810,6,1.3001632869709283,0.0008070218323765199,0.027147897673903663
166810,7,1.2748430960346013,0.0010658284332592527,0.03585405014242475
166810,8,1.2750347160035744,0.0009547376013829822,0.03211699816279659
166810,9,1.299782030051574,0.0007368343047059467,0.02478681679264194
166810,10,1.2707105959998444,0.0007320537602040281,0.024626001152027302
166810,11,1.267812342965044,0.0007375546099073482,0.02481104757688732
166810,12,1.2817726649809629,0.0006132259042691962,0.020628678719958188
166810,13,1.2914521930506453,0.000716045499955853,0.024087489560742473
166810,14,1.2693187709664926,0.0006126725801504085,0.020610065113789548
166810,15,1.317450058995746,0.001085494252861162,0.036515600594726506
166810,16,1.2794403169536963,0.0006338667015604316,0.021323027039036636
166810,17,1.2665848069591448,0.0009290163088212997,0.031251743976985026
166810,18,1.285632012062706,0.0006481749681258447,0.02180435151010441
166810,19,1.267585358931683,0.0008009264461533161,0.026942851273878566
166810,20,1.2653381909476593,0.0009685454842679117,0.03258148992326041
166810,21,1.2732083429582417,0.0006940876074461588,0.02334883467549318
166810,22,1.267577877966687,0.0008649470781533289,0.02909648020537457
166810,23,1.2663952700095251,0.0008407513416406817,0.02828254512625069
166810,24,1.2686730340356007,0.000756860523183675,0.0254604909216647
166810,25,1.2752638809615746,0.0007735687103846353,0.026022547780910208
166810,26,1.285548513988033,0.0009149655490039987,0.030779081931848785
166810,27,1.3141792019596323,0.000806313703574979,0.02712407649897018
166810,28,1.2712960509816185,0.0009244647539300432,0.031098631456991474
166810,29,1.2857559469994158,0.000832098223247979,0.027991457619988943
166810,30,1.2993902559392154,0.0008328675436022337,0.02801733725473718
166810,31,1.314016134943813,0.0007140031951542447,0.02401878722884928
166810,32,1.2734965879935771,0.0009419541828075903,0.031686968979589177
166810,33,1.2698351099388674,0.001340156817370472,0.045082349306237314
166810,34,1.3110821769805625,0.0009731776544654258,0.03273731431051385
166810,35,1.2969790890347213,0.0007863351106572325,0.026452004475091512
166810,36,1.2669705289881676,0.0011097131802619226,0.037330315806223785
166810,37,1.2718496869783849,0.0007261689740094002,0.024428039254300076
166810,38,1.2855605909135193,0.0008120439612326752,0.027316840117369616
166810,39,1.2674162409966812,0.000910356859994188,0.030624047442532998
166810,40,1.292133110924624,0.0006760446746911716,0.02274187749971632
166810,41,1.2759597620461136,0.0007464263450315256,0.025109489264185783
166810,42,1.3237559329718351,0.000849941960679796,0.02859171394328128
166810,43,1.2967263869941235,0.0011291885352368233,0.03798545910323298
166810,44,1.2648217290407047,0.00100733281166826,0.03388628039244511
166810,45,1.2904765639686957,0.0010543191300397409,0.035466881699681235
166810,46,1.270867781015113,0.0007841196058082645,0.02637747576158856
166810,47,1.2745370409684256,0.0009794921749454732,0.03294973230092593
166810,48,1.2728444499662146,0.0006960067426564701,0.023413393630680908
166810,49,1.314978017937392,0.0006838678416947715,0.02300504576701606
166810,50,1.2695537839317694,0.000976309224656545,0.03284265910255844
166810,51,1.2720465040765703,0.000943036849620861,0.031723389466225896
166810,52,1.273848760058172,0.0007929125584935637,0.02667326723856635
166810,53,1.2684843769529834,0.0006185668852903836,0.020808347225101935
166810,54,1.2687367890030146,0.0006582191756963965,0.022142234710287235
166810,55,1.2931278049945831,0.0008335543255209056,0.028040440328909896
166810,56,1.2734875520691276,0.0004869910372849104,0.016382187343539835
166810,57,1.2853197159711272,0.0007494861629726013,0.025212420338702662
166810,58,1.2766582369804382,0.0006465400458626758,0.02174935336690103
166810,59,1.2715852949768305,0.0006829409670369158,0.02297386606733693
166810,60,1.2692783459788188,0.0007322783628253005,0.024633556696047262
166810,61,1.2778588429791853,0.0007955657541966477,0.02676251970060205
166810,62,1.276938631082885,0.0008451764135373463,0.0284314028079525
166810,63,1.2893439509207383,0.0006764949207095014,0.02275702359904514
166810,64,1.3328792990650982,0.000735434436525649,0.024739725776524366
166810,65,1.2960486200172454,0.00086806982667742,0.029201528240002966
166810,66,1.2706620789831504,0.0010306070102661172,0.03466921529783184
166810,67,1.2755563009995967,0.0006298322741918883,0.021187310485927438
166810,68,1.273969670990482,0.0008180883027726557,0.027520169394286823
166810,69,1.270123114110902,0.0008063443514933211,0.027125107482913476
166810,70,1.2769118309952319,0.001009999572310627,0.03397598917371386
166810,71,1.2708653059089556,0.0009590187843733222,0.03226101547816802
166810,72,1.266594768036157,0.0006208624625861636,0.020885569544286105
166810,73,1.2738968109479174,0.000950223369320928,0.03196514116812767
166810,74,1.2893114710459486,0.001061840770355961,0.035719906727570916
166810,75,1.2699640520149842,0.0006104601100037216,0.020535638486480164
166810,76,1.261522126966156,0.001034113695427781,0.03478717881024773
166810,77,1.2735511569771916,0.0007658926289257351,0.02576432741360105
166810,78,1.2718569959979504,0.0009107102605270256,0.03063593569774305
166810,79,1.3055746359750628,0.0008741148913282704,0.029404881842086
166810,80,1.2695341620128602,0.0008113118965996369,0.02729221375045971
166810,81,1.2727732099592686,0.0006686872495223622,0.02249437660492882
166810,82,1.2868816769914702,0.0009221242218815442,0.031019896877571198
166810,83,1.274954369990155,0.0011903078461883015,0.040041488733464956
166810,84,1.2668280600337312,0.0008248525377261284,0.027747715603065774
166810,85,1.2723447219468653,0.0009065272563036873,0.030495221077557023
166810,86,1.2758500939235091,0.0006200385443194123,0.020857853257191916
166810,87,1.2667196649126709,0.0006673842920895852,0.022450545628319028
166810,88,1.2664067519363016,0.0008014425438626141,0.026960212598243855
166810,89,1.270249824039638,0.000930821338206593,0.03131246445700727
166810,90,1.2848284910432994,0.0010012312794413503,0.033681027243267735
166810,91,1.2777801919728518,0.0006895330702836912,0.02319562183306666
166810,92,1.2690041800960898,0.0009655426679345269,0.03248047636045233
166810,93,1.2720388600137085,0.0007426979924182731,0.024984068945705984
166810,94,1.2940602819435298,0.0012240560870349637,0.04117676630889489
166810,95,1.2653167940443382,0.0009403279087026872,0.031632261757035346
166810,96,1.2969497119775042,0.0008803975830794716,0.029616229126552915
166810,97,1.2770391709636897,0.0007361231125169454,0.024762892566556716
166810,98,1.2805819489294663,0.0007821595659709829,0.02631154079080518
166810,99,1.2754808149766177,0.0009128198125710144,0.03070690020047445
464158,0,5.30353863502387,0.0005498486178399098,0.01849669168093938
464158,1,3.3357146489433944,0.0005638825832441977,0.0189687887686139
464158,2,3.3506315969862044,0.0006319653796761915,0.021259067317145962
464158,3,3.383012964972295,0.0004970798579168809,0.01672157130959754
464158,4,3.3698433690005913,0.00044224961570766413,0.014877103483308684
464158,5,3.3510745250387117,0.0006647000906815914,0.022360250146540334
464158,6,3.3493697660742328,0.000627348882269594,0.02110377015642717
464158,7,3.4496948460582644,0.000667348972813675,0.022449357501740715
464158,8,3.349757351097651,0.0006330091809079175,0.02129418038087479
464158,9,3.3423300290014595,0.00045027878164455304,0.015147201473866834
464158,10,3.500958309043199,0.0007389419490193005,0.02485771712006359
464158,11,3.436621402972378,0.0005450798090285147,0.01833627082434753
464158,12,3.3656453379662707,0.0006291790909177114,0.021165337656967605
464158,13,3.4624277289258316,0.0005809001152319894,0.0195412518650663
464158,14,3.3535749029833823,0.0006890067572406788,0.023177916868884884
464158,15,3.3550620309542865,0.0006095570004492346,0.020505258235550224
464158,16,3.335081845987588,0.0006153849815898685,0.02070130923355786
464158,17,3.3486363439587876,0.0006515519071666476,0.02191795041394169
464158,18,3.402965773944743,0.0005537294600529638,0.018627241689702215
464158,19,3.3585470700636506,0.0005978556148657742,0.020111628217478465
464158,20,3.3673809999600053,0.0006566927127150124,0.02209088509475133
464158,21,3.3471943020122126,0.0003775615750299388,0.012701023185861582
464158,22,3.3736886880360544,0.0005812800028303644,0.019554031134764494
464158,23,3.357660067966208,0.0007123996794818135,0.0239648455910308
464158,24,3.364223764045164,0.0008051825859721751,0.027086026146791176
464158,25,3.3476047109579667,0.0006226548240811369,0.020945863881450304
464158,26,3.3596505359746516,0.0008358895338490546,0.028118995820467223
464158,27,3.4752720879623666,0.0007517318749674651,0.025287965208736832
464158,28,3.3603022220777348,0.0005954729655861662,0.020031476830935285
464158,29,3.3225782229565084,0.0009235396874207047,0.031067512582718733
464158,30,3.4174939709482715,0.0006460022936447402,0.021731263593364865
464158,31,3.355952803976834,0.0009001155029133012,0.030279532210206413
464158,32,3.4388585889246315,0.000517887966881056,0.017421547927681535
464158,33,3.3564386470243335,0.0005810651540784084,0.019546803707079802
464158,34,3.4559057380538434,0.0005342403184033229,0.01797163461436622
464158,35,3.3618874370586127,0.0005896885698072757,0.019836892027388833
464158,36,3.3627179929753765,0.0004915352310657095,0.016535052238666942
464158,37,3.381438823067583,0.0007314581510259321,0.024605965093061
464158,38,3.4009408749407157,0.0006229677517039511,0.020956390643853347
464158,39,3.3869954450055957,0.0006731735821179918,0.02264529507249814
464158,40,3.3576186299324036,0.0005093551547717401,0.01713450747757104
464158,41,3.3526694850297645,0.0005493595114889008,0.01848023833527245
464158,42,3.4039315270492807,0.0004789570501232618,0.016111927168873167
464158,43,3.353589846054092,0.0006135321119849352,0.02063897942732488
464158,44,3.354191216058098,0.0008103716467633415,0.027260584115027815
464158,45,3.3525130270281807,0.000621079645714305,0.020892875499469395
464158,46,3.4172441279515624,0.0005433815635077499,0.01827914251161388
464158,47,3.4316130169900134,0.0008095750290984874,0.027233786209465587
464158,48,3.352974024019204,0.0006727907124902122,0.02263241548850126
464158,49,3.3701515399152413,0.000785398299315343,0.026420490509261776
464158,50,3.3485237939748913,0.000621854431942237,0.020918939004062706
464158,51,3.353716755984351,0.000539536450289823,0.018149794412222996
464158,52,3.4397978939814493,0.0005814897374278039,0.019561086524298624
464158,53,3.3431135599967092,0.00094207120166101,0.0316909054478867
464158,54,3.4196609909413382,0.0007384560089443437,0.024841370286680247
464158,55,3.397459917003289,0.0006667006472470816,0.02242754808415727
464158,56,3.3562402399256825,0.0007387782996497519,0.024852212019506614
464158,57,3.3809613150078803,0.0005071781855758781,0.01706127508831279
464158,58,3.3637916890438646,0.0004765783607423406,0.016031908991767492
464158,59,3.371682522003539,0.0006116744363254198,0.0205764879473022
464158,60,3.351557136978954,0.0006686721698559994,0.02249386933087135
464158,61,3.339525331975892,0.0007402296049085211,0.0249010333587542
464158,62,3.3846129359444603,0.0009536024620007688,0.03207881251953685
464158,63,3.3582868040539324,0.0006524237442064318,0.02194727866975192
464158,64,3.4050342980772257,0.0006704776978739835,0.022554606584701587
464158,65,3.3375038739759475,0.0009053768493627878,0.030456521839615818
464158,66,3.435917902039364,0.0007417935189914238,0.02495364281464512
464158,67,3.340132578043267,0.0008615682756719645,0.028982818616128225
464158,68,3.448697929037735,0.0006716529482865838,0.022594141547279404
464158,69,3.3474374449579045,0.00044029290082421915,0.01481128036266728
464158,70,3.3574043969856575,0.0006440579248882458,0.021665855791588053
464158,71,3.427912443992682,0.0006352674000655173,0.02137014598695416
464158,72,3.6556246060645208,0.0006802302412514116,0.02288267831590997
464158,73,3.5290303820511326,0.0006742710820580727,0.02268221453969854
464158,74,3.379771061008796,0.0007267335616048531,0.024447031759402663
464158,75,3.417023206013255,0.0005701719124737784,0.019180359335248198
464158,76,3.3638645850587636,0.0006427979071184642,0.02162346928838702
464158,77,3.435007752967067,0.0006782945101668908,0.02281756108202794
464158,78,3.373572436044924,0.0007306357522991469,0.02457829992269483
464158,79,3.463702115928754,0.0005205392405360776,0.017510735732774844
464158,80,3.349091895041056,0.0005226459822959412,0.017581605698651345
464158,81,3.374134876066819,0.0008068473563877278,0.027142028370124933
464158,82,3.571198766003363,0.0005762993805897357,0.01938648495755293
464158,83,3.3557270609308034,0.0004555226520716292,0.015323603216741932
464158,84,3.482356660068035,0.0007917113422134525,0.026632858794397436
464158,85,3.3681773929856718,0.0007143358572997416,0.024029977852849296
464158,86,3.353047944023274,0.0005433945188514991,0.018279578324292455
464158,87,3.4163817659718916,0.0007106327126526757,0.023905405520457543
464158,88,3.3446164269698784,0.000737493002400183,0.024808975124528083
464158,89,3.4535774330142885,0.0008335462799197932,0.02804016967804648
464158,90,3.3413062760373577,0.0006442015462115175,0.021670687156529554
464158,91,3.3729761469876394,0.0007213811372911508,0.024266978306390363
464158,92,3.3462971750414,0.000710738378666198,0.023908960083677065
464158,93,3.401190276024863,0.0007351592038763455,0.02473046705823442
464158,94,3.436311427038163,0.0005625054104097804,0.018922461215023507
464158,95,3.4155839399900287,0.000800701474233334,0.026935283306794962
464158,96,3.3776305130450055,0.000700052801904126,0.023549501475637783
464158,97,3.4360012450488284,0.0007648092844252941,0.025727884129833928
464158,98,3.3832122259773314,0.0008502389959154089,0.02860170609201685
464158,99,3.3520631219726056,0.0005325738908070754,0.01791557664412436


==> data/bab_vs_estimators/automobile-mlp-32x2_aggregated.csv <==
num_samples,KernelSHAP_runtime,KernelSHAP_min_error,KernelSHAP_max_error,KernelSHAP_mean_error,KernelSHAP_min_error_pct,KernelSHAP_max_error_pct,KernelSHAP_mean_error_pct,LeverageSHAP_runtime,LeverageSHAP_min_error,LeverageSHAP_max_error,LeverageSHAP_mean_error,LeverageSHAP_min_error_pct,LeverageSHAP_max_error_pct,LeverageSHAP_mean_error_pct,LinearMSR_runtime,LinearMSR_min_error,LinearMSR_max_error,LinearMSR_mean_error,LinearMSR_min_error_pct,LinearMSR_max_error_pct,LinearMSR_mean_error_pct,TreeMSR_runtime,TreeMSR_min_error,TreeMSR_max_error,TreeMSR_mean_error,TreeMSR_min_error_pct,TreeMSR_max_error_pct,TreeMSR_mean_error_pct
1000,1.4775457497453317,0.006177118956801245,0.023069713749252832,0.01434079091904346,0.2077958571020808,0.7760561153428172,0.48241857755763723,25.066195447929204,0.007908222092511727,0.01979308272506955,0.013462273005017926,0.26602948710543345,0.6658315338123337,0.4528655797602626,1.4245464849518612,0.008090356444274166,0.0219547026548213,0.013225456463635338,0.2721564152084671,0.7385475797834324,0.44489916426192366,9.202672120300122,0.03218490089901049,0.0815327180072592,0.05287388347795984,1.0826874332235084,2.7427286310435566,1.7786566864672622
2782,2.556095458101481,0.0034436783164532025,0.013491659331782917,0.007880088833575547,0.1158439868740686,0.45385412425809685,0.26508309531751395,35.38776202779263,0.004579478349591659,0.012021702744811014,0.007788222391840374,0.15405185417160808,0.40440536165067403,0.261992744276393,3.358707639039494,0.004482796552924766,0.01264340655148194,0.007638784167414295,0.15079951648067752,0.4253192336797323,0.25696570106327177,10.822130399174057,0.011045228212626698,0.02640511476622981,0.01812983643856914,0.3715571416677669,0.8882576963628448,0.6098805815816551
7742,6.652732061222196,0.00266604224195921,0.007958199184004339,0.004587406575235297,0.08968461456101635,0.2677106968465445,0.1543185565703217,41.53326653887052,0.0026465129281734515,0.007267797519362448,0.004477530611935202,0.08902765611078949,0.24448585584020335,0.15062237229274333,12.637045427341945,0.0028881526901181585,0.007392560826419592,0.004296345970678649,0.09715632285565734,0.2486828445182803,0.14452739207835308,14.819127679918893,0.00434473841230542,0.00938163783396373,0.006714525570389634,0.14615529481997433,0.31559461431180075,0.2258740046436579
21544,17.939813928678632,0.0014188310249432512,0.0038359630651142434,0.002523383065253656,0.04772891876826989,0.12904029184183097,0.08488561585234349,83.6495666076662,0.0015475230618777203,0.004192346619618828,0.0025356147027461185,0.05205806837733919,0.1410288947298859,0.08529708333650288,45.878666205564514,0.0015827311699762037,0.003773445730810787,0.002508430257689219,0.05324245531410228,0.12693723325478198,0.08438260927505985,25.519150564447045,0.0017397135735766622,0.003635770839509375,0.0027176123997193,0.058523281753454864,0.12230590395070343,0.09141941442606488
59948,47.25089658075012,0.0007960138564071517,0.0025154613745339005,0.0014280015689998524,0.026777593683077087,0.0846191332859042,0.04803741227076843,313.78483176021837,0.0006168386696034367,0.0023617309079305288,0.0013847843493592805,0.020750210727741625,0.07944770073070333,0.04658360196541666,273.83862261043396,0.0007262620733965962,0.002089240282105831,0.0013982641214778948,0.02443117108114255,0.07028122303430377,0.047037056208489664,53.327389437821694,0.0006969875481661336,0.0023234346628731584,0.0013044447888061479,0.02344638754304625,0.07815943007877979,0.04388101068279909
166810,120.68597677338403,0.0005092069393021828,0.00116874196122456,0.0007833674272076264,0.017129521567351754,0.039316020828193125,0.026352172768703604,,,,,,,,,,,,,,,128.86320353392512,0.0004869910372849104,0.001340156817370472,0.0008320417539525206,0.016382187343539835,0.045082349306237314,0.0279895580150547
464158,350.60123643814586,0.0002223452157010114,0.000716788888412534,0.0004740182487656047,0.007479605782606478,0.024112496856634958,0.01594578782974949,,,,,,,,,,,,,,,340.70262131025083,0.0003775615750299388,0.0009536024620007688,0.0006543143800977209,0.012701023185861582,0.03207881251953685,0.022010878919034128


==> data/bab_vs_estimators/automobile-mlp-32x2_bab_curve.csv <==
runtime,max_half_width,max_half_width_pct
12.915792097803205,46.69232940673828,1570.7116338569258
16.261110911145806,39.51930236816406,1329.4138197917127
16.87755251210183,33.60990905761719,1130.624148343606
16.897208183072507,28.933366775512695,973.3071015812037
16.956300764810294,25.206029891967773,847.9209518500845
16.976972531992942,22.27698040008545,749.3888766356415
16.99819945683703,19.846195220947266,667.61821732627
17.019913448020816,18.056089401245117,607.3997601928082
17.041922415141016,16.60000514984131,558.4176575088123
17.06425890699029,15.5534029006958,523.2103686534305
17.086212560068816,14.77514934539795,497.0302245285062
17.109276472125202,14.135383129119873,475.50874013000913
17.131489306222647,13.566431522369385,456.36943140030553
17.154599687084556,13.066766738891602,439.56090420945833
17.177698710933328,12.694173812866211,427.0270244258462
17.201397742144763,12.348878860473633,415.41143776040934
17.225387432146817,11.964986801147461,402.49745956762524
17.24926200788468,11.668003559112549,392.507059875605
17.273240671958774,11.391293048858643,383.19862692337
17.29817068297416,11.134846687316895,374.571871979853
17.32206544885412,10.882296562194824,366.0761849001672
17.346067437902093,10.636312007904053,357.8013610461689
17.370000773109496,10.35436201095581,348.31667381810746
17.39379132213071,10.09928846359253,339.73609980470553
17.41879022680223,9.92153787612915,333.756639812004
17.442578692920506,9.747498512268066,327.902023924577
17.467447591014206,9.57554817199707,322.11768197074997
17.492487008217722,9.402925968170166,316.31073879061785
17.517409157007933,9.227808952331543,310.4198711136598
17.54244799213484,9.045309066772461,304.2806465971841
17.567365273833275,8.870193004608154,298.3898110014557
17.592643580865115,8.735035419464111,293.84316288843354
17.618442434817553,8.622769594192505,290.06658459218744
17.64415514888242,8.509042263031006,286.2408418114666
17.669822433032095,8.395041465759277,282.40589973813695
17.695429707877338,8.2809476852417,278.5678297449141
17.721261241007596,8.162602424621582,274.5867416298067
17.74703383585438,8.046579837799072,270.6837873495691
17.773917959071696,7.926904678344727,266.6579619596819
17.79968355409801,7.807122707366943,262.62854347207127
17.825360912829638,7.675628185272217,258.20511936222516
17.8511767629534,7.512189626693726,252.70711040354175
17.876942127011716,7.4106223583221436,249.2904273620808
17.902994452044368,7.318533897399902,246.19260768265246
17.930036874953657,7.229230165481567,243.18846519387088
17.95598341198638,7.138200044631958,240.1262476590728
17.981674963142723,7.044096946716309,236.9606563819591
18.007528869900852,6.948074817657471,233.73050965043493
18.03333784919232,6.850792169570923,230.4579595535897
18.0591629431583,6.756654977798462,227.2912213725152
18.08511969493702,6.659723520278931,224.0304851884973
18.11229255516082,6.5628509521484375,220.7717300204117
18.13929461594671,6.465541362762451,217.4982736288282
18.16637582797557,6.406692028045654,215.51860510813378
18.19225978013128,6.350053787231445,213.6133169184375
18.219230664893985,6.293886423110962,211.7238688358925
18.24624851020053,6.237170219421387,209.81595800567035
18.27322521386668,6.180718183517456,207.91693367606777
18.30028162803501,6.125295639038086,206.05254103389785
18.327308857813478,6.070924520492554,204.22351794744293
18.354391941800714,6.016632080078125,202.39714156243608
18.38130957679823,5.963465213775635,200.60862904875142
18.408250907901675,5.909252643585205,198.78493946672975
18.435576987918466,5.859531879425049,197.11235247647042
18.46338777197525,5.810081243515015,195.4488524945161
18.49121449002996,5.761465549468994,193.813439629141
18.519939364865422,5.713464736938477,192.19871113659786
18.547779553104192,5.665974378585815,190.60115412223752
18.575553171802312,5.618664979934692,189.0096845212077
18.603326328098774,5.570926666259766,187.40378638713221
18.630942278075963,5.523186445236206,185.7978240905974
18.658731929957867,5.474716901779175,184.16732767366972
18.686476053204387,5.425798177719116,182.52172099756584
18.7142176120542,5.3778157234191895,180.90761006869394
18.742031211033463,5.329938173294067,179.29702807508613
18.770840162876993,5.2816362380981445,177.67216993427357
18.798458176199347,5.232781887054443,176.02872874117267
18.82598413992673,5.183962106704712,174.38645049264738
18.85369586525485,5.133243083953857,172.68028247522727
18.881497694179416,5.080525875091553,170.9068962613337
18.909154425840825,5.0315492153167725,169.25934065052712
18.937345825135708,4.980548620223999,167.5437006500459
18.9650650001131,4.9268388748168945,165.73692589636963
18.9941723132506,4.873435974121094,163.94047327834076
19.021816375199705,4.819125413894653,162.11348734997014
19.04939139308408,4.764464378356934,160.27471156969446
19.077137568965554,4.7166173458099365,158.6651561754362
19.104769703000784,4.6684746742248535,157.04565559997914
19.13254255009815,4.618750333786011,155.37294830510854
19.16145299607888,4.565474271774292,153.58076249062626
19.189260424114764,4.505244731903076,151.55466441028685
19.21697669615969,4.4556801319122314,149.88733072138655
19.24499472323805,4.424119710922241,148.8256505471855
19.272704013157636,4.395628929138184,147.86723183099608
19.301519074942917,4.367936849594116,146.93568114465828
19.329042073804885,4.340641617774963,146.01748026001837
19.356566975824535,4.314013719558716,145.1217282158425
19.384252370800823,4.287214756011963,144.22022160109398
19.411815729923546,4.260031700134277,143.3057942710944
19.439537819940597,4.2329020500183105,142.39316348995658
19.467116163112223,4.20556366443634,141.47351092967392
19.494862489867955,4.178718090057373,140.57043634482508
19.522595045156777,4.152149796485901,139.67668937750383
19.55030070990324,4.126015305519104,138.79753535953031
19.579113728832453,4.100166440010071,137.92798966984407
19.606685992795974,4.0742107629776,137.05485088243432
19.63547427393496,4.047966003417969,136.1719874722798
19.66419211914763,4.019506454467773,135.21461941636224
19.693139569833875,3.9814319610595703,133.93380840287608
19.720771744847298,3.955928087234497,133.07586809802422
19.749626826960593,3.9314616918563843,132.2528281609034
19.778388247825205,3.9076650142669678,131.45231726732084
19.806169766932726,3.8845090866088867,130.6733609499252
19.83499936014414,3.861271381378174,129.89165366708505
19.863855033181608,3.837822437286377,129.10284039187223
19.8926444160752,3.8149672746658325,128.33400169228486
19.921229919884354,3.7917245626449585,127.55212598298893
19.94993107020855,3.768884778022766,126.78380459323006
19.978835905902088,3.7454564571380615,125.99568507460891
20.007587872911245,3.722224473953247,125.21417027914681
20.036424837075174,3.699827551841736,124.46074661041757
20.065250535029918,3.6770052909851074,123.69301471325396
20.093987287953496,3.655047059059143,122.95434841017456
20.122614155057818,3.633283495903015,122.22223068810227
20.15140024293214,3.6112207174301147,121.48004748021992
20.180269435979426,3.589254140853882,120.74110046638087
20.209029354155064,3.5672760009765625,120.00176446763204
20.238210189156234,3.545477271080017,119.26846375021553
20.267723144963384,3.5236847400665283,118.53537156079193
20.29705672012642,3.5025378465652466,117.82399836385729
20.326583097223192,3.4815354347229004,117.11748547321818
20.356102401856333,3.4605085849761963,116.41015050106871
20.38671401795,3.4395639896392822,115.70558253497856
20.416236558929086,3.4186530113220215,115.00214543223441
20.445851218886673,3.398146867752075,114.31232681148668
20.475237794220448,3.3772459030151367,113.60922656165411
20.504791281186044,3.3567004203796387,112.91808459018233
20.534307782072574,3.3363531827926636,112.23361150432896
20.563922833185643,3.3159252405166626,111.54642354441447
20.59346536314115,3.295612096786499,110.86309736252191
20.62301377300173,3.275192975997925,110.1762061539819
20.65256527811289,3.2548245191574097,109.49101926076827
20.682384105864912,3.2344391345977783,108.80526292572794
20.712004064116627,3.2140841484069824,108.12052917988346
20.741652534808964,3.1938556432724,107.44005020712444
20.77133115986362,3.173561930656433,106.75737768028648
20.801020563114434,3.1530267000198364,106.06658058203371
20.8307388802059,3.1325833797454834,105.37887531229072
20.86020316183567,3.112017273902893,104.68703958422726
20.890764251817018,3.0912580490112305,103.98870740715492
20.920246711932123,3.070447564125061,103.28865086398761
20.949778196867555,3.049790620803833,102.59375939879776
20.979387178085744,3.0293749570846558,101.9069844847153
21.008680812083185,3.0091843605041504,101.22778074083581
21.03814573585987,2.9890106916427612,100.54914643878298
21.068462456110865,2.969087243080139,99.8789294493658
21.09787586191669,2.9496805667877197,99.22609647627793
21.126982484012842,2.930083990097046,98.56687532833134
21.15736689697951,2.9106115102767944,97.911828750396
21.186569844838232,2.8911861181259155,97.25836618317581
21.215781544800848,2.8711169958114624,96.58324878592597
21.244981648866087,2.8526498079299927,95.96201983422024
21.274326282087713,2.8351433277130127,95.3731087112569
21.303675550036132,2.818474531173706,94.81237693840805
21.333090268075466,2.803313970565796,94.3023816302879
21.362384744919837,2.7880841493606567,93.79005642286269
21.39280843595043,2.772290587425232,93.25876719854672
21.42230647895485,2.7564969062805176,92.72747396407705
21.451631751842797,2.7408488988876343,92.20108113744
21.480841590091586,2.7252285480499268,91.67561866646349
21.511459987144917,2.7097402811050415,91.15459944579676
21.540726871229708,2.6946922540664673,90.64838972277808
21.57010284019634,2.680050253868103,90.1558385832929
21.599442964885384,2.6657111644744873,89.67347724438278
21.62885014200583,2.651637077331543,89.20003047716818
21.659337090793997,2.6376973390579224,88.73110315318387
21.688743053935468,2.6236414909362793,88.25826993948678
21.71796664223075,2.6095333099365234,87.78367626831137
21.74719345709309,2.595281720161438,87.3042583822238
21.77635715622455,2.5810961723327637,86.8270621212911
21.805579240899533,2.5666126012802124,86.33984047608546
21.83491222606972,2.552646517753601,85.8700269081314
21.86426929710433,2.5388821363449097,85.40699852025328
21.89469119720161,2.5252597332000732,84.94874622544282
21.924077129922807,2.511549472808838,84.48753844734868
21.953326668124646,2.498239278793335,84.0397887451026
21.982656126841903,2.484928250312805,83.59201097178055
22.012063183821738,2.471900522708893,83.15376332874838
22.041338420007378,2.459822177886963,82.74745254985623
22.071893791202456,2.4482787251472473,82.35913533065722
22.10124616511166,2.4371944665908813,81.98626522354601
22.130467771086842,2.4266247153282166,81.63070293984369
22.159760884940624,2.416157066822052,81.27857535279327
22.1890316340141,2.4055911898612976,80.92314339908648
22.21826623985544,2.3951483964920044,80.57185192908443
22.247573284897953,2.384713888168335,80.2208391647652
22.27682941313833,2.374335467815399,79.8717131777661
22.307456653099507,2.3639578819274902,79.52261526184299
22.336774254217744,2.3534789085388184,79.1701067101902
22.366026717238128,2.3431212306022644,78.82167848993652
22.395172407850623,2.3327542543411255,78.47293747769352
22.424432951956987,2.3224037885665894,78.12475187173924
22.454948203172535,2.3121543526649475,77.77996487105351
22.484110979828984,2.301963210105896,77.43713883553156
22.514438677113503,2.2917487621307373,77.09352881495948
22.543343815021217,2.281534433364868,76.74992280454109
22.572322234045714,2.2713308334350586,76.40667770795655
22.602581858169287,2.261065423488617,76.06135334667378
22.631469218991697,2.250909686088562,75.71971832680346
22.66038838820532,2.240752875804901,75.37804721554977
22.689349241089076,2.2305259704589844,75.03401813391507
22.719588104169816,2.2204598784446716,74.69539874963408
22.748627183958888,2.2102712392807007,74.35265692734002
22.77760297805071,2.2002223134040833,74.01461500519315
22.807763542979956,2.1903107166290283,73.68119278011926
22.837935875169933,2.18031108379364,73.34480905653113
22.866737827192992,2.1703876852989197,73.01098982624003
22.89687535725534,2.160334527492523,72.67280554363649
22.92586980992928,2.1503947377204895,72.33843491721038
22.9558088099584,2.1404240131378174,72.00302365589673
22.98485122481361,2.130713403224945,71.67636254997653
23.014743925072253,2.1209179759025574,71.34684821969226
23.04465362103656,2.111213207244873,71.02038361130381
23.07364318612963,2.101410388946533,70.69062065148957
23.10379576915875,2.091645359992981,70.36212891040114
23.13261524681002,2.0819703340530396,70.03666483536314
23.162853219080716,2.072367012500763,69.71361286778122
23.192872690036893,2.062792658805847,69.39153536755065
23.223008507862687,2.053354263305664,69.07403144762539
23.25193418795243,2.043823480606079,68.75341965857551
23.282125999219716,2.0343700647354126,68.4354104592829
23.312124139163643,2.0248615741729736,68.11554856897665
23.342117400839925,2.0159655809402466,67.81629084842822
23.371969920117408,2.006955921649933,67.51320944631807
23.402041519992054,1.9980934262275696,67.21507857896192
23.431959939189255,1.9893198609352112,66.91993928627285
23.46083836723119,1.980468511581421,66.6221833682885
23.49107333412394,1.971631944179535,66.32492470936411
23.521292337216437,1.9627453088760376,66.02598178588185
23.551400281954557,1.9539222717285156,65.72917827940344
23.581613185815513,1.945080041885376,65.43172913817786
23.610804967116565,1.9362760186195374,65.13556525121608
23.640965812839568,1.927707850933075,64.84733545336793
23.670959054958075,1.9191595315933228,64.55977334611237
23.701085668988526,1.9106658697128296,64.27404989433245
23.73101203981787,1.9022034406661987,63.98937710282435
23.761242950800806,1.8937509059906006,63.70503715407412
23.791350536048412,1.885284662246704,63.42023603764733
23.821380002889782,1.8768985867500305,63.13813174958997
23.8514445531182,1.8684386014938354,62.85354116623291
23.88152398588136,1.86007422208786,62.57216672615061
23.911531157791615,1.8516454100608826,62.28862479798851
23.941472221165895,1.843245804309845,62.00606535748515
23.971382338088006,1.83485746383667,61.72388487650732
24.001387678086758,1.826430082321167,61.44039107018971
24.03185011819005,1.8180174827575684,61.157394522932066
24.062792303971946,1.8096083998680115,60.87451627520883
24.093366384040564,1.8012203574180603,60.59234581961527
24.12421225523576,1.7928667068481445,60.3113322933668
24.1551272100769,1.7845603227615356,60.031908793064034
24.186985719949007,1.7763344049453735,59.75519214651498
24.217490946874022,1.7681037187576294,59.47831509381755
24.248293782118708,1.759880244731903,59.20168065541952
24.278954771813005,1.751651644706726,58.924873780412
24.309793701861054,1.743582844734192,58.65344251645166
24.34073705924675,1.7354217171669006,58.378905388443535
24.37152038514614,1.7272993326187134,58.10567156039092
24.402471845038235,1.7192126512527466,57.83363877337418
24.433441231958568,1.7112153768539429,57.564613601639344
24.465274293906987,1.7032262086868286,57.29586112035674
24.49614078598097,1.6953045725822449,57.0293803911504
24.527045825961977,1.6873211860656738,56.76082240232269
24.55780112883076,1.6794512271881104,56.496080074749266
24.58860745979473,1.671511709690094,56.228997822486534
24.620652162004262,1.6636887192726135,55.965835495474536
24.6513450210914,1.6558570265769958,55.70238042724177
24.682083309162408,1.6481276750564575,55.44236807596835
24.71298235980794,1.6404134035110474,55.18286300913914
24.743778565898538,1.632672667503357,54.922467688186494
24.77462077094242,1.6249635219573975,54.66313505796677
24.805489026010036,1.6174318194389343,54.409771541543186
24.83613734692335,1.610059142112732,54.161757570167666
24.86802327912301,1.6027786135673523,53.91684344760934
24.898614233825356,1.5954502820968628,53.67032125341365
24.929519042838365,1.5881239175796509,53.42386522675414
24.960502832196653,1.5808570384979248,53.17941026679552
24.992821857798845,1.573686122894287,52.93818348057281
25.023438833188266,1.5664193034172058,52.69373052569105
25.054325946141034,1.5591952800750732,52.45071721599089
25.08497400721535,1.5520448088645935,52.21017817112929
25.115818966180086,1.544924020767212,51.9706376545413
25.146569632925093,1.5378350615501404,51.73216784899365
25.17735467106104,1.5308126211166382,51.495935709215736
25.209238409996033,1.5237619280815125,51.25875316300874
25.239913152065128,1.5167097449302673,51.02152048988038
25.270605369936675,1.509696125984192,50.78558510147694
25.302437720820308,1.5027193427085876,50.55088885056964
25.333099433220923,1.4958212971687317,50.31884130618727
25.36504813004285,1.4889003038406372,50.08602180721587
25.395720888860524,1.481881022453308,49.849895936511246
25.426362180151045,1.474855661392212,49.613565547967454
25.45714892121032,1.4677389860153198,49.374163381682415
25.487937536090612,1.460623860359192,49.13481334739561
25.518657125066966,1.4540976881980896,48.91527547750905
25.549435323104262,1.4497167468070984,48.76790232869626
25.58011706592515,1.445166289806366,48.61482674130899
25.610727440100163,1.440349280834198,48.45278445022797
25.64143737591803,1.4355692863464355,48.29198731187366
25.672145158052444,1.4308274984359741,48.13247542778314
25.70278309425339,1.426068902015686,47.97239811201963
25.734724530018866,1.4213318824768066,47.81304663407748
25.76537940185517,1.416644811630249,47.655375410539484
25.79602936701849,1.4119997024536133,47.49911576110713
25.82665733806789,1.4073455333709717,47.34255133999286
25.857379641849548,1.402857393026352,47.19157206045708
25.88799802912399,1.3984743654727936,47.04412873395437
25.91897560795769,1.394041359424591,46.89500415050909
25.950903634075075,1.3896227777004242,46.74636479566262
25.981574931181967,1.3851733803749084,46.59668881608232
26.012332296930254,1.380739986896515,46.44755119963748
26.043072388041764,1.3762910664081573,46.29789126067202
26.073695201892406,1.3718231916427612,46.1475937072668
26.10550781292841,1.3673571050167084,45.99735630616721
26.13615798810497,1.362942487001419,45.84885028893157
26.16684395680204,1.3586667776107788,45.705017103305565
26.197561954148114,1.3546234369277954,45.56900070979721
26.228241994045675,1.3506227731704712,45.434419951316734
26.260037830099463,1.3466989994049072,45.302425741978695
26.290798191912472,1.3428335189819336,45.172392497804445
26.321547395084053,1.3389866352081299,45.04298483760883
26.352551985997707,1.3351699113845825,44.91459174630164
26.38330842088908,1.3313242197036743,44.78522418764312
26.41408414579928,1.3274897336959839,44.656233583433256
26.444945970084518,1.3236278891563416,44.526322648947136
26.475577896926552,1.3197414875030518,44.39558562279692
26.50743829086423,1.3158705830574036,44.265369916628906
26.538158271927387,1.3119871020317078,44.134731139244565
26.568775795865804,1.3081666827201843,44.006213733172395
26.600787818897516,1.3043509721755981,43.877854728171734
26.631384624168277,1.3005682229995728,43.75060453067166
26.662065133918077,1.2968509793281555,43.6255579126348
26.692811284214258,1.2931407690048218,43.50074789366676
26.723507278133184,1.2895448803901672,43.379783612105854
26.75429634284228,1.2858997583389282,43.257163137063046
26.78499210719019,1.2822391986846924,43.1340233471149
26.815777426119894,1.2786481380462646,43.01322147677921
26.846994196996093,1.2750574946403503,42.8924336419815
26.8779516662471,1.2714042663574219,42.76954047648646
26.908934274222702,1.2677462697029114,42.64648690484306
26.93985201185569,1.2641176283359528,42.52442083355055
26.972248715814203,1.2605746984481812,42.40523806277495
27.003068897873163,1.2570133209228516,42.28543472071284
27.034022320061922,1.2534735798835754,42.16635922154896
27.064974181819707,1.2499262988567352,42.04703008016297
27.096013432834297,1.246326893568039,41.92594749906764
27.128265338018537,1.2427876591682434,41.80688904305702
27.159190960228443,1.239186316728592,41.68574129696391
27.19008655520156,1.2356039881706238,41.56523317038742
27.220952095929533,1.2320473790168762,41.44559023447369
27.251909906044602,1.228489637374878,41.325909202099716
27.282870430033654,1.224973440170288,41.2076257082934
27.31405051611364,1.2214482426643372,41.08903944788204
27.34635273599997,1.2179446816444397,40.97118103036889
27.377271517179906,1.214501976966858,40.85536979632429
27.408318281173706,1.211067408323288,40.73983225527034
27.440538418013602,1.2076047956943512,40.62335132555631
27.471602878998965,1.204165518283844,40.507655383430844
27.50260529620573,1.2008345425128937,40.395602665950186
27.534929629880935,1.1974999904632568,40.28342964385825
27.56575226597488,1.1941543519496918,40.17088367747136
27.59665998024866,1.190748780965805,40.05632160630717
27.62768142623827,1.1873711049556732,39.94269791111093
27.65867675188929,1.1840974688529968,39.832574077564395
27.68977034697309,1.180783450603485,39.72109180444887
27.721948381047696,1.1774384677410126,39.60856789390738
27.752815686166286,1.1741825938224792,39.499041573263504
27.783858690876514,1.170914113521576,39.38909117886489
27.81605874793604,1.1676691174507141,39.27993078474698
27.84698050422594,1.1644216179847717,39.17068617740118
27.879221693146974,1.1611912846565247,39.062019032189504
27.91018561180681,1.1579878628253937,38.954257179177674
27.941370324231684,1.1548158079385757,38.84755049786058
27.973604111932218,1.151737555861473,38.74399930624341
28.00468488689512,1.148738831281662,38.643123388419475
28.036738322116435,1.1457536220550537,38.54270212177233
28.067716151941568,1.1427689492702484,38.442298900816866
28.098730598110706,1.1398146748542786,38.34291826905725
28.130763662047684,1.1368601322174072,38.24352861445179
28.1616495330818,1.1339418292045593,38.145358046573925
28.49920419510454,1.1310016512870789,38.046451615490426
28.531121033243835,1.1281453967094421,37.95036833261819
28.562356682959944,1.1252420842647552,37.85270204156925
28.594999480061233,1.1223787069320679,37.7563791520129
28.626248627901077,1.1195223927497864,37.66029386406381
28.658693104051054,1.1166442036628723,37.56347271290908
28.689984729047865,1.1138191223144531,37.46843808523181
28.721175210084766,1.1110111773014069,37.37397991715022
28.753465143032372,1.1082058548927307,37.279609972450245
28.78442159993574,1.1054317653179169,37.18629068802207
28.815567965153605,1.1026839315891266,37.09385463994835
28.84796802420169,1.0999525487422943,37.0019719930865
28.88020170200616,1.0972408056259155,36.91075001904823
28.9110477832146,1.0945539474487305,36.82036516459676
28.94335309881717,1.0918349623680115,36.72889957372066
28.97452132590115,1.089201271533966,36.64030324782349
29.00544909015298,1.0865376591682434,36.550700373345315
29.03774319915101,1.0839009582996368,36.462002791066986
29.06988571025431,1.0812817811965942,36.373894701383904
29.100859973113984,1.0786581933498383,36.28563823601358
29.131776771042496,1.0760425627231598,36.197649448403354
29.16399528598413,1.07345911860466,36.11074340229461
29.1960401982069,1.0708986520767212,36.02461031331331
29.226992609910667,1.068322867155075,35.93796191958038
29.258090741932392,1.0657961070537567,35.85296270156035
29.290266111958772,1.0632719695568085,35.76805170692193
29.322499180212617,1.0607167184352875,35.682094062165405
29.35358456103131,1.0581922233104706,35.59717103706585
29.384665365796536,1.055674284696579,35.5124685704203
29.417017622850835,1.0531321465969086,35.42695204257179
29.449332553893328,1.0506268441677094,35.34267465221942
29.48031375883147,1.048090934753418,35.25736765490221
29.51123407203704,1.0455951988697052,35.173412079385
29.543289199937135,1.0431356132030487,35.090672582980105
29.574278037063777,1.0406543910503387,35.00720524367699
29.60539400484413,1.0381726920604706,34.92372186375904
29.63765920093283,1.0357144176959991,34.84102647904494
29.669913480058312,1.0332672894001007,34.75870604370265
29.70080679282546,1.0308221876621246,34.676453780973425
29.732964596245438,1.0283832550048828,34.59440904369864
29.764011370018125,1.0259974598884583,34.51415183243974
29.796101580839604,1.0235698819160461,34.43248906230576
29.82706147385761,1.021170824766159,34.3517857214467
29.859113327227533,1.0187919735908508,34.27176210164136
29.891125340014696,1.016420841217041,34.19199813928868
29.922163540963084,1.0140647292137146,34.11273945630336
29.95315478183329,1.0117356777191162,34.03439107821003
29.985289039090276,1.0094036161899567,33.95594144373554
30.017452139873058,1.0071088671684265,33.878746987372026
30.048515900038183,1.004792183637619,33.80081466272602
30.08062204485759,1.0025214552879333,33.72442825233491
30.112817835062742,1.0002395510673523,33.647665890033565
30.143569133244455,0.9979801774024963,33.57166144678326
30.174377867020667,0.9957286715507507,33.495921673677756
30.20653711212799,0.9934088587760925,33.41788408249688
30.238455683924258,0.9911806285381317,33.342927291903095
30.270308495964855,0.9889599680900574,33.268225146069845
30.300933262798935,0.9867084324359894,33.192484370425916
30.33155038813129,0.984486997127533,33.11775615859356
30.36350319115445,0.9822601079940796,33.04284448222901
30.395490025170147,0.9800713658332825,32.96921605505139
30.4273501788266,0.9778984785079956,32.8961209783171
30.458015285898,0.9757161438465118,32.82270809690135
30.488700374029577,0.9735440909862518,32.74964109124303
30.52097091684118,0.9713667333126068,32.67639563374464
30.551725440192968,0.9691851139068604,32.60300681325115
30.58379767416045,0.9670017063617706,32.52955784045202
30.61586420889944,0.9648287892341614,32.456461761179305
30.647645192220807,0.962688684463501,32.38446947671505
30.67833202285692,0.9605313837528229,32.311898727578225
30.709104392211884,0.9583476781845093,32.23843972939483
30.74100897181779,0.9562203288078308,32.16687653137745
30.772066772915423,0.954076737165451,32.094766949917194
30.803863010834903,0.951951265335083,32.02326691182073
30.835702332202345,0.9498334527015686,31.952024526100086
30.86755846021697,0.9476808905601501,31.879613180573212
30.898314984049648,0.9455533623695374,31.80804396732527
30.93032003706321,0.9434260129928589,31.73648076930789
30.96268757712096,0.9413186013698578,31.665588269498368
30.994803246110678,0.9392321407794952,31.59540055420324
31.025678491219878,0.9371402263641357,31.52502937437592
31.058004878927022,0.935039222240448,31.45435242032827
31.09001658204943,0.9329400062561035,31.38373561858626
31.121949744876474,0.9308728873729706,31.31419855073045
31.15299666998908,0.9288023412227631,31.244546190955496
31.185129154007882,0.9267529249191284,31.175604630925502
31.21711412584409,0.9246639609336853,31.10533270240248
31.249306892976165,0.9226123690605164,31.036317957067293
31.281281128060073,0.9205729365348816,30.967712247410446
31.312321492936462,0.9184991419315338,30.897950610946918
31.34450586605817,0.9164539575576782,30.829151411373594
31.376545981038362,0.9144381582736969,30.761340714689595
31.408709853887558,0.9124147891998291,30.693275373245054
31.439752170816064,0.9104151725769043,30.626009054927078
31.472095725126565,0.9084150195121765,30.558724690917405
31.50419010221958,0.9064376354217529,30.492206266266187
31.536208904813975,0.9044411182403564,30.425044211944645
31.56807377608493,0.9024532437324524,30.358172893767016
31.600086459890008,0.9004909694194794,30.29216275609844
31.63228901103139,0.8985403776168823,30.226545613493368
31.66456155711785,0.8965872824192047,30.160844257660397
31.696668243035674,0.8946341872215271,30.095142901827426
31.729066779837012,0.8927021324634552,30.03014933812413
31.760017739143223,0.8907427489757538,29.964236446683003
31.7922010011971,0.8888163566589355,29.899433365280892
31.82425129180774,0.8868978023529053,29.83489395148516
31.856396336108446,0.8849806487560272,29.77040165699551
31.888428738806397,0.8830603361129761,29.70580309343257
31.92051980085671,0.8811452090740204,29.64137897155598
31.95245389593765,0.8792374730110168,29.57720347920936
31.98448402620852,0.877332329750061,29.51311520770591
32.016682802233845,0.8754301965236664,29.449128192583622
32.04884851584211,0.8735340237617493,29.38534168514679
32.08104443689808,0.8716405928134918,29.321647411245273
32.112059503793716,0.8697150349617004,29.256872400919125
32.14452074607834,0.8678230941295624,29.193228253938976
32.176692919805646,0.8659630119800568,29.130655820537598
32.20875927479938,0.864087700843811,29.067571089999877
32.2408831268549,0.8622086048126221,29.00435903708189
32.27296505589038,0.8603248000144958,28.94098858309239
32.30524730682373,0.8584578931331635,28.87818656839117
32.337368013802916,0.8565568327903748,28.814235644652257
32.3701184829697,0.8546694815158844,28.750745888589908
32.40314752282575,0.8527984321117401,28.687804521047294
32.43604015605524,0.8509469926357269,28.625522823789833
32.46997320186347,0.8490823209285736,28.56279599947066
32.50299670314416,0.8472563028335571,28.50136946749169
32.53588780388236,0.8454237282276154,28.43972237705871
32.56888661906123,0.8435810208320618,28.377734423560458
32.60179179115221,0.8417291045188904,28.315436685688162
32.63476896286011,0.8398590087890625,28.252527399375214
32.667781128082424,0.8380199372768402,28.19066175556509
32.70077588502318,0.836228758096695,28.130407191007635
32.73360438179225,0.8344274759292603,28.06981276592332
32.76638926193118,0.832587718963623,28.007924063729362
32.799184759147465,0.830816775560379,27.94835022276404
32.832148250192404,0.8290205001831055,27.887924224135514
32.864984878804535,0.8272141516208649,27.827159367518554
32.897739144042134,0.8254413902759552,27.767524371709168
32.93062090082094,0.823670506477356,27.707952535820695
32.963598642963916,0.8218734264373779,27.647499468654637
32.996437025256455,0.8201135396957397,27.588297569445835
33.03061106521636,0.8183399140834808,27.528633500022053
33.06351550621912,0.8165723979473114,27.469174950975873
33.09642798919231,0.8148197829723358,27.410217671143332
33.12974800914526,0.8130695819854736,27.35134159692341
33.16284815594554,0.8113107681274414,27.292175789097996
33.196083046961576,0.8095545768737793,27.233098204654183
33.22888114815578,0.8078095316886902,27.17439556958218
33.26297073997557,0.8060775101184845,27.11613104380291
33.29579666303471,0.8043537139892578,27.05814321862957
33.32862574001774,0.8026272654533386,27.0000661675362
33.361459635198116,0.8009231686592102,26.942741020263306
33.39437989098951,0.7991977632045746,26.884699058014895
33.427234006114304,0.7974878549575806,26.827178415748676
33.46114168316126,0.7957575023174286,26.76897003212133
33.49391984380782,0.7940400838851929,26.711196750171435
33.52667952608317,0.7923259735107422,26.653534749986967
33.55949863884598,0.7906472086906433,26.597061760377276
33.59225740097463,0.7889635562896729,26.540424354465507
33.625071896240115,0.7872798144817352,26.483783940938455
33.657842204906046,0.7855848968029022,26.42676757550117
33.6905733239837,0.7839173078536987,26.370670537801715
33.72359068598598,0.7822439074516296,26.314378005108935
33.75676093902439,0.7805663049221039,26.25794411449791
33.78934383485466,0.7788983285427094,26.2018340437989
33.82223333418369,0.7772327065467834,26.145803173635645
33.85502041783184,0.7755736708641052,26.089993864464827
33.8888051090762,0.7738930583000183,26.03345871747264
33.92172800889239,0.7722356617450714,25.97770454791532
33.9543169029057,0.7705819308757782,25.92207369058456
33.987011277116835,0.7689178586006165,25.866094952419527
34.01955060707405,0.7672709226608276,25.810692673850188
34.053345943801105,0.7656407058238983,25.755852819338564
34.08604339323938,0.7639834880828857,25.700104665011807
34.118844639044255,0.7623398005962372,25.644811663131044
34.15158955892548,0.7606877982616425,25.58923895302907
34.1842356598936,0.7590404152870178,25.533821636383326
34.21685919724405,0.7574085593223572,25.478926642258198
34.24969292106107,0.755764901638031,25.423634642915864
34.28237439598888,0.7541266083717346,25.368523100490442
34.31624767091125,0.7524822056293488,25.313206037687426
34.349000534042716,0.7508449256420135,25.258128581568535
34.38152177585289,0.7492069900035858,25.203029069604238
34.414266536943614,0.7475763857364655,25.148176182093056
34.44694793224335,0.745935320854187,25.0929714035939
34.47982813604176,0.7443007230758667,25.037984175933463
34.51254736818373,0.7426685094833374,24.98307715134721
34.54535323008895,0.7410449981689453,24.92846286798173
34.57824561279267,0.7394152581691742,24.873639054084943
34.61106703011319,0.7378080785274506,24.81957416177762
34.643874995876104,0.7361712753772736,24.764512746273564
34.67801734805107,0.7345534861087799,24.710090950286123
34.71069668000564,0.7329037189483643,24.654593430566194
34.74333707103506,0.7312698364257812,24.59963026382801
34.77614502701908,0.7296427190303802,24.54489467331283
34.808850799221545,0.7280136346817017,24.490092915261442
34.84154485212639,0.7264017462730408,24.435869621882606
34.874494100920856,0.724774032831192,24.381113980598876
34.90738034481183,0.7231616079807281,24.32687264152835
34.94032287411392,0.7215408980846405,24.272352596775036
34.973323279991746,0.7199178636074066,24.21775435402439
35.006080659106374,0.7182968854904175,24.16322528642523
35.040393960196525,0.7166562676429749,24.10803554600248
35.07295125722885,0.7150060534477234,24.05252298820614
35.10673871310428,0.7133401334285736,23.99648209265861
35.139410553034395,0.7116897702217102,23.940964522170134
35.172281654085964,0.7100211381912231,23.884832395625725
35.20485190022737,0.708358496427536,23.828901779305202
35.237620445899665,0.7066826522350311,23.772527038461384
35.2705600829795,0.7049971520900726,23.715827475167124
35.3033116417937,0.7033090889453888,23.659041693568113
35.335955860093236,0.7015984654426575,23.60149699037964
35.368692798074335,0.6998923122882843,23.544102667955265
35.40142818400636,0.698195070028305,23.487008104520648
35.43439362803474,0.696494847536087,23.429813287243302
35.468300064094365,0.6947896480560303,23.372451046048596
35.50124918203801,0.6931137144565582,23.316073297589497
35.53415763005614,0.6914320290088654,23.25950205921393
35.56681474810466,0.6897436380386353,23.202705249692222
35.59949797485024,0.6880670487880707,23.14630544538772
35.63247590698302,0.6863884925842285,23.089839473547023
35.66546471603215,0.684722512960434,23.03379657292264
35.69812668208033,0.683066725730896,22.978096540440397
35.7309530149214,0.6814076006412506,22.922284223654295
35.76473233895376,0.6797331869602203,22.865957604654984
35.797478162217885,0.6780595481395721,22.80965705165479
35.83016869984567,0.676400899887085,22.753860775483524
35.86291431123391,0.6747321486473083,22.697724638785406
35.89566639205441,0.6731011867523193,22.6428597208131
35.929802123922855,0.6714399456977844,22.586976223798658
35.96278294082731,0.6698305308818817,22.53283614110929
35.99541114503518,0.6682190001010895,22.47862487819158
36.028372603002936,0.6665823459625244,22.423568475379664
36.06122909206897,0.6649852395057678,22.369842441060765
36.093792237807065,0.6634413301944733,22.3179059378346
36.12641123821959,0.6619004905223846,22.26607269606644
36.159142987802625,0.6603492200374603,22.21388856584873
36.19183665094897,0.6587501764297485,22.160097366532057
36.224358815234154,0.6571920216083527,22.107681649937643
36.25698060914874,0.6556439399719238,22.05560479133165
36.289500480052084,0.6541042327880859,22.003809646023733
36.3220578469336,0.6526370942592621,21.954455681786282
36.354562615044415,0.6511769592761993,21.905337314079247
36.38717566616833,0.6497539281845093,21.8574671067142
36.42097299685702,0.6483495831489563,21.810225490943065
36.453391935210675,0.6469614505767822,21.763529256076385
36.48568628402427,0.6455874741077423,21.71730922696267
36.518215489108115,0.6442166566848755,21.671195466922246
36.55075032217428,0.6428428292274475,21.624980450500665
36.58332513505593,0.6414627134799957,21.57855389847093
36.61598286405206,0.6400948464870453,21.532539389734808
36.64966355916113,0.6387581452727318,21.487573285559037
36.68224339094013,0.6374784931540489,21.444526290567715
36.71472127689049,0.6361972168087959,21.401424657232113
36.74713506689295,0.6349240392446518,21.358595463714124
36.77962698601186,0.6336438655853271,21.315530924300326
36.81229795422405,0.6323718950152397,21.272742333588646
36.84471134422347,0.631124697625637,21.230787102944657
36.878665431868285,0.6298605054616928,21.1882601747625
36.911144971847534,0.6286049336194992,21.146023230820436
36.94348939694464,0.6273492127656937,21.10378127418624
36.97614815691486,0.6260915622115135,21.061474403188875
37.008784683886915,0.6248337030410767,21.01916051442252
37.041278103832155,0.6235729828476906,20.97675038196714
37.07374222017825,0.6223131492733955,20.934370075029975
37.10632233088836,0.621054045855999,20.89201433028428
37.140227165073156,0.6198258921504021,20.85069972169533
37.17294006701559,0.6185768768191338,20.808683336207277
37.20696009416133,0.61734738945961,20.767323864023705
37.23966056806967,0.6161032468080521,20.725471393568515
37.27229675417766,0.6148781403899193,20.68425929453376
37.30503931082785,0.6136543899774551,20.643092810997445
37.337855158839375,0.612436830997467,20.6021346048194
37.37063894793391,0.611213743686676,20.560990427763095
37.403420853894204,0.610003150999546,20.520266564942435
37.43632816988975,0.608787328004837,20.479366756627783
37.469029624946415,0.6075730174779892,20.438517827138313
37.503311718814075,0.6063708662986755,20.398077933327187
37.53720296220854,0.6051699370145798,20.35767914359157
37.569886439014226,0.6039755344390869,20.31749990977154
37.60263207089156,0.6027826815843582,20.277372807949728
37.63525123195723,0.6015976369380951,20.237508371195865
37.66792430402711,0.6004201993346214,20.197899832375573
37.700669874902815,0.599246621131897,20.158421122281617
37.73355528805405,0.598109781742096,20.12017829143391
37.76639024494216,0.5969738960266113,20.081967541815878
37.799242747947574,0.595830649137497,20.043509165206302
37.83323034597561,0.594704806804657,20.00563627103827
37.86575598502532,0.5935853123664856,19.967976917555248
37.89833601703867,0.592473953962326,19.930591257062883
37.93212072784081,0.5913618505001068,19.893180533109835
37.96468535717577,0.5902525782585144,19.85586505030738
37.9973720991984,0.5891382694244385,19.818380138510708
38.03007546719164,0.5880341827869415,19.781239097394604
38.06299291923642,0.5869364142417908,19.744310594425084
38.095730658154935,0.5858364701271057,19.707308906150374
38.129754901863635,0.5847380459308624,19.670358347335455
38.162595306988806,0.5836500227451324,19.633757674431664
38.195428230799735,0.5825602412223816,19.597097851760658
38.22811968019232,0.5814726203680038,19.560510713125634
38.260926133953035,0.5804039239883423,19.524560186391945
38.29478423623368,0.5793249160051346,19.48826278136241
38.32747907098383,0.5782507881522179,19.452129542000346
38.36020806804299,0.5771778151392937,19.416035151002337
38.39297299925238,0.5761116743087769,19.38017059193879
38.42570829484612,0.5750558823347092,19.344654164344117
38.45970031991601,0.57399483025074,19.30896078871703
38.492836731951684,0.5729435086250305,19.273594741886455
38.52559364121407,0.571891263127327,19.238197616364637
38.558328927028924,0.5708870738744736,19.204417084056832
38.59117852617055,0.569885328412056,19.17071875990007
38.62510060612112,0.5688778832554817,19.13682870026908
38.657912948168814,0.5678681954741478,19.102863199621442
38.690609784796834,0.566869854927063,19.069279415479993
38.72393697593361,0.5658725649118423,19.03573097081811
38.75659119896591,0.5648865178227425,19.002560733777926
38.789365073200315,0.5638931542634964,18.96914437355384
38.823662269860506,0.562910795211792,18.93609820064403
38.856445969082415,0.5619296431541443,18.903092630540527
38.88923275284469,0.5609464570879936,18.870018637189364
38.923196063842624,0.5599655583500862,18.837021588662495
38.95592619199306,0.5589795038104057,18.8038511009877
38.98856787709519,0.5580005198717117,18.770918465554782
39.021296453196555,0.5570301115512848,18.738274310554324
39.05533722182736,0.5560615472495556,18.705692187619054
39.08810987416655,0.5550877302885056,18.672933367285967
39.120656576007605,0.5541241988539696,18.640520548027606
39.15369819384068,0.5531625263392925,18.608170262103645
39.18651476316154,0.5521991066634655,18.575761202364387
39.21919032884762,0.5512374341487885,18.54341091644043
39.25209929794073,0.5502730943262577,18.510970903327227
39.28498770482838,0.5493081547319889,18.47851071412817
39.31892826221883,0.5483444519340992,18.446092130273854
39.351578230038285,0.5473842658102512,18.413791845953956
39.3852800661698,0.5464307256042957,18.381715127703345
39.41802674997598,0.5454771220684052,18.349636279058576
39.45060745207593,0.5445223860442638,18.31751933395357
39.483283589128405,0.543565571308136,18.28533246179326
39.51615724386647,0.5426195487380028,18.253508633860935
39.54874910414219,0.5416750051081181,18.221734556898067
39.58272222010419,0.5407294370234013,18.189926017676758
39.61556618986651,0.5397842600941658,18.158130636772306
39.64846859918907,0.5388371385633945,18.126269840235476
39.68250812590122,0.5378904603421688,18.09442395645775
39.71522819902748,0.5369907915592194,18.064159451731783
39.74791449122131,0.5360940247774124,18.033992569185177
39.78178919898346,0.5352018177509308,18.003979075017945
39.814413277897984,0.5343036949634552,17.973766576972896
39.847310909070075,0.5334083586931229,17.943647816270797
39.8812967450358,0.5325190126895905,17.913730565792587
39.913962305057794,0.5316361486911774,17.884031367422313
39.94661666918546,0.5307557284832001,17.854414377203078
39.97929332591593,0.5298693031072617,17.82459537549074
40.01213191822171,0.5289871245622635,17.7949192355043
40.044839253183454,0.5281024873256683,17.7651603860976
40.07751427823678,0.5272248685359955,17.73563763449053
40.11165463691577,0.5263485163450241,17.70615749076662
40.144498326815665,0.5254677683115005,17.676529472624686
40.17719055805355,0.5245964527130127,17.64721875789499
40.211226168088615,0.5237248986959457,17.617900022857878
40.24389101797715,0.5228535681962967,17.58858880685897
40.276609839871526,0.5219889581203461,17.559503663275414
40.31039288919419,0.5211191028356552,17.530242072928655
40.3431795630604,0.5202553868293762,17.50118700549792
40.37601928692311,0.5193856954574585,17.471930929112514
40.408705337904394,0.5185281485319138,17.44308338713623
40.44171511894092,0.5176699757575989,17.414214791852974
40.47466270625591,0.5168137848377228,17.38541286537513
40.507322057150304,0.5159698575735092,17.35702348346012
40.5412908969447,0.5151147693395615,17.32825865090409
40.57407799223438,0.514261782169342,17.29956449730718
40.60684530623257,0.5134191513061523,17.27121872581376
40.64082756685093,0.5125728994607925,17.242751145901423
40.67349182488397,0.5117284953594208,17.214345723371576
40.70637780893594,0.5108897536993027,17.186130783142918
40.739076810888946,0.5100584179162979,17.15816497371344
40.77299354225397,0.509232833981514,17.130392654200435
40.80570515198633,0.5084041804075241,17.102517073229418
40.83853811584413,0.5075752288103104,17.074631466874123
40.872477271128446,0.5067516565322876,17.04692681870496
40.905246389098465,0.5059404373168945,17.019637722713913
40.938306235242635,0.5051528960466385,16.993145143503348
40.97095705289394,0.5043636560440063,16.966595419602434
41.004835858009756,0.5035829991102219,16.940334426768576
41.037715531885624,0.5028059333562851,16.91419423981521
41.07023605424911,0.502028614282608,16.888045531285215
41.10296864621341,0.5012570470571518,16.862090312671686
41.135630149859935,0.500486209988594,16.836159656249624
41.1696803541854,0.499715656042099,16.810238523942623
41.20235675107688,0.49894556403160095,16.784332930981243
41.23502909205854,0.4981790781021118,16.75854864516957
41.26807170221582,0.49741505086421967,16.732847068778145
41.300573646090925,0.4966556280851364,16.70730038457374
41.33441958995536,0.49589550495147705,16.681730140716294
41.367089396808296,0.4951387345790863,16.656272682431915
41.39953307295218,0.49438442289829254,16.63089793356779
41.43202902702615,0.4936325401067734,16.605604891585493
41.464572072960436,0.492878794670105,16.58024919095149
41.49895703187212,0.49213074147701263,16.555084975157097
41.53135355608538,0.4913824647665024,16.5299132403245
41.56379177281633,0.49063898622989655,16.5049029141787
41.59621064225212,0.4898946285247803,16.47986301314929
41.628644892945886,0.4891497641801834,16.454806068966622
41.66246110294014,0.4884093999862671,16.429900508086476
41.69485614495352,0.48766960203647614,16.405013995436445
41.72725991019979,0.48693302273750305,16.380235756936564
41.75976667087525,0.4861961305141449,16.355446991783197
41.792366593144834,0.48546066880226135,16.330706348474337
41.824953564908355,0.4847235083580017,16.305908560475125
41.858779828995466,0.48398691415786743,16.281129820706028
41.89122569793835,0.4832598567008972,16.25667189323367
41.923761763144284,0.4825296252965927,16.232107195418802
41.956446242984384,0.48180030286312103,16.207573075025966
41.99027286795899,0.4810668081045151,16.18289859925331
42.02411739015952,0.4803391098976135,16.15841911720476
42.05677194520831,0.4796115458011627,16.13394414657914
42.08945596404374,0.4788849502801895,16.109501758452403
42.122164729982615,0.4781608432531357,16.085143082284343
42.15463212085888,0.47743627429008484,16.060768866770665
42.18725552782416,0.47671598196029663,16.0365385155213
42.22107334015891,0.47599436342716217,16.01226355131192
42.25359455309808,0.47527557611465454,15.988083828253135
42.28608723310754,0.4745579659938812,15.96394370546223
42.31860135495663,0.4738355278968811,15.9396411714461
42.350991539191455,0.47311732172966003,15.91548099788665
42.38343448517844,0.4724084883928299,15.89163612266258
42.41740788100287,0.4716941863298416,15.867607281637106
42.451156829018146,0.47098489105701447,15.843746867067415
42.48366359015927,0.470265194773674,15.819536566586597
42.516185333020985,0.46954886615276337,15.795439552948064
42.54876868985593,0.46883514523506165,15.771430261421921
42.581281940918416,0.46812188625335693,15.7474365092414
42.614037197083235,0.46741026639938354,15.72349789667438
42.6479033222422,0.4667012393474579,15.699646504950534
42.68022635625675,0.46599310636520386,15.675825189379507
42.71272213989869,0.465288370847702,15.652118163189193
42.74530151113868,0.4645798057317734,15.628282310810974
42.77936639683321,0.4638752043247223,15.604579796043582
42.81200764980167,0.4631708413362503,15.58088530158361
42.84461195813492,0.4624726176261902,15.55739733003966
42.87865433981642,0.4617689549922943,15.53372639523273
42.91129740700126,0.4610653668642044,15.510057966771868
42.94384749280289,0.4603668600320816,15.48656047111286
42.97659592889249,0.4596681743860245,15.463056960223284
43.00908461213112,0.4589677155017853,15.439493798297288
43.042716313153505,0.45826689898967743,15.415918605910164
43.076602859888226,0.4575650244951248,15.39230782340887
43.10924783907831,0.45686817169189453,15.368865968632578
43.1417569629848,0.45616625249385834,15.345253682323643
43.17423780495301,0.45546968281269073,15.32182135166241
43.206885850057006,0.454771488904953,15.298334382656886
43.24049804080278,0.4540802836418152,15.275082508912567
43.27410538494587,0.4533824771642685,15.2516085729066
43.306691004894674,0.4526872783899307,15.22822235901302
43.33920318400487,0.45199431478977203,15.204911335501489
43.37183967093006,0.45130324363708496,15.181663973180093
43.40450340881944,0.45061200857162476,15.158411096897344
43.438201028853655,0.44992466270923615,15.135289051879358
43.47199876094237,0.4492355138063431,15.112106353286523
43.50443982286379,0.4485468864440918,15.088941199116162
43.53691757004708,0.44786369800567627,15.065959008208784
43.57060464518145,0.4471816122531891,15.043013911223216
43.604202053975314,0.4464990645647049,15.020053274892026
43.63663743715733,0.44581250846385956,14.996957797142366
43.669103587046266,0.4451296329498291,14.973986132888474
43.7028181431815,0.4444493353366852,14.951101188208543
43.73535107402131,0.44376900792121887,14.928215240990186
43.76903725694865,0.44308610260486603,14.90524257419787
43.80180094623938,0.4424089193344116,14.882462394783591
43.834333546925336,0.4417311102151871,14.859661162062343
43.86700535612181,0.44105397164821625,14.836882486455705
43.89957403112203,0.44037891924381256,14.81417398853898
43.93360511492938,0.4397004097700119,14.791349196164688
43.967326872982085,0.4390277862548828,14.76872240512979
43.99999149190262,0.4383528381586075,14.74601741609756
44.033972289878875,0.43768031895160675,14.723394133947155
44.067491461057216,0.43700623512268066,14.700718218529316
44.10016335081309,0.436337873339653,14.678234790489519
44.13264359207824,0.4356645345687866,14.655583938532363
44.16559127997607,0.4349961131811142,14.633098505415711
44.1993987262249,0.43432924151420593,14.61066520429728
44.231748228892684,0.43366125226020813,14.588194307987825
44.264618079178035,0.4329919219017029,14.565678297449141
44.29838597588241,0.43231986463069916,14.54307055464436
44.33212308585644,0.4316551238298416,14.52070893502348
44.3647053912282,0.4309866428375244,14.498221496829974
44.39718059403822,0.4303237348794937,14.475921533322373
44.43095734389499,0.42965978384017944,14.453586480969815
44.46462659211829,0.4289986789226532,14.431347171037064
44.49736090609804,0.42833177745342255,14.408912867380208
44.53012369386852,0.42766904830932617,14.386618919103169
44.56410665623844,0.4270114302635193,14.364496906166412
44.59779106685892,0.42635127902030945,14.342289677463338
44.630386381875724,0.42569178342819214,14.320104504605661
44.66286194510758,0.4250304251909256,14.297856673096279
44.696481528226286,0.42437055706977844,14.275658968508262
44.73003885615617,0.4237090051174164,14.253404620499104
44.76250084023923,0.4230518341064453,14.231297645638758
44.79627440497279,0.42239587008953094,14.209231273584717
44.82875870214775,0.42173828184604645,14.187110263186387
44.86270492896438,0.4210878312587738,14.165229360741396
44.896544453222305,0.42043595016002655,14.143300336451897
44.929131525103,0.419784277677536,14.121378329931385
44.96172886295244,0.4191272556781769,14.099276367763178
44.99539234209806,0.41847510635852814,14.077338320627831
45.02905994700268,0.41782723367214203,14.055544137756801
45.06168056000024,0.4171743839979172,14.033582530968411
45.09410023922101,0.4165264219045639,14.0117853404821
45.127852763049304,0.41587889194488525,13.990002686802985
45.16131131211296,0.41522514820098877,13.968011003861777
45.193723761010915,0.41457435488700867,13.946118572224872
45.227460210211575,0.4139217883348465,13.924166489551546
45.260004927869886,0.4132741391658783,13.90237982571872
45.293802639935166,0.41262534260749817,13.880554564156444
45.32739448081702,0.41198040544986725,13.858859131320504
45.36026485124603,0.4113347679376602,13.837140138831522
45.39266843581572,0.4106919765472412,13.815516888762346
45.426474350038916,0.410050705075264,13.793944768152963
45.46015546610579,0.409406378865242,13.772269887354781
45.493873758241534,0.4087578356266022,13.750453147369138
45.52643905719742,0.40811386704444885,13.728790297032084
45.55897211795673,0.40747080743312836,13.707158024117064
45.59275770094246,0.4068317413330078,13.6856600913513
45.62643044395372,0.40618884563446045,13.664033332397633
45.65910569019616,0.4055495709180832,13.642528381862876
45.69295432791114,0.4049088656902313,13.620975309483613
45.72665570490062,0.4042668342590332,13.599377624144335
45.759090126957744,0.4036300629377365,13.577956886837473
45.792867137119174,0.40299417078495026,13.556565724414217
45.82665207982063,0.40235112607479095,13.53493395276841
45.86025854293257,0.40171244740486145,13.513449053002201
45.892946797888726,0.40107379853725433,13.491965155774421
45.92554631922394,0.4004383087158203,13.470587527619934
45.959380065090954,0.3997988998889923,13.449078065662256
45.991927597206086,0.39916254580020905,13.427671363893378
46.025579900015146,0.3985310196876526,13.406427073349722
46.05816630087793,0.39790162444114685,13.385254464303618
46.09172125579789,0.3972637951374054,13.363798136882588
46.12537277722731,0.3966342508792877,13.342620515144347
46.15894287498668,0.3960036337375641,13.321406802022723
46.19260849710554,0.39537015557289124,13.300096845212078
46.22511300398037,0.3947366625070572,13.278786387132218
46.25879027415067,0.39409275352954865,13.25712554187202
46.29119733488187,0.39346346259117126,13.235956441710412
46.32502189697698,0.39283764362335205,13.214904137275582
46.35766003699973,0.39221012592315674,13.193794688150398
46.391368933953345,0.39157748222351074,13.172512802415717
46.425192615017295,0.390947625041008,13.151324654023988
46.457884706091136,0.39032021164894104,13.130218713783298
46.49191283714026,0.3896910548210144,13.109054125044613
46.52566807391122,0.3890593349933624,13.087803318001178
46.55937996599823,0.38843420147895813,13.066774071950176
46.59200273314491,0.38781166076660156,13.045832046742351
46.62575220083818,0.387189120054245,13.024890021534524
46.6581639489159,0.3865666836500168,13.003951505211194
46.691798904910684,0.3859363943338394,12.982748820012272
46.725445156916976,0.3853111267089844,12.961715062538348
46.75926029495895,0.3846913129091263,12.940864769596619
46.79315369203687,0.3840724229812622,12.920045555346135
46.826787115074694,0.38344883918762207,12.899068441293354
46.85941619100049,0.38282594084739685,12.8781143856244
46.893271970096976,0.3822108209133148,12.857421992484971
46.926827896852046,0.38159383833408356,12.836666940693837
46.960436133202165,0.38097497820854187,12.815848728981782
46.99291341891512,0.38036486506462097,12.795324762298138
47.02657456509769,0.37974581122398376,12.774500034086305
47.05955779599026,0.37912945449352264,12.753766035602146
47.09344125725329,0.37851569056510925,12.733119257961157
47.12708405498415,0.3779037147760391,12.712532632625809
47.16075241100043,0.3772835433483124,12.691670309222951
47.194337401073426,0.37667059898376465,12.671051101388716
47.228303126990795,0.37605923414230347,12.650485028091127
47.262036132160574,0.3754459470510483,12.629854291064976
47.29590985784307,0.3748363256454468,12.609346866265383
47.32990163285285,0.3742218613624573,12.588676528971355
47.36256755515933,0.37361693382263184,12.568327003974062
47.39656213391572,0.3730050176382065,12.547742383715569
47.43046626681462,0.3723994344472885,12.527370802872875
47.46468213107437,0.37179702520370483,12.507105992372688
47.49860385013744,0.371193066239357,12.486789049874282
47.53255464322865,0.37058892846107483,12.466466092145312
47.56540691619739,0.36998848617076874,12.446267449181327
47.599589670076966,0.3693806231021881,12.425819174148947
47.63345462316647,0.3687770217657089,12.405514262111666
47.6671336768195,0.3681733012199402,12.38520533992068
47.701031499076635,0.3675669729709625,12.364808695617304
47.73386374209076,0.3669630140066147,12.344491753118897
47.76805276516825,0.366360068321228,12.324208896927018
47.802155427169055,0.3657572865486145,12.303931554696492
47.83616727311164,0.365162655711174,12.283928406725831
47.87011364893988,0.36456504464149475,12.263825004912439
47.90400096680969,0.36396677792072296,12.243699547253646
47.936647057998925,0.3633743226528168,12.223769584588178
47.9704688671045,0.36278146505355835,12.203826087653939
48.00323019223288,0.3621827960014343,12.183687095726379
48.03716334886849,0.3615894019603729,12.16372555310045
48.07104533817619,0.3609946072101593,12.143716891168438
48.1050437730737,0.36040008068084717,12.123717252082272
48.13888124516234,0.3598073571920395,12.103778266570957
48.17279478209093,0.35921482741832733,12.08384579755942
48.20671098306775,0.35862547159194946,12.06402009889039
48.2406914611347,0.3580334037542343,12.044103169224476
48.27479924215004,0.35744184255599976,12.024203282711825
48.308888824190944,0.35684922337532043,12.004267806085007
48.34272261103615,0.35625888407230377,11.984409023647876
48.37671668920666,0.35567276179790497,11.964692100398208
48.410769917070866,0.35508376359939575,11.944878432190306
48.44369806488976,0.3544926643371582,11.924994085023279
48.47789403889328,0.353902131319046,11.90512878608637
48.511978885158896,0.35331737995147705,11.885457979604357
48.546030229888856,0.35273580253124237,11.865893943464853
48.57987727597356,0.35215482115745544,11.846349958093894
48.61403464199975,0.35157062113285065,11.826697698572787
48.64807176589966,0.35096965730190277,11.806481511186325
48.68223341787234,0.3503914624452591,11.787031263158317
48.716207466088235,0.3498109132051468,11.767501814594555
48.75023151980713,0.3492342680692673,11.748103698564766
48.784141161013395,0.34865616261959076,11.728656458152042
48.81843148684129,0.34807971119880676,11.709264858622031
48.85229610092938,0.3475034534931183,11.689879775591798
48.886425263248384,0.3469233959913254,11.670366868912085
48.92046802584082,0.3463474363088608,11.650991811266126
48.954669516999274,0.34576618671417236,11.63143880304932
48.98869143798947,0.34519335627555847,11.612169011938228
49.02279236819595,0.34461984038352966,11.592876162443307
49.056756331119686,0.34404921531677246,11.573680559175834
49.090927528217435,0.34348079562187195,11.55455914375198
49.125046704895794,0.34291231632232666,11.535435723251272
49.159052120987326,0.342343308031559,11.516294507693479
49.1932358359918,0.34177449345588684,11.497159808635466
49.22717126598582,0.3412099704146385,11.478169475110981
49.26105709094554,0.34064965695142746,11.459320750139353
49.29497944097966,0.34009218215942383,11.440567516952925
49.32939994521439,0.33952271938323975,11.421411012684116
49.364187181927264,0.33895542472600937,11.402327443085895
49.39884553384036,0.3383929282426834,11.383405282174467
49.43346394598484,0.3378325253725052,11.364553549587555
49.467986503150314,0.337274394929409,11.345778260555726
49.50267278822139,0.3367132991552353,11.326903218950383
49.53738179709762,0.3361540362238884,11.308089833458316
49.5718326959759,0.3355981856584549,11.289391238616178
49.60657121986151,0.3350428491830826,11.270709937561907
49.64145809691399,0.3344843238592148,11.251921364895917
49.676188388839364,0.3339283913373947,11.233220013073101
49.710955074988306,0.33337733894586563,11.214682826917755
49.74555225484073,0.33282212913036346,11.196005786651803
49.780328175053,0.33226772397756577,11.177355814923386
49.815129353199154,0.3317180946469307,11.158866499977945
49.849866774864495,0.3311537802219391,11.139883184222452
49.88461966114119,0.33060038834810257,11.121267298800564
49.91986633185297,0.3300468549132347,11.102646651321145
49.95456710923463,0.32949579507112503,11.084109214531193
49.98924111481756,0.3289434537291527,11.065528668588867
50.02388125983998,0.3283923715353012,11.046990479895094
50.058512520976365,0.32783614844083786,11.028279353322613
50.09304561605677,0.327285461127758,11.009754448263003
50.12771920999512,0.3267356604337692,10.991259368721604
50.162508400157094,0.32617780566215515,10.972493353170227
50.197183968964964,0.32563070207834244,10.954089003356499
50.23186257202178,0.3250845894217491,10.935717987945479
50.26649304293096,0.32452576607465744,10.916919389895215
50.30125298816711,0.32397331297397614,10.898335084433787
50.33601902285591,0.3234226405620575,10.87981068064339
50.37078996608034,0.3228772506117821,10.86146397678923
50.405644504819065,0.3223293125629425,10.843031555899538
50.44021740788594,0.32178007811307907,10.824555524588257
50.47623440390453,0.32123254984617233,10.80613688860194
50.51084574498236,0.3206886872649193,10.78784156484218
50.545438557863235,0.3201438933610916,10.769514911756566
50.580089319031686,0.31959592550992966,10.751081488328447
50.61469406122342,0.31904855370521545,10.732668115668874
50.64938471186906,0.3184933736920357,10.713992077941349
50.68429746897891,0.3179439976811409,10.695511284572538
50.71931604621932,0.3173958361148834,10.67707134464464
50.755251567810774,0.3168580010533333,10.658978784281802
50.78994378214702,0.3163178488612175,10.64080827655624
50.824553170241416,0.3157714605331421,10.622427987664768
50.85928681725636,0.3152233362197876,10.603989300909904
50.89407235104591,0.3146731108427048,10.585479935195915
50.928764345124364,0.31412462145090103,10.567028967345319
50.9635429889895,0.3135790750384331,10.548677000164416
50.998372400179505,0.3130348101258278,10.530368142135888
51.03428360493854,0.31248248368501663,10.511788097462777
51.069018674083054,0.3119407147169113,10.493563202027534
51.10373845882714,0.3114040195941925,10.47550898875954
51.13856250187382,0.31086671352386475,10.457434223453784
51.17327452590689,0.31032511591911316,10.4392150926145
51.207926819100976,0.30978112667798996,10.420915508066424
51.24286063807085,0.3092356473207474,10.402565796596983
51.27748464886099,0.3086969777941704,10.38444516515818
51.31215420784429,0.3081602081656456,10.366388445544118
51.34806429222226,0.3076136037707329,10.348000888249047
51.38281038682908,0.30707302689552307,10.329816094350896
51.417304100934416,0.306534044444561,10.311684936258606
51.45215850882232,0.3059963956475258,10.293598641760939
51.486867749132216,0.3054545521736145,10.275371239979629
51.52153060818091,0.30490892380476,10.257016515818052
51.55622672801837,0.30436838418245316,10.238832975092935
51.5910900500603,0.30382776260375977,10.220646677387144
51.625932881142944,0.30329374969005585,10.202682692577607
51.66072710882872,0.3027592971920967,10.184703920326266
51.69542525196448,0.30221545696258545,10.166409348470328
51.73136149579659,0.3016643524169922,10.147870407872734
51.76598542695865,0.30112817883491516,10.129833739027216
51.8006980009377,0.30058882385492325,10.111690049204586
51.836513050831854,0.3000445067882538,10.09337943673381
51.87095530703664,0.2995079457759857,10.075329734888738
51.90552208106965,0.29896455258131027,10.05705020110921
51.940019220113754,0.29843661189079285,10.039290483504233
51.97491054516286,0.2978879511356354,10.020833751057678
52.01090915314853,0.29734642058610916,10.002616875929855
52.045401523821056,0.2968086451292038,9.98452632064387
52.07998061692342,0.2962736338376999,9.966528750797018
52.114800934214145,0.2957359105348587,9.948439949953283
52.149492085911334,0.29519593715667725,9.930275457458285
52.18420690391213,0.2946586608886719,9.912201694690957
52.21887619420886,0.294122077524662,9.894151240942065
52.25350776594132,0.2935827523469925,9.876008553657861
52.28827294008806,0.2930441126227379,9.857888924757487
52.32302790880203,0.2924976348876953,9.83950562825073
52.35897529916838,0.2919624149799347,9.821501040634887
52.39351600408554,0.29143015295267105,9.803595954957954
52.42827870417386,0.2909008413553238,9.785790120585322
52.46286942390725,0.2903658375144005,9.767792801373076
52.497592424973845,0.2898296192288399,9.749754628719918
52.533488356973976,0.2892816811800003,9.731322207830226
52.56815957883373,0.2887517437338829,9.71349532015062
52.60264585213736,0.2882193252444267,9.695584971146944
52.6372081390582,0.2876793071627617,9.677418974844306
52.67198449000716,0.2871391847729683,9.659249469657173
52.706586237065494,0.28660818934440613,9.6413869918634
52.74128615204245,0.2860709875822067,9.623315735442139
52.776374423876405,0.2855403572320938,9.6054655387441
52.811119438149035,0.28500913083553314,9.587595291277514
52.8456634581089,0.2844841331243515,9.569934574342234
52.88042150111869,0.28395798802375793,9.552235259677504
52.9153053550981,0.283432736992836,9.534566021165592
52.949856826104224,0.2829088270664215,9.516941896882908
52.98452528286725,0.28238534182310104,9.499332058772811
53.01920299511403,0.2818703278899193,9.482007192210677
53.05509079480544,0.2813524156808853,9.464584828786487
53.0895192110911,0.28082839399576187,9.4469569449847
53.12422173982486,0.2803030237555504,9.429283696319079
53.1586252679117,0.279785118997097,9.411861583529497
53.19330383092165,0.27926740050315857,9.394445736605084
53.22795154713094,0.278753824532032,9.377169242522065
53.262636630795896,0.2782309576869011,9.359580207084338
53.29731862898916,0.2777124345302582,9.342137291622388
53.33197983587161,0.2771940901875496,9.324700391391003
53.36659513320774,0.2766769677400589,9.307304595235136
53.40124324103817,0.2761472687125206,9.28948572786295
53.436064248904586,0.2756170183420181,9.271648313529859
53.47209323383868,0.2751086875796318,9.254548266210044
53.50671612098813,0.2745952680706978,9.237277035453769
53.541372661013156,0.2740737199783325,9.219732362341448
53.57607501000166,0.2735585719347,9.202402984356391
53.61070325691253,0.2730478420853615,9.185222232693178
53.6453299918212,0.27253755927085876,9.168056519106377
53.67989581497386,0.27202823013067245,9.15092288674925
53.714600588195026,0.27150385826826096,9.13328322312094
53.74961156304926,0.2709783613681793,9.115605713667005
53.78417922882363,0.27046750485897064,9.098420701215478
53.81891031190753,0.26994577795267105,9.080870012872595
53.854644138831645,0.2694314271211624,9.063567452790465
53.889002649113536,0.2689218372106552,9.046425048222098
53.923722623847425,0.26841025799512863,9.029215724213708
53.958329618908465,0.267907939851284,9.012317939021603
53.992839477956295,0.2674082815647125,8.995509630384133
54.02746229618788,0.26692648231983185,8.97930209289922
54.062248362228274,0.26645825058221817,8.963550961033336
54.09806241095066,0.2659914270043373,8.947847199108141
54.132698730099946,0.26552439481019974,8.932136419413956
54.16743702394888,0.2650604546070099,8.916529653081602
54.20201758900657,0.26460055261850357,8.901058730706147
54.237904739100486,0.26414521783590317,8.885741447344676
54.27258211001754,0.2636840268969536,8.870227165182241
54.30710274493322,0.2632374241948128,8.85520362557997
54.341740446165204,0.2627905383706093,8.840170561862635
54.376637478824705,0.2623465210199356,8.825233992468931
54.411246347241104,0.2619047686457634,8.810373615995701
54.4461753689684,0.26146673411130905,8.795638306191277
54.48076411616057,0.26103174686431885,8.781005505941044
54.51532024424523,0.26059601455926895,8.766347642230127
54.55002140207216,0.2601665258407593,8.75189981031973
54.58469226304442,0.25973299890756607,8.737316134452433
54.620631501078606,0.25930219143629074,8.722823940216628
54.655057973228395,0.258870504796505,8.708302171097218
54.68971149902791,0.2584398314356804,8.693814488284337
54.724527079146355,0.2580138370394707,8.67948420400454
54.75917362421751,0.2575806900858879,8.664913310502191
54.79415682796389,0.2571544572710991,8.650575005914977
54.828796041198075,0.25673407316207886,8.636433449494119
54.86342587089166,0.25631141662597656,8.62221544951818
54.899371828883886,0.25590188056230545,8.608438817084858
54.93416751921177,0.2554971054196358,8.594822340165297
54.96880101412535,0.25509241223335266,8.581208620226413
55.0034456262365,0.254687637090683,8.567592143306852
55.038075636141,0.2542828917503357,8.553976668925719
55.07270193006843,0.253876194357872,8.540295528277598
55.107369357254356,0.253474198281765,8.526772538066384
55.14227447286248,0.2530703470110893,8.51318713983807
55.17700359225273,0.25266873091459274,8.499676931991804
55.21194450184703,0.25227370113134384,8.48638828513797
55.246661903802305,0.25187230110168457,8.472885345695301
55.28126523317769,0.2514769956469536,8.459587425361013
55.31582664884627,0.2510830760002136,8.446336123063597
55.350429167971015,0.25069622695446014,8.433322673008057
55.38524141302332,0.2503184601664543,8.420614746538234
55.42003189586103,0.24994317442178726,8.407990281392486
55.454793834127486,0.24956273287534714,8.395192377098814
55.48942376486957,0.2491869404911995,8.382550868799802
55.524180095177144,0.24881529062986374,8.370048713342182
55.55875785602257,0.2484476938843727,8.357682903110677
55.59347006119788,0.24807894974946976,8.345278495149719
55.62982932385057,0.24770867824554443,8.332822707094364
55.66440612310544,0.24734215438365936,8.320492988246238
55.69884354202077,0.24697774648666382,8.308234449626454
55.73383509879932,0.2466128021478653,8.295957865314978
55.77005138620734,0.24624581634998322,8.283612607121231
55.80477238306776,0.24588234722614288,8.271385648461905
55.83946329494938,0.2455172836780548,8.25910505399672
55.87421879498288,0.24515318125486374,8.246856791395814
55.9089207528159,0.24479135125875473,8.23468497234999
55.94374342402443,0.24442969262599945,8.222518917900123
55.97853668080643,0.24407144635915756,8.210467654100182
56.013400284107774,0.24371323734521866,8.198417643473274
56.04836491914466,0.2433537021279335,8.186323019886352
56.083280520979315,0.24299625307321548,8.174298573989342
56.11795490793884,0.24263928085565567,8.162290168707166
56.15262229414657,0.24228467047214508,8.150361214595355
56.187455071136355,0.2419295608997345,8.138415467964887
56.222198301926255,0.2415739968419075,8.126454432623403
56.25698748184368,0.24122042953968048,8.114560567356547
56.29183492111042,0.2408674657344818,8.102687003492843
56.32698345417157,0.24051792174577713,8.090928480913673
56.362000809051096,0.24016369879245758,8.079012559801416
56.39712344389409,0.23981007933616638,8.067116940092314
56.4320298708044,0.23946023732423782,8.05534839212887
56.46695007989183,0.23910872638225555,8.043523702013498
56.501916768960655,0.23876450955867767,8.031944383178208
56.53788451990113,0.23841837793588638,8.020300651248963
56.5727307270281,0.23807169497013092,8.008638372358813
56.60768402507529,0.23772748559713364,7.997059304158129
56.642478173132986,0.2373846247792244,7.985525600821279
56.67865938693285,0.23704223334789276,7.9740076874646615
56.713447586167604,0.2366984784603119,7.962443907974992
56.7483359859325,0.23635725677013397,7.950965344251645
56.78320121206343,0.23601780831813812,7.939546431564722
56.81819326803088,0.23567795008420944,7.928113733974423
56.853047587908804,0.2353406623005867,7.916767505323478
56.88789243204519,0.235004261136055,7.905451102190747
56.92288376810029,0.23466669768095016,7.894095600059351
56.95910227810964,0.23433079570531845,7.882795989445275
56.99402256682515,0.23399899899959564,7.87163447849956
57.02896767295897,0.23366595059633255,7.8604308609399
57.06370055815205,0.233334481716156,7.849280377916886
57.098583470098674,0.23300409317016602,7.83816623691186
57.13360115606338,0.2326769009232521,7.827159618153163
57.16842568013817,0.23235410451889038,7.816300873812493
57.20326830120757,0.23204125463962555,7.805776726671933
57.2382082301192,0.2317265346646309,7.79518967024506
57.27441224781796,0.23141343891620636,7.784657252162476
57.30908593488857,0.23110225051641464,7.7741889965392375
57.34387549525127,0.23079058527946472,7.763704700301162
57.37856118986383,0.2304833084344864,7.753368027846507
57.4134420491755,0.230174221098423,7.742970451182393
57.44841853203252,0.22986546158790588,7.73258390244098
57.48334890604019,0.22955653816461563,7.722191839738217
57.51848276797682,0.2292477935552597,7.711805792266017
57.55335984099656,0.22894102334976196,7.701486162964627
57.58850791398436,0.2286330983042717,7.691127685299177
57.62464172579348,0.22832614183425903,7.680801790132616
57.65959385316819,0.22802035510540009,7.670515244599326
57.69475218094885,0.22771403193473816,7.660210653374344
57.72971025714651,0.2274106815457344,7.650006065357486
57.76461695507169,0.22710759192705154,7.639810249551865
57.79942000610754,0.22680377960205078,7.629590122189383
57.834366645198315,0.2265005260705948,7.619388792422413
57.86907454300672,0.22619811445474625,7.609215784366015
57.90383699303493,0.2258957102894783,7.599043026944223
57.93980354210362,0.2255951315164566,7.588931675001103
57.974509216845036,0.22529908269643784,7.578972708898932
58.00917202606797,0.22500084340572357,7.568940056222355
58.04399626981467,0.22470234334468842,7.5588986313345385
58.078713211230934,0.2244047299027443,7.548887031964934
58.114600700791925,0.22410913556814194,7.538943354573781
58.149111431092024,0.22381243109703064,7.52896233262621
58.183823094237596,0.22351998090744019,7.519124423039135
58.218676330987364,0.22322769463062286,7.509292027413411
58.254625965841115,0.22294025123119354,7.499622544282122
58.28910915320739,0.22265280783176422,7.489953061150834
58.323937353212386,0.2223663032054901,7.480315157980005
58.3587981518358,0.22207867354154587,7.470639408983547
58.39343481184915,0.22179397195577621,7.461062159387569
58.42829259624705,0.22150949388742447,7.451492428829797
58.46429528109729,0.22122493386268616,7.44191994129135
58.49899586709216,0.22094181925058365,7.432396076866627
58.5337821431458,0.22065752744674683,7.422832612174024
58.568995585199445,0.220376618206501,7.413382935592922
58.60503343306482,0.22009750455617905,7.403993661952063
58.639997236896306,0.21981768310070038,7.394580578023556
58.674976964946836,0.21953851729631424,7.385189549940449
58.709778785239905,0.2192608043551445,7.375847395605674
58.74439704697579,0.2189835086464882,7.36651927680888
58.779055560939014,0.21870478987693787,7.357143286802183
58.81514771981165,0.21842627972364426,7.347774314564477
58.84966905601323,0.2181507796049118,7.338506598707928
58.88422178896144,0.21787384897470474,7.32919076100687
58.91891935095191,0.21759704500436783,7.319879184094126
58.9533913731575,0.2173241823911667,7.310700192888393
58.988160052802414,0.21705078333616257,7.30150315599097
59.02432353980839,0.2167748659849167,7.292221404596439
59.05909149814397,0.21650073677301407,7.282999805507545
59.09388728905469,0.21622885018587112,7.273853647435306
59.12893196521327,0.21595615148544312,7.264680170190924
59.16373032005504,0.21568595618009567,7.255590906174433
59.19842981500551,0.21541786193847656,7.2465723211170685
59.23451291117817,0.21515029668807983,7.237571531116788
59.26915943622589,0.21488236635923386,7.228558460020773
59.304027285892516,0.21461153030395508,7.219447641428096
59.3387095942162,0.21434249728918076,7.210397476410272
59.373405954800546,0.21407445520162582,7.201380645795154
59.40950320195407,0.21380668133497238,7.192372838025881
59.445456602144986,0.21353773027658463,7.183325429988731
59.48015380417928,0.21326930820941925,7.174295817008666
59.51487261801958,0.213003508746624,7.165354427410203
59.549541966989636,0.21273862570524216,7.156443865868378
59.58425723621622,0.21247323602437973,7.1475162611732905
59.619096932932734,0.21220993995666504,7.13865908480272
59.655029071029276,0.21194368600845337,7.129702406493241
59.689700573217124,0.21167579293251038,7.12069058857026
59.724389573093504,0.2114114835858345,7.111799325893162
59.76044734986499,0.21114599704742432,7.102868462948185
59.794913021847606,0.21088659018278122,7.0941421178423765
59.829475860111415,0.2106267362833023,7.085400734660159
59.86527701979503,0.21036942303180695,7.076744817878869
59.899698834866285,0.21011094748973846,7.068049802098915
59.934731313958764,0.20985374599695206,7.059397644836726
59.96957643888891,0.2095993310213089,7.050839224917491
60.00474002491683,0.2093425616621971,7.042201604462499
60.04086307110265,0.2090846374630928,7.033525135643449
60.075579713098705,0.20882859826087952,7.024912077379926
60.110455754213035,0.20857413113117218,7.016351903018443
60.14538903301582,0.20832210034132004,7.007873686173391
60.18025403795764,0.20806872099637985,6.9993501044645035
60.21533066313714,0.20781808346509933,6.990918756290928
60.25163027597591,0.20756663382053375,6.98246008894521
60.286645649001,0.20731480419635773,6.973988639234542
60.32162663899362,0.20706429332494736,6.965561551849282
60.35644199885428,0.20681460946798325,6.95716228490538
60.39129573805258,0.20656295120716095,6.94869659979067
60.42741600004956,0.20631222426891327,6.940262244001813
60.462330298963934,0.20606283098459244,6.931872751807577
60.498465474229306,0.20581477135419846,6.923528123207963
60.533482829108834,0.2055661454796791,6.91516444637823
60.56829797895625,0.20531847327947617,6.90683285077817
60.603234001901,0.20507147163152695,6.8985238122927255
60.639317438937724,0.20482274144887924,6.890156626578496
60.67421869793907,0.20457851886749268,6.8819410748013965
60.709021089132875,0.20433172583580017,6.873639054084943
60.743947236798704,0.20408675074577332,6.865398188212554
60.77868930622935,0.20384342223405838,6.857212712588273
60.81357489200309,0.20360185205936432,6.849086386731204
60.84988867724314,0.2033599689602852,6.840949534220647
60.88472425704822,0.20311591029167175,6.832739496404897
60.919681682251394,0.20287275314331055,6.824559785376573
60.95459246588871,0.20263056457042694,6.816412656847137
60.9895483488217,0.20239097625017166,6.808352999795482
61.02455586986616,0.20214678347110748,6.80013845055681
61.06090684002265,0.2019059807062149,6.792037940064242
61.09571416908875,0.20166634768247604,6.783976779204946
61.13066597515717,0.20142767578363419,6.775947950209932
61.165448675863445,0.20118634402751923,6.76782964466028
61.20171935623512,0.20094650983810425,6.7597617166666
61.23666366096586,0.20070769637823105,6.751728125614055
61.271605282090604,0.20047203451395035,6.743800553000197
61.307620575185865,0.20023470371961594,6.73581683823441
61.3422654280439,0.19999533891677856,6.727764700220959
61.37708677724004,0.19975930452346802,6.7198245958767595
61.41327610425651,0.19952407479286194,6.711911560070097
61.44886849820614,0.19928783923387527,6.7039646885915145
61.48378797620535,0.19905424863100052,6.696106792398353
61.51886779582128,0.19881881773471832,6.688186989457306
61.553694683127105,0.19858305901288986,6.680256158593559
61.588591657113284,0.1983496993780136,6.6724060320732095
61.623636012896895,0.1981164664030075,6.664560166341175
61.658465093933046,0.1978825479745865,6.656691242225314
61.69355160417035,0.19764944165945053,6.648849637281597
61.728460494894534,0.19741986691951752,6.641126833141514
61.764780919998884,0.19718855619430542,6.633345631138042
61.79982323292643,0.19695740193128586,6.625569692461313
61.834732375107706,0.1967267468571663,6.6178105463032395
61.87105408217758,0.19649620354175568,6.61005515966427
61.905620535835624,0.1962667927145958,6.602337869485537
61.941640557255596,0.19603942334651947,6.594689253189075
61.97636944614351,0.19581099599599838,6.587005046778444
62.01122835185379,0.19558285921812057,6.5793306151174775
62.046157924924046,0.1953551173210144,6.571669467090674
62.08130469592288,0.19512814283370972,6.564034134428373
62.11751992208883,0.1949017569422722,6.556418601900011
62.15237195696682,0.19467393308877945,6.548754696892532
62.18728211103007,0.1944490745663643,6.541190544458569
62.22203602781519,0.19422319531440735,6.533592055083472
62.25692533003166,0.1939959079027176,6.525946195767683
62.29171781614423,0.1937716007232666,6.518400590294626
62.32674034917727,0.19354582577943802,6.510805609804024
62.3615393252112,0.19331970065832138,6.503198849486901
62.39650348993018,0.1930960863828659,6.495676553032277
62.432726147118956,0.1928728222846985,6.488166036404175
62.46747541707009,0.19264715164899826,6.480574564798068
62.502279120031744,0.19242238253355026,6.473013419979388
62.538492642808706,0.19219782948493958,6.465459543564305
62.57334520993754,0.19197560101747513,6.45798386514655
62.60804182989523,0.1917531117796898,6.450499414517559
62.64290873892605,0.19153235852718353,6.4430733617519556
62.67778679402545,0.19130898267030716,6.435559085604751
62.71266712201759,0.19108756631612778,6.428110726359142
62.74879604810849,0.19086626917123795,6.420666377267241
62.78365674614906,0.19064202904701233,6.413123027505645
62.81864007981494,0.19042103737592697,6.405688954432623
62.85357626294717,0.19020043313503265,6.398267914359157
62.88878130214289,0.18998124450445175,6.390894494860988
62.925056028179824,0.1897597461938858,6.383443378634703
62.95988378720358,0.1895410269498825,6.376085749116764
62.995888663921505,0.18932241201400757,6.368731628483319
63.03064762894064,0.18910445272922516,6.361399563695276
63.06536289816722,0.18888714164495468,6.354089304118027
63.100333453156054,0.18866999447345734,6.346784558502128
63.135214522946626,0.18845370411872864,6.3395086358660135
63.17033712705597,0.1882346123456955,6.332138474617732
63.20643294323236,0.18801655620336533,6.3248031515797996
63.241138567216694,0.18779777735471725,6.317443516985007
63.2758100097999,0.1875806674361229,6.31014002454214
63.3105378979817,0.18736480921506882,6.302878638713222
63.345380349084735,0.18714738637208939,6.2955646196168695
63.38022200902924,0.1869301274418831,6.288256114481867
63.41625154390931,0.1867132931947708,6.280961895519455
63.45087778894231,0.18649685382843018,6.273680960191204
63.48666746215895,0.18628284335136414,6.266481731744777
63.52126416191459,0.18606813997030258,6.259259194279916
63.555968184024096,0.18585394322872162,6.25205369996832
63.59077321784571,0.18563997745513916,6.244855975329535
63.62672579707578,0.18542660027742386,6.237678050824688
63.66160397185013,0.18521125614643097,6.230433958783641
63.69624463887885,0.18499702215194702,6.223227211299009
63.731082662940025,0.18478339165449142,6.216040765217531
63.765955361071974,0.1845705732703209,6.208881638308196
63.80077796196565,0.1843569502234459,6.2016954428613245
63.83561811922118,0.1841449961066246,6.194565389566383
63.870414921082556,0.18393192440271378,6.1873977410804155
63.905392496846616,0.18371934443712234,6.180246634478499
63.94133350811899,0.18350933492183685,6.173181996815938
63.97627107286826,0.18329563736915588,6.165993295022998
64.01128406217322,0.18308476358652115,6.158899583746045
64.04638942098245,0.18287301063537598,6.151776297585487
64.08149102283642,0.18266081809997559,6.144638223983125
64.11671519186348,0.18245001137256622,6.137546768417634
64.15195988118649,0.1822395846247673,6.13046809521709
64.18824252905324,0.1820293813943863,6.12339694105475
64.22318618325517,0.18182019144296646,6.11635987319894
64.25964844180271,0.18161091953516006,6.109320048362454
64.29472336405888,0.1814023107290268,6.102302530005975
64.32974345423281,0.181193508207798,6.095278495149719
64.36498306598514,0.18098412454128265,6.088234910794131
64.40082799224183,0.18077626824378967,6.081242706532941
64.43723827181384,0.18056940287351608,6.07428383667446
64.47217359393835,0.18035975098609924,6.067231229473026
64.5086354832165,0.18015186488628387,6.06023802267341
64.54360553715378,0.17994604259729385,6.053314241659883
64.5785942892544,0.17973829060792923,6.046325546283189
64.61385727580637,0.17953195422887802,6.039384471481792
64.64925873186439,0.1793253943324089,6.0324358776421905
64.68459682213143,0.1791190281510353,6.025493800302366
64.7210515299812,0.17891373485326767,6.018587814345923
64.75593050615862,0.1787087321281433,6.011691603139148
64.79217759007588,0.17850308120250702,6.004773586721579
64.82718090480193,0.17829840630292892,5.997888403437504
64.86206864519045,0.17809469997882843,5.991035802652315
64.89719867100939,0.177890095859766,5.984153000397005
64.93226407887414,0.17768649011850357,5.977303783179009
64.96733757900074,0.17748284712433815,5.9704533127879795
65.00243944302201,0.17728037014603615,5.963642066712917
65.03732632100582,0.17707905545830727,5.95686991963652
65.07356046512723,0.17687712237238884,5.950076969887755
65.1085878261365,0.17667383700609207,5.943238529957854
65.1449845759198,0.17647165805101395,5.936437309267064
65.17995107499883,0.1762695275247097,5.929637717701219
65.2151330797933,0.17606773227453232,5.922849404692681
65.25026830285788,0.17586660757660866,5.916083648798758
65.2855266132392,0.17566658183932304,5.909354861509342
65.32045921124518,0.17546392232179642,5.902537474886413
65.35691104410216,0.17526337131857872,5.895791017857214
65.3917866051197,0.17506110668182373,5.888986914868447
65.42684247903526,0.17486175894737244,5.882280935328251
65.46188907884061,0.1746612936258316,5.875537360597032
65.49707338679582,0.17446217685937881,5.868839150729648
65.53211631113663,0.17426077276468277,5.862063996037968
65.56850253604352,0.1740618534386158,5.855372427987665
65.60334636922926,0.17386238649487495,5.8486624382937595
65.63971186196432,0.17366274446249008,5.841946558686594
65.67453184025362,0.17346416413784027,5.835266394510902
65.7094860598445,0.17326398193836212,5.828532343894741
65.7443230128847,0.17306454107165337,5.82182323142196
65.77952097123489,0.17286496609449387,5.8151096075262565
65.81454547680914,0.1726672202348709,5.808457514426528
65.85105914389715,0.17246968671679497,5.801812564413094
65.88619873486459,0.1722722128033638,5.795169619476514
65.9212974528782,0.17207389697432518,5.788498352829364
65.95617099199444,0.17187708988785744,5.781877839690095
65.99234983325005,0.1716786026954651,5.7752008084469875
66.02714929915965,0.1714811883866787,5.768559868587262
66.06191040808335,0.1712845079600811,5.7619436162363105
66.09802379924804,0.17108817026019096,5.755338893077272
66.13309508608654,0.17089126259088516,5.74871499637081
66.1680646399036,0.17069369927048683,5.742069043818949
66.2044529770501,0.17049623653292656,5.735426474834281
66.23925670003518,0.17029951885342598,5.728808969310293
66.27409118879586,0.1701023355126381,5.72217579912338
66.31025025993586,0.16990682110190392,5.715598771088396
66.34503413317725,0.1697102226316929,5.708985275718118
66.37996503803879,0.16951347887516022,5.702366892973008
66.41609723912552,0.16931883245706558,5.695819063869719
66.45098407706246,0.1691231019794941,5.689234767431136
66.48592133121565,0.16892696171998978,5.682636686089178
66.520847058855,0.16873180121183395,5.676071563198017
66.55725491605699,0.16853690519928932,5.669515337835399
66.59205343108624,0.16834301501512527,5.662992948144702
66.62685876619071,0.16814827546477318,5.6564419861088275
66.66319250082597,0.16795562580227852,5.649961327080167
66.69827905111015,0.16776103526353836,5.643415377736429
66.73301037494093,0.16756704449653625,5.63688960447854
66.76905898889527,0.16737261414527893,5.630349043778848
66.80390728916973,0.1671789288520813,5.623833546539839
66.83887378824875,0.16698387265205383,5.617271932533174
66.87406316399574,0.1667906604707241,5.610772350591698
66.91059239394963,0.16659697145223618,5.604256728035385
66.94551810109988,0.16640323400497437,5.597739476354128
66.98032319592312,0.16621007770299911,5.591241774172204
67.01523543288931,0.16601835563778877,5.584792319152093
67.05141830025241,0.1658264845609665,5.578337851439845
67.08629650622606,0.16563405096530914,5.5718644608147825
67.1213696161285,0.16544166579842567,5.565392699314665
67.15739640686661,0.1652483008801937,5.558887979363749
67.19236795324832,0.16505585238337517,5.552414087469472
67.22742846421897,0.16486388817429543,5.5459564868246405
67.26252893498167,0.16467266529798508,5.539523824323187
67.29871179303154,0.16448037698864937,5.533055321072957
67.33349023805931,0.16428811475634575,5.526587695043851
67.36912878183648,0.1640959121286869,5.5201220740916
67.40414055902511,0.16390500962734222,5.51370018887824
67.44047159980983,0.16371454671025276,5.507293091106682
67.47511735511944,0.16352515667676926,5.500922084718507
67.51008178014308,0.16333366557955742,5.4944803993712075
67.5450814589858,0.16314272955060005,5.488057386302117
67.58135698596016,0.16295477375388145,5.481734627075756
67.61624474590644,0.16276464238762856,5.475338682544202
67.65127728506923,0.16257448121905327,5.46894173547422
67.68788033723831,0.16238460689783096,5.462554437836602
67.72275364492089,0.1621934473514557,5.4561239057293065
67.75766040291637,0.16200419515371323,5.449757536081358
67.79241799609736,0.161814134567976,5.4433639725785685
67.82878083596006,0.16162554174661636,5.437019784093324
67.86365638719872,0.16143611818552017,5.430647649849419
67.89847984025255,0.16124775633215904,5.424311231036985
67.93348682997748,0.161057498306036,5.417911025717116
67.96963487379253,0.1608681008219719,5.411539768694333
68.00429250579327,0.16067958623170853,5.405198211872461
68.0391477169469,0.1604917049407959,5.398877958992168
68.07410810608417,0.16030362993478775,5.392551189612098
68.11045381892473,0.1601160392165184,5.386240711481471
68.14518788689747,0.1599293239414692,5.379959682917146
68.1801732648164,0.1597406454384327,5.373612612133924
68.21510640298948,0.1595553755760193,5.367380206683322
68.25142655801028,0.15936975181102753,5.361135896088897
68.2862929450348,0.15918362140655518,5.354874542341208
68.3212212570943,0.15899857878684998,5.348649781246116
68.35621673893183,0.15881408751010895,5.3424435671119275
68.39123433502391,0.15862898528575897,5.33621680093998
68.42755820509046,0.1584438979625702,5.329990536037246
68.46246907114983,0.15825852751731873,5.3237547470194535
68.4976378348656,0.15807317197322845,5.317519459270874
68.5326842139475,0.15788909792900085,5.311327280674668
68.56928088702261,0.15770472586154938,5.30512507669419
68.60448038810864,0.15752069652080536,5.298934401905625
68.63948055822402,0.15733642876148224,5.2927357068096414
68.67451597098261,0.15715235471725464,5.2865435282134365
68.71071283891797,0.15696744620800018,5.280323278541267
68.74576015025377,0.15678340196609497,5.274132102483488
68.78075826587155,0.15660014748573303,5.267967493694034
68.8170969588682,0.1564175933599472,5.26182644455762
68.85232443222776,0.15623530745506287,5.255694418267052
68.88843869511038,0.15605276823043823,5.249553870399852
68.92326478194445,0.15586958825588226,5.243391767956465
68.95821959292516,0.15568752586841583,5.237267260704103
68.99332403112203,0.15550647675991058,5.231176839758268
69.02984604006633,0.15532474219799042,5.225063360428605
69.06495627621189,0.15514172613620758,5.2189067719465685
69.09974968386814,0.15495973825454712,5.212784771040274
69.13463178509846,0.15477584302425385,5.206598607674632
69.17103948211297,0.15459422767162323,5.200489138498679
69.20586180314422,0.15441177785396576,5.194351598246761
69.24073993880302,0.15423117578029633,5.188276215377336
69.27540797600523,0.15405084192752838,5.182209855353756
69.31038665398955,0.15386967360973358,5.176115424254212
69.34667081385851,0.15368777513504028,5.169996430963199
69.38154915021732,0.15350794792175293,5.163947114092883
69.41633776994422,0.15332762897014618,5.157881255338517
69.45113303000107,0.1531483381986618,5.1518499841598935
69.4874334349297,0.15296724438667297,5.1457580594064165
69.52228238619864,0.15278668701648712,5.1396841803446325
69.5571428751573,0.15260609984397888,5.133609298744421
69.5919011188671,0.15242548286914825,5.127533414605781
69.62800639914349,0.1522471159696579,5.121533222118404
69.66395071614534,0.1520659625530243,5.115439292288074
69.6989278709516,0.15188716351985931,5.1094245629935
69.73369438713416,0.15170744061470032,5.10337875500768
69.76837040716782,0.15152810513973236,5.097345980021414
69.80468623479828,0.15134906768798828,5.091323230419422
69.83938368782401,0.15116894245147705,5.0852638881648335
69.8742088531144,0.15098907053470612,5.079213067486877
69.90918897325173,0.15080980956554413,5.0731827988466796
69.94527774816379,0.1506294459104538,5.067115436284673
69.98117914889008,0.15045037865638733,5.0610916841442535
70.01608900306746,0.15027131140232086,5.055067932003833
70.05092499498278,0.15009437501430511,5.049115861360966
70.08571581821889,0.14991526305675507,5.043090605412905
70.1218417789787,0.14973746240139008,5.037109461155646
70.15657220222056,0.14955970644950867,5.0311298207060275
70.19240467902273,0.1493798792362213,5.025080503835712
70.22714031906798,0.14920158684253693,5.019082817694402
70.26493440102786,0.1490239053964615,5.013105683590853
70.29995139595121,0.1488456428050995,5.007108999987969
70.33500025980175,0.14866822957992554,5.001140888730265
70.37003479199484,0.14849168062210083,4.995201851086952
70.40523213008419,0.14831429719924927,4.989234742367675
70.44183860719204,0.14813432097434998,4.983180412805223
70.4770558141172,0.14795811474323273,4.977252904353824
70.51211081724614,0.14778181910514832,4.971322388287143
70.54732707422227,0.14760570228099823,4.965397887451026
70.58365712314844,0.14742916822433472,4.9594593510769265
70.61983272014186,0.14725205302238464,4.953501265203495
70.65471979789436,0.14707569777965546,4.94756874405996
70.68976594693959,0.1469000279903412,4.941659281300252
70.72491937922314,0.14672590792179108,4.935801950538765
70.7614555801265,0.14654970169067383,4.929874442087366
70.79658767906949,0.14637437462806702,4.923976508519572
70.83284761197865,0.14620088040828705,4.918140231065057
70.86769632389769,0.1460248976945877,4.9122202416518626
70.90420397091657,0.1458505392074585,4.906354890582956
70.93917561788112,0.14567624032497406,4.9004915445909045
70.97427888400853,0.1455020308494568,4.894631206214134
71.01069457316771,0.14532628655433655,4.888719237108359
71.04561166698113,0.1451525241136551,4.882873936807998
71.08218241017312,0.14497923851013184,4.877044677122474
71.11718939989805,0.14480680227279663,4.871243989782129
71.15236805006862,0.1446334272623062,4.865411722481323
71.18749206699431,0.1444593220949173,4.859554892989048
71.22260070079938,0.1442836970090866,4.853646934036981
71.25936928391457,0.14410921931266785,4.8477775728143655
71.2955236369744,0.14393575489521027,4.841942297898279
71.3303508060053,0.1437617838382721,4.836089979828927
71.36533351009712,0.14358893036842346,4.830275256950599
71.40182077605277,0.1434161365032196,4.824462539149126
71.43690263992175,0.14324051141738892,4.818554580197059
71.47194297099486,0.14306800067424774,4.812751386510645
71.50852039409801,0.14289358258247375,4.806884030364884
71.54345615720376,0.14272059500217438,4.801064796063633
71.57988030882552,0.14254583418369293,4.795185910725959
71.61503503192216,0.14237435162067413,4.789417304615286
71.65003653382882,0.14220406115055084,4.7836888000417055
71.68653206387535,0.14203251898288727,4.777918188854178
71.72266140999272,0.14185978472232819,4.77210747612956
71.75769218616188,0.14168857038021088,4.766347892864734
71.79270235216245,0.14151759445667267,4.760596329907325
71.82772304303944,0.1413463056087494,4.7548342402964305
71.86271443916485,0.14117597043514252,4.749104231915209
71.89931080117822,0.1410057544708252,4.7433782336876975
71.93439596984535,0.14083530008792877,4.737644215152767
71.97070053080097,0.14066489040851593,4.731911700425477
72.00558001780882,0.14049410820007324,4.726166653967846
72.04038310982287,0.1403222233057022,4.720384513588406
72.07675111712888,0.14015163481235504,4.714645983630553
72.11187618598342,0.1399827003479004,4.708963094555414
72.14669765625149,0.13981303572654724,4.7032556432888075
72.18183331983164,0.13964448869228363,4.697585787213224
72.21825763210654,0.13947533071041107,4.691895379099881
72.25473531521857,0.13930420577526093,4.686138803450336
72.28972730319947,0.13913588225841522,4.680476466412958
72.32467097789049,0.13896694034337997,4.674793326703212
72.35980741400272,0.13879816979169846,4.669115951589425
72.39623736403883,0.13863076269626617,4.663484442608685
72.43233235925436,0.1384640485048294,4.65787624264638
72.46726012881845,0.1382972076535225,4.65226378189576
72.50327253900468,0.1381305307149887,4.64665683510649
72.53831027587876,0.13796328753232956,4.641030840087101
72.57463238295168,0.13779565691947937,4.635391812068156
72.60954059381038,0.13762974739074707,4.629810680643389
72.6446622479707,0.1374647319316864,4.62425962537144
72.68105508200824,0.1372976005077362,4.618637389871154
72.7160913972184,0.13713137060403824,4.613045481158292
72.75266327196732,0.13696590065956116,4.607479137175328
72.78776054922491,0.13680054247379303,4.601916552711465
72.82288525719196,0.13663629442453384,4.59639131280402
72.85782856121659,0.1364709734916687,4.590829981513191
72.89300184324384,0.13630376011133194,4.5852049890322295
72.92930441023782,0.13613775372505188,4.579620599357574
72.96544337179512,0.13597144186496735,4.574025933664037
73.00040392205119,0.13580665737390518,4.568482648064901
73.0353917228058,0.13564293086528778,4.562974952579933
73.0701783602126,0.13547918945550919,4.557466755825751
73.10658933222294,0.13531475514173508,4.551935250053134
73.14158973190933,0.1351507157087326,4.54641702791468
73.17772847320884,0.13498607277870178,4.540878504373072
73.21269341884181,0.13482273370027542,4.5353838418876595
73.2501108921133,0.13466022908687592,4.529917250478211
73.28656773408875,0.13449610024690628,4.524396020724474
73.32159259123728,0.13433187454938889,4.5188715327208495
73.35659009683877,0.13416816294193268,4.513364338505095
73.39159093797207,0.1340039297938347,4.507839599866863
73.42795023182407,0.13384055346250534,4.502343684208416
73.46290679601952,0.13367795199155807,4.496873834549079
73.49944752408192,0.13351453840732574,4.491376665717596
73.53434925619513,0.13335031270980835,4.485852177713972
73.5697850738652,0.13318635523319244,4.480336712556192
73.6061234259978,0.1330243945121765,4.474888417473042
73.64095611311495,0.13286098092794418,4.469391248641561
73.67600489594042,0.13270039856433868,4.463989320960672
73.71097730379552,0.13253752142190933,4.458510197820882
73.74606344522908,0.13237623870372772,4.453084710486952
73.78268778882921,0.1322152316570282,4.447668496633476
73.81887335004285,0.1320527195930481,4.442201654589421
73.85362779907882,0.13189197331666946,4.4367942129471825
73.88980463705957,0.13172879070043564,4.431304813788513
73.92585928086191,0.1315663978457451,4.4258419818981665
73.96067814715207,0.13140463829040527,4.4204004539494
73.99581031687558,0.1312429066747427,4.41495986588041
74.03070963406935,0.13108220510184765,4.409553928045812
74.06576309492812,0.1309223398566246,4.404176123945831
74.10208090581,0.13076467905193567,4.398872476360144
74.13814760791138,0.13060622196644545,4.393542042200853
74.17295086989179,0.13044765498489141,4.3882079111811105
74.20806211791933,0.13028820231556892,4.382843985972483
74.24442201294005,0.13012916408479214,4.377494002313859
74.28044328605756,0.12996993027627468,4.3721374394968056
74.31543003581464,0.12980913743376732,4.3667284313882755
74.35170058580115,0.12964803725481033,4.361309084602213
74.38670544419438,0.12948832381516695,4.3559363871823455
74.42309405189008,0.12932911980897188,4.3505808269037205
74.4582147039473,0.1291687972843647,4.345187640104745
74.49324021209031,0.12900950759649277,4.339829197528141
74.52839729003608,0.1288505094125867,4.33448056103053
74.56476271292195,0.1286911591887474,4.329120082047745
74.60096099320799,0.12852981686592102,4.323692589636961
74.63586616981775,0.12837255280464888,4.318402288344087
74.67083585401997,0.12821684312075377,4.313164275696062
74.70716432109475,0.1280607134103775,4.307912133522078
74.74341739481315,0.1279031289741397,4.302611054941111
74.77825180394575,0.12774630449712276,4.29733554109004
74.81326849898323,0.12758865859359503,4.292032394773567
74.84965856000781,0.12743202690035105,4.286763366092948
74.88477196125314,0.12727262545377016,4.2814011639972405
74.92001076089218,0.1271164370700717,4.276147048075727
74.9550552079454,0.12696012761443853,4.270888859341854
74.99135067593306,0.126801329664886,4.2655469586493
75.02752844523638,0.12664557341486216,4.260307379534982
75.06239788793027,0.12648802157491446,4.25500739748042
75.09860956901684,0.12633225321769714,4.249767411084867
75.1348744709976,0.126176699064672,4.244534630434259
75.16985377902165,0.12602222664281726,4.23933823879563
75.20494493702427,0.12586656026542187,4.234101682961258
75.24126276792958,0.12571044079959393,4.228849885409858
75.27750589605421,0.12555605731904507,4.223656485721848
75.31251874612644,0.125401902012527,4.218470761718671
75.34728997014463,0.12524668127298355,4.21324919696672
75.38343881582841,0.12509093526750803,4.2080099624749865
75.41989413509145,0.12493495643138885,4.202762895651791
75.45470259524882,0.12477822415530682,4.197490483403979
75.48995775124058,0.12462247349321842,4.192251092265616
75.52634165203199,0.1244691270403564,4.187092577781944
75.56267979415134,0.12431629654020071,4.181951419744793
75.59747771825641,0.12416329281404614,4.176804434453035
75.63239444186911,0.12400751747190952,4.171564213087538
75.66872497322038,0.1238519037142396,4.1663294273600755
75.70369299408048,0.12369743175804615,4.161133051386109
75.73856687406078,0.12353863660246134,4.1557912446815335
75.77357734879479,0.12338307267054915,4.1505581350730045
75.80990292225033,0.12322719302028418,4.1453144048230115
75.84625329216942,0.12307135760784149,4.140072162715997
75.88121590623632,0.12291797902435064,4.134912567370582
75.91751577984542,0.12276158388704062,4.12965149633873
75.95237733982503,0.1226072832942009,4.124460884960721
75.98885951004922,0.12245307397097349,4.119273343856645
76.02372202184051,0.12229758920148015,4.114042897240814
76.05988242616877,0.12214296357706189,4.108841351928081
76.09605118213221,0.12198980152606964,4.103689040650928
76.13086431985721,0.12183891842141747,4.098613392234137
76.16667635692284,0.12168750399723649,4.093519870436946
76.20300150895491,0.12153676245361567,4.088448984077685
76.2392857898958,0.12138347327709198,4.083292396347552
76.27420059079304,0.12123026698827744,4.0781385969274195
76.31057710107416,0.12107869423925877,4.073039749144835
76.34561499813572,0.120927345007658,4.0679484204004535
76.3820606530644,0.12077434035018086,4.062801403779369
76.41697732685134,0.12062303209677339,4.057711453525326
76.45316480100155,0.12046917574480176,4.052535786235749
76.48816962819546,0.12031614175066352,4.0473877827409
76.52443780517206,0.12016186583787203,4.042198001590026
76.56048018019646,0.12001059297472239,4.037109241850366
76.59542777016759,0.11986045399680734,4.032058625564931
76.63040760019794,0.11970874899998307,4.026955329018074
76.66548800095916,0.11955829663202167,4.021894170414489
76.70195150282234,0.11940773390233517,4.016829299285791
76.73810899211094,0.11925645312294364,4.011740273246861
76.77310289209709,0.1191040026023984,4.006611897574659
76.80924103222787,0.11895011109299958,4.001435047603031
76.84417415084317,0.11879570805467665,3.996240989999178
76.88070618594065,0.11864311737008393,3.9911078992634352
76.91702187387273,0.11849296954460442,3.9860569853494043
76.95209886087105,0.11834089201875031,3.980941157072207
76.98824004502967,0.11818949435837567,3.975848199202882
77.02453580312431,0.11803816561587155,3.97075755970367
77.05964032094926,0.11788414139300585,3.9655762453031076
77.09450002899393,0.11773317563347518,3.9604978164086466
77.13108644587919,0.11758477240800858,3.955505590154271
77.1673141811043,0.11743643856607378,3.9505156979346707
77.20252202497795,0.11728675314225256,3.945480339030926
77.23765894211829,0.1171360001899302,3.940409068887423
77.27395153511316,0.1169853184837848,3.9353401954373473
77.31012487923726,0.11683749966323376,3.9303676283349445
77.34507293999195,0.11668954323977232,3.9253904323246465
77.3815779038705,0.11653958237729967,3.920345807772781
77.41669456008822,0.1163879910018295,3.9152463334036782
77.45170930307359,0.11623813211917877,3.9102051394129935
77.48808851698413,0.1160869998857379,3.9051211104015366
77.52436858089641,0.11593927047215402,3.900151550914415
77.55950211314484,0.11579028656706214,3.89513979082537
77.59580246824771,0.11564031662419438,3.8900948608125776
77.63112143985927,0.11549144238233566,3.885086789751651
77.66746996808797,0.11534512881189585,3.880164858672158
77.70341640803963,0.11519716982729733,3.875187576506214
77.73939617816359,0.11504829721525311,3.8701795602716076
77.77426407905295,0.11489971750415862,3.8651813971099824
77.81054082792252,0.1147528886795044,3.860242133080961
77.84681415185332,0.11460525239817798,3.855275706526425
77.8819560171105,0.1144589064642787,3.850352686752858
77.91698817489669,0.11431320547126234,3.845451362537445
77.95329232607037,0.11416756722610444,3.8405521491353607
77.98960752319545,0.11401592020411044,3.835450802839038
78.02466324809939,0.11387126054614782,3.8305845087260946
78.06108725909144,0.11372656025923789,3.8257168478713104
78.09696569712833,0.11357815889641643,3.8207246842755858
78.13332795491442,0.11342924879863858,3.8157154070356145
78.16937485709786,0.11328325537033379,3.810804245411883
78.20416696323082,0.11313954700017348,3.805969952247215
78.23910748306662,0.11299400439020246,3.8010739559752795
78.27552732825279,0.11284675874048844,3.796120670114856
78.31044691707939,0.1126979211694561,3.791113832646135
78.34684290690348,0.11255435488419607,3.7862843191617426
78.38333546184003,0.11240799078950658,3.7813606884663216
78.41825521085411,0.11226120969513431,3.7764230300652497
78.45437361113727,0.1121147311932873,3.7714955507579564
78.49065016023815,0.11196798487799242,3.766559062311398
78.52677001198754,0.11182207069941796,3.761650566617488
78.5629018121399,0.11167911201482639,3.7568414925810902
78.59806809388101,0.11153486632974818,3.751989124353488
78.63306729216129,0.1113906338250672,3.747137199509275
78.66958130011335,0.11124908869169303,3.742375676780992
78.70444365218282,0.11110409534740029,3.7374981575908794
78.74081261083484,0.11095771103282459,3.732573846706423
78.7771775838919,0.1108102006255649,3.727611654506084
78.81211382802576,0.11066663570818491,3.722782187036639
78.84853006806225,0.11052513081813231,3.7180220180778982
78.88487547123805,0.11038193831336685,3.7132050784226287
78.92094452586025,0.11023869586642832,3.70838645873226
78.95693634497002,0.11009749484946951,3.70363651194512
78.99158486397937,0.10995526483748108,3.6988519501690784
79.02759925602004,0.10981161677045748,3.694019685578259
79.06261492008343,0.10967069998150691,3.689279300109753
79.09839950595051,0.10952540527796373,3.684391643312743
79.13443862600252,0.10937997815199196,3.6794995318772132
79.17049270914868,0.10923592315521091,3.674653578329079
79.20504701510072,0.10909298481419683,3.6698451886426433
79.2409370909445,0.10895250551402569,3.6651195201249562
79.27685997495428,0.10881160048302263,3.660379530189189
79.31291532982141,0.10867161571513861,3.6556704975435306
79.34898134088144,0.10853050055447966,3.6509234389286176
79.38384723896161,0.10838867560960352,3.6461525034512388
79.41977642290294,0.10824623529333621,3.6413608671218025
79.45448660524562,0.10810467042028904,3.636598680358668
79.49065245687962,0.10796329623553902,3.631842908275002
79.52543107187375,0.10782328073401004,3.6271328417615907
79.56147424923256,0.10768282029312104,3.622407807662752
79.59749348880723,0.107541567645967,3.61765612405611
79.63238290185109,0.1073986238334328,3.6128475503098847
79.66838390380144,0.1072580860927701,3.6081199158770003
79.70324373291805,0.10711313644424081,3.603243866595219
79.73801354505122,0.10697142546996474,3.598476765044092
79.7743444670923,0.10683086980134249,3.5937485275216847
79.81061853189021,0.10669066733680665,3.589032171646108
79.84652088582516,0.1065479104872793,3.584229887262048
79.88130333693698,0.10640897369012237,3.579556107940305
79.91749820206314,0.10626827436499298,3.5748230378693853
79.95352504402399,0.10612685233354568,3.5700656562416033
79.988429189194,0.10598879330791533,3.5654214048094777
80.02481526415795,0.10584786953404546,3.5606807843710273
80.0611859052442,0.10570717277005315,3.555947800455754
80.09727558214217,0.10556913749314845,3.551304347921437
80.13327494217083,0.1054272644687444,3.546531795067611
80.16809295723215,0.1052869267296046,3.541810888607454
80.2042767861858,0.1051478881854564,3.537133686556862
80.23916260385886,0.10500944475643337,3.5324765039454897
80.27514465805143,0.1048673156183213,3.527695335527054
80.31139411590993,0.10472921188920736,3.5230495802872874
80.34750688681379,0.10459102969616652,3.5184011855518174
80.38362396601588,0.1044535874389112,3.5137776819657374
80.41837674193084,0.10431288741528988,3.5090445883978236
80.45444973418489,0.10417431592941284,3.5043830980041464
80.4905135910958,0.10403749346733093,3.4997804440844216
80.52651579584926,0.1038990318775177,3.4951226505511954
80.56266731582582,0.10376150906085968,3.4904964369784297
80.59843309316784,0.10362443327903748,3.4858852614820726
80.63303757505491,0.10348902642726898,3.4813302281376446
80.66899407096207,0.10335084050893784,3.476681708084871
80.70368207897991,0.10321195423603058,3.472009628379056
80.73952767718583,0.10307495854794979,3.4674011472047224
80.77577661396936,0.10293501662090421,3.4626935557080527
80.81203143112361,0.10279749985784292,3.4580675457759043
80.84809344587848,0.10266226017847657,3.453518136045467
80.88294006511569,0.10252657299861312,3.4489536725739574
80.91889102198184,0.10238766251131892,3.44428077830567
80.95487844385207,0.10225183749571443,3.439711678093934
80.9906858438626,0.10211762553080916,3.435196840274575
81.02680884115398,0.10198181867599487,3.4306283509846933
81.06265743402764,0.10184574127197266,3.4260507605256505
81.09739889297634,0.10171148180961609,3.4215343249106738
81.1333918129094,0.101575568318367,3.4169622484129816
81.16817019879818,0.10144145786762238,3.412450825490141
81.20424925908446,0.10130586288869381,3.407889463621891
81.24025880498812,0.10116983810439706,3.403313643269759
81.27639635419473,0.10103721544146538,3.3988522689449683
81.31272635422647,0.10090207122266293,3.394306070470431
81.34874768787995,0.10076937079429626,3.389842080146932
81.38367036124691,0.10063616558909416,3.3853611093288203
81.41998553881422,0.10050129517912865,3.380824121676084
81.45595939084888,0.1003685612231493,3.376359003496854
81.49212504224852,0.10023505054414272,3.3718677566598623
81.52696882607415,0.10010256618261337,3.3674110347399617
81.56315348716453,0.09997007437050343,3.3629540621854535
81.59913797397166,0.09983665123581886,3.3584657603050925
81.6348537360318,0.09970376873388886,3.353995645098389
81.67075199401006,0.09957056259736419,3.3495146429509512
81.70670110825449,0.0994367809034884,3.3450142792801376
81.74264444317669,0.09930528281256557,3.3405907351163147
81.77841926412657,0.0991694163531065,3.336020240749578
81.81326674390584,0.09903646819293499,3.331547916825402
81.84929704107344,0.09890549862757325,3.3271421520540008
81.88546353392303,0.09877521963790059,3.3227596179777197
81.92173964297399,0.09864322282373905,3.3183192969599027
81.9578010160476,0.09851323068141937,3.3139464123159845
81.99401394883171,0.0983812939375639,3.3095081120396843
82.0299102338031,0.0982475676573813,3.305009612463758
82.06585636409,0.09811284393072128,3.3004775591798436
82.10199783882126,0.0979815423488617,3.2960606255037757
82.1380674149841,0.0978497788310051,3.2916281524820845
82.17398315900937,0.09772053360939026,3.287280393957501
82.20985561795533,0.09758860617876053,3.2828424069744595
82.24461269099265,0.09745929390192032,3.2784923927384133
82.28046976588666,0.09732932597398758,3.2741203226569677
82.31635339185596,0.097199946641922,3.2697680527094604
82.35222021210939,0.09707091003656387,3.2654273119538675
82.38809454301372,0.0969429612159729,3.26112316385087
82.42384446691722,0.09681447595357895,3.2568009700561826
82.45955528086051,0.09668551944196224,3.252462923622612
82.49429769208655,0.09655741229653358,3.2481534495342204
82.53043584199622,0.09642798453569412,3.243799550461769
82.56641859700903,0.09630035609006882,3.239506179646866
82.60247092787176,0.09617190808057785,3.2351852390252116
82.63840167410672,0.09604540467262268,3.230929714035939
82.67429118882865,0.09591813012957573,3.2266482483648598
82.7101978790015,0.09579163789749146,3.2223930993274976
82.74509416194633,0.0956665426492691,3.2181849442789145
82.78117774007842,0.09554089233279228,3.213958116952123
82.81728888908401,0.09541501477360725,3.2097236452698232
82.85326954117045,0.09528877213597298,3.205476892491789
82.88925870601088,0.09516356512904167,3.2012649779241036
82.92547792894766,0.09503734111785889,3.1970188517325866
82.96134149422869,0.09491153806447983,3.1927868863963558
82.99742905795574,0.09478488191962242,3.1885262233976426
83.03346545388922,0.0946604534983635,3.184340500146371
83.06966400519013,0.0945354551076889,3.1801356033476766
83.10459706420079,0.09441021829843521,3.1759226862415635
83.14097556797788,0.09428654611110687,3.171762402402884
83.17687951400876,0.09416292607784271,3.1676038730064526
83.21278587402776,0.09403900429606438,3.163435192908444
83.24898805003613,0.09391545876860619,3.1592791698580807
83.2850286429748,0.09379209950566292,3.155129412672888
83.32085680495948,0.09366803988814354,3.1509560958346534
83.35683350125328,0.09354402497410774,3.1467842828040595
83.39266460714862,0.09342136234045029,3.142657959954605
83.42866233503446,0.09329533949494362,3.1384186008974724
83.46325417794287,0.09317264333367348,3.1342911501922863
83.49924995284528,0.0930497758090496,3.1301579348911446
83.53516079997644,0.09292804449796677,3.1260629413675427
83.57116524782032,0.09280504286289215,3.1219252146434773
83.60714089218527,0.09268076717853546,3.117744629401645
83.64320761524141,0.09255868569016457,3.1136378560515223
83.67894832417369,0.09243706241250038,3.1095464967297195
83.71463845809922,0.09231337532401085,3.1053857116218264
83.75064186379313,0.09219085052609444,3.101264025512598
83.78649117797613,0.09206979349255562,3.0971917144209136
83.8226792938076,0.09194895252585411,3.0931266717328274
83.85879040323198,0.09182804077863693,3.0890592480159764
83.89484140090644,0.09170733019709587,3.08499859143351
83.93084948509932,0.09158657118678093,3.0809363057260986
83.96685507381335,0.09146637469530106,3.0768929429315026
84.0030280072242,0.09134402871131897,3.072777272052838
84.03906384203583,0.09122397750616074,3.068738796633075
84.07509881723672,0.09110343083739281,3.064683654011958
84.11089581111446,0.09098225086927414,3.0606072074492614
84.14670506492257,0.0908619575202465,3.056560586404777
84.18254928011447,0.09074222296476364,3.052532762955804
84.21863006381318,0.09062297642230988,3.048521356073578
84.25332564394921,0.09050377458333969,3.044511452998994
84.28948670905083,0.09038520976901054,3.040522979183292
84.32544732093811,0.0902651734650135,3.036485005032743
84.36181621998549,0.09014691412448883,3.0325068072359214
84.39785126410425,0.09002957120537758,3.028559437495739
84.43358986079693,0.08991121500730515,3.024577981449029
84.46936903893948,0.0897931270301342,3.0206055482481644
84.50538304122165,0.08967577293515205,3.0166578025560717
84.54138859082013,0.08955838531255722,3.012708929008249
84.57764438912272,0.08944062888622284,3.008747649047388
84.61366749508306,0.08932401239871979,3.0048247161813713
84.64952221699059,0.08920702710747719,3.000889376902317
84.68543486623093,0.08908943459391594,2.996933610902806
84.7213503899984,0.08897246792912483,2.9929988982102684
84.75617912085727,0.08885470777750015,2.989037492932104
84.79215246299282,0.08873824030160904,2.9851195727582236
84.8281659251079,0.08862116187810898,2.981181100546584
84.86425740411505,0.08850502222776413,2.977274208295404
84.90027579292655,0.08838898688554764,2.9733708249287196
84.9362919088453,0.08827304467558861,2.96947057449462
84.97250000480562,0.08815734833478928,2.9655785950025466
85.00856715813279,0.08804106712341309,2.9616669406938367
85.04456390393898,0.08792417123913765,2.9577346090300645
85.08154664002359,0.08780771866440773,2.9538171901253976
85.11746747186407,0.08769260346889496,2.949944760132656
85.15349284186959,0.08757786825299263,2.9460851125048624
85.18954898789525,0.08746267110109329,2.942209925531446
85.22554750693962,0.08734636940062046,2.9382975819775674
85.26154351281002,0.08723071217536926,2.9344069183171793
85.29746212204918,0.08711618185043335,2.9305541631410734
85.33330863108858,0.0870023388415575,2.926724529007447
85.3691389458254,0.08688869886100292,2.9229017246668563
85.40511907823384,0.08677522651851177,2.9190845596049195
85.44104160182178,0.08666164427995682,2.915263697682532
85.47707323124632,0.08654858730733395,2.911460505499926
85.51338537409902,0.0864352323114872,2.9076472879330466
85.54983401391655,0.08632217533886433,2.90384409575044
85.58660043310374,0.08620983548462391,2.9000650271487407
85.62346597202122,0.0860966332256794,2.896256947591301
85.6600188491866,0.08598320744931698,2.892441348995657
85.69664142187685,0.08587047830224037,2.888649184735751
85.73316008690745,0.08575780503451824,2.8848589002353964
85.76969400513917,0.0856449045240879,2.881060971379533
85.80656229890883,0.08553346246480942,2.8773121042479555
85.84320337884128,0.08542163856327534,2.873550392092779
85.88019142393023,0.08530995063483715,2.8697932540191764
85.91686727711931,0.08519804291427135,2.866028722224673
85.95368315093219,0.0850865039974451,2.862276596843207
85.9906284911558,0.08497513085603714,2.858530048081743
86.02742200205103,0.0848645493388176,2.8548101292472543
86.06426200317219,0.08475237339735031,2.8510365746069044
86.10112634021789,0.08464151062071323,2.847307194316008
86.13796720188111,0.08453086018562317,2.843584957111406
86.17459126701578,0.08442066051065922,2.8398778833005167
86.21134332520887,0.0843104887753725,2.836171749369403
86.24821804882959,0.08420078083872795,2.8324812174425644
86.28527205297723,0.08409099653363228,2.828788116511006
86.32203018013388,0.08398142084479332,2.8251020333484385
86.35886138817295,0.0838725920766592,2.821441076305205
86.39547808095813,0.0837626252323389,2.817741834825779
86.4322477048263,0.0836539026349783,2.8140844493256925
86.46912644524127,0.08354492858052254,2.810418604907626
86.50580225791782,0.08343607001006603,2.8067566453259656
86.54269344592467,0.08332759700715542,2.8031076560852077
86.5797338699922,0.08321915566921234,2.7994597320415293
86.61658550798893,0.08311141096055508,2.7958352423335886
86.65334979398176,0.08300302177667618,2.792189072732158
86.69025014620274,0.082895178347826,2.788561262115677
86.72710639098659,0.08278754353523254,2.784940469268187
86.76403991412371,0.08268074691295624,2.781347872813965
86.80096504325047,0.08257338218390942,2.7777361654709725
86.83791701309383,0.08246631361544132,2.7741344208536014
86.87465307721868,0.08235916867852211,2.7705301072315103
86.91144829010591,0.08225240185856819,2.7669385133157154
86.9487051712349,0.08214597031474113,2.7633581979572277
86.98586937179789,0.08203957416117191,2.7597790731131226
87.02302500000224,0.08193354122340679,2.7562121667060997
87.0602099718526,0.0818286333233118,2.752683106124708
87.09753068909049,0.08172260038554668,2.749116199717685
87.13488015020266,0.08161730132997036,2.745573980819435
87.1719702091068,0.08151219971477985,2.742038403738265
87.20904492493719,0.0814063511788845,2.7384777005377616
87.24602216295898,0.08130077458918095,2.734926145500407
87.28302720282227,0.0811957623809576,2.7313935760345194
87.32003393583,0.08109067194163799,2.72785837490526
87.357227682136,0.08098607510328293,2.724339778318703
87.39421852119267,0.08088242262601852,2.720852949668561
87.43124986020848,0.08077812567353249,2.7173444411249283
87.46932763187215,0.08067469298839569,2.7138650061956873
87.50611598510295,0.08057020977139473,2.7103502317868844
87.54309691907838,0.08046676032245159,2.7068702329297785
87.580060205888,0.08036316372454166,2.703385284039187
87.61689287610352,0.08026069775223732,2.699938368950182
87.65406867396086,0.0801568254828453,2.6964441465791382
87.69097378384322,0.08005335554480553,2.6929634584768634
87.72804153896868,0.07994948141276836,2.6894691734471685
87.76498308312148,0.07984738796949387,2.686034790088504
87.80183092597872,0.07974470034241676,2.6825804186199456
87.83893541619182,0.0796426273882389,2.67914672450645
87.87627291912213,0.07954054325819016,2.675712654441045
87.91320806415752,0.07943930104374886,2.6723069060862104
87.95041463896632,0.0793379656970501,2.6688980247987906
87.98746531782672,0.0792364664375782,2.6654836295500206
88.02588211093098,0.07913484051823616,2.6620649735129347
88.06280179321766,0.0790337510406971,2.6586643631675404
88.09982476010919,0.0789331067353487,2.6552787282399035
88.13675982505083,0.07883279956877232,2.6519044345282254
88.17512815492228,0.07873236574232578,2.6485258800282314
88.21226006792858,0.07863246463239193,2.6451652459026254
88.24981730198488,0.07853252440690994,2.641803295945334
88.28726575290784,0.07843311876058578,2.6384593290210816
88.32409250410274,0.07833273895084858,2.6350825916219867
88.36115202587098,0.07823298126459122,2.6317267822125623
88.3982046181336,0.07813313603401184,2.6283680278465074
88.4352677972056,0.07803370617330074,2.625023246359783
88.47245365008712,0.07793432101607323,2.6216799686806995
88.51086577679962,0.07783590629696846,2.618369336159155
88.54776613879949,0.077737957239151,2.6150743683005366
88.58468302618712,0.07763948477804661,2.6117617933607895
88.62170265894383,0.07754173502326012,2.608473529977904
88.65880228206515,0.07744361273944378,2.6051727348646776
88.69617379596457,0.07734701037406921,2.6019230692112427
88.7332934900187,0.07725231349468231,2.5987375033585036
88.7705219280906,0.07715772092342377,2.5955554463902604
88.80748587613925,0.077063649892807,2.5923909338444946
88.84468388790265,0.07696934044361115,2.58921840099131
88.88292118022218,0.07687513530254364,2.5860493770226216
88.92019577790052,0.07678139209747314,2.5828958923995557
88.95706757716835,0.07668782770633698,2.5797484230070538
88.99410025915131,0.07659393548965454,2.5765899256918514
89.03126598196104,0.07650093734264374,2.573461504529469
89.06842014798895,0.0764080137014389,2.5703355897131535
89.1055807331577,0.07631565630435944,2.5672287231269575
89.14295108616352,0.07622355222702026,2.564130378117393
89.18023898405954,0.07613156735897064,2.5610360432615384
89.21850902587175,0.07603926956653595,2.557931181752197
89.25566692696884,0.07594729959964752,2.554837348165555
89.2927398509346,0.07585588097572327,2.5517620615398187
89.3295126799494,0.07576410472393036,2.548674744452955
89.3668105727993,0.07567386329174042,2.5456390580950967
89.40382135193795,0.07558329403400421,2.5425923438145386
89.44092130614445,0.07549291849136353,2.5395521460337576
89.47900982387364,0.07540290057659149,2.5365239787141043
89.51573585299775,0.0753118097782135,2.5334597200110682
89.55250137113035,0.07522200047969818,2.5304385704604058
89.58959971182048,0.07513269782066345,2.5274344640630075
89.62641130108386,0.07504293322563171,2.524414818319986
89.66342213889584,0.07495343685150146,2.521404195422811
89.70058039110154,0.07486473023891449,2.5184201397939585
89.73891343921423,0.07477699220180511,2.515468666663993
89.7759124902077,0.074689581990242,2.512528221456728
89.81296196812764,0.07460208237171173,2.509584768634182
89.85010019922629,0.07451441884040833,2.506635801850285
89.8870271621272,0.07442730665206909,2.503705382027293
89.92408822616562,0.07434014976024628,2.5007734583966603
89.96113381814212,0.07425326108932495,2.4978505576118732
89.99827421316877,0.07416658103466034,2.4949346745960774
90.03512213611975,0.07407964766025543,2.4920102700036493
90.07219795323908,0.07399328052997589,2.48910491364134
90.10917776497081,0.07390737533569336,2.4862150966246537
90.1462232270278,0.07382173836231232,2.483334302453813
90.18322124704719,0.07373593747615814,2.4804479943216227
90.22020048787817,0.07365067303180695,2.477579731881123
90.2585445321165,0.07356540858745575,2.474711469440624
90.2952945982106,0.07348054647445679,2.4718567412688928
90.33232808113098,0.07339593768119812,2.469010534673794
90.3694406338036,0.07331244647502899,2.4662019232697188
90.40620319824666,0.07322908937931061,2.4633978232885667
90.44314132723957,0.07314561307430267,2.460589713153705
90.48028049012646,0.07306258380413055,2.4577966410952534
90.51741036912426,0.0729794055223465,2.454998556344665
90.55448409402743,0.07289724051952362,2.452234557900604
90.59143840707839,0.07281443476676941,2.449449004880357
90.62833684682846,0.07273156940937042,2.446661446783255
90.66525660920888,0.07265011966228485,2.44392150926145
90.70365221006796,0.0725681334733963,2.4411635260479536
90.74053438520059,0.07248599827289581,2.4384005301423204
90.77742012497038,0.07240408658981323,2.435645053274892
90.81453758617863,0.07232381403446198,2.432944716020965
90.85166890686378,0.07224276661872864,2.4302183127679284
90.88972897082567,0.07216237485408783,2.4275139653602924
90.92641863506287,0.07208263874053955,2.4248316737980566
90.963259938173,0.07200248539447784,2.4221353466978393
91.00023420201614,0.07192263007164001,2.419449044981894
91.03715596720576,0.07184313237667084,2.416774773727077
91.07404581317678,0.07176467776298523,2.414135591317215
91.11081062024459,0.07168635725975037,2.411500920330276
91.14737904118374,0.07160815596580505,2.4088702594970464
91.18438385101035,0.07152943313121796,2.406222054241339
91.22249115724117,0.07144968211650848,2.40353926140989
91.25959286419675,0.07137084007263184,2.400887046000473
91.29784072190523,0.07129184901714325,2.3982298178989203
91.33434015884995,0.07121364772319794,2.3955991570656905
91.37099733296782,0.07113493978977203,2.3929514530791964
91.40782795008272,0.07105834782123566,2.390374929321041
91.44457853585482,0.0709821879863739,2.3878129423700813
91.48129761498421,0.07090559601783752,2.3852364186119255
91.51824628002942,0.07082954049110413,2.3826779405454612
91.55510507989675,0.07075409591197968,2.3801400145167566
91.5916553628631,0.07067912817001343,2.3776181291028884
91.62825285689905,0.07060395181179047,2.3750892259200294
91.666187513154,0.07052962481975555,2.3725888950823486
91.7028559949249,0.07045535743236542,2.370090569321522
91.73949326016009,0.07038159668445587,2.36760928671396
91.77630653092638,0.07030744850635529,2.3651149711068427
91.81327230203897,0.07023455202579498,2.362662762113672
91.851511888206,0.07016114890575409,2.360193509967237
91.88809435022995,0.07008817791938782,2.357738794627998
91.92483249679208,0.07001535594463348,2.3552890919808953
91.96157321799546,0.0699426531791687,2.352843399487502
91.99825090402737,0.0698707103729248,2.3504232717240052
92.03537937114015,0.06979943811893463,2.348025701075122
92.07205596519634,0.0697280615568161,2.345624621541744
92.1089388509281,0.06965634226799011,2.3432120128164513
92.14587448723614,0.06958551704883575,2.3408294802439777
92.18292846111581,0.0695142149925232,2.338430907056668
92.21992314700037,0.06944262981414795,2.3360228097542977
92.25654797302559,0.06937114894390106,2.333618221336424
92.29327925899997,0.06930090487003326,2.3312552382632825
92.33029618812725,0.06923188269138336,2.3289333592656605
92.36840092018247,0.0691620409488678,2.326583910461288
92.40520954411477,0.06909313797950745,2.3242660416173755
92.44180442392826,0.06902457773685455,2.321959701965376
92.48008245881647,0.06895773112773895,2.319711008272947
92.51677246298641,0.06889109313488007,2.317469332349509
92.55375494016334,0.06882442533969879,2.3152266538876436
92.59060850087553,0.068759024143219,2.3130265833089383
92.62773107923567,0.06869456171989441,2.310858092690693
92.66454674396664,0.06862954795360565,2.3086710551115424
92.70133155118674,0.06856469810009003,2.3064895314937424
92.73822925006971,0.06850111484527588,2.3043506157591023
92.77534009004012,0.06843802332878113,2.3022282419085123
92.81200699880719,0.06837518513202667,2.3001143896345546
92.84885109588504,0.06831325590610504,2.2980311147826296
92.88566474802792,0.06825102865695953,2.2959378145464315
92.92290215007961,0.06818944215774536,2.2938660688864205
92.95999448280782,0.06812822818756104,2.2918068549567505
92.99710057582706,0.06806723773479462,2.2897551600652855
93.03389048110694,0.06800661981105804,2.2877159969041614
93.07102080108598,0.06794591248035431,2.285673826127755
93.10787099786103,0.06788651645183563,2.2836757670421504
93.14460565987974,0.0678270012140274,2.281673697802837
93.18170862924308,0.06776729226112366,2.2796651120637454
93.2184649631381,0.06770853698253632,2.2776886075543277
93.25544212199748,0.06764890253543854,2.2756825281613042
93.29363390617073,0.06759020686149597,2.2737080287287412
93.33024102495983,0.06753058731555939,2.2717024506049315
93.36686110403389,0.06747181713581085,2.2697254448263005
93.40376356896013,0.06741167604923248,2.2677023222800132
93.44071024190634,0.06734946370124817,2.265609523313029
93.4778443868272,0.06728170812129974,2.2633302521985668
93.51490687392652,0.06721262633800507,2.2610063681240904
93.55197123484686,0.0671464055776596,2.258778727738634
93.59030291019008,0.06707850098609924,2.2564944439320356
93.62683188123628,0.06700846552848816,2.254138478627886
93.6633537421003,0.06694119423627853,2.2518754987628675
93.70020290696993,0.06687607616186142,2.2496849522992215
93.7369040180929,0.06680765375494957,2.247383249387449
93.77383978385478,0.06673909723758698,2.245077035052754
93.81086121918634,0.0666686799377203,2.242708224725004
93.8474670369178,0.06660605035722256,2.2406013902200375
93.88414346100762,0.06654061749577522,2.2384002544442527
93.92099469900131,0.06647585146129131,2.236221550465779
93.95766940107569,0.06641347892582417,2.2341233628547483
93.99426506320015,0.06635251082479954,2.2320724198671034
94.0315402019769,0.06628774665296078,2.2298937785472814
94.0683921710588,0.06622245348989964,2.227697342170375
94.10524785611778,0.06615649536252022,2.22547853665481
94.14231665292755,0.06608767434954643,2.223163424791572
94.1793826748617,0.06602353602647781,2.2210058367787235
94.21601468184963,0.06595682725310326,2.218761779826521
94.25251960707828,0.06589177809655666,2.216573551732988
94.29012078884989,0.0658277552574873,2.2144198485565454
94.32691537123173,0.06576461717486382,2.2122959082396627
94.36363599309698,0.06569999270141125,2.2101219663187193
94.40051059611142,0.06563517637550831,2.2079415705566494
94.43730832310393,0.06557047367095947,2.205764996972334
94.4742077239789,0.06550857424736023,2.203682724658836
94.51126727694646,0.06544828414916992,2.2016545894204125
94.54969797190279,0.06538696587085724,2.199591866606247
94.58642516285181,0.06532639265060425,2.197554207252764
94.62304276786745,0.06526648998260498,2.1955391050138955
94.65980158606544,0.06520794332027435,2.193569618273468
94.69672051724046,0.06514756381511688,2.1915384754197627
94.73323923302814,0.06508876383304596,2.1895604671027042
94.77019498916343,0.06502708792686462,2.1874857138274106
94.80722889304161,0.06496565043926239,2.1854189808595366
94.84406978497282,0.06490229070186615,2.183287584163101
94.88097077887505,0.06484130024909973,2.1812358892716355
94.91792636504397,0.06477588415145874,2.179035317423717
94.95482589583844,0.06471307575702667,2.176922467688186
94.99140020506456,0.06465087831020355,2.1748301699904156
95.02837036317214,0.06458881497383118,2.1727423837155677
95.06517524085939,0.06452968716621399,2.170753347475809
95.10340930894017,0.06447000801563263,2.1687457642751444
95.14027436915785,0.06441104412078857,2.166762241996736
95.17694146884605,0.06435374915599823,2.1648348618702555
95.21373634180054,0.0642935186624527,2.1628087317086866
95.25061228685081,0.0642327219247818,2.1607635533169987
95.28759531490505,0.06417295336723328,2.158752962501053
95.32446575211361,0.06411527097225189,2.156812549375018
95.36132035497576,0.06405702233314514,2.154853088018864
95.39795220224187,0.06399625539779663,2.1528089121656033
95.43498971220106,0.06393751502037048,2.1508329089253992
95.47173398779705,0.06387775018811226,2.1488224434267567
95.50851287692785,0.063820855692029,2.146908534910393
95.54531895695254,0.06376522593200207,2.145037171618538
95.5822655200027,0.06371163576841354,2.1432344195503013
95.61916231689975,0.06365842930972576,2.141444575164316
95.65604296885431,0.06360577512532473,2.1396733090685616
95.6929336572066,0.06355365924537182,2.1379201513231503
95.72968599619344,0.06349967792630196,2.136104240938055
95.76636736793444,0.06344696786254644,2.134331095082749
95.80334976501763,0.0633940240368247,2.132550085566655
95.84034927701578,0.06334056053310633,2.1307515942867337
95.87710933713242,0.06328780110925436,2.1289767879771584
95.91376815503463,0.06323501374572515,2.1272010417878064
95.95211349101737,0.06318154744803905,2.1254024565199083
95.98864122992381,0.06312854215502739,2.123619379268307
96.02517786296085,0.06307435594499111,2.1217965764315245
96.06174465082586,0.06302203144878149,2.1200364009171224
96.09841941203922,0.06296906154602766,2.1182545141799034
96.1350864120759,0.06291419547051191,2.116408840935248
96.17197942407802,0.06286121439188719,2.114626578246119
96.20879903389141,0.06280979886651039,2.1128969801537494
96.24534315802157,0.0627568420022726,2.111115532027093
96.2820997829549,0.06270299199968576,2.109304039076943
96.31871308200061,0.06265123654156923,2.1075630057806367
96.35533419298008,0.06259902846068144,2.105806746431966
96.3922612159513,0.06254622060805559,2.1040303109974454
96.42893280182034,0.06249377317726612,2.1022660000120306
96.46568194590509,0.062439316883683205,2.1004341116707503
96.50280558690429,0.062386905774474144,2.0986710225290435
96.54077188996598,0.062334553338587284,2.0969099071348656
96.57755407411605,0.06227980833500624,2.095068306702571
96.61434041382745,0.06222722679376602,2.093299484294233
96.65134290186688,0.062173289246857166,2.091485046387453
96.68978846911341,0.062119586393237114,2.089678503470788
96.72619648789987,0.062069518491625786,2.087994238912928
96.76287402305752,0.062017204239964485,2.0862344080211095
96.79965123999864,0.06196503061801195,2.084479307857495
96.83632914721966,0.06191341392695904,2.082742942630741
96.87341658212245,0.06186101771891117,2.080980354758248
96.91028411500156,0.06180854048579931,2.0792150412344053
96.9471362340264,0.061754670925438404,2.077402890368413
96.98371363896877,0.061703866347670555,2.0756938443138027
97.0222350009717,0.06165092997252941,2.0739130854323147
97.0592330112122,0.06159949768334627,2.0721829234120794
97.09647793415934,0.06154853291809559,2.0704684887134226
97.13338009919971,0.061498722061514854,2.068792871049497
97.1704490869306,0.06144584622234106,2.0670141485741897
97.20775778591633,0.06139456760138273,2.0652891558927204
97.24468142399564,0.06134563544765115,2.0636430974477378
97.28172002499923,0.06129428604617715,2.061915723737503
97.31880350410938,0.061243753880262375,2.060215841510705
97.35683272313327,0.061194495763629675,2.058558817801674
97.39372165780514,0.061143305618315935,2.05683680140616
97.43066732911393,0.061092342250049114,2.055122413701492
97.46786088496447,0.06104120472446084,2.0534021674128895
97.50493083382025,0.060991904232650995,2.051743718219532
97.54199694702402,0.0609423560090363,2.0500769354254973
97.58057467499748,0.06089102616533637,2.048350219631106
97.6179525591433,0.060839139856398106,2.046604784564517
97.65485476423055,0.06078723259270191,2.044858644588097
97.6918576611206,0.060737661086022854,2.043191078560916
97.73031487688422,0.06068606302142143,2.041455339920679
97.76737918704748,0.06063667731359601,2.039794024094006
97.80450681317598,0.06058612698689103,2.0380935309453534
97.84144157823175,0.060533554293215275,2.0363250061656113
97.87865821784362,0.060481611639261246,2.0345776756748086
97.91601693304256,0.06043100543320179,2.0328753027666053
97.9534578830935,0.06038075406104326,2.0311848663315515
97.99052450619638,0.060329567175358534,2.0294629595886784
98.02746882522479,0.06027823919430375,2.027736306452939
98.06432902719826,0.060228101909160614,2.0260497078603024
98.1013317941688,0.060179488733410835,2.0244143797094245
98.13844051212072,0.060129763558506966,2.0227416443434776
98.17540891701356,0.060081507079303265,2.0211183153244017
98.21224370086566,0.06003249250352383,2.019469484234081
98.24938109191135,0.0599831254221499,2.0178087949939245
98.28613007487729,0.059933692682534456,2.016145897036296
98.3228770061396,0.059884760063141584,2.01449982292665
98.35996608389542,0.059834462124854326,2.012807820025304
98.39675204409286,0.05978579819202423,2.011170784426167
98.43349152291194,0.05973552167415619,2.0094795020993153
98.4701997358352,0.05968545190989971,2.007795174882803
98.50721049495041,0.05963461147621274,2.0060849226491477
98.54432530188933,0.05958536406978965,2.0044282592273635
98.58160840300843,0.059534966479986906,2.0027329040881514
98.62074840022251,0.05948524968698621,2.001060450686137
98.65830468386412,0.05943650333210826,1.9994206424416623
98.69547845004126,0.05938686244189739,1.9977507423797054
98.73222508979961,0.05933699803426862,1.9960733232795438
98.77085921214893,0.059286550153046846,1.9943762763567352
98.80778261879459,0.0592381339520216,1.9927475743582752
98.84514463879168,0.059187919832766056,1.9910583910962558
98.88268765294924,0.05913919396698475,1.9894192720969495
98.91955523611978,0.059091283939778805,1.9878075975870904
98.95646687597036,0.05904347775503993,1.9861994162970642
98.99380760407075,0.05899359518662095,1.9845213862750484
99.0307137761265,0.05894274264574051,1.9828107267601567
99.06776753021404,0.058892007917165756,1.9811040304049854
99.10497971391305,0.0588406422175467,1.9793761084315484
99.14220308512449,0.05879142275080085,1.9777203848895402
99.17954024719074,0.05873898509889841,1.9759564028620467
99.21673950180411,0.058690068777650595,1.9743108770156035
99.25424691196531,0.05864416901022196,1.9727668268555982
99.29134624497965,0.058594523929059505,1.971096785811675
99.32849792810157,0.058544113766402006,1.9694010077265636
99.36538514122367,0.05849540140479803,1.9677623430024822
99.40241802390665,0.0584475751966238,1.9661534881319502
99.43946684990078,0.05839994177222252,1.9645511184318696
99.47656295914203,0.05835255980491638,1.9629572076497692
99.51377870794386,0.05830645561218262,1.9614062807027395
99.55103734182194,0.05825798772275448,1.9597758399266942
99.58849002979696,0.058211494237184525,1.958211817321458
99.6267972481437,0.05816594883799553,1.9566796879699397
99.66378495190293,0.05812135525047779,1.9551795771894438
99.70104493899271,0.058075761422514915,1.953645818712981
99.73931793589145,0.058030594140291214,1.9521264090677597
99.77610973408446,0.05798169784247875,1.9504815568018221
99.81341192405671,0.05793438106775284,1.9488898390725318
99.85048497794196,0.05788978934288025,1.9473897909506872
99.88784896116704,0.05784537456929684,1.9458956954007547
99.926401339937,0.05779888294637203,1.94433173545417
99.96348681300879,0.05775403790175915,1.9428231657556934
100.00062734819949,0.057709794491529465,1.9413348348017179
100.03813905501738,0.05766509659588337,1.9398312151367263
100.07514763111249,0.05761942267417908,1.9382947623382405
100.11212233500555,0.05757274106144905,1.9367244112091817
100.1496306671761,0.057528287172317505,1.9352289998275634
100.18670604424551,0.05748450756072998,1.9337562708778628
100.2240245891735,0.05744032561779022,1.9322700076593935
100.26135760499164,0.05739511549472809,1.9307491568651827
100.29890493489802,0.05735217034816742,1.9293044989914465
100.33768238406628,0.05730824172496796,1.9278267573496093
100.37445677723736,0.05726498365402222,1.9263715728223865
100.41272131120786,0.05722050368785858,1.9248752842196442
100.4502592869103,0.0571758896112442,1.9233744841939793
100.48736331798136,0.05713185667991638,1.9218932336676466
100.52464311290532,0.057087063789367676,1.9203864184114177
100.56337102781981,0.05704277753829956,1.9188966463084531
100.60077856713906,0.056999921798706055,1.9174549960499987
100.63799419580027,0.056957393884658813,1.9160243737142444
100.67527259001508,0.05691412091255188,1.9145686879178079
100.71273042494431,0.05687004327774048,1.9130859335838344
100.75005685118958,0.05682647228240967,1.9116202224031247
100.78710022009909,0.05678156018257141,1.9101093969931866
100.8241713210009,0.056738391518592834,1.9086572200812457
100.86118269106373,0.05669521540403366,1.9072047925346978
100.89812334487215,0.05665406584739685,1.9058205376012063
100.93526577297598,0.056611329317092896,1.9043828974964612
100.97222233098,0.05656978487968445,1.9029853589288077
101.00946755521,0.056531667709350586,1.9017031122802939
101.04676085198298,0.056493788957595825,1.9004288859391978
101.08356345584616,0.05645592510700226,1.8991551608673158
101.12063091201708,0.05641701817512512,1.8978463469504787
101.15938002802432,0.0563790500164032,1.896569112994101
101.19655359396711,0.056340545415878296,1.8952738333460322
101.2346358532086,0.056302353739738464,1.8939890803514499
101.2715951250866,0.056264668703079224,1.8927213705101316
101.30828751297668,0.05622716248035431,1.8914596758993774
101.345222548116,0.05618976056575775,1.8902014901731183
101.38227182580158,0.05615198612213135,1.8889307727165183
101.41918461723253,0.05611436069011688,1.8876650679520546
101.45623194193467,0.05607593059539795,1.886372294650054
101.49467119993642,0.05603840947151184,1.8851100987700857
101.53142470121384,0.05600087344646454,1.8838474016209041
101.56816776609048,0.05596347153186798,1.8825892158946453
101.60521617205814,0.05592714250087738,1.881367121551769
101.64188339281827,0.055890604853630066,1.8801380094399018
101.67894164519385,0.05585329234600067,1.878882831328925
101.71592718595639,0.055816859006881714,1.877657228101553
101.75385831715539,0.055780068039894104,1.876419594413054
101.79080848395824,0.055743470788002014,1.8751884772243321
101.82900548679754,0.05570654571056366,1.87394633211291
101.86597782792524,0.055670320987701416,1.8727277466545293
101.9028887161985,0.055634334683418274,1.871517181503567
101.93996960204095,0.0555976927280426,1.8702845605072045
101.97717019915581,0.05556158721446991,1.8690699852025328
102.0142242028378,0.055525436997413635,1.8678539060902204
102.051100009121,0.05548939108848572,1.8666413358624037
102.08806055225432,0.0554535835981369,1.8654367859420051
102.12494537094608,0.05541789531707764,1.864236246175316
102.16308057121933,0.05538201332092285,1.8630291899088491
102.1998780281283,0.055345937609672546,1.861815617142605
102.23673366289586,0.05531056225299835,1.8606256040294022
102.27342976722866,0.055274590849876404,1.8594155401476538
102.30998044181615,0.05523845553398132,1.858199962304555
102.34688951820135,0.055202633142471313,1.8569949111149429
102.3839545599185,0.055167123675346375,1.8558003865788177
102.42210426088423,0.05513136088848114,1.85459734046606
102.45877590682358,0.0550956130027771,1.8533947956225163
102.49571930523962,0.05505950748920441,1.8521802203178446
102.53247810387984,0.055023372173309326,1.8509646424747461
102.57066204724833,0.05498845875263214,1.8497901687071665
102.60734503110871,0.054953157901763916,1.8486026619400322
102.644097359851,0.05491803586483002,1.8474211704034615
102.68111609201878,0.054883331060409546,1.8462537144048732
102.7179045160301,0.05484806001186371,1.845067210176166
102.75470882281661,0.05481317639350891,1.8438937389470138
102.79184741480276,0.05477739870548248,1.8426901915650427
102.82890315307304,0.054741859436035156,1.84149466449049
102.86578778224066,0.05470693111419678,1.8403196894536968
102.90400384319946,0.05467119812965393,1.8391176458793665
102.94096634024754,0.05463641881942749,1.83794768353471
102.97888595284894,0.05460205674171448,1.8367917567280352
103.01571840187535,0.05456811189651489,1.835649865459343
103.05257031181827,0.05453403294086456,1.8345034627677277
103.08954976405948,0.05449983477592468,1.8333530499224033
103.12642593123019,0.054465681314468384,1.83220414088472
103.16453436017036,0.05443169176578522,1.831060745808387
103.20135711506009,0.054398104548454285,1.829930885000822
103.23826957587153,0.05436335504055023,1.8287619251945928
103.2749147741124,0.05432899296283722,1.8276059983879183
103.31203853385523,0.05429522693157196,1.8264701223497894
103.35002232389525,0.05426152050495148,1.8253362513885159
103.38687152881175,0.0542273074388504,1.8241853372739776
103.42635935219005,0.054193899035453796,1.8230614916969767
103.46322831790894,0.05415982007980347,1.8219150890053615
103.49992074584588,0.054126039147377014,1.8207787116980192
103.53697570320219,0.05409201979637146,1.819634314083259
103.57354745920748,0.05405811965465546,1.8184939266222073
103.61028506606817,0.05402460694313049,1.8173665721607108
103.64754688506946,0.05399145185947418,1.816251248160342
103.68457715399563,0.05395813286304474,1.8151304101986228
103.72150625986978,0.053925007581710815,1.8140160887366814
103.75813281908631,0.05389191210269928,1.812902769813167
103.79501309199259,0.05385895073413849,1.8117939623125756
103.83312171092257,0.053825825452804565,1.8106796408506338
103.86957413796335,0.053792282938957214,1.8095512838507102
103.90621159318835,0.05375874042510986,1.808422926850786
103.94310083892196,0.053725406527519226,1.8073015876198535
103.97998489718884,0.053692251443862915,1.8061862636194845
104.01809923397377,0.05365897715091705,1.8050669294654063
104.05490529397503,0.053625017404556274,1.8039245369275005
104.09190914407372,0.05359181761741638,1.8028077091194905
104.12895790114999,0.05355940759181976,1.8017174485798042
104.1672953851521,0.05352675914764404,1.800619167732699
104.20434463303536,0.053494468331336975,1.799532917346722
104.24119471013546,0.05346198379993439,1.798440150460967
104.27828525006771,0.0534294992685318,1.7973473835752123
104.31532123824582,0.053396910429000854,1.7962511078049623
104.3522050161846,0.053364649415016174,1.7951658599574123
104.3890511970967,0.05333195626735687,1.7940660753026663
104.4261176912114,0.05329941213130951,1.792971303340057
104.46312196087092,0.05326712131500244,1.7918850529540797
104.4998920368962,0.05323454737663269,1.7907892784530433
104.53817453794181,0.05320252478122711,1.7897120509129116
104.57494639698416,0.05317036807537079,1.788630311949857
104.61152073694393,0.053138017654418945,1.787542056487025
104.64859667606652,0.0531056672334671,1.786453801024193
104.68535243021324,0.05307382345199585,1.7853825887146255
104.72221189085394,0.05304199457168579,1.7843118776742712
104.76030761003494,0.053010061383247375,1.7832376577494216
104.79703121585771,0.052978336811065674,1.782170455593563
104.83390711201355,0.052946001291275024,1.7810827013999446
104.87065936112776,0.05291421711444855,1.7800134941672314
104.90757921291515,0.05288243293762207,1.7789442869345182
104.94443650124595,0.05285045504570007,1.7778685632020275
104.98147849785164,0.0528184175491333,1.7767908343926824
105.01979691302404,0.05278623104095459,1.7757080928912004
105.05656294291839,0.05275464057922363,1.7746454021582647
105.09345596516505,0.05272269248962402,1.7735706809642013
105.13050319999456,0.05269084870815277,1.7724994686546334
105.16804441111162,0.052658677101135254,1.7714172284223655
105.20503437891603,0.05262687802314758,1.7703475199204386
105.24231299385428,0.05259546637535095,1.7692908444180664
105.27952581923455,0.05256392061710358,1.7682296574927716
105.3177448338829,0.0525326132774353,1.767176490874895
105.35504554212093,0.05249996483325958,1.7660782100277903
105.39209127379581,0.05246807634830475,1.7650054939105815
105.4290164951235,0.052436426281929016,1.7639407981007913
105.46735433023423,0.052405163645744324,1.7628891352905556
105.50434642191976,0.052373647689819336,1.7618289509036882
105.54133460717276,0.05234234035015106,1.7607757842858118
105.57844377588481,0.0523114949464798,1.7597381570135584
105.61542434990406,0.05228038132190704,1.7586915068954594
105.65262264292687,0.05224938690662384,1.7576488669310695
105.6897487170063,0.05221852660179138,1.7566107383896024
105.72690833220258,0.052187591791152954,1.7555701035020674
105.76543225813657,0.0521567165851593,1.7545314736913866
105.80263185314834,0.052125632762908936,1.753485826111715
105.83951282687485,0.052094876766204834,1.7524512064547433
105.87633252795786,0.052064165472984314,1.7514180906054129
105.91327586583793,0.05203351378440857,1.750386979832937
105.95037823403254,0.05200257897377014,1.7493463449454016
105.98881025100127,0.05197201669216156,1.7483182417882075
106.02560213021934,0.051941365003585815,1.7472871310157316
106.06265760818496,0.05191086232662201,1.7462610329353923
106.09964779624715,0.051880255341529846,1.7452314259705572
106.13673579320312,0.05184963345527649,1.7442013177365088
106.17528299521655,0.05181911587715149,1.743174718386956
106.21242460189387,0.05178855359554291,1.742146615229762
106.24944368517026,0.05175817012786865,1.7411245273031315
106.28660195786506,0.0517275333404541,1.7400939177998693
106.3240407248959,0.051697179675102234,1.7390728324116662
106.36113353818655,0.05166688561439514,1.7380537521003179
106.39965578215197,0.051636502146720886,1.7370316641736878
106.43644064012915,0.05160608887672424,1.7360085737086302
106.47338440921158,0.051576167345047,1.735002025127623
106.51166301500052,0.05154605209827423,1.7339889600468388
106.54890803899616,0.05151587724685669,1.7329738898891993
106.5876069101505,0.05148586630821228,1.7319643336929105
106.62491180421785,0.0514557808637619,1.7309522711505532
106.66218366893008,0.051425665616989136,1.7299392060697687
106.69938845187426,0.05139563977718353,1.728929148604266
106.73666927916929,0.051365628838539124,1.727919592407977
106.77424946986139,0.051335811614990234,1.7269165527114654
106.81175549793988,0.051306113600730896,1.725917523168663
106.85039422800764,0.05127623677253723,1.724912478395297
106.8876895881258,0.051246583461761475,1.7239149526601354
106.92494337493554,0.05121701955795288,1.7229204345402558
106.96218173811212,0.05118720233440399,1.7219173948437443
106.99936486920342,0.051157400012016296,1.7209148564164465
107.036851326935,0.05112782120704651,1.7199198370273532
107.07542969612405,0.051098331809043884,1.7189278252535418
107.11259242519736,0.05106879770755768,1.7179343096720898
107.14982705423608,0.05103893578052521,1.716929766167937
107.18732856493443,0.0510096400976181,1.7159442708939032
107.22454833099619,0.05097988247871399,1.7149432362742463
107.26191983604804,0.05095037817955017,1.7139507232312212
107.29913418414071,0.05092090368270874,1.7129592127266238
107.33783567789942,0.05089132487773895,1.7119641933375305
107.37526438990608,0.050861552357673645,1.71096265744866
107.41261014621705,0.050832003355026245,1.709968640597994
107.4510501450859,0.05080224573612213,1.7089676059783372
107.48819808196276,0.05077257752418518,1.707969578973962
107.5252964538522,0.05074271559715271,1.7069650354698096
107.5626569930464,0.05071328580379486,1.7059750287728528
107.60134411696345,0.05068376660346985,1.7049820144606143
107.63864286104217,0.050654321908950806,1.7039915064944438
107.67587282182649,0.050624698400497437,1.70299498329771
107.71338516985998,0.05059535801410675,1.702007984216035
107.75076988479123,0.05056612193584442,1.7010244940188557
107.78836204390973,0.050537124276161194,1.7000490241290949
107.82597724720836,0.05050784349441528,1.6990640301242748
107.86505875596777,0.05047886073589325,1.6980890615037274
107.90264212107286,0.05044965445995331,1.6971065738449753
107.9401426310651,0.05042062699794769,1.6961301014167873
107.97755581885576,0.05039180815219879,1.6951606467575902
108.01506677502766,0.05036282539367676,1.6941856781370428
108.05257230205461,0.050333842635154724,1.6932107095164957
108.09002845501527,0.050304919481277466,1.6922377459728033
108.12749035703018,0.050275832414627075,1.6912592684677603
108.16658130008727,0.05024753510951996,1.6903073582310408
108.20407254621387,0.05021873116493225,1.6893384048410576
108.2411698368378,0.05019038915634155,1.6883849907966972
108.27869135793298,0.05016203224658966,1.6874310754831232
108.31602204218507,0.05013374984264374,1.6864796665156174
108.35377006605268,0.0501052588224411,1.6855212397791208
108.39132423698902,0.050076767802238464,1.684562813042624
108.42872810084373,0.05004853010177612,1.6836129078827593
108.46739435289055,0.05002035200595856,1.682665007799749
108.50574364606291,0.04999217391014099,1.681717107716739
108.54328831192106,0.04996396601200104,1.6807682050953014
108.58065455919132,0.04993598163127899,1.6798268215120686
108.61844207299873,0.04990804195404053,1.678886941736477
108.65574406320229,0.04988004267215729,1.6779450568840302
108.69324147794396,0.0498521625995636,1.677007182185293
108.73086636606604,0.04982423782348633,1.676067803678915
108.76844795793295,0.04979625344276428,1.6751264200956824
108.8072250969708,0.049768418073654175,1.674190049204586
108.84474866185337,0.049740418791770935,1.6732481643521395
108.88211703114212,0.049712568521499634,1.6723112921918297
108.91937764920294,0.04968464374542236,1.6713719136854515
108.95674437610433,0.04965677857398987,1.670434540255928
108.99442787189037,0.0496290922164917,1.6695031820569681
109.03177397884429,0.04960145056247711,1.6685733276656494
109.06898531224579,0.049573928117752075,1.66764748342804
109.10654453095049,0.0495462566614151,1.6667166264982936
109.1439525410533,0.049518585205078125,1.6657857695685476
109.18275082204491,0.04949101805686951,1.664858421523297
109.22015393525362,0.049463361501693726,1.6639280658627644
109.25772185716778,0.04943598806858063,1.6630072343172912
109.29615233186632,0.04940870404243469,1.6620894103871002
109.33352005109191,0.04938100278377533,1.6611575509189267
109.37092611892149,0.0493537038564682,1.6602392257195218
109.40841001318768,0.049326375126838684,1.6593198979816899
109.44567568879575,0.04929898679256439,1.658398565167003
109.48305242182687,0.049271732568740845,1.657481743775239
109.52034764084965,0.04924468696117401,1.6565719401524661
109.56021702103317,0.04921744763851166,1.6556556200299155
109.59738142322749,0.049190372228622437,1.6547448138687155
109.63486006017774,0.04916331171989441,1.653834508976729
109.6720143770799,0.049136191606521606,1.652922199007888
109.70920863514766,0.049109235405921936,1.652015403000397
109.74652706924826,0.04908224940299988,1.6511076044544788
109.78376141795889,0.049055248498916626,1.6501993046393468
109.8220488158986,0.049028217792510986,1.6492900022857877
109.85925101488829,0.04900138080120087,1.6483872164320057
109.89629525505006,0.048974454402923584,1.647481422962942
109.93473783880472,0.048947498202323914,1.646574626955451
109.97156900819391,0.04892084002494812,1.6456778563322332
110.00854508485645,0.04889404773712158,1.6447765742860925
110.04701149417087,0.04886728525161743,1.6438762947783787
110.0839181272313,0.04884070158004761,1.642982030501229
110.12112872907892,0.048813968896865845,1.642082753531943
110.15844291821122,0.048787280917167664,1.6411849803702976
110.19564406620339,0.048760756850242615,1.6402927211700022
110.23284531291574,0.0487341582775116,1.6393979556236389
110.27021756023169,0.04870736598968506,1.6384966735774984
110.30762708187103,0.04868079721927643,1.6376029105695622
110.34622846590355,0.04865419864654541,1.6367081450231986
110.38326392322779,0.04862770438194275,1.635816888361331
110.42031017690897,0.04860129952430725,1.634928639314745
110.45737623982131,0.04857489466667175,1.6340403902681588
110.49450282519683,0.04854851961135864,1.6331531437600004
110.53142616292462,0.048522189259529114,1.6322674010594826
110.56846916116774,0.048495858907699585,1.631381658358965
110.60581017099321,0.0484696626663208,1.6305004270813699
110.64314292697236,0.04844328761100769,1.6296131805732115
110.6803239248693,0.04841703176498413,1.6287299442187617
110.71753377607092,0.04839082062244415,1.6278482116719535
110.75595069024712,0.04836481809616089,1.6269734968941358
110.79441726021469,0.04833875596523285,1.6260967770394639
110.83179675694555,0.048312678933143616,1.6252195559155782
110.86891241604462,0.048286423087120056,1.6243363195611287
110.90599961113185,0.048260509967803955,1.6234646123985932
110.9431326361373,0.048234641551971436,1.6225944090436988
110.9802594310604,0.04820878803730011,1.6217247069580176
111.01876777410507,0.04818287491798401,1.6208529997954821
111.056035481859,0.048157140612602234,1.6199873078635105
111.09295973181725,0.04813148081302643,1.619124122277607
111.13148809503764,0.04810555279254913,1.6182519138458578
111.16856432380155,0.04807983338832855,1.6173867231830996
111.20548132201657,0.04805409908294678,1.616521031251128
111.24258074583486,0.048028573393821716,1.6156623570881472
111.27980040200055,0.04800271987915039,1.614792655002466
111.31696548499167,0.04797708988189697,1.6139304719549898
111.35422469023615,0.04795122146606445,1.6130602686000954
111.39132435480133,0.04792550206184387,1.6121950779373375
111.4285317719914,0.047899916768074036,1.6113343986975022
111.46575845824555,0.047874242067337036,1.6104707118423849
111.50290219997987,0.04784870147705078,1.6096115364101906
111.54143631225452,0.047823235392570496,1.6087548673240644
111.57854454917833,0.04779787361621857,1.607901707122434
111.61556184897199,0.04777231812477112,1.607042030421026
111.65280405897647,0.047746866941452026,1.6061858626041137
111.68992968183011,0.04772143065929413,1.6053301960564148
111.72718680417165,0.04769602417945862,1.6044755320471435
111.76426061894745,0.047670796513557434,1.603626883268436
111.80157189397141,0.04764537513256073,1.6027717179899506
111.84015355724841,0.04762005805969238,1.601920061595961
111.87719458295032,0.04759478569030762,1.6010699090096125
111.91417853301391,0.04756943881511688,1.6002172500771954
111.95121548324823,0.047544270753860474,1.5993706063753423
111.9882544358261,0.04751905798912048,1.5985224588658482
112.02669487707317,0.047493815422058105,1.597673308817927
112.06356619624421,0.047468751668930054,1.5968301740005693
112.10050746100023,0.04744364321231842,1.595985535375571
112.13755865208805,0.04741846024990082,1.5951383904045042
112.174655161798,0.0473933070898056,1.5942922479718649
112.21330627100542,0.04736804962158203,1.5934425966547299
112.25038263015449,0.047342970967292786,1.5925989605681585
112.28777655912563,0.04731786251068115,1.59175432194316
112.32608002284542,0.047292813658714294,1.590911688395016
112.36287050088868,0.047267720103263855,1.5900675510392315
112.3998183151707,0.047242969274520874,1.5892349428753605
112.43700241809711,0.047218114137649536,1.5883988258269939
112.47416112106293,0.047193318605422974,1.587564713855482
112.51425710413605,0.04716843366622925,1.5867275942686883
112.55152605380863,0.04714362323284149,1.585892981027963
112.58881686720997,0.047118306159973145,1.585041324633973
112.62735890084878,0.04709324240684509,1.5841981898166158
112.66446728911251,0.04706853628158569,1.5833670854603858
112.70159609708935,0.047043874859809875,1.5825374849117966
112.73886342486367,0.04701930284500122,1.5817108919784895
112.77598581416532,0.04699470102787018,1.5808832965067552
112.81324653094634,0.04697003960609436,1.5800536959581661
112.85053970804438,0.04694540798664093,1.5792250979480043
112.88918524887413,0.04692080616950989,1.5783975024762698
112.92619313392788,0.046896010637283325,1.577563390504758
112.96361211081967,0.04687148332595825,1.5767383013790919
113.00112430891022,0.046846941113471985,1.575912710984212
113.03835611324757,0.0468224436044693,1.5750886243969733
113.07717186119407,0.046797946095466614,1.5742645378097342
113.11427340796217,0.046773508191108704,1.5734424562993499
113.1512571577914,0.046748921275138855,1.572615362096829
113.18854896305129,0.0467245876789093,1.5717967894709404
113.22593205515295,0.04669980704784393,1.5709631787686422
113.26448550680652,0.0466754287481308,1.5701431023351125
113.30172913894057,0.04665115475654602,1.5693265347860783
113.33891440322623,0.04662676155567169,1.568505957083335
113.3760094200261,0.046602144837379456,1.5676778603423869
113.41342895803973,0.04657784104347229,1.5668602902549253
113.4507183288224,0.04655352234840393,1.5660422188982503
113.48922492889687,0.04652926325798035,1.56522615261843
113.52630167920142,0.04650519788265228,1.564416602838387
113.56472363183275,0.04648110270500183,1.5636060505199163
113.60184246487916,0.04645681381225586,1.5627889817016687
113.63918292382732,0.04643268883228302,1.561977426844771
113.67635266389698,0.04640859365463257,1.5611668745263005
113.71496301097795,0.046384528279304504,1.5603573247462577
113.75222447002307,0.046360284090042114,1.5595417597356507
113.78943992918357,0.046336084604263306,1.5587276985326848
113.8265106799081,0.04631200432777405,1.557917647483428
113.86365575296804,0.04628802835941315,1.5571111053186668
113.90097113279626,0.04626411199569702,1.5563065682307604
113.93838348099962,0.04624012112617493,1.5554995247967855
113.97576801618561,0.04621605575084686,1.5546899750167424
114.01408918621019,0.04619215428829193,1.5538859391980495
114.05125562194735,0.046168237924575806,1.553081402110143
114.08970279293135,0.046144306659698486,1.5522763637530226
114.1267456910573,0.04612036049365997,1.5514708241266888
114.1639556819573,0.046096086502075195,1.5506542565776547
114.20131557993591,0.04607202112674713,1.5498447067976115
114.2386790830642,0.046047940850257874,1.5490346557483547
114.2758923098445,0.046023935079574585,1.5482271110451664
114.313174278941,0.04600021243095398,1.5474290904570371
114.35167918819934,0.045975878834724426,1.5466105178311484
114.38884675502777,0.04595211148262024,1.5458109934353783
114.42615083791316,0.045928001403808594,1.5449999398476943
114.46341497125104,0.045904263854026794,1.5442014179903516
114.50069540925324,0.045880258083343506,1.543393873287163
114.5391880092211,0.045856595039367676,1.5425978577758885
114.57634272612631,0.04583270847797394,1.5417943232264093
114.61504683597013,0.04580885171890259,1.5409917912153575
114.6522769969888,0.04578493535518646,1.5401872541274506
114.68949338886887,0.04576088488101959,1.5393782056166212
114.72673534788191,0.04573722183704376,1.5385821901053467
114.76411479525268,0.045713022351264954,1.537768128902381
114.80153526505455,0.04568895697593689,1.536958579122338
114.8390141329728,0.04566492140293121,1.536150031880722
114.8764212122187,0.04564090073108673,1.53534198590832
114.91387176699936,0.045617252588272095,1.534546471666259
114.95257606590167,0.045593053102493286,1.533732410463293
114.9898056271486,0.04556892812252045,1.5329208556063953
115.02709300490096,0.045545175671577454,1.532121832479839
115.06446550181136,0.04552127420902252,1.531317796661146
115.10316435387358,0.045496970415115356,1.5305002265736845
115.14055565884337,0.0454728901386261,1.5296901755244279
115.17920087883249,0.045448943972587585,1.528884635898094
115.21629512589425,0.045425087213516235,1.528082103887042
115.25353942904621,0.045400843024253845,1.5272665388764353
115.29255670122802,0.04537723958492279,1.5264725284420153
115.32965385215357,0.045353591442108154,1.5256770141999543
115.36691667418927,0.04532921314239502,1.5248569377664245
115.40433700289577,0.04530556499958038,1.5240614235243637
115.44157581822947,0.045281797647476196,1.5232618991285936
115.47886968590319,0.04525791108608246,1.5224583645791143
115.51880511594936,0.04523375630378723,1.5216458071837893
115.55610119691119,0.04521024227142334,1.5208548043646513
115.59481325792149,0.04518623650074005,1.520047259661463
115.63216095790267,0.04516275227069855,1.519257259380752
115.6695005451329,0.04513929784297943,1.5184682616384686
115.70694132521749,0.04511578381061554,1.5176772588193304
115.74428643006831,0.045091718435287476,1.5168677090392875
116.10860344208777,0.04506753385066986,1.5160541491055353
116.14697433682159,0.04504409432411194,1.5152656526324655
116.18499225005507,0.04502028226852417,1.5144646244290545
116.22299695201218,0.04499651491641998,1.5136651000332841
116.26087391097099,0.044973358511924744,1.5128861276752736
116.29857315216213,0.04494905471801758,1.5120685575878123
116.33601698698476,0.044925257563591,1.5112680306536148
116.37352769216523,0.04490138590335846,1.5104649973733493
116.41235012980178,0.044877320528030396,1.5096554475933062
116.44942548684776,0.044853612780570984,1.5088579282743908
116.48663516808301,0.04482996463775635,1.50806241403233
116.52389375306666,0.04480615258216858,1.5072613858289188
116.56267870403826,0.044782236218452454,1.5064568487410124
116.59963162709028,0.04475840926170349,1.5056553192683877
116.63681710185483,0.04473450779914856,1.5048512834496945
116.67387778684497,0.04471080005168915,1.5040537641307792
116.71086705522612,0.044687122106552124,1.503257247350291
116.74980404600501,0.04466314613819122,1.5024507051855298
116.7869129749015,0.04463942348957062,1.5016526845974008
116.82393989898264,0.044615909457206726,1.5008616817782625
116.86118174809963,0.04459254443645477,1.500075691651261
116.90000835293904,0.04456843435764313,1.499264638063577
116.93739897711203,0.04454462230205536,1.4984636098601658
116.97579346783459,0.044521450996398926,1.4976841362329418
117.01306413114071,0.04449734091758728,1.4968730826452579
117.05047535710037,0.04447351396083832,1.4960715531726332
117.08792500011623,0.04444971680641174,1.4952710262384357
117.12534886505455,0.044426098465919495,1.494476514534802
117.16278361482546,0.044402316212654114,1.4936764888698184
117.2015007538721,0.044378891587257385,1.492888493665962
117.2389069008641,0.04435552656650543,1.4921025035389608
117.27624932304025,0.04433104395866394,1.4912789182209354
117.3137137289159,0.044307172298431396,1.4904758849406698
117.35253580613062,0.04428344964981079,1.4896778643525406
117.38978806091473,0.044259727001190186,1.4888798437644115
117.42674037301913,0.044235959649086,1.4880803193686414
117.46407437184826,0.04421243071556091,1.4872888152802897
117.50260189408436,0.04418870806694031,1.4864907946921606
117.53996263397858,0.04416497051715851,1.4856922728348176
117.57734561618418,0.04414163529872894,1.4849072852462435
117.61461228318512,0.044118091464042664,1.484115279888678
117.65181500418112,0.04409413039684296,1.4833092389931306
117.68921282887459,0.044070497155189514,1.4825142260202833
117.72806834708899,0.0440467894077301,1.481716706701368
117.76513548195362,0.044023141264915466,1.4809211924593069
117.80329247517511,0.043999552726745605,1.4801276832941006
117.84014987293631,0.04397527873516083,1.4793111157450665
117.87724576191977,0.04395180940628052,1.4785216167335695
117.91463219001889,0.04392734169960022,1.4776985326847578
117.95213449280709,0.043902426958084106,1.4768604105595367
117.98953210795298,0.04387873411178589,1.476063392509835
118.02806534897536,0.04385542869567871,1.4752794074596878
118.06522226985544,0.04383186995983124,1.474486900832909
118.10383307794109,0.043808311223983765,1.47369439420613
118.14129631314427,0.04378460347652435,1.4728968748872144
118.1787365921773,0.04376126825809479,1.4721118872986403
118.21598552213982,0.04373741149902344,1.4713093552875882
118.25453452719375,0.04371340572834015,1.4705018105843997
118.2914834539406,0.043690025806427,1.4697153191881844
118.32876212894917,0.04366570711135864,1.4688972478315094
118.36717764195055,0.043642908334732056,1.4681303059346265
118.40445287199691,0.043618932366371155,1.4673237637698653
118.44206179585308,0.043594881892204285,1.4665147152590359
118.4808940589428,0.04356968402862549,1.4656670690187554
118.51864248421043,0.043545886874198914,1.4648665420845581
118.55739742098376,0.043520912528038025,1.4640264148824824
118.59486135607585,0.04349778592586517,1.463248445062899
118.63356448384002,0.043474748730659485,1.462473482858598
118.6705996110104,0.043451085686683655,1.4616774673473234
118.70808813301846,0.04342751204967499,1.4608844594513308
118.74562255479395,0.043404072523117065,1.460095962978261
118.78406927594915,0.043379947543144226,1.4592844081213634
118.82110005710274,0.04335568845272064,1.458468341841543
118.85981929907575,0.043331578373909,1.4576572882538588
118.89726872183383,0.04330708086490631,1.45683320166662
118.9348814622499,0.043283939361572266,1.456054730577823
118.97233077604324,0.0432598739862442,1.45524518079778
119.00993117690086,0.043236419558525085,1.4544561830554965
119.0474890540354,0.043213456869125366,1.4536837271972634
119.08640774711967,0.04318934679031372,1.4528726736095794
119.12369462521747,0.0431651771068573,1.4520596149450409
119.16231781197712,0.04314115643501282,1.4512515689726386
119.19970600213856,0.04311726987361908,1.4504480344231594
119.23706680210307,0.0430946946144104,1.4496886115644811
119.27447575423867,0.04307176172733307,1.4489171582446754
119.31192427594215,0.043048158288002014,1.4481231478102556
119.34925969690084,0.04302501678466797,1.4473446767214588
119.38665891392156,0.04300142824649811,1.4465511675562526
119.42536702984944,0.04297780990600586,1.445756655852619
119.46254383120686,0.0429530143737793,1.444922543881107
119.50121770519763,0.04292979836463928,1.4441415664462418
119.53860617615283,0.04290664196014404,1.4433625940882313
119.57579696783796,0.04288280010223389,1.442560563346393
119.61314136302099,0.042859673500061035,1.44178259352681
119.65192171698436,0.04283694922924042,1.4410181579759953
119.68922465899959,0.042813822627067566,1.440240188156412
119.72757442295551,0.042790353298187256,1.4394506891449148
119.76481461990625,0.04276585578918457,1.4386266025576762
119.80329072522,0.04274216294288635,1.4378295845079743
119.84070420404896,0.04271894693374634,1.4370486070731092
119.8778481958434,0.04269532859325409,1.4362540953694756
119.915280432906,0.04267255961894989,1.43548815601102
119.95363508490846,0.04264932870864868,1.434706677306941
119.99095360003412,0.042626023292541504,1.4339226922567943
120.02951933117583,0.0426025390625,1.4331326919760834
120.06673101522028,0.0425790399312973,1.432342190426159
120.10539170820266,0.042555004358291626,1.4315336431845433
120.14251365698874,0.04253177344799042,1.4307521644804646
120.17986298911273,0.042508289217948914,1.4299621641997537
120.21684657782316,0.042485445737838745,1.42919371849523
120.25407806225121,0.04246288537979126,1.4284347969057654
120.29117823811248,0.042439356446266174,1.4276432928174136
120.3284726170823,0.04241630434989929,1.4268678293438988
120.36717174900696,0.04239249229431152,1.4260668011404878
120.40436617704108,0.04236796498298645,1.4252417120148215
120.44303677603602,0.0423441082239151,1.4244391800037697
120.48025887599215,0.042320311069488525,1.4236386530695722
120.51742152590305,0.042297154664993286,1.4228596807115617
120.55469944979995,0.042274415493011475,1.4220947438915335
120.59178744722158,0.042251408100128174,1.4213207842256592
120.62916241819039,0.04222835600376129,1.4205453207521443
120.66778588620946,0.04220511019229889,1.4197633407788521
120.7050591330044,0.042182013392448425,1.4189863734976962
120.74380385316908,0.04215852916240692,1.4181963732169856
120.78111587883905,0.04213583469390869,1.4174329402045982
120.81874282099307,0.04211290180683136,1.4166614868847924
120.85720913112164,0.04208880662918091,1.415850934566322
120.89431966189295,0.042064204812049866,1.4150233390945874
120.93414290202782,0.04204064607620239,1.4142308324678086
120.97134449100122,0.042017146944999695,1.413440330917884
121.00893734116107,0.041993021965026855,1.4126287760609864
121.04614348616451,0.041970059275627136,1.4118563202027534
121.08471468510106,0.041946351528167725,1.4110588008838378
121.12177529092878,0.04192264378070831,1.4102612815649225
121.16030707024038,0.04189930856227875,1.409476293976348
121.19734313804656,0.04187589883804321,1.4086888000417055
121.23584858793765,0.04185234010219574,1.4078962934149266
121.27295389119536,0.04182952642440796,1.40712885024883
121.30994132580236,0.04180632531642914,1.4063483740831786
121.34724703198299,0.041783496737480164,1.4055804296478684
121.38435948686674,0.041760414838790894,1.4048039636359262
121.42325172992423,0.04173712432384491,1.404020479854993
121.46069891983643,0.04171520471572876,1.4032831128417154
121.49928878713399,0.041692689061164856,1.4025256950598917
121.53668113425374,0.041669026017189026,1.401729679548617
121.57388142123818,0.041645899415016174,1.400951709729034
121.61141783604398,0.041622281074523926,1.4001571980254004
121.64999116817489,0.04159910976886749,1.3993777243981762
121.68704293994233,0.04157666862010956,1.398622812962421
121.72460653586313,0.041554078459739685,1.397862888834529
121.76312441425398,0.0415320098400116,1.3971205091291148
121.80038280924782,0.04150959849357605,1.396366600231787
121.83905908605084,0.04148577153682709,1.3955650707591623
121.87642559409142,0.04146304540336132,1.394800572549696
121.91417961707339,0.04144103080034256,1.3940600099451812
121.95127713913098,0.041419098153710365,1.3933222043213416
121.98964630300179,0.04139656387269497,1.392564159953001
122.02666547615081,0.04137429781258106,1.391815138430506
122.06359178898856,0.04135241359472275,1.3910789619316108
122.10206149425358,0.04133045021444559,1.3903401224400183
122.13942153193057,0.04130879230797291,1.3896115589673053
122.17679122509435,0.04128671996295452,1.3888690539445878
122.2140935161151,0.04126514308154583,1.388143216123224
122.25274527585134,0.04124271683394909,1.3873888059566823
122.28984863683581,0.041220574639737606,1.3866439512345257
122.3268627920188,0.04119852278381586,1.385902135456977
122.36547564389184,0.041175778955221176,1.3851370419903195
122.40289634279907,0.0411531375721097,1.3843753947495057
122.44174806587398,0.04113099258393049,1.3836304460393718
122.47904656082392,0.04110937472432852,1.3829032297276704
122.51611075224355,0.041087414138019085,1.3821644842240552
122.55341839091852,0.04106545262038708,1.3814257073911143
122.59241872886196,0.04104409459978342,1.380707231961326
122.62974696885794,0.041022658348083496,1.3799861248681662
122.66709882486612,0.04100114665925503,1.3792624800996123
122.70614266814664,0.04097867477685213,1.3785065347961039
122.74359792005271,0.04095661547034979,1.3777644683839483
122.78088712086901,0.04093464184552431,1.377025284269771
122.8183220429346,0.040913164615631104,1.3763027986862737
122.85724114719778,0.04089119005948305,1.3755635832427706
122.89447999186814,0.04086918290704489,1.374823271272863
122.93189012585208,0.04084749333560467,1.374093642603071
122.97066078614444,0.040825542993843555,1.3733552417220403
123.00813644891605,0.04080381989479065,1.3726244851965175
123.04680728819221,0.04078194871544838,1.3718887473081844
123.08417315594852,0.04075959324836731,1.3711367181704075
123.12304180394858,0.04073770251125097,1.3704003223662313
123.16038196207955,0.04071600269526243,1.3696703490738549
123.19778307294473,0.04069396294653416,1.3689289405775424
123.23532769922167,0.040672619827091694,1.3682109664169677
123.27271341625601,0.0406512338668108,1.367491551107404
123.31152841402218,0.04062951449304819,1.3667609198991848
123.34892560914159,0.04060810152441263,1.366040596039171
123.38642911380157,0.040586081333458424,1.3652998454587015
123.42509417422116,0.040564402006566525,1.3645705614114938
123.46276604384184,0.04054259695112705,1.3638370479052964
123.50132519379258,0.04052132833749056,1.3631215800907899
123.53842860506848,0.040499987080693245,1.362403668588867
123.57678064191714,0.04047804605215788,1.3616655810010947
123.61414632899687,0.04045613016933203,1.3609283393051206
123.65135033102706,0.04043407831341028,1.3601865235275719
123.69009555317461,0.04041205998510122,1.3594458356057537
123.72741332696751,0.0403905538842082,1.3587223788131548
123.76478049624711,0.04036937281489372,1.358009855955279
123.80223880289122,0.040347760543227196,1.3572828276195328
123.83951329207048,0.04032597318291664,1.3565499093705262
123.8783171819523,0.040304104797542095,1.3558142654701704
123.91542683215812,0.040282949805259705,1.3551026198334182
123.95390587113798,0.04026167094707489,1.3543868073963274
123.99121152795851,0.04024010896682739,1.3536614708441774
124.03150961501524,0.04021875560283661,1.3529431520610185
124.06890967395157,0.04019758105278015,1.3522308485084233
124.10606028605253,0.040176182985305786,1.3515110259176235
124.14337799092755,0.04015497863292694,1.350797719826601
124.1806613728404,0.04013374447822571,1.3500834111971511
124.2192309689708,0.04011209309101105,1.3493550670297192
124.25628192117438,0.04009050130844116,1.348628727939142
124.29359902394935,0.040068984031677246,1.3479048951946329
124.33088424988091,0.04004797339439392,1.3471981056033877
124.36798825114965,0.04002662003040314,1.346479786820229
124.40661021694541,0.04000560939311981,1.3457729972289838
124.4436736269854,0.03998458385467529,1.3450657063685252
124.4818915319629,0.03996385633945465,1.3443684408923395
124.51891861716285,0.03994295001029968,1.34366516018559
124.55588479992002,0.03992182016372681,1.3429543604406358
124.59457237506285,0.039900392293930054,1.3422335353114085
124.63137575192377,0.039878591895103455,1.34150017845184
124.6696122251451,0.039856716990470886,1.3407643152462034
124.70666755316779,0.039835184812545776,1.3400399812324806
124.74369853409007,0.03981344401836395,1.3393086294497667
124.78227390907705,0.03979270160198212,1.3386108627043676
124.81930027389899,0.03977136313915253,1.337893045190422
124.85790100693703,0.03975015878677368,1.3371797390993998
124.8951141629368,0.039728909730911255,1.3364649292007362
124.9337836499326,0.03970731794834137,1.3357385901101588
124.97113834088668,0.03968539834022522,1.3350012230968813
125.00825383001938,0.03966420888900757,1.3342884182750725
125.04698969703168,0.03964313864707947,1.3335796236069728
125.08385214395821,0.039621978998184204,1.3328678213235914
125.12237367685884,0.03960089385509491,1.332158525386278
125.15970668522641,0.039578765630722046,1.3314141406040094
125.19681737711653,0.03955733776092529,1.3306933154747822
125.23390192911029,0.039536356925964355,1.3299875284219644
125.27109577599913,0.039515331387519836,1.3292802375615058
125.30991307692602,0.03949412703514099,1.3285669314704833
125.34714579302818,0.03947269916534424,1.327846106341256
125.38437352096662,0.039451465010643005,1.3271317977118062
125.42277864925563,0.039430007338523865,1.3264099700441518
125.45993827516213,0.03940872848033905,1.325694157607061
125.4984230431728,0.039387330412864685,1.3249743350162613
125.53569730184972,0.039365753531455994,1.3242484971948976
125.57450995501131,0.03934431076049805,1.3235271707964567
125.61141618806869,0.03932340443134308,1.3228238900897071
125.64852367481217,0.03930215537548065,1.3221090801910438
125.6855882871896,0.03928130865097046,1.3214078045611488
125.72288674209267,0.03925982117652893,1.320684974355067
125.76141713792458,0.03923878073692322,1.3199771822253947
125.7986086118035,0.039217665791511536,1.3192668837496542
125.83589117322117,0.0391964465379715,1.318553076389418
125.8746761251241,0.03917495906352997,1.3178302461833362
125.91169032081962,0.0391526073217392,1.3170783423628627
125.95030061900616,0.03913085162639618,1.3163464893109353
125.98763268487528,0.039109110832214355,1.3156151375282215
126.02486049290746,0.03908766806125641,1.3148938111297808
126.06353740207851,0.03906632959842682,1.3141759936158353
126.10053776716813,0.039045438170433044,1.3134732141782994
126.1391877150163,0.03902468830347061,1.3127751967982932
126.17632500594482,0.03900399059057236,1.312078933860535
126.21351031120867,0.03898296505212784,1.3113716430000761
126.2520966832526,0.0389617457985878,1.3106578356398402
126.28932368010283,0.03894048184156418,1.309942524471963
126.32644052105024,0.03891956806182861,1.3092389931306065
126.36372206080705,0.038898542523384094,1.3085317022701481
126.40106662595645,0.03887791186571121,1.307837695043851
126.43968938291073,0.038856759667396545,1.3071261433950763
126.47711244691163,0.03883548825979233,1.3064105815925926
126.51553862681612,0.03881449997425079,1.3057045439051678
126.55280327098444,0.03879328817129135,1.3049909871795387
126.59149058489129,0.038771793246269226,1.3042679063388498
126.62873744219542,0.03875073790550232,1.303559612939964
126.66591707803309,0.03872961550951004,1.3028490638296166
126.70457936404273,0.03870857506990433,1.302141271699944
126.74170084204525,0.03868750482797623,1.3014324770318446
126.77881388785318,0.038666486740112305,1.3007254368059928
126.8176673031412,0.0386451780796051,1.3000086218304747
126.85492606787011,0.038624294102191925,1.2993060930275457
126.89332664897665,0.038603171706199646,1.2985955439171983
126.93052022717893,0.03858228027820587,1.2978927644796625
126.96778178587556,0.038561269640922546,1.2971859748884174
127.00636305008084,0.038540445268154144,1.2964854511623431
127.04335066489875,0.03851943463087082,1.295778661571098
127.08335894625634,0.03849857300519943,1.2950768846719896
127.12039643712342,0.03847772628068924,1.2943756090420946
127.15763597283512,0.03845694661140442,1.2936765891236612
127.19642033381388,0.0384359210729599,1.2929692982632024
127.23344963323325,0.03841532766819,1.2922765442099395
127.27188643813133,0.038394734263420105,1.2915837901566767
127.30906847817823,0.038373447954654694,1.290867727084979
127.34643351379782,0.03835257142782211,1.290165448916657
127.38502730708569,0.03833175450563431,1.2894651758251894
127.42222213605419,0.03831128776073456,1.2887766825602425
127.4606693382375,0.03829043358564377,1.2880751562957407
127.49781255889684,0.03826948255300522,1.2873703717813503
127.53500609612092,0.03824876993894577,1.2866736075743783
127.57355334796011,0.03822765499353409,1.2859633090986378
127.61091226525605,0.038206799887120724,1.2852617515048101
127.64822397008538,0.0381868202239275,1.2845896434772845
127.6870002290234,0.038165838457643986,1.283883825095141
127.72439090395346,0.03814540524035692,1.2831964596859247
127.76309022679925,0.038124753162264824,1.2825017318851333
127.80021588085219,0.03810376301407814,1.281795631539057
127.83758793817833,0.038083573803305626,1.2811164744132142
127.8761703739874,0.03806312941014767,1.2804287330520878
127.91351809399202,0.038042498752474785,1.279734725825791
127.95223132707179,0.03802143782377243,1.27902624445095
127.98946687811986,0.03800084721297026,1.2783335843856647
128.02662899717689,0.03798024170100689,1.2776404230511655
128.0655285231769,0.03795958124101162,1.2769454132864413
128.10271771298721,0.03793899901211262,1.2762530351850887
128.1398596521467,0.037918172776699066,1.2755524488003624
128.1786160808988,0.03789790999144316,1.2748708166577776
128.2158071938902,0.037877464666962624,1.2741830439673254
128.2544465661049,0.03785735787823796,1.2735066594868207
128.29169015819207,0.03783727949485183,1.2728312305507545
128.32902617100626,0.03781711030751467,1.2721527470054177
128.3675270229578,0.03779633902013302,1.271454009050917
128.40450277086347,0.03777633607387543,1.2707811177902448
128.4429305731319,0.03775644488632679,1.2701119860486751
128.47986142290756,0.037736421916633844,1.2694384212074974
128.516726473812,0.03771610697731376,1.2687550346226646
128.55518146697432,0.03769627446308732,1.2680878766286237
128.5921519268304,0.03767611552029848,1.2674097377058713
128.62905974313617,0.037656123749911785,1.2667372223971094
128.66718991380185,0.03763581998646259,1.2660542117641869
128.70432640518993,0.03761595534160733,1.265385972908404
128.74285068316385,0.0375961703248322,1.2647204127099818
128.7797165750526,0.037576168309897184,1.2640475527786355
128.81695038313046,0.037556382827460766,1.2633819769155503
128.85528061818331,0.037536054383963346,1.2626981360554925
128.89225151808932,0.0375162698328495,1.262032591521733
128.92928448179737,0.037495812866836786,1.2613444272147076
128.9678843440488,0.03747542714700103,1.26065865960111
129.00502046523616,0.03745601885020733,1.260005772114995
129.04347264394164,0.03743626456707716,1.259341245784326
129.08040085015818,0.037416724022477865,1.25868390953394
129.1174426781945,0.0373967494815588,1.2580119738177065
129.15605544904247,0.037376908119767904,1.2573445181950698
129.1930969459936,0.03735664999112487,1.256663042699114
129.2302471078001,0.03733670199289918,1.2559919998686675
129.26887200819328,0.03731669671833515,1.2553190302846808
129.3060736968182,0.03729676175862551,1.254648426064796
129.34330826625228,0.03727694367989898,1.253981753675306
129.38194565521553,0.037256809417158365,1.2533044449796886
129.4189378581941,0.03723698854446411,1.2526376786022209
129.45736308582127,0.037217185366898775,1.2519715074819442
129.4946076902561,0.037197286263108253,1.251302109441105
129.53197402786463,0.03717711288481951,1.2506234849138016
129.5704662478529,0.03715727245435119,1.2499560606204911
129.60752969793975,0.037137642968446016,1.249295732419486
129.64467346016318,0.03711741603910923,1.2486153064559464
129.6832301169634,0.037097733467817307,1.2479531924833678
129.7202829811722,0.037078083492815495,1.2472921750371941
129.7586881890893,0.03705795342102647,1.2466150073235431
129.79574686288834,0.0370384082198143,1.2459575144265278
129.83296726085246,0.0370189668610692,1.2453035147493452
129.8714537108317,0.03699952643364668,1.2446495464014886
129.90865048300475,0.036979797296226025,1.2439858659626173
129.9459999562241,0.036959868390113115,1.2433154653833507
129.98592605208978,0.03694022074341774,1.2426545262604916
130.02327855909243,0.03692038916051388,1.2419873995957766
130.06172305718064,0.0369003308005631,1.2413126442402163
130.10010394779965,0.03688051784411073,1.2406461441620182
130.13722846983,0.03686044551432133,1.2399709188665702
130.17569825612009,0.036840795539319515,1.2393099014203963
130.21284024510533,0.03682092949748039,1.2386416155706248
130.2501352862455,0.03680106159299612,1.2379732670622015
130.28896107990295,0.03678141627460718,1.237312406262657
130.32609521690756,0.036761627066880465,1.2366467050822683
130.36324520781636,0.03674198221415281,1.2359858599473867
130.40169710712507,0.036722182761877775,1.2353198141444137
130.43880994198844,0.036702247336506844,1.234649194259866
130.47760239522904,0.036682363133877516,1.2339802974882403
130.51442872686312,0.036662605591118336,1.2333156615049305
130.551479708869,0.036642925813794136,1.2326536415203295
130.59012006223202,0.036623382940888405,1.231996226946629
130.62738395622,0.036603447049856186,1.2313255913974184
130.66454513417557,0.03658370999619365,1.2306616446592773
130.70298291090876,0.03656371822580695,1.2299891293505154
130.740104730241,0.03654431598260999,1.2293364455050189
130.77710185013711,0.03652468649670482,1.2286761173040137
130.8156804498285,0.03650528471916914,1.2280234491231798
130.85399409011006,0.03648553090170026,1.2273589384571735
130.89248513709754,0.036465492099523544,1.2266848410174562
130.92950306879357,0.03644590079784393,1.2260257973188111
130.9669153969735,0.03642625967040658,1.2253650775012332
131.0054082768038,0.03640578454360366,1.2246763022723535
131.04250587988645,0.03638598183169961,1.2240101468167401
131.07964213984087,0.03636644594371319,1.2233529672129833
131.11831778706983,0.03634682111442089,1.2226927956586076
131.15547105297446,0.036327023524791,1.2220268125142864
131.19401043420658,0.03630746062844992,1.2213687243600797
131.23136870982125,0.03628772171214223,1.220704714963287
131.2686255928129,0.0362681676633656,1.2200469244376762
131.30722573585808,0.03624860430136323,1.2193888206188068
131.34440016420558,0.0362289291806519,1.218726957280835
131.38163536414504,0.03620933834463358,1.218067929246853
131.42029546713457,0.03618960315361619,1.2174040451673638
131.4573895642534,0.03616986237466335,1.2167399731119193
131.49594294605777,0.036150095984339714,1.216075039500014
131.53315646387637,0.036130175925791264,1.215404936549343
131.57058896217495,0.036110131070017815,1.2147306354690075
131.609285550192,0.03609032742679119,1.2140644486840682
131.6464177542366,0.03607062064111233,1.2134015201490174
131.68365686992183,0.03605103399604559,1.2127426330970015
131.72243191720918,0.036031441763043404,1.2120835580690308
131.7610362661071,0.0360121289268136,1.2114338818388157
131.7982942010276,0.035992641001939774,1.2107783156953404
131.8369619762525,0.03597338916733861,1.210130691535969
131.87407429981977,0.03595367539674044,1.2094675280309746
131.91271847998723,0.03593389270827174,1.2088020461558666
131.95008153282106,0.03591422596946359,1.2081404647818275
131.98745328001678,0.03589454106986523,1.2074782724859343
132.02606196515262,0.03587490739300847,1.206817803302963
132.06332131195813,0.035855034831911325,1.2061492981479105
132.10058399289846,0.035835119895637035,1.2054793675085316
132.1392888650298,0.03581549786031246,1.2048192899421335
132.17772939614952,0.0357962460257113,1.204171665782762
132.2163257431239,0.03577690105885267,1.2035209086908052
132.25357030704618,0.03575680125504732,1.2028447591802442
132.29102656105533,0.03573688166216016,1.202174671894236
132.32954640313983,0.035717552062124014,1.201524431736156
132.36675684479997,0.035697835963219404,1.2008611899078467
132.40420678025112,0.03567855479195714,1.200212578874711
132.44285278208554,0.03565924381837249,1.1995629653031474
132.48014919506386,0.0356401395983994,1.1989203068419239
132.51737191621214,0.03562065539881587,1.198264866015752
132.55603857990354,0.03560125548392534,1.1976122604935697
132.59436503890902,0.03558197943493724,1.196963821771726
132.63270388590172,0.03556256089359522,1.1963105896630268
132.66963509703055,0.03554325504228473,1.1956611484027557
132.70686001190916,0.03552368516102433,1.1950028252786054
132.7453134530224,0.03550405940040946,1.1943426223949039
132.7827640590258,0.03548448719084263,1.193684220947439
132.8199992789887,0.03546491218730807,1.1930257255119963
132.8599861669354,0.03544541588053107,1.1923698774045886
132.89716503210366,0.0354262413457036,1.1917248535792628
132.93429814791307,0.03540667425841093,1.1910666244430899
132.97261572396383,0.03538750112056732,1.1904216476117528
133.00972466310486,0.03536812402307987,1.1897698096580542
133.04831019416451,0.035348926205188036,1.1891240025995822
133.0855718338862,0.03532958775758743,1.1884734648129063
133.12264575017616,0.03531010029837489,1.187817914334094
133.16121159121394,0.0352908568456769,1.1871705721386552
133.1994478041306,0.03527140757068992,1.1865163061622026
133.23657685425133,0.0352522311732173,1.1858712196782253
133.2747991150245,0.03523242752999067,1.1852050328932857
133.31182989710942,0.03521329862996936,1.1845615442049269
133.3502217750065,0.03519389359280467,1.1839087663714527
133.3871337370947,0.035174623131752014,1.183260515625564
133.42407044488937,0.03515517758205533,1.182606374966415
133.46256430679932,0.035135804675519466,1.1819546779946826
133.4993236581795,0.03511634189635515,1.1812999577430052
133.536198514048,0.03509718785062432,1.1806556231628482
133.57446732604876,0.03507803240790963,1.1800112415887025
133.61132873082533,0.035058090928941965,1.1793404180635367
133.64836968807504,0.03503844840452075,1.1786796512519702
133.6866399119608,0.035019367933273315,1.1780377916885554
133.7234220081009,0.03499966813251376,1.1773750981234485
133.7616212349385,0.03498050104826689,1.1767303249327297
133.79985435307026,0.03496113419532776,1.1760788316016153
133.83685039216653,0.03494173660874367,1.1754263044027478
133.87497452599928,0.034922472201287746,1.1747782572974772
133.91188327223063,0.034902908373624086,1.1741201378139448
133.94894124520943,0.03488356014713645,1.1734692710693475
133.98718239506707,0.034864448476582766,1.1728263619735169
134.0254941917956,0.03484505461528897,1.1721739600919527
134.0625068251975,0.034825851675122976,1.1715279807221886
134.10086939996108,0.034806166775524616,1.1708657884262954
134.13856658805162,0.03478639526292682,1.170200682503098
134.17728524981067,0.034766807686537504,1.1695417641217563
134.2160853948444,0.03474749205633998,1.1688919939035638
134.25337940407917,0.03472834965214133,1.16824805093998
134.29236690187827,0.034708814695477486,1.167590902665549
134.32974564982578,0.03468952514231205,1.1669420096684806
134.3670503939502,0.03467009915038943,1.1662885269251746
134.4059331039898,0.03465069970116019,1.1656359370676554
134.4432561979629,0.034631609451025724,1.1649937485463193
134.4807129218243,0.034612239338457584,1.1643421455625644
134.51966351503506,0.03459302103146911,1.1636956492589234
134.55704068019986,0.034573142882436514,1.1630269561279158
134.59561611479148,0.03455392178148031,1.1623803658362974
134.63420154619962,0.03453426295891404,1.1617190507615283
134.6719383439049,0.03451497619971633,1.1610702517524372
134.7108169081621,0.03449518280103803,1.160404409590082
134.74818287603557,0.03447586437687278,1.159754545383912
134.7857925919816,0.034456866793334484,1.1591154741304983
134.8246438242495,0.03443792229518294,1.1584781886486584
134.8619489800185,0.03441901132464409,1.157842031022549
134.8994555012323,0.034400440752506256,1.157217324265039
134.9383622771129,0.034381373319774866,1.1565759033121865
134.9755688640289,0.0343624004162848,1.155937662285908
135.01247448613867,0.03434324683621526,1.1552933433704138
135.0512848570943,0.03432365972548723,1.1546344406537352
135.08837407594547,0.03430435014888644,1.153984874076161
135.12549248011783,0.034284858498722315,1.1533291826153822
135.1642417581752,0.03426599083468318,1.152694481802925
135.20155827095732,0.034246687311679125,1.1520451188659686
135.2400526641868,0.03422781312838197,1.1514101987482306
135.27868140023202,0.03420817852020264,1.1507496982359333
135.31589606916532,0.034189301542937756,1.1501146841302177
135.35427926387638,0.034170241095125675,1.149473498147309
135.39131043618545,0.034151215106248856,1.1488334713494568
135.42871414124966,0.03413222497329116,1.14819465073065
135.46718237409368,0.03411286696791649,1.1475434550281312
135.50433638179675,0.034093973226845264,1.1469078769945502
135.5415245811455,0.03407491557300091,1.146266784999619
135.5800074362196,0.034055233001708984,1.1456046710270404
135.61710898485035,0.0340360994450748,1.1449610256920522
135.6555355861783,0.0340168341062963,1.1443129472574558
135.69391733780503,0.03399793105199933,1.1436770559306162
135.7311318470165,0.033979087602347136,1.1430431696806314
135.76829325594008,0.03395972214639187,1.142391723343506
135.80817435402423,0.03394054528325796,1.1417466211948655
135.84669760102406,0.03392083803191781,1.1410836769951518
135.88391343224794,0.03390130726620555,1.1404266697026872
135.9224454429932,0.03388198558241129,1.1397766958438769
135.95967013714835,0.033863332122564316,1.1391492007763657
135.99702782183886,0.03384442115202546,1.1385130431502566
136.03540389612317,0.033825545106083155,1.1378780603738667
136.07265302725136,0.033807102125138044,1.1372576457339985
136.1113069821149,0.03378779673948884,1.1366082201383905
136.14831810398027,0.03376852720975876,1.1359600007218278
136.18526365607977,0.033749074675142765,1.135305625092735
136.22379669779912,0.033730126451700926,1.1346682142935913
136.2610032139346,0.033710848074406385,1.1340196972484329
136.2982924170792,0.033691755030304193,1.1333774147391193
136.33672895189375,0.03367314487695694,1.1327513764852608
136.3752819141373,0.03365425020456314,1.1321157671223538
136.41245310707018,0.033634921070188284,1.1314655426289364
136.45093008410186,0.03361568786203861,1.130818545056082
136.48786718398333,0.03359663998708129,1.1301777820190724
136.5249792081304,0.03357761865481734,1.1295379118678495
136.56334327394143,0.03355874912813306,1.1289031483967407
136.60170489596203,0.03353975247591734,1.1282641084726528
136.63857994182035,0.03352073486894369,1.1276243636387333
136.67699193116277,0.03350193286314607,1.1269918715437488
136.71385507890955,0.033483682200312614,1.1263779264096692
136.75231144484133,0.03346513910219073,1.125754143867272
136.79043360520154,0.03344588214531541,1.1251063473966083
136.82747796690091,0.03342692647129297,1.124468685962858
136.864931918215,0.03340774495154619,1.1238234271675882
136.9038234008476,0.033389048650860786,1.1231944909510883
136.94123249407858,0.033369798213243484,1.1225469137857054
136.97851074999198,0.033350848127156496,1.1219094403279104
137.01742690009996,0.03333192877471447,1.1212730007378684
137.05487894825637,0.033313005696982145,1.120636435830523
137.0922390371561,0.0332940760999918,1.1199996516178965
137.1310387919657,0.03327510505914688,1.1193614732502697
137.16848032409325,0.03325663600116968,1.1187401813892777
137.20721834525466,0.03323778882622719,1.1181061698219892
137.24489112617448,0.03321904642507434,1.1174756828038594
137.28363995393738,0.03320089681074023,1.116865136901635
137.32220733817667,0.03318219073116779,1.1162358717272134
137.35966959083453,0.033163066022098064,1.1155925240208207
137.39703636988997,0.03314427565783262,1.1149604235424093
137.4358901460655,0.03312563756480813,1.114333445408775
137.4732658388093,0.033106794115155935,1.11369955915879
137.51211515907198,0.033088244032114744,1.1130755416464488
137.55078325420618,0.0330694611184299,1.1124436918026444
137.58833603421226,0.03305089054629207,1.1118189850451343
137.62580503802747,0.033032279927283525,1.1111929311266124
137.66447263304144,0.0330135771073401,1.1105637756048314
137.70194227714092,0.03299521375447512,1.1099460396223237
137.73926739394665,0.03297674097120762,1.1093246224440283
137.7779380530119,0.032958144787698984,1.1086990541300574
137.8164526070468,0.03293930692598224,1.1080653558560274
137.85375130316243,0.03292085928842425,1.1074447845695299
137.89274797495455,0.032902284525334835,1.1068199368300538
137.9300116081722,0.03288357984274626,1.106190718649621
137.96735163684934,0.03286545444279909,1.1055809873098685
138.00606564292684,0.03284683125093579,1.104954510445448
138.04444591421634,0.03282820386812091,1.104327892599061
138.08192072622478,0.032809431198984385,1.1036963873778407
138.12028429098427,0.032790695782750845,1.1030661353296547
138.1575036882423,0.03277197200804949,1.1024362748980419
138.19481670623645,0.03275331389158964,1.1018086231839017
138.23355231294408,0.032734849490225315,1.101187487969539
138.2705648271367,0.032716515474021435,1.1005707388607955
138.30761313484982,0.03269820101559162,1.099954647667895
138.34637453220785,0.03267979482188821,1.099335470536398
138.38502965820953,0.032661739736795425,1.0987281045607478
138.42243942199275,0.032642807345837355,1.098091226360144
138.46151197887957,0.03262408869341016,1.0974615382398234
138.49883445119485,0.032605783082544804,1.0968457446755184
138.5375643610023,0.032587619964033365,1.0962347444980691
138.5763240349479,0.03256900096312165,1.0956084086156148
138.613544232212,0.03255049837753177,1.094985988898892
138.6506218649447,0.03253204794600606,1.0943653236244169
138.6907777688466,0.03251387691125274,1.093754057147698
138.7281869421713,0.032495171297341585,1.0931248076379394
138.76531330822036,0.03247647965326905,1.0924960280680682
138.80374492611736,0.03245778614655137,1.0918671858395457
138.84127468196675,0.03243908053264022,1.091237936329787
138.87966111209244,0.03242051601409912,1.0906134332128952
138.91798671986908,0.032401648350059986,1.089978732400438
138.95514255017042,0.03238244913518429,1.0893328783479772
138.99384309491143,0.03236392932012677,1.088709879038726
139.03147927112877,0.03234483161941171,1.0880674398827832
139.06867851689458,0.03232649713754654,1.0874506751093769
139.1074187620543,0.03230807324871421,1.0868309027206888
139.14621498109773,0.03228971874341369,1.0862134643667767
139.18354292213917,0.03227124782279134,1.0855921098471328
139.22212703106925,0.03225331800058484,1.0849889576658098
139.25929866591468,0.03223500261083245,1.0843728351435835
139.29653984494507,0.03221654845401645,1.0837520445518052
139.33529699593782,0.032197472639381886,1.0831103416350198
139.37262101005763,0.032179095316678286,1.0824921357126243
139.4113061320968,0.03216013964265585,1.081854474278874
139.44996189884841,0.03214150108397007,1.0812274804805768
139.48728005494922,0.032122897915542126,1.080601677196662
139.52438423689455,0.032104416750371456,1.079979978054434
139.56296731485054,0.03208644688129425,1.079375478712099
139.6002337122336,0.032068431843072176,1.0787694598974602
139.63909674203023,0.03204964380711317,1.0781374377423638
139.677786890883,0.032031170558184385,1.0775160048994052
139.7148496210575,0.03201298834756017,1.076904362470776
139.75223791319877,0.031994172371923923,1.0762714004359037
139.79092996520922,0.03197557618841529,1.0756458321219327
139.82824309309945,0.03195647755637765,1.075003361636664
139.8672413378954,0.031938180793076754,1.0743878657009547
139.90582411410287,0.03191956831142306,1.0737617491237814
139.94330909196287,0.03190156351774931,1.073156074931727
139.980762722902,0.03188266884535551,1.0725204655688203
140.0195696479641,0.03186321631073952,1.0718660899397274
140.05693584680557,0.03184494189918041,1.0712513459078385
140.094244427979,0.031826374121010303,1.0706267331383061
140.13320321310312,0.031807754654437304,1.070000381591189
140.17058578599244,0.03178907046094537,1.0693718526559248
140.20957723120227,0.031770648434758186,1.0687521429258884
140.24805523920804,0.0317522119730711,1.0681319475913011
140.285363629926,0.03173416759818792,1.067524941902898
140.32268315786496,0.03171573765575886,1.066904965873592
140.3614125167951,0.03169723367318511,1.0662824991628805
140.39889057399705,0.03167916089296341,1.0656745379300387
140.43761318316683,0.031660801731050014,1.0650569429294976
140.47628518380225,0.03164220321923494,1.0644312962922118
140.51375772291794,0.03162406850606203,1.0638212516592012
140.55104327993467,0.03160528186708689,1.0631892764980932
140.5897277998738,0.03158727614209056,1.062583570976713
140.62829986121505,0.03156861802563071,1.061955919262573
140.66555610392243,0.031550038140267134,1.0613308992118042
140.70423464523628,0.03153125802055001,1.0606991433559774
140.7427193839103,0.03151311865076423,1.0600889420763373
140.7798886448145,0.031494610477238894,1.0594663343836594
140.81865573022515,0.031476511619985104,1.0588574959296941
140.85585466586053,0.03145831124857068,1.0582452425792106
140.8932236181572,0.031440120190382004,1.0576333025219855
140.9321094728075,0.03142222389578819,1.0570312781963933
140.9705874719657,0.031403676606714725,1.0564073546720296
141.00778152002022,0.03138574678450823,1.0558042024907064
141.04659683816135,0.03136741416528821,1.0551875003759519
141.08395725814626,0.03134937770664692,1.0545807609868185
141.12131281010807,0.0313310706987977,1.053964920428525
141.16009168419987,0.0313129760324955,1.0533562229565259
141.1987007302232,0.031295398250222206,1.0527649132603754
141.23593768291175,0.031277479603886604,1.0521621370309624
141.27479475503787,0.031259392388165,1.05155369019357
141.31205188808963,0.031241465359926224,1.0509506320002244
141.34939905814826,0.031223213765770197,1.0503366555368192
141.38680925313383,0.031205042731016874,1.0497253890601002
141.42606217321008,0.03118721442297101,1.0491256517752952
141.46333157503977,0.03116904478520155,1.0485144322925648
141.50360337411985,0.03115058783441782,1.0478935477128088
141.54230627324432,0.03113228501752019,1.0472778481364817
141.5796184190549,0.03111427929252386,1.0466721426151013
141.61815084004775,0.031096217688173056,1.0460645573341703
141.65665466710925,0.03107788972556591,1.0454480118660447
141.69395269313827,0.03105995152145624,1.044844577720789
141.73268894199282,0.0310421334579587,1.0442451850585683
141.77128453785554,0.031023628544062376,1.043622687018531
141.80845027323812,0.031005502212792635,1.0430129243494528
141.8458144790493,0.0309876324608922,1.0424117929096473
141.88452789280564,0.03096942650154233,1.0417993515832087
141.92162744887173,0.0309515492990613,1.0411979695087963
141.96013768622652,0.030933497473597527,1.0405907131857863
141.99857252882794,0.030915386974811554,1.0399814831152479
142.03587731486186,0.030897052492946386,1.0393647183418415
142.0744504868053,0.030879043508321047,1.038758903167821
142.11306788679212,0.030861107632517815,1.0381555473458797
142.15019760793075,0.030843167565762997,1.0375520505419722
142.18739098496735,0.030825243331491947,1.0369490863366042
142.22612334787846,0.03080726694315672,1.0363443676889885
142.26343834912404,0.030789348762482405,1.0357416071242387
142.30205964390188,0.030771391466259956,1.0351375307278028
142.34052616590634,0.03075352543964982,1.0345365246053007
142.37782302917913,0.030735191889107227,1.0339197911612201
142.41644020797685,0.030717057641595602,1.0333097621928724
142.45488902321085,0.03069875854998827,1.0326941879338485
142.49198488285765,0.030680479016155005,1.0320792715906677
142.53045303700492,0.03066251939162612,1.0314751168709173
142.56893487088382,0.030644521117210388,1.0308696619841438
142.60606773709878,0.030626974999904633,1.030279417485072
142.64349714107811,0.030608823522925377,1.029668808924196
142.68187314504758,0.030590949580073357,1.029067536502424
142.7191764190793,0.03057261649519205,1.0284508187230066
142.7564962268807,0.03055432438850403,1.0278354794339266
142.79505719104782,0.030536316335201263,1.027229695589232
142.83216656185687,0.03051843401044607,1.0266281412035272
142.87063593696803,0.030501087196171284,1.0260446011801883
142.90924316085875,0.03048304282128811,1.0254375954917854
142.94653261406347,0.030465426854789257,1.0248450012932746
142.98491472797468,0.03044783789664507,1.0242533156452138
143.02331295516342,0.03042968548834324,1.0236426757550117
143.06052077421919,0.0304114893078804,1.0230305633864945
143.0994318369776,0.030393444001674652,1.0224235263687658
143.13808482000604,0.030375533737242222,1.0218210321032855
143.17528110183775,0.030357638373970985,1.021219039107019
143.21254390385002,0.030339526943862438,1.0206097777071546
143.25000422494486,0.030321555212140083,1.020005215706168
143.2891934788786,0.030303739942610264,1.0194059170319247
143.32642957102507,0.030286381021142006,1.0188219697273495
143.36485006194562,0.030268575996160507,1.0182230156756908
143.40338982408866,0.030250092037022114,1.0176012225454851
143.44078404502943,0.030232428573071957,1.017007030551356
143.47930021211505,0.03021437395364046,1.0163996802403688
143.51788853714243,0.030196980573236942,1.015814573750737
143.55530486116186,0.030179369263350964,1.0152221361988556
143.5924950838089,0.030161512084305286,1.014621427704949
143.63141292706132,0.030143807642161846,1.0140258572204823
143.66867071203887,0.030126405879855156,1.0134404687669178
143.7073919181712,0.030108711682260036,1.0128452429050356
143.745964969974,0.03009128849953413,1.0122591338769764
143.78344742394984,0.030073389410972595,1.0116570155634064
143.82213423913345,0.03005527425557375,1.0110476288462387
143.86111563816667,0.030037568882107735,1.0104520270324462
143.8982949340716,0.030020385049283504,1.0098739696411312
143.935515913181,0.03000287525355816,1.0092849469857679
143.97407291084528,0.02998543344438076,1.0086982113711918
144.01124393520877,0.029967527836561203,1.0080958737523409
144.04852864984423,0.029949410818517208,1.0074864243765214
144.08730683196336,0.029931219294667244,1.0068744686546334
144.1259168512188,0.02991353441029787,1.0062795560860098
144.16325085004792,0.029896031133830547,1.0056907527359273
144.20179542014375,0.029878772795200348,1.0051101889985443
144.24006052687764,0.029861148446798325,1.0045173128361011
144.27731383498758,0.029843172058463097,1.0039125941884852
144.31749314488843,0.029825443401932716,1.0033162091415464
144.35585397621617,0.029808087274432182,1.0027323558249488
144.39296538988128,0.029790017753839493,1.0021245042447477
144.43149611819535,0.029772842302918434,1.0015467288173656
144.46992374118418,0.029755513183772564,1.0009637840512178
144.5069687338546,0.029738365672528744,1.0003869485036112
144.54566138703376,0.029720816761255264,0.999796610016562
144.58406625501812,0.029703082516789436,0.999200036993668
144.62114975694567,0.029685565270483494,0.9986107637036978
144.65823487984017,0.029668093658983707,0.9980230255506943
144.69684816384688,0.029650522395968437,0.9974319351598246
144.73394251102582,0.029632744379341602,0.9968338896586156
144.77118931896985,0.02961507998406887,0.9962396663351606
144.8098887228407,0.029597297310829163,0.9956414641873224
144.8482445171103,0.02957923151552677,0.9950337379244247
144.8853693609126,0.029561560600996017,0.9944392952956886
144.92385181598365,0.02954391110688448,0.9938455732414473
144.96220954321325,0.02952587604522705,0.9932388808463027
144.99950756784528,0.029508006758987904,0.9926377650711601
145.0384751870297,0.029490255750715733,0.992040628120401
145.0755575769581,0.029472745023667812,0.9914515741357117
145.11283078510314,0.029454732313752174,0.9908456336443876
145.1514390897937,0.0294369300827384,0.9902467735807062
145.19002258824185,0.02941958699375391,0.9896633588746706
145.22723943088204,0.029401827603578568,0.9890659399599787
145.26592491287738,0.029383663088083267,0.9884548927885406
145.30325610889122,0.029366038739681244,0.9878620166260973
145.3417160399258,0.029348566196858883,0.9872742471437681
145.3804617342539,0.02933114767074585,0.9866882947623383
145.41733455704525,0.029313541017472744,0.9860960138570861
145.4555041999556,0.029295360669493675,0.9854844340871086
145.4939347570762,0.029277421534061432,0.9848809686125269
145.53100462816656,0.029259569942951202,0.9842804480945754
145.56804256001487,0.02924271672964096,0.9837135126139386
145.60658121015877,0.029225416481494904,0.9831315390568921
145.64387048315257,0.029208604246377945,0.9825659820665926
145.68119103182107,0.02919163554906845,0.9819951617495498
145.71978210192174,0.029174454510211945,0.9814171983462125
145.75815247790888,0.02915734425187111,0.9808416159716402
145.79526532394812,0.02914012223482132,0.9802622740779653
145.83388147084042,0.029122959822416306,0.9796849372611451
145.8722374048084,0.029105480760335922,0.9790969484735349
145.90922665502876,0.02908758446574211,0.9784949241479426
145.94794833101332,0.02907022088766098,0.9779108201967381
145.98635827796534,0.02905311807990074,0.9773354884567726
146.02340302010998,0.02903592586517334,0.976757149101525
146.0620471998118,0.029019061475992203,0.9761898376689778
146.09920044708997,0.029001973569393158,0.9756150071982259
146.1379530010745,0.028984762728214264,0.9750360412564614
146.17651118105277,0.028967294842004776,0.9744484284207613
146.21360103180632,0.028949648141860962,0.9738548003544977
146.25239143287763,0.02893241122364998,0.9732749571916092
146.2908198670484,0.02891535311937332,0.9727011292592844
146.32795547693968,0.028897974640130997,0.9721165240388664
146.3651219541207,0.028880730271339417,0.9715364302413712
146.40380515204743,0.028863728046417236,0.9709644820685978
146.44231359707192,0.028846416622400284,0.970382132559641
146.47963094199076,0.02882913500070572,0.9698007855891116
146.51802146900445,0.028811831027269363,0.9692186867147617
146.5550739131868,0.02879486232995987,0.9686478663977192
146.59286251012236,0.028777852654457092,0.9680756675903388
146.63155578402802,0.028761383146047592,0.9675216397919533
146.66866034688428,0.028744347393512726,0.9669485637634491
146.70718574803323,0.028727222234010696,0.966372480119663
146.7455114070326,0.02871014177799225,0.9657979002835179
146.78266948089004,0.028692830353975296,0.9652155507745612
146.8213606318459,0.028676211833953857,0.9646565102840392
146.86035347823054,0.02865927293896675,0.9640866925054238
146.89755506906658,0.028642170131206512,0.9635113607654582
146.93625164823607,0.028624948114156723,0.9629320188717834
146.9747832478024,0.028608117252588272,0.9623658352949668
147.01201142696664,0.028591308742761612,0.961800403621971
147.04941029520705,0.028574321419000626,0.961228956718411
147.08930191025138,0.028557155281305313,0.9606514945842874
147.12813849095255,0.028539810329675674,0.9600680172196001
147.16523978905752,0.028522837907075882,0.9594970715852538
147.2035749820061,0.02850595861673355,0.958929258883493
147.2419984890148,0.02848922088742256,0.9583662082392619
147.27925789589062,0.02847190946340561,0.9577838587303051
147.31803113082424,0.02845492586493492,0.9572125371440486
147.3554320819676,0.028438348323106766,0.9566548751438644
147.39238958386704,0.028421401977539062,0.9560848067306419
147.43091743811965,0.02840491756796837,0.9555302776630428
147.46822410682216,0.028388094156980515,0.9549643447208331
147.50656849425286,0.02837074175477028,0.954380616721539
147.54524114681408,0.028353895992040634,0.9538139318755088
147.58246606215835,0.02833709865808487,0.9532488761544229
147.62118057813495,0.028320446610450745,0.9526887078081702
147.65871863579378,0.028303533792495728,0.9521197672506787
147.69702903181314,0.028287038207054138,0.9515648622311693
147.73543346999213,0.028270427137613297,0.9510060723752541
147.77261154400185,0.028253428637981415,0.9504342495197842
147.80984698515385,0.028236962854862213,0.9498803470387019
147.84832469420508,0.028220638632774353,0.9493312066151496
147.88675691280514,0.028204120695590973,0.9487755496918197
147.92370117409155,0.028187699615955353,0.9482231510183785
147.96223447704688,0.028170712292194366,0.9476517041148188
148.00086990417913,0.028153378516435623,0.9470686027020416
148.03812530403957,0.028136014938354492,0.9464844987508372
148.07679680502042,0.028118964284658432,0.9459109214531194
148.11392344208434,0.028102416545152664,0.9453542619913621
148.1523821922019,0.02808528020977974,0.9447778023956658
148.1906940699555,0.028068572282791138,0.9442157542898619
148.22765992302448,0.028051424771547318,0.9436389187422554
148.2661207872443,0.028034795075654984,0.9430795022998232
148.30447648093104,0.028018105775117874,0.9425180807805362
148.34149267105386,0.028001874685287476,0.9419720732895691
148.37874469719827,0.027985479682683945,0.9414205518372518
148.4172002808191,0.027968835085630417,0.9408606341256059
148.455662435852,0.027952071279287338,0.940296706260251
148.49265222623944,0.027935605496168137,0.939742803779169
148.5311972158961,0.02791924774646759,0.9391925354998857
148.56836853083223,0.027902614325284958,0.9386329937401501
148.60659670224413,0.027886178344488144,0.9380800937974952
148.64497949695215,0.027869436889886856,0.9375169178359606
148.68251893809065,0.027852904051542282,0.9369607596434172
148.72111209109426,0.027836009860038757,0.9363924456724426
148.75974635593593,0.02781892940402031,0.9358178658362976
148.7972417101264,0.02780279517173767,0.9352751165952191
148.83460159879178,0.027786247432231903,0.934718457133462
148.87323405081406,0.027769431471824646,0.9341527748258591
148.91166950622573,0.027752872556447983,0.9335957394121916
148.94867430906743,0.027736440300941467,0.9330429647868402
148.98717204714194,0.027719635516405106,0.9324776584311476
149.02462527807802,0.027703553438186646,0.931936663632317
149.06303652608767,0.027687404304742813,0.931393413122025
149.10149451391771,0.027670767158269882,0.9308337460449858
149.13850832125172,0.027654509991407394,0.930286861332895
149.1769480011426,0.027638576924800873,0.9297508792262007
149.21539094811305,0.027621828019618988,0.9291874526300594
149.25237924512476,0.027605291455984116,0.9286311691202124
149.28956539183855,0.02758852019906044,0.9280669906202506
149.32818215992302,0.02757219970226288,0.9275179755140015
149.36662995396182,0.027555637061595917,0.9269608147830306
149.40352180600166,0.027539588510990143,0.9264209478399307
149.44205221394077,0.027523178607225418,0.9258689251183998
149.4806273500435,0.02750694751739502,0.9253229176274327
149.5190363251604,0.027490340173244476,0.9247642530888209
149.55609824322164,0.027473464608192444,0.9241965657043635
149.5931483041495,0.027457278221845627,0.9236520620210372
149.63163187215105,0.027440696954727173,0.9230942747035493
149.6703445748426,0.027424443513154984,0.9225475153087618
149.7074940172024,0.027408301830291748,0.9220045154330765
149.7459657858126,0.027392443269491196,0.9214710396724507
149.78352288296446,0.027375921607017517,0.9209152574318172
149.82225838117301,0.02735915780067444,0.9203513295664623
149.8605446810834,0.02734232321381569,0.9197850206723424
149.8977478328161,0.02732587233185768,0.9192316194604739
149.9365824512206,0.02730938047170639,0.918676839758268
149.97521392209455,0.02729327231645584,0.9181349677383134
150.01353772822767,0.027277059853076935,0.9175895868338634
150.05068863090128,0.027260713279247284,0.9170396945064904
150.08933113794774,0.02724454551935196,0.9164958174096812
150.12798610515893,0.027228474617004395,0.915955198562761
150.16495668608695,0.027212053537368774,0.9154027998893197
150.20367349497974,0.027195855975151062,0.9148579202540833
150.24097434524447,0.027180194854736328,0.9143310863105383
150.27959909616038,0.02716413140296936,0.9137907180982248
150.31798299308866,0.027147948741912842,0.9132463397322019
150.35517229419202,0.027132079005241394,0.9127124880196658
150.39250604389235,0.02711597830057144,0.9121708666343181
150.43112969305366,0.027099840342998505,0.9116279920759363
150.46985049918294,0.027083761990070343,0.9110871225944092
150.5069868308492,0.027067862451076508,0.9105522683434456
150.5452682832256,0.02705191820859909,0.9100159102848412
150.58263779617846,0.02703603357076645,0.9094815573030913
150.6211200421676,0.02702021598815918,0.9089494600328031
150.65940119279549,0.02700377255678177,0.9083963094555414
150.69645984703675,0.026987522840499878,0.9078496753780573
150.73507693596184,0.026971347630023956,0.9073055476466413
150.77354686288163,0.026954971253871918,0.9067546527808411
150.81153439125046,0.02693904936313629,0.9062190466260571
150.8499159142375,0.0269225612282753,0.9056643922411546
150.88723515206948,0.02690669149160385,0.9051305405286184
150.92591907223687,0.02689063549041748,0.9045904229509117
150.964364701882,0.02687440812587738,0.904044540777248
151.00198434386402,0.02685847133398056,0.9035084333532504
151.0390874352306,0.026842691004276276,0.9029775892559962
151.07745830202475,0.026826336979866028,0.9024274462940164
151.1161177251488,0.026810437440872192,0.901892592043053
151.1533528859727,0.026794180274009705,0.901345707330962
151.19188457587734,0.026778273284435272,0.9008106024453918
151.2290861159563,0.02676231414079666,0.9002737431175738
151.2675011800602,0.026746220886707306,0.8997323723668328
151.30599323986098,0.02673054113984108,0.8992049118367706
151.34311860520393,0.02671491540968418,0.8986792684076081
151.38208277896047,0.026699012145400047,0.8981442888393412
151.42083236807957,0.02668321505188942,0.8976128808142216
151.45814586803317,0.026667773723602295,0.8970934405915778
151.4965384672396,0.02665192447602749,0.8965602781242106
151.53364315116778,0.026635976508259773,0.8960237947483027
151.5725368182175,0.02662033773958683,0.895497712708578
151.61076209507883,0.026604922488331795,0.8949791497070583
151.64785666391253,0.02658921666443348,0.8944508119558723
151.68545100698248,0.026573630049824715,0.8939264843583955
151.72393790911883,0.026558244600892067,0.8934089238953028
151.76239800220355,0.026542674750089645,0.8928851602256914
151.80095940595493,0.026527132838964462,0.8923623364358556
151.83815188286826,0.026511743664741516,0.8918446506554597
151.87541407393292,0.026495570316910744,0.8913005855826954
151.91424674913287,0.02647988684475422,0.8907729997353299
151.95298703480512,0.026463959366083145,0.8902372056045907
151.9900024230592,0.026448285207152367,0.889709933050484
152.02855778904632,0.026432257145643234,0.8891707553525526
152.065827452112,0.026416322216391563,0.8886347105872068
152.10456883907318,0.026401059702038765,0.8881212855951269
152.14349834015593,0.026385515928268433,0.8875983991466392
152.1806327388622,0.026370113715529442,0.8870802747556814
152.21912211505696,0.026354491710662842,0.8865547566438222
152.2565005221404,0.026338862255215645,0.8860289878973561
152.29506941884756,0.026322999969124794,0.8854953868194269
152.33375944802538,0.0263076089322567,0.8849776383803791
152.37097416818142,0.02629193104803562,0.8844502405089686
152.40972823416814,0.026275889948010445,0.8839106242004756
152.4483487289399,0.026259861886501312,0.8833714465025445
152.4870719080791,0.02624419517815113,0.8828444245830442
152.5258188038133,0.026229187846183777,0.882339583826248
152.56294006295502,0.026214316487312317,0.8818393171510264
152.60018222406507,0.02619946002960205,0.8813395517450183
152.6390925659798,0.02618439495563507,0.8808327685700192
152.67754997406155,0.026169553399086,0.8803335044332249
152.71462673600763,0.026154503226280212,0.8798272225274394
152.75325151719153,0.0261395126581192,0.8793229456985087
152.7918897778727,0.02612452208995819,0.8788186688695777
152.83060783986002,0.026109769940376282,0.8783224123480654
152.86764797614887,0.02609480917453766,0.8778191380575617
152.907694876194,0.026080071926116943,0.877323382805263
152.94649906782433,0.02606530487537384,0.8768266250145368
152.9850258808583,0.026050373911857605,0.8763243532624606
153.02219461183995,0.026035353541374207,0.8758190738951024
153.0609120829031,0.0260201096534729,0.8753062754895395
153.09795942017809,0.026005223393440247,0.8748055075451042
153.13675628090277,0.02599048614501953,0.8743097522928054
153.17545168893412,0.02597580850124359,0.8738160021173611
153.2127306559123,0.025960996747016907,0.873317740518994
153.25105343014002,0.02594609558582306,0.8728164713053451
153.28821425884962,0.025931477546691895,0.8723247262067555
153.32676163315773,0.025916725397109985,0.871828469685243
153.36517811892554,0.025901958346366882,0.871331711894517
153.40317653305829,0.02588707208633423,0.8708309439500816
153.4414497129619,0.025872334837913513,0.8703351886977828
153.4788839239627,0.02585768699645996,0.8698424410607659
153.51725739613175,0.025842860341072083,0.8693436781931851
153.5555603899993,0.025828257203102112,0.8688524343638091
153.5927891409956,0.025813564658164978,0.8683581829191513
153.63110639806837,0.025798678398132324,0.867857414974716
153.6683063651435,0.025783821940422058,0.8673576495687081
153.70687919808552,0.025769174098968506,0.866864901931691
153.74551971210167,0.025753960013389587,0.8663531060645555
153.78389030881226,0.025739192962646484,0.8658563482738293
153.82095938920975,0.02572457492351532,0.8653646031752397
153.85963759105653,0.02570997178554535,0.8648733593458637
153.89814671687782,0.025695160031318665,0.8643750977474965
153.93631884409115,0.025680378079414368,0.863877838687557
153.97336813388392,0.025665774941444397,0.8633865948581809
154.01037652185187,0.025650978088378906,0.8628888345290275
154.04868082888424,0.025636374950408936,0.8623975906996515
154.08703682385385,0.025621607899665833,0.8619008329089253
154.12534124124795,0.02560688555240631,0.8614055789258402
154.16225276188925,0.025592148303985596,0.8609098236735413
154.20046952692792,0.025577589869499207,0.8604200836518064
154.23874474922195,0.025562956929206848,0.8599278372840031
154.27694185404107,0.02554801106452942,0.8594250642627131
154.3140015299432,0.025533407926559448,0.8589338204333372
154.35226351302117,0.025518864393234253,0.8584445816808159
154.38932671304792,0.02550441026687622,0.8579583505435763
154.42790564522147,0.025489985942840576,0.8574731219447641
154.46649722615257,0.02547527849674225,0.8569783692308927
154.50383639382198,0.025460779666900635,0.8564906342860121
154.5422630859539,0.025445982813835144,0.8559928739568589
154.58071387419477,0.025431126356124878,0.8554931085508508
154.61919012991711,0.02541668713092804,0.8550073786828248
154.65787233784795,0.025402337312698364,0.854524656430081
154.6950963921845,0.025387853384017944,0.8540374227544142
154.73362195305526,0.025373056530952454,0.8535396624252607
154.7707923562266,0.025358572602272034,0.853052428749594
154.80928204301745,0.025344178080558777,0.8525682026892091
154.84778550080955,0.025329694151878357,0.8520809690135424
154.88493815716356,0.02531534433364868,0.8515982467607983
154.9234749651514,0.02530108392238617,0.8511185321233362
154.9607478431426,0.025286763906478882,0.8506368124090197
154.99936562310904,0.025272175669670105,0.8501460698488573
155.0378117938526,0.025257587432861328,0.849655327288695
155.07618262199685,0.025242701172828674,0.8491545593442597
155.11449135513976,0.025228172540664673,0.8486658218609519
155.15154165681452,0.025213509798049927,0.8481725729547214
155.19018973316997,0.025199010968208313,0.847684838009841
155.2288356460631,0.025184571743011475,0.847199108141815
155.26584793021902,0.025170162320137024,0.8467143808122165
155.30415764497593,0.025155648589134216,0.8462261445981225
155.34133209381253,0.02514106035232544,0.8457354020379602
155.37993078492582,0.025126665830612183,0.8452511759775752
155.41833992116153,0.0251120924949646,0.8447609346866265
155.45690930821002,0.02509768307209015,0.8442762073570279
155.49522132705897,0.025083184242248535,0.8437884724121476
155.5323865818791,0.025068819522857666,0.84330524889019
155.57107039215043,0.025054380297660828,0.8428195190221641
155.609490333125,0.025040045380592346,0.8423372980386338
155.64651688886806,0.025025635957717896,0.8418525707090353
155.68492892896757,0.025011494755744934,0.8413768662252824
155.72207832988352,0.024997174739837646,0.8408951465109658
155.76046319911256,0.024982929229736328,0.8404159331427173
155.80024845292792,0.024968788027763367,0.8399402286589644
155.83727621100843,0.024954557418823242,0.8394615165599297
155.87577131623402,0.024940431118011475,0.8389863133453905
155.913987218868,0.024926185607910156,0.8385070999771421
155.95223818486556,0.02491198480129242,0.8380293904165347
155.98918043309823,0.024897858500480652,0.8375541872019955
156.0275198528543,0.024883374571800232,0.8370669535263285
156.06567769823596,0.024869173765182495,0.8365892439657211
156.10369600215927,0.0248548686504364,0.8361080255206182
156.1418035919778,0.02484065294265747,0.8356298146907972
156.17872047191486,0.024826526641845703,0.8351546114762579
156.2170659210533,0.024812445044517517,0.8346809120693596
156.2555449209176,0.02479839324951172,0.8342082152008887
156.2938064429909,0.024784371256828308,0.8337365208708449
156.33228688593954,0.024770349264144897,0.8332648265408014
156.36943978304043,0.024756088852882385,0.8327851119033394
156.4079453041777,0.02474193274974823,0.8323089061503728
156.4461669260636,0.0247279554605484,0.8318387156279701
156.4829899640754,0.024713978171348572,0.8313685251055672
156.52115615224466,0.024700075387954712,0.8309008409292329
156.55815766984597,0.024685963988304138,0.8304261389839073
156.59641438396648,0.02467179298400879,0.8299494319617271
156.63451241981238,0.02465781569480896,0.8294792414393244
156.6728103668429,0.024643674492836,0.8290035369555715
156.71099094720557,0.024629414081573486,0.8285238223181094
156.74825510103256,0.024615362286567688,0.8280511254496384
156.78666330501437,0.02460116147994995,0.8275734158890311
156.82491660490632,0.024587184190750122,0.8271032253666284
156.86350059416145,0.02457331120967865,0.8266365437287211
156.90217746421695,0.024559378623962402,0.8261678570139593
156.94060555798933,0.024545490741729736,0.8257006741068385
156.97778856987134,0.024531587958335876,0.8252329899305041
157.01654267683625,0.024517759680747986,0.8247678121002378
157.05474135279655,0.02450372278690338,0.8242956165009805
157.0918395081535,0.024489611387252808,0.823820914555655
157.13016234198585,0.024475648999214172,0.8233512253024659
157.16873112879694,0.0244617760181427,0.8228845436645587
157.20740412315354,0.02444782853126526,0.8224153556805832
157.2443919298239,0.0244339257478714,0.8219476715042486
157.28158371616155,0.02442021667957306,0.8214865038276916
157.32021791115403,0.024406418204307556,0.8210223285358528
157.35845245188102,0.02439257502555847,0.820556649436373
157.39689217414707,0.024378716945648193,0.8200904690676794
157.4343283381313,0.02436484396457672,0.8196237874297722
157.4726607678458,0.02435089647769928,0.8191545994457967
157.51135266013443,0.02433699369430542,0.8186869152694622
157.5485848071985,0.024323105812072754,0.8182197323623415
157.58684312412515,0.02430933713912964,0.8177565596089299
157.6252528699115,0.02429555356502533,0.8172928855863045
157.66393162310123,0.024281799793243408,0.8168302141021065
157.70224863896146,0.02426806092262268,0.8163680438871221
157.74086080119014,0.024254292249679565,0.8159048711337106
157.77808629721403,0.024240419268608093,0.8154381894958034
157.8164257472381,0.02422662079334259,0.8149740142039644
157.85481070587412,0.0242130309343338,0.8145168566811165
157.89326727204025,0.024199366569519043,0.8140571928122006
157.93154384708032,0.024185672402381897,0.8135965264048571
157.9685061662458,0.024171993136405945,0.8131363612667274
158.00703676510602,0.024158328771591187,0.8126766973978112
158.0441629011184,0.024144649505615234,0.8122165322596815
158.08239136310294,0.024131029844284058,0.8117583721984064
158.1205530948937,0.024117380380630493,0.8112992095987039
158.15871750982478,0.024103835225105286,0.810843555883497
158.19580418709666,0.02409026026725769,0.8103868996298629
158.23462226008996,0.024076536297798157,0.8099252306840922
158.27279003988951,0.02406299114227295,0.8094695769688851
158.3097306760028,0.024049267172813416,0.8090079080231145
158.3480496648699,0.024035722017288208,0.8085522543079076
158.38652877602726,0.024022176861763,0.8080966005927007
158.425029899925,0.024008706212043762,0.807643453223562
158.46326451189816,0.023994997143745422,0.807182285547005
158.50138240680099,0.02398158609867096,0.8067311432547208
158.5384143711999,0.023968040943145752,0.806275489539514
158.5765611291863,0.023954346776008606,0.8058148231321706
158.61338467802852,0.02394089102745056,0.8053621770322458
158.65153807681054,0.023927345871925354,0.8049065233170387
158.6914199781604,0.023913711309432983,0.80444786198655
158.72948310989887,0.023900195956230164,0.8039932108097704
158.76649275003,0.023886770009994507,0.8035415672482726
158.80485888989642,0.0238732248544693,0.8030859135330658
158.84311059722677,0.023859620094299316,0.8026282547410042
158.8806511098519,0.023846134543418884,0.8021746061026519
158.91923207510263,0.023832768201828003,0.8017249676180088
158.95773168606684,0.023819416761398315,0.8012758304025794
158.9961142721586,0.023805931210517883,0.8008221817642271
159.03461397299543,0.02379247546195984,0.800369535664302
159.072783166077,0.023778989911079407,0.7999158870259497
159.1097642132081,0.02376551926136017,0.799462739656811
159.1483806609176,0.0237521231174469,0.7990120986337406
159.18680260609835,0.023738712072372437,0.7985609563414566
159.2252104091458,0.023725345730781555,0.7981113178568134
159.26333036692813,0.023711875081062317,0.7976581704876747
159.30028625717387,0.02369849383831024,0.7972080307338181
159.33862773980945,0.02368508279323578,0.7967568884415339
159.3769378052093,0.023671790957450867,0.7963097563029591
159.41529137594625,0.023658454418182373,0.7958611203567433
159.45234365109354,0.023645102977752686,0.7954119831413139
159.48956752521917,0.023631632328033447,0.7949588357721752
159.52786026522517,0.023618236184120178,0.7945081947491047
159.56618207786232,0.023604601621627808,0.7940495334186161
159.60465505998582,0.02359120547771454,0.7935988923955455
159.64272221783176,0.02357792854309082,0.7931522615261843
159.6807327112183,0.023564383387565613,0.7926966078109774
159.71771662309766,0.023551031947135925,0.7922474705955479
159.75608508614823,0.023537680506706238,0.7917983333801184
159.79416250111535,0.0235244482755661,0.7913532063183981
159.8323420691304,0.023511424660682678,0.790915097025669
159.87059896392748,0.023498088121414185,0.7904664610794532
159.90747567405924,0.02348482608795166,0.7900203314793056
159.9460865240544,0.02347162365913391,0.7895762069560126
159.98444403102621,0.02345845103263855,0.789133084971147
160.02142369607463,0.023445293307304382,0.7886904642554948
160.05983262090012,0.02343212068080902,0.7882473422706293
160.09837639983743,0.02341906726360321,0.7878082304394728
160.1366587341763,0.023405879735946655,0.7873646071853934
160.17511551082134,0.02339284121990204,0.7869259966234505
160.21327255479991,0.023379728198051453,0.7864848797154396
160.249931585975,0.023366600275039673,0.7860432615382147
160.2882917369716,0.023353591561317444,0.7856056535146992
160.32618720596656,0.02334059774875641,0.7851685467603974
160.36426053382456,0.023327231407165527,0.7847189082757542
160.40262720594183,0.02331414818763733,0.7842787939061704
160.43942027911544,0.023301035165786743,0.7838376769981593
160.47768843080848,0.02328789234161377,0.7833955575517211
160.51617764681578,0.02327480912208557,0.7829554431821371
160.55452749319375,0.0232619047164917,0.7825213440431171
160.59254861203954,0.023248791694641113,0.7820802271351062
160.6306050340645,0.023235753178596497,0.7816416165731633
160.66868485184386,0.02322252094745636,0.7811964895114429
160.70567162707448,0.023209378123283386,0.7807543700650046
160.7439209111035,0.023196235299110413,0.7803122506185662
160.7821765942499,0.023183181881904602,0.7798731387874097
160.8204308259301,0.023169875144958496,0.7794255053796212
160.85744883911684,0.023156851530075073,0.778987396086892
160.8958887201734,0.023143768310546875,0.7785472817173082
160.93428480625153,0.02313089370727539,0.7781141851167155
160.97281469404697,0.02311791479587555,0.7776775796316273
161.01125390501693,0.02310486137866974,0.7772384678004708
161.04835373116657,0.023091793060302734,0.7767988547001007
161.0867540128529,0.023078560829162598,0.7763537276383804
161.1251975512132,0.023065537214279175,0.7759156183456511
161.16337682818994,0.023052453994750977,0.7754755039760675
161.20180232916027,0.023039579391479492,0.7750424073754747
161.2388705178164,0.02302667498588562,0.7746083082364548
161.27712747314945,0.023013681173324585,0.7741712014821528
161.31430598907173,0.0230008065700531,0.7737381048815601
161.35255060484633,0.02298790216445923,0.7733040057425401
161.390979019925,0.022974863648414612,0.7728653951805973
161.4305794048123,0.02296207845211029,0.7724353061952864
161.46901900600642,0.02294926345348358,0.7720042146715483
161.50768464896828,0.022936537861824036,0.7715761307630922
161.54486193321645,0.02292361855506897,0.7711415303548584
161.5831711469218,0.022910863161087036,0.770712443907975
161.6217194730416,0.022898003458976746,0.7702798485765959
161.66012205788866,0.022885039448738098,0.7698437443607213
161.69715990219265,0.022872239351272583,0.7694131541061968
161.73568848799914,0.022859573364257812,0.7689870752745953
161.77409036224708,0.022846758365631104,0.7685559837508572
161.81237954599783,0.022834017872810364,0.7681273985731873
161.85101622482762,0.022821038961410522,0.7676907930880991
161.88971067219973,0.02280832827091217,0.7672632104488565
161.9283478418365,0.022795602679252625,0.7668351265404003
161.96685917116702,0.0227825790643692,0.7663970172476711
162.00403840793297,0.022769808769226074,0.7659674295315739
162.0423211818561,0.02275700867176056,0.7655368392770495
162.0807680040598,0.022744446992874146,0.7651142693299434
162.11956458492205,0.022731587290763855,0.7646816739985643
162.15852609509602,0.02271866798400879,0.7642470735903307
162.197011356242,0.02270616590976715,0.7638265087200793
162.23432278214023,0.022693365812301636,0.7633959184655548
162.2716761631891,0.022680670022964478,0.7629688370955259
162.31025712704286,0.022668033838272095,0.7625437608023515
162.3490569628775,0.022655069828033447,0.762107656586477
162.38773442385718,0.022642046213150024,0.7616695472937478
162.42623926419765,0.022629037499427795,0.7612319392702322
162.46464376198128,0.022616371512413025,0.7608058604386305
162.50314488681033,0.022603631019592285,0.7603772752609608
162.54157563392073,0.0225907564163208,0.7599441786603681
162.5802319929935,0.022578030824661255,0.7595160947519118
162.61860584607348,0.02256530523300171,0.7590880108434556
162.6555721112527,0.022552594542503357,0.7586604282042131
162.69410351105034,0.022539883852005005,0.7582328455649705
162.73239086195827,0.022527143359184265,0.7578042603873006
162.77073027193546,0.0225144624710083,0.7573776802864853
162.80919635389,0.02250179648399353,0.7569516014548838
162.84797892300412,0.022489070892333984,0.7565235175464275
162.88570758979768,0.0224764347076416,0.7560984412532532
162.92462097713724,0.02246396243572235,0.755678878921429
162.9621032020077,0.022451385855674744,0.7552558077051092
163.0012970129028,0.022438794374465942,0.754832235219576
163.0401565991342,0.022426307201385498,0.7544121716185381
163.07890170207247,0.022413700819015503,0.7539880978637911
163.1178728970699,0.022401154041290283,0.7535660291858987
163.15641196910292,0.022388696670532227,0.7531469681232882
163.19501963397488,0.022376105189323425,0.7527233956377548
163.23368524806574,0.02236354351043701,0.7523008256906487
163.27251647086814,0.02235083281993866,0.7518732430514061
163.31155636906624,0.022338509559631348,0.7514586934117184
163.35044689197093,0.022326231002807617,0.7510456475796717
163.38808067608625,0.02231377363204956,0.7506265865170612
163.4268936519511,0.022300943732261658,0.7501949937241095
163.46569815510884,0.022288501262664795,0.7497764339307126
163.50448988797143,0.02227604389190674,0.749357372868102
163.54187049902976,0.022263482213020325,0.748934802920996
163.58102249819785,0.022251158952713013,0.7485202532813082
163.619862313848,0.022238880395889282,0.7481072074492615
163.65872581582516,0.02222631871700287,0.7476846375021554
163.69629128696397,0.022214025259017944,0.747271090400895
163.735245406162,0.02220173180103302,0.7468575432996347
163.7740166890435,0.022189289331436157,0.7464389835062378
163.8126848861575,0.02217690646648407,0.7460224287896955
163.85011429013684,0.022164776921272278,0.7456143956497853
163.8887227368541,0.022152632474899292,0.7452058612406613
163.92740635713562,0.022140562534332275,0.7447998331776057
163.96619712002575,0.02212829887866974,0.7443872886147727
164.0036022379063,0.022116050124168396,0.7439752453211532
164.04251148924232,0.022103890776634216,0.7435662096428156
164.0811261748895,0.022091761231422424,0.7431581765029054
164.11992316693068,0.022079676389694214,0.7427516471706361
164.15874917292967,0.022067531943321228,0.7423431127615122
164.19889592379332,0.0220554918050766,0.7419380872368837
164.23780917096883,0.022043377161026,0.7415305553661872
164.2764154751785,0.022031262516975403,0.7411230234954905
164.31527605187148,0.022019222378730774,0.7407179979708622
164.35419317614287,0.02200719714164734,0.7403134737154475
164.39182423520833,0.02199500799179077,0.7399034354986826
164.4309645248577,0.021982744336128235,0.7394908909358496
164.46961928205565,0.02197064459323883,0.7390838603343666
164.5082840938121,0.021958664059638977,0.7386808398865929
164.54681150894612,0.021946430206298828,0.7382692978621871
164.5854083080776,0.021934300661087036,0.7378612647222769
164.62402360513806,0.021922171115875244,0.7374532315823665
164.66146268416196,0.02191019058227539,0.7370502111345928
164.7007088251412,0.021897941827774048,0.7366381678409734
164.73990877484903,0.021885782480239868,0.7362291321626359
164.7787723368965,0.02187362313270569,0.7358200964842982
164.81633866904303,0.021861597895622253,0.7354155722288835
164.85538859292865,0.021849721670150757,0.7350160606656053
164.89426233014092,0.021837711334228516,0.7346120376794042
164.933528711088,0.02182576060295105,0.7342100197700578
164.97219378408045,0.02181375026702881,0.7338059967838567
165.01115093706176,0.021801814436912537,0.733404480143724
165.04997856495902,0.02178993821144104,0.7330049685804456
165.08900483325124,0.02177797257900238,0.7326024494018856
165.12773484410718,0.0217658132314682,0.7321934137235481
165.16538352007046,0.021753579378128052,0.7317818716991422
165.20454878779128,0.02174168825149536,0.7313818588666503
165.24338460806757,0.021729692816734314,0.730978337149663
165.2821175530553,0.02171790599822998,0.7305818332016666
165.32127578090876,0.021706223487854004,0.7301888381381658
165.3604421308264,0.02169455587863922,0.7297963443438786
165.39929336402565,0.021682843565940857,0.7294023467419506
165.43815735680982,0.021671071648597717,0.7290063440631679
165.47584998002276,0.02165938913822174,0.7286133489996672
165.5146985091269,0.02164764702320099,0.7282183488593118
165.55364194186404,0.02163603901863098,0.7278278601418793
165.5924070761539,0.02162441611289978,0.7274368701552331
165.63003585208207,0.021612584590911865,0.7270388623995957
165.669242864009,0.02160094678401947,0.7266473711437359
165.70805229386315,0.02158939838409424,0.7262588875031579
165.74713454721496,0.02157779037952423,0.7258683987857254
165.78617175109684,0.021566256880760193,0.7254804164143612
165.82525685895234,0.02155454456806183,0.7250864188124331
165.86427180003375,0.021542951464653015,0.7246964313642141
165.90319616394117,0.02153146266937256,0.7243099528004908
165.94090826623142,0.021519869565963745,0.723919965352272
165.97976222308353,0.021508172154426575,0.7235264690195575
166.0187248950824,0.021496638655662537,0.7231384866481932
166.05760271893814,0.02148495614528656,0.7227454915846925
166.09658976783976,0.02147337794303894,0.7223560054056872
166.13564930623397,0.021461576223373413,0.7219590001884773
166.17478466918692,0.021449953317642212,0.721568010201831
166.21246215887368,0.0214383602142334,0.7211780227536121
166.25139259221032,0.021426841616630554,0.7207905416514615
166.2903095651418,0.02141524851322174,0.7204005542032427
166.32942715100944,0.021403715014457703,0.7200125718318783
166.36734262108803,0.021392181515693665,0.719624589460514
166.40631682099774,0.021380603313446045,0.7192351032815087
166.44545437721536,0.021369248628616333,0.7188531361407082
166.48448740597814,0.021357864141464233,0.7184701664614805
166.52342473901808,0.021346494555473328,0.7180876980514663
166.56210072804242,0.021335184574127197,0.7177072347183068
166.59947826480493,0.02132369577884674,0.7173207561545835
166.63854485424235,0.021312177181243896,0.7169332750524328
166.67740496108308,0.02130083739757538,0.7165518091808459
166.7167375618592,0.02128945291042328,0.716168839501618
166.75569409504533,0.021277964115142822,0.7157823609378947
166.79453983111307,0.02126675844192505,0.7154054064892308
166.83314052596688,0.02125556766986847,0.7150289533097803
166.87200566008687,0.021244332194328308,0.714650996322689
166.9108632528223,0.021233096718788147,0.7142730393355977
166.948462003842,0.021221786737442017,0.7138925760024382
166.98746237298474,0.02121056616306305,0.7135151202845605
167.02629391709343,0.021199405193328857,0.7131396696435375
167.0653520929627,0.021188169717788696,0.7127617126564462
167.1054162401706,0.021176889538764954,0.7123822518617139
167.1438910951838,0.0211656391620636,0.7120037936054089
167.18266580300406,0.021154165267944336,0.7116178163108993
167.2215593601577,0.021142855286598206,0.7112373529777396
167.26034030783921,0.0211314857006073,0.7108548845677255
167.29931155312806,0.02112036943435669,0.7104809377343434
167.33847176423296,0.02110910415649414,0.7101019782088247
167.37727224081755,0.02109794318675995,0.7097265275678017
167.41624781209975,0.021086782217025757,0.7093510769267786
167.45505781285465,0.02107568085193634,0.7089776313626102
167.49257361888885,0.02106456458568573,0.7086036845292281
167.53169554192573,0.021053418517112732,0.7082287351574186
167.56981082307175,0.021042421460151672,0.7078587984777457
167.60886146780103,0.021031230688095093,0.7074823452982952
167.647492678836,0.02102014422416687,0.7071094010033405
167.6865402702242,0.021009042859077454,0.706735955439172
167.72522330889478,0.02099791169166565,0.7063615073365762
167.76399599388242,0.02098679542541504,0.705987560503194
167.80284960195422,0.020975694060325623,0.7056141149390256
167.84030313417315,0.020964741706848145,0.7052456820669936
167.87900777580217,0.020953595638275146,0.7048707326951842
167.91782937385142,0.020942702889442444,0.7045043049000068
167.95651781186461,0.02093176543712616,0.7041363732971885
167.99529905989766,0.020920783281326294,0.7037669378867292
168.03413576213643,0.020909875631332397,0.7034000088223381
168.07269672723487,0.020898982882499695,0.7030335810271608
168.11130193900317,0.020887866616249084,0.7026596341937786
168.14997522393242,0.0208769291639328,0.7022917025909603
168.1885954188183,0.02086612582206726,0.7019282824110648
168.2274883859791,0.020855233073234558,0.7015618546158875
168.26622105017304,0.020844489336013794,0.7012004395128465
168.30495943315327,0.020833700895309448,0.7008375206021646
168.34358001779765,0.020822763442993164,0.7004695889993463
168.38211967097595,0.02081190049648285,0.7001041637425962
168.42075334582478,0.02080090343952179,0.6997342270629233
168.4595541539602,0.020790129899978638,0.6993718094214552
168.49842607881874,0.02077941596508026,0.6990113968568415
168.5371740059927,0.02076868712902069,0.6986504830230142
168.57591248024255,0.02075803279876709,0.6982920755352552
168.61462627584115,0.0207473486661911,0.697932665509069
168.65353980381042,0.020736604928970337,0.6975712504060281
168.6923623639159,0.020725980401039124,0.6972138454566963
168.73107588011771,0.02071528136730194,0.6968539341612964
168.76864659786224,0.020704597234725952,0.69649452413511
168.80733237182721,0.020694002509117126,0.6961381217242056
168.8460114649497,0.020683452486991882,0.6957832231209422
168.88474478106946,0.020672813057899475,0.695425316902397
168.92349050519988,0.020662128925323486,0.6950659068762106
168.9622069550678,0.020651623606681824,0.694712512080588
169.000885959249,0.020641103386878967,0.6943586160157519
169.0396383232437,0.020630642771720886,0.6940067250277704
169.078410807997,0.020620018243789673,0.6936493200784386
169.11704109795392,0.020609542727470398,0.6932969278212434
169.1556169060059,0.020599082112312317,0.6929450368332618
169.1943100411445,0.020588621497154236,0.6925931458452802
169.23281522095203,0.020578250288963318,0.6922442624725805
169.27170141786337,0.020567774772644043,0.6918918702153853
169.31043485412374,0.020557329058647156,0.6915404804966174
169.34897835180163,0.02054697275161743,0.6911920983931314
169.38751678308472,0.020536601543426514,0.6908432150204318
169.42627678904682,0.020526155829429626,0.6904918253016639
169.46532150590792,0.02051587402820587,0.690145949544246
169.50379637023434,0.020505592226982117,0.6898000737868283
169.54239529324695,0.020495250821113586,0.6894521929525559
169.5810913532041,0.02048499882221222,0.6891073197335654
169.61980713205412,0.020474717020988464,0.6887614439761476
169.6585147981532,0.020464465022087097,0.6884165707571571
169.69717584410682,0.020454198122024536,0.688071196268953
169.73604554589838,0.02044391632080078,0.6877253205115352
169.77461249986663,0.020433470606803894,0.6873739307927673
169.8134364420548,0.020423218607902527,0.6870290575737767
169.85212484002113,0.020412713289260864,0.6866756627781543
169.89229222293943,0.02040240168571472,0.6863287844823092
169.93106822296977,0.02039220929145813,0.6859859163401734
169.96988918120041,0.02038198709487915,0.6856420456596102
170.00863926205784,0.020371705293655396,0.6852961699021923
170.04723724303767,0.02036149799823761,0.6849528004908428
170.0862563708797,0.02035127580165863,0.6846089298102797
170.12523677013814,0.02034112811088562,0.6842675654757847
170.16394175216556,0.020330876111984253,0.6839226922567941
170.20297503098845,0.020320415496826172,0.6835708012688126
170.2418863759376,0.02031029760837555,0.683230439472745
170.28099348582327,0.020300209522247314,0.6828910802151047
170.31979000708088,0.02029016613960266,0.6825532247651052
170.35849565081298,0.020280063152313232,0.6822133642382513
170.39731835201383,0.020269930362701416,0.68187250117297
170.43608984490857,0.020259857177734375,0.6815336431845432
170.4750010999851,0.02024972438812256,0.681192780119262
170.51358883501962,0.02023974061012268,0.6808569297461171
170.55227075424045,0.020229622721672058,0.6805165679500496
170.5912971822545,0.020219743251800537,0.6801842264614002
170.63043648097664,0.020209670066833496,0.6798453684729736
170.66907512396574,0.020199522376060486,0.6795040041384787
170.7077757199295,0.020189553499221802,0.6791686550345475
170.74641053611413,0.020179539918899536,0.6788318021229753
170.78500709496439,0.020169511437416077,0.6784944479421896
170.8239590912126,0.02015957236289978,0.6781601013766857
170.8627572148107,0.020149752497673035,0.6778297649648911
170.90138947684318,0.020139798521995544,0.6774949171301736
170.9401728590019,0.0201299786567688,0.6771645807183789
170.97906306106597,0.020120158791542053,0.6768342443065842
171.01757364114746,0.020110279321670532,0.676501902817935
171.0563565720804,0.020100325345993042,0.6761670549832175
171.09513985319063,0.02009040117263794,0.6758332096869273
171.13381562102586,0.020080476999282837,0.6754993643906371
171.17239823983982,0.020070597529411316,0.6751670229019878
171.21111844480038,0.020060747861862183,0.6748356839517659
171.24984202580526,0.020050719380378723,0.6744983297709801
171.28875081706792,0.020040690898895264,0.6741609755901944
171.32735686097294,0.02003064751625061,0.673823120140195
171.3657722058706,0.020020782947540283,0.6734912799207593
171.40432228520513,0.020010560750961304,0.6731474092401961
171.4426031569019,0.02000066637992859,0.6728145664823332
171.480784738902,0.01999048888683319,0.6724721996094111
171.519406395033,0.01998022198677063,0.6721268251212069
171.5577859459445,0.01997019350528717,0.6717894709404212
171.59611715422943,0.0199597030878067,0.6714365774140123
171.63487492688,0.01994958519935608,0.6710962156179446
171.67393372487277,0.019939064979553223,0.6707423195531085
171.71320001594722,0.019928783178329468,0.6703964437956906
171.75264025013894,0.019917666912078857,0.6700224969623085
171.79193373210728,0.01990668475627899,0.6696530615518493
171.8309402312152,0.019895926117897034,0.6692911451795948
171.86995038483292,0.019885286688804626,0.6689332389610494
171.9090314861387,0.01987449824810028,0.6685703200503675
171.94824310485274,0.01986338198184967,0.6681963732169854
171.9874613629654,0.019852593541145325,0.6678334543063036
172.0266161058098,0.01984177529811859,0.6674695328571945
172.06604098714888,0.019830092787742615,0.6670765377936937
172.10530676692724,0.019818484783172607,0.6666860490762612
172.1443329951726,0.019806981086730957,0.666299069243324
172.18335054116324,0.019795984029769897,0.6659291325636512
172.22280379384756,0.019784316420555115,0.6655366387693641
172.26214338606223,0.019772425293922424,0.6651366259368722
172.3011199501343,0.019760802388191223,0.664745635950226
172.34017659397796,0.01974894106388092,0.6643466256561614
172.3792565939948,0.01973731815814972,0.6639556356695152
172.41876874584705,0.019725307822227478,0.6635516126833141
172.45815066201612,0.019713297486305237,0.6631475896971131
172.4974600179121,0.019701048731803894,0.6627355464034936
172.53649173490703,0.01968836784362793,0.6623089663026784
172.57548112794757,0.019675657153129578,0.6618813836634359
172.61461083311588,0.01966308057308197,0.6614583124471161
172.6541024041362,0.019650444388389587,0.6610332361539418
172.6932125701569,0.019637465476989746,0.6605966306688535
172.73379634181038,0.01962485909461975,0.6601725569141065
172.7731646168977,0.019611239433288574,0.6597143968528314
172.81248431885615,0.019597411155700684,0.6592492190225652
172.85164397908375,0.01958400011062622,0.6587980767302811
172.89084868691862,0.01957063376903534,0.6583484382456379
172.93008737592027,0.01955665647983551,0.6578782477232352
172.96907914290205,0.01954348385334015,0.6574351257383696
173.0084592658095,0.0195293128490448,0.6569584187161894
173.04784312518314,0.01951591670513153,0.656507777693119
173.0869518169202,0.019502267241477966,0.6560486150934165
173.1261328002438,0.01948779821395874,0.6555618826869634
173.16533010685816,0.01947370171546936,0.6550876820108514
173.20441940100864,0.01946026086807251,0.6546355371801401
173.24355996213853,0.01944562792778015,0.6541432908123368
173.28274905588478,0.019432321190834045,0.6536956574045483
173.32203771080822,0.019418060779571533,0.6532159427670863
173.3611480970867,0.019403502345085144,0.6527262027453512
173.40027984511107,0.019389629364013672,0.6522595211074441
173.43935391586274,0.019375964999198914,0.651799857238528
173.47842558287084,0.019361361861228943,0.6513086134091519
173.51731059793383,0.019347459077835083,0.6508409292328176
173.55655711889267,0.019332751631736755,0.650346176518946
173.59554020222276,0.019319343147799373,0.649895120382308
173.63441936811432,0.01930631580762565,0.6494568857722754
173.67331044282764,0.019293079851195216,0.6490116333932516
173.71221671020612,0.01928017125464976,0.6485773932722654
173.7511367779225,0.019267539959400892,0.6481524814580518
173.79028139496222,0.01925373449921608,0.6476880711962689
173.82931886101142,0.019240959780290723,0.6472583346658739
173.86826930521056,0.019227695651352406,0.6468121345747433
173.90737201925367,0.019214019645005465,0.6463520790892541
173.94636845216155,0.019200862618163228,0.6459094818705964
173.98542969394475,0.019187969155609608,0.6454757508511552
174.02447884716094,0.019174614222720265,0.6450264961507537
174.06323301512748,0.019161276519298553,0.6445778210428805
174.10226049507037,0.01914803311228752,0.64413231802925
174.14142165798694,0.019134819274768233,0.6436878097217154
174.1804063329473,0.01912195375189185,0.6432550185820497
174.21952267782763,0.019108950858935714,0.6428176063668207
174.25825822679326,0.019095740979537368,0.642373231208921
174.29742224421352,0.019082369282841682,0.6419234125806542
174.33627264713868,0.019069174071773887,0.6414795308596366
174.37520205881447,0.01905516884289682,0.6410084004574583
174.41404440021142,0.01904186327010393,0.640560806211327
174.45276820100844,0.019028773996978998,0.6401204882011253
174.4914127229713,0.019015995494555682,0.639690624395344
174.53061552811414,0.019003051740583032,0.6392552015923066
174.5698906229809,0.01898982626153156,0.638810301668199
174.60873270314187,0.01897695369552821,0.6383772736005064
174.64778455998749,0.01896431838395074,0.6379522266785752
174.68670469801873,0.01895143766887486,0.6375189244792815
174.7257207510993,0.0189390234882012,0.6371013163141575
174.76482973480597,0.018925829732324928,0.6366574835452115
174.80376826087013,0.01891281607095152,0.6362197090846523
174.84263819316402,0.01889973593642935,0.6357796984934604
174.8814627272077,0.018886776000726968,0.6353437313433865
174.92039187811315,0.01887354237260297,0.6348985572876774
174.9592268471606,0.018860841926652938,0.6344713192710193
174.99800250679255,0.018847073195502162,0.6340081445595247
175.03676512697712,0.018833831476513296,0.6335626983302973
175.07572945207357,0.018820659024640918,0.6331195822196802
175.11453939415514,0.018807513755746186,0.6326773805337615
175.15313121583313,0.018794434261508286,0.6322373914814811
175.19196398183703,0.01878070569364354,0.631775567847164
175.23090746579692,0.01876736100530252,0.631326657769347
175.26961792679504,0.0187539208563976,0.6308745364356301
175.308680200018,0.018740444560535252,0.6304211991324533
175.34751627082005,0.01872694492340088,0.6299670766380475
175.3865404361859,0.01871319068595767,0.6295043894891866
175.42546415887773,0.01869985571829602,0.6290558064112082
175.46444400819018,0.018685933260712773,0.6285874604028651
175.5034961849451,0.018672483216505498,0.6281350061950609
175.54252332495525,0.018658771528862417,0.6276737504047749
175.58130519511178,0.018645260366611183,0.6272192402099616
175.61995495390147,0.01863121788483113,0.6267468566347492
175.65887838695198,0.018617970636114478,0.6263012243876496
175.69773871498182,0.018604041717480868,0.6258326610321082
175.7368685998954,0.018590428575407714,0.6253747202761141
175.77573983510956,0.018576902628410608,0.624919712728253
175.81500882003456,0.01856356329517439,0.6244709827940595
175.85401678085327,0.018550166045315564,0.6240203045674148
175.89308813679963,0.018536107207182795,0.623547370770917
175.93215485708788,0.01852315291762352,0.6231115935548809
175.97100197523832,0.01851015631109476,0.6226743928126015
176.0113002359867,0.018497906625270844,0.6222623181896562
176.05042898887768,0.01848522201180458,0.6218356127715375
176.0895265461877,0.018472702242434025,0.6214144526440949
176.1286702021025,0.018460050225257874,0.620988843752381
176.1677782041952,0.018447063863277435,0.6205519876326859
176.2069806791842,0.018434145487844944,0.6201174185537781
176.2459786348045,0.01842090580612421,0.619672040857451
176.2850230098702,0.018407756462693214,0.6192297021057317
176.3239567889832,0.018394820392131805,0.6187945377696327
176.36294048419222,0.018381820991635323,0.6183572430393757
176.40193050680682,0.018368679098784924,0.6179151549222631
176.44086033990607,0.018355529755353928,0.6174728161705438
176.47961530881003,0.01834366749972105,0.6170737745471534
176.51818359503523,0.018331637606024742,0.6166690936451095
176.5571398078464,0.01832008920609951,0.6162806100045315
176.59632957400754,0.01830823626369238,0.6158818816743996
176.63548964401707,0.018296455033123493,0.6154855657023584
176.67452795105055,0.018284788355231285,0.6150931032373971
176.71352931205183,0.018273087218403816,0.6146994815873792
176.7528434759006,0.018260804004967213,0.6142862791087033
176.79177351901308,0.018249429762363434,0.6139036540520598
176.8308579949662,0.0182380061596632,0.6135193685411462
176.86976557504386,0.018226006999611855,0.6131157215068553
176.90873354580253,0.018213991075754166,0.6127115105446992
176.94753704685718,0.018201920203864574,0.6123054511523176
176.98645473085344,0.018189954571425915,0.6119029319737576
177.0254797381349,0.01817820407450199,0.6115076498694695
177.06452052900568,0.01816639583557844,0.6111104253469785
177.10347070218995,0.018155028112232685,0.6107280195956161
177.1422926420346,0.018143247812986374,0.6103317349529008
177.1811419231817,0.018131407909095287,0.6099334452333307
177.22002234123647,0.018119576387107372,0.6095354374776935
177.25880067516118,0.0181077653542161,0.609138118967225
177.2976832059212,0.01809593942016363,0.6087402991875429
177.33640157990158,0.018083994276821613,0.6083384692541516
177.37531394604594,0.018072331324219704,0.6079461321064936
177.41426414996386,0.01806042715907097,0.6075456806634398
177.45317044714466,0.018048666417598724,0.6071500539365674
177.4920514258556,0.018036458641290665,0.6067393891332855
177.53116164216772,0.018024398013949394,0.6063336743634884
177.5700848242268,0.01801248826086521,0.6059330349444794
177.60906225908548,0.01800102088600397,0.6055472769552507
177.6482064658776,0.017989367246627808,0.6051552531008513
177.68724200921133,0.017977597191929817,0.6047593130807204
177.72609100025147,0.01796569675207138,0.60435898695497
177.76506728306413,0.017953854985535145,0.6039606345767483
177.80388187197968,0.01794177759438753,0.6035543558790858
177.84244947694242,0.017930081114172935,0.6031608908756972
177.88110113004223,0.01791861467063427,0.6027751642157944
177.91982613317668,0.01790663320571184,0.6023721124386948
177.95862607983872,0.017894547432661057,0.6019655517770995
177.9974657758139,0.01788254175335169,0.6015616854375279
178.03619957296178,0.0178704634308815,0.6011553754105394
178.07480932306498,0.01785857416689396,0.6007554252366993
178.1136033302173,0.01784697826951742,0.6003653438005029
178.1522050970234,0.0178353451192379,0.5999740091912723
178.19094633497298,0.01782355923205614,0.5995775365726018
178.2297615450807,0.017811461351811886,0.5991705686297706
178.26875685714185,0.0177993755787611,0.5987640079681754
178.3075336390175,0.017787576653063297,0.598367096738943
178.346651526168,0.017776377499103546,0.59799036159556
178.38573599187657,0.017764555290341377,0.5975926671331813
178.4246453042142,0.01775255799293518,0.5971890827575421
178.46338298683986,0.017740491777658463,0.5967831800117899
178.50233497284353,0.017728667706251144,0.5963854228907594
178.5411848849617,0.017716897651553154,0.5959894828706285
178.5801753900014,0.017704796977341175,0.5955824209398196
178.61898411996663,0.017692853696644306,0.59518065366508
178.65779233910143,0.01768099144101143,0.5947816120416896
178.69641470722854,0.017669031396508217,0.5943792808390845
178.73524102382362,0.017656834796071053,0.5939689919877129
178.77400708990172,0.01764455158263445,0.5935557895090369
178.81281246384606,0.017632446251809597,0.5931485709315988
178.85168063407764,0.017620157450437546,0.5927351804769677
178.89054107200354,0.017607885412871838,0.5923223539502019
178.92970739211887,0.017595764249563217,0.5919146027742244
178.96833638008684,0.01758340373635292,0.5914987999615026
179.00700336601585,0.017570892348885536,0.5910779217979926
179.045744583942,0.01755886059254408,0.5906731782372968
179.08439054805785,0.0175471818074584,0.5902803084910995
179.12311924714595,0.01753486692905426,0.5898660408153444
179.16197597887367,0.01752278208732605,0.5894595114830752
179.20057903882116,0.017510557547211647,0.5890482827519279
179.23928717710078,0.01749883033335209,0.5886537838807862
179.27916064485908,0.0174868730828166,0.5882515466661588
179.31833693105727,0.017474744468927383,0.5878435448555743
179.35730776609853,0.01746190804988146,0.5874117327573416
179.39622669201344,0.01744973286986351,0.5870021644804645
179.43513930914924,0.017437397502362728,0.5865872075595407
179.47389609087259,0.017425425350666046,0.5861844690756997
179.51274925703183,0.017413627356290817,0.5857875891757931
179.55170567100868,0.017400769516825676,0.5853550565030657
179.5903285900131,0.01738828420639038,0.5849350555606796
179.62913080118597,0.017376301810145378,0.5845319724542543
179.66812011320144,0.01736399531364441,0.5841179867424319
179.70708436798304,0.017351992428302765,0.5837142143908376
179.7458202680573,0.01734025403857231,0.5833193395677856
179.78589141601697,0.017328099347651005,0.5829104605360773
179.8248535580933,0.01731580775231123,0.5824969760934687
179.86353292316198,0.0173038262873888,0.5820939243163691
179.90222220215946,0.017291473224759102,0.581678372138254
179.94106025714427,0.017279318533837795,0.5812694931065457
179.97966652084142,0.017267782241106033,0.580881416747204
180.01846622722223,0.017255800776183605,0.5804783649701043
180.05728378985077,0.017244004644453526,0.5800815477288495
180.09603411192074,0.01723218895494938,0.5796840725717517
180.1349183358252,0.017220472916960716,0.5792899496525202
180.17378112720326,0.01720864698290825,0.578892129872838
180.212752323132,0.01719706505537033,0.5785025183765293
180.25170260714367,0.01718544028699398,0.5781114657312315
180.29043076513335,0.017173598520457745,0.5777131133530098
180.32940112892538,0.017162108793854713,0.5773266034599606
180.36833953484893,0.01715059671550989,0.576939341663091
180.40703235007823,0.01713848114013672,0.5765317784630685
180.44594211224467,0.01712666917592287,0.5761344286232741
180.48460530210286,0.01711503602564335,0.5757430940140436
180.52320595784113,0.01710327435284853,0.5753474359578453
180.56191985495389,0.017091207206249237,0.5749415018827672
180.60062096221372,0.017078770324587822,0.5745231300653254
180.63935419823974,0.017066922038793564,0.5741245583818227
180.67786252405494,0.01705521997064352,0.5737309054024791
180.71662908094004,0.01704317517578602,0.5733257232312214
180.7552884039469,0.017031118273735046,0.5729201337787277
180.79416158189997,0.01701923832297325,0.5725204968981461
180.83289366587996,0.017007253132760525,0.572117319803743
180.87162773311138,0.016995085403323174,0.5717080021614729
180.91019632993266,0.016982954926788807,0.5712999376922367
180.94886164413765,0.016970623284578323,0.5708851060886164
180.9874648428522,0.016958462074398994,0.5704760077516271
181.02657843381166,0.016946392133831978,0.5700699796885714
181.06530895503238,0.016934464685618877,0.5696687450123713
181.1041076700203,0.0169224813580513,0.5692656305766199
181.14304723823443,0.016910437494516373,0.5688604797346882
181.18187452619895,0.016897739842534065,0.5684333357060076
181.2206095638685,0.016885584220290184,0.5680244253449734
181.25948034785688,0.016873459331691265,0.5676165488516925
181.29839661112055,0.016862153075635433,0.5672362108358363
181.33730339910835,0.016850538551807404,0.5668455028131228
181.37601426104084,0.016838686540722847,0.5664468058123168
181.41504340386018,0.01682729460299015,0.5660635854984821
181.45376029517502,0.01681565586477518,0.5656720629132965
181.49247725587338,0.016803720965981483,0.5652705776024896
181.5311093488708,0.01679210178554058,0.5648797129331468
181.5700607248582,0.0167804267257452,0.5644869685042527
181.60888277599588,0.016768460161983967,0.5640844179963668
181.64779835706577,0.016756586730480194,0.5636850004210661
181.68641703901812,0.0167449451982975,0.5632933838479028
181.7250168840401,0.016733079217374325,0.562894216907209
181.76386234909296,0.01672145538032055,0.562503195591237
181.8026983300224,0.01670954655855894,0.562102587501554
181.84179584681988,0.01669770199805498,0.5617041411353547
181.88149216817692,0.01668555848300457,0.5612956380555567
181.92061862908304,0.016674249432981014,0.560915206051723
181.95969483302906,0.016662155278027058,0.5605083634261951
181.9991062739864,0.016650564037263393,0.5601184386366279
182.03828641492873,0.016638996079564095,0.5597292970802071
182.07751665217802,0.0166267529129982,0.5593174417625427
182.11683133710176,0.016614659689366817,0.5589106304663408
182.15581380017102,0.016603094525635242,0.5585215828978976
182.19494578894228,0.016591192223131657,0.5581211941134954
182.234039418865,0.01657960657030344,0.5577314572998833
182.27310658013448,0.01656833291053772,0.557352215810432
182.31210993416607,0.016556491144001484,0.5569538634322103
182.3512538508512,0.016545002348721027,0.556567384868487
182.3903125282377,0.01653298456221819,0.5561631112476791
182.42941764602438,0.01652117446064949,0.5557658240665364
182.46861934987828,0.01650938205420971,0.555369132142585
182.5077847391367,0.01649773120880127,0.5549772022761632
182.54790866700932,0.01648683939129114,0.5546108058103117
182.58732263185084,0.01647509913891554,0.554215868328608
182.62658968521282,0.016463431529700756,0.553823374534321
182.66584604093805,0.016451464034616947,0.5534207926971091
182.70501241181046,0.016439683735370636,0.5530245080543937
182.74431116320193,0.016428664326667786,0.5526538194709003
182.7836305438541,0.01641722023487091,0.552268844714818
183.15852873306721,0.0164061039686203,0.5518948978814358
183.19864189485088,0.016394808888435364,0.5515149358174899
183.23812266997993,0.0163838192820549,0.5511452497724237
183.27736485516652,0.01637270674109459,0.5507714282563451
183.31694670394063,0.016361482441425323,0.5503938472211639
183.35624069720507,0.016349684447050095,0.5499969673212575
183.3954868791625,0.01633831486105919,0.5496144989112433
183.43486516922712,0.016327213495969772,0.5492410533470748
183.4739511278458,0.016315676271915436,0.548852945658407
183.51310575101525,0.016304481774568558,0.5484763671616534
183.5523243411444,0.016293060034513474,0.5480921443093913
183.5916276378557,0.016281645745038986,0.5477081720917363
183.63063674094155,0.016270510852336884,0.5473335986718372
183.67002625903115,0.016259241849184036,0.546954513829015
183.7094317912124,0.01624789461493492,0.5465727973228214
183.74852162599564,0.01623661443591118,0.5461933365280891
183.78771394584328,0.016224928200244904,0.5458002161472849
183.82690181024373,0.01621393859386444,0.5454305301022189
183.86597093380988,0.016202744096517563,0.545053951605465
183.9051271090284,0.01619153842329979,0.544676997156801
183.9445043578744,0.016180355101823807,0.5443007946119575
183.98356748186052,0.016169480979442596,0.5439349934032971
184.0225852089934,0.016158603131771088,0.5435690668773334
184.06166910380125,0.01614784076809883,0.5432070251877754
184.10053228680044,0.016136132180690765,0.5428131529031508
184.13969164714217,0.016125008463859558,0.5424389554351619
184.17915178090334,0.016113512217998505,0.5420522262368317
184.21817752020434,0.01610233634710312,0.5416762743265949
184.25742688588798,0.016091004014015198,0.541295059089615
184.29676255211234,0.01608000323176384,0.5409249970926386
184.3357564820908,0.016068678349256516,0.5405440324902654
184.3746692701243,0.016057565808296204,0.5401702109741866
184.4138483600691,0.016046684235334396,0.5398041591309195
184.453004184179,0.016035478562116623,0.5394272046822555
184.49231150792912,0.0160243920981884,0.5390542603873006
184.5314383590594,0.016013547778129578,0.5386894617170677
184.57067267224193,0.016002237796783447,0.538308998383908
184.6099843219854,0.015991713851690292,0.5379549770017685
184.64923312701285,0.015980053693056107,0.5375627338420882
184.68856761185452,0.01596878096461296,0.5371835236819628
184.7280101198703,0.015957843512296677,0.5368155920791444
184.76707852212712,0.015946950763463974,0.536449164283967
184.80563171720132,0.015935644507408142,0.5360688262681108
184.84427643893287,0.0159246027469635,0.535697385780797
184.88275982718915,0.015913892537355423,0.5353370985334868
184.92121285991743,0.015902798622846603,0.5349639036039251
184.95962061407045,0.015891671180725098,0.5345895808186327
184.9977770592086,0.015880722552537918,0.5342212732639042
185.03647907683626,0.015870019793510437,0.5338612366512009
185.0750500881113,0.015858497470617294,0.5334736302317468
185.11396093294024,0.015847627073526382,0.5331079543403899
185.15263944584876,0.01583697274327278,0.5327495468526309
185.19110782211646,0.015826229006052017,0.5323881317495899
185.22939221002162,0.015815000981092453,0.5320104253971055
185.2681107642129,0.015804000198841095,0.5316403634001291
185.30666598118842,0.015793099999427795,0.5312736849703449
185.34512872807682,0.015782266855239868,0.5309092622520221
185.38352983212098,0.01577172428369522,0.5305546142833655
185.42188132181764,0.015761032700538635,0.5301949536225724
185.46069333702326,0.015750445425510406,0.5298388018462749
185.499615509063,0.01573997735977173,0.5294866602236863
185.5383150340058,0.015729382634162903,0.5291302578127819
185.57718711020425,0.015718959271907806,0.5287796199978345
185.61599669000134,0.015708349645137787,0.5284227163177164
185.65471569495276,0.01569870300590992,0.5280982071605305
185.69316572323442,0.015689246356487274,0.5277800891858184
185.73283614590764,0.015679826959967613,0.5274632243841406
185.77146506402642,0.015670163556933403,0.5271381512990894
185.8100766260177,0.015660367906093597,0.5268086294497668
185.84880156023428,0.015650685876607895,0.5264829297781984
185.88761298405007,0.015640700235962868,0.526147016746402
185.926272850018,0.015630731359124184,0.5258116676424707
185.9649325539358,0.015621557831764221,0.5255030737828181
186.00336674880236,0.015612974762916565,0.5252143427157563
186.04178672097623,0.015604093670845032,0.5249155862644215
186.08023543702438,0.015595272183418274,0.5246188348899413
186.11849893303588,0.015586435794830322,0.5243215822462475
186.15697628213093,0.015577688813209534,0.5240273372178356
186.1952243349515,0.015569224953651428,0.5237426163044829
186.2334848670289,0.015560463070869446,0.5234478700068573
186.27200376009569,0.015551701188087463,0.5231531237092317
186.3105539791286,0.015543267130851746,0.5228694053343064
186.34900141414255,0.015534728765487671,0.5225821780748856
186.38746244786307,0.015526264905929565,0.522297457161533
186.42625223007053,0.01551760733127594,0.5220062197484029
186.46490867016837,0.015509426593780518,0.5217310229501098
186.50367480609566,0.015500664710998535,0.5214362766524842
186.54239301988855,0.01549212634563446,0.5211490493930633
186.58091860217974,0.015483394265174866,0.520855305633865
186.6194990267977,0.015474990010261536,0.5205725897973669
186.65826300997287,0.015466570854187012,0.5202893726916553
186.6970061310567,0.015458092093467712,0.520004150509089
186.73552580503747,0.015449702739715576,0.5197219359418047
186.77422574022785,0.015441149473190308,0.5194342074131701
186.81308062002063,0.015432626008987427,0.519147481422963
186.851730289869,0.015423953533172607,0.5188557427406193
186.8904712079093,0.01541486382484436,0.5185499685202934
186.9292280091904,0.015406012535095215,0.5182522146073859
186.96806747606024,0.01539696753025055,0.517947944194701
187.0067114168778,0.015388146042823792,0.5176511928202208
187.04528147680685,0.015379339456558228,0.5173549427149543
187.08414587099105,0.015370696783065796,0.5170642065710379
187.1229842561297,0.01536223292350769,0.5167794856576853
187.16184843005612,0.015353366732597351,0.5164812304755642
187.20046496996656,0.015344932675361633,0.5161975121006388
187.23927548294887,0.015336006879806519,0.5158972518416631
187.27815889613703,0.015327349305152893,0.515606014428533
187.31716276193038,0.015318363904953003,0.5153037490927027
187.35583210084587,0.01530967652797699,0.5150115091411455
187.39456597808748,0.015300601720809937,0.5147062361900332
187.43338402314112,0.015291526913642883,0.5144009632389209
187.47209852095693,0.015282675623893738,0.5141032093260134
187.5109600611031,0.015273064374923706,0.5137798906832098
187.54986584791914,0.01526331901550293,0.5134520606174834
187.58852475183085,0.015253201127052307,0.5131116988214158
187.62716615898535,0.015243127942085266,0.5127728408329891
187.6661898251623,0.01523369550704956,0.5124555374207493
187.70500988187268,0.01522374153137207,0.5121206895860317
187.74368171487004,0.015214085578918457,0.5117958671355873
187.78234272217378,0.015204250812530518,0.511465029454579
187.82119692116976,0.015194252133369446,0.5111286778122205
187.8601347268559,0.015184715390205383,0.5108078655154853
187.8988877730444,0.015175268054008484,0.5104900608340318
187.93772167200223,0.015165656805038452,0.5101667421912282
187.97647613985464,0.015156030654907227,0.5098429222792109
188.01536221709102,0.01514628529548645,0.5095150922134846
188.0539619019255,0.015136674046516418,0.5091917735706809
188.09255950292572,0.015127182006835938,0.5088724650815866
188.1312394379638,0.015117570757865906,0.508549146438783
188.1698285760358,0.015108168125152588,0.5082328455649705
188.2084912559949,0.015098512172698975,0.507908023114526
188.24721382698044,0.0150890052318573,0.507588213356218
188.28585518384352,0.015079513192176819,0.5072689048671235
188.32480676984414,0.015069961547851562,0.5069475913011745
188.36383994994685,0.015060514211654663,0.5066297866197211
188.40265622222796,0.015051275491714478,0.5063189997072588
188.44175454881042,0.015042036771774292,0.5060082127947965
188.4806403759867,0.015032947063446045,0.5057024385744705
188.51929325098172,0.015023693442344666,0.5053911503927946
188.55794258089736,0.015014246106147766,0.5050733457113411
188.59671370405704,0.015005447785370052,0.5047773736538416
188.6354629341513,0.014996878686361015,0.5044891125266676
188.67431776504964,0.014988364651799202,0.5042027037458846
188.71303928317502,0.014979823492467403,0.5039153824984862
188.75161334918812,0.014971365570090711,0.5036308613095859
188.79057235596702,0.014962928602471948,0.5033470450305172
188.82921420410275,0.014954736921936274,0.5030714801126452
188.86786061897874,0.014946085750125349,0.5027804580886304
188.90656421985477,0.014937693369574845,0.502498141701037
188.9453867818229,0.014929290860891342,0.5022154846070249
188.98409502906725,0.014920997200533748,0.5019364891279721
189.0226433458738,0.01491258735768497,0.5016535853155188
189.06154273403808,0.014904033858329058,0.5013658489545529
189.10012088622898,0.014896153006702662,0.5011007401991843
189.13885706709698,0.01488805003464222,0.5008281593995998
189.1776185859926,0.014879787340760231,0.5005502056206315
189.21620048303157,0.014871625928208232,0.5002756589058496
189.25488413497806,0.014862998388707638,0.4999854318634783
189.2937658149749,0.014854797278530896,0.49970954973618203
189.3324776389636,0.01484672212973237,0.49943790490020734
189.37113736383617,0.014838606119155884,0.49916488549006083
189.41161508718506,0.014830099884420633,0.4988787390923819
189.45022387523204,0.014821884222328663,0.4986023674443691
189.48907800391316,0.01481375191360712,0.4983287997710202
189.52776276692748,0.01480573508888483,0.4980591169340771
189.56629375787452,0.014797445852309465,0.4977802702693219
189.6048445389606,0.014789275825023651,0.497505433758276
189.64345750305802,0.014781125821173191,0.4972312708277358
189.6820013928227,0.014773169998079538,0.49696364006163607
189.72083649318665,0.014765109866857529,0.4966925004110408
189.75968500413,0.014756893273442984,0.49641609743370213
189.7983689759858,0.01474885642528534,0.49614574101625314
189.83703874610364,0.014740647748112679,0.4958696043381843
189.87586750695482,0.014732494484633207,0.49559533175500364
189.91428482625633,0.014724329579621553,0.49532066755524995
189.95303828222677,0.014716398436576128,0.49505386701628523
189.9918096959591,0.014708432834595442,0.494785907292264
190.03067118581384,0.014700484462082386,0.49451852716077105
190.06959854625165,0.014692460186779499,0.49424859368922114
190.1085325148888,0.014684437308460474,0.49397870721165993
190.14718657219782,0.014676228631287813,0.49370257053359107
190.185801488813,0.014668009243905544,0.49342607356827484
190.22455240180716,0.01466013491153717,0.4931611841181872
190.2632431741804,0.014652088284492493,0.4928904987428168
190.30195073224604,0.014643743634223938,0.49260978798317345
190.34061743784696,0.014635786414146423,0.4923421102230849
190.37915313616395,0.014627769589424133,0.49207242738614176
190.4177513681352,0.014619916677474976,0.4918082585105487
190.45650436496362,0.014612182974815369,0.4915480997886649
190.495110578835,0.014604374766349792,0.4912854347207129
190.53369647217914,0.014596447348594666,0.4910187594990516
190.57244704524055,0.014588207006454468,0.49074155762390376
190.61099643306807,0.014580145478248596,0.4904703709793196
190.64963372517377,0.014572232961654663,0.49020419702687207
190.6884515490383,0.014564350247383118,0.48993902561285174
190.72722823079675,0.01455647184047848,0.4896739990969635
190.7658836999908,0.014548775157891214,0.4894150857157824
190.8046123390086,0.014540964271873236,0.4891523305760185
190.84351279819384,0.014533332083374262,0.48889558675065264
190.8822558792308,0.014525679289363325,0.4886381497639523
190.92088733101264,0.014517771662212908,0.4883721402904655
190.95965267624706,0.014510009670630097,0.48811102994030886
190.99855864420533,0.01450219564139843,0.48784816906407025
191.0374183212407,0.014494199422188103,0.4875791793884616
191.07604524679482,0.014486346859484911,0.4873150222613658
191.1146790832281,0.014478601166047156,0.4870544601744116
191.1534414831549,0.01447074068710208,0.48679003674804605
191.19216666789725,0.01446292141918093,0.4865269996443495
191.2308752471581,0.014455192838795483,0.48626701323375787
191.26965427212417,0.014447650872170925,0.48601330443683405
191.30846312316135,0.014439788414165378,0.48574881443565104
191.34718650393188,0.01443187310360372,0.48548254649522593
191.38591746706516,0.014424135908484459,0.48522227028837017
191.4247111249715,0.014416220830753446,0.48495601018027645
191.46358613483608,0.014408661634661257,0.4847017217908244
191.50247283279896,0.014400860061869025,0.484439279944319
191.54116081120446,0.014393090270459652,0.4841779072110584
191.57996727805585,0.014385368558578193,0.4839181518542449
191.61866792617366,0.014377921004779637,0.4836676190677295
191.65733359009027,0.01436998334247619,0.48340059922348383
191.69590228796005,0.014362111687660217,0.4831357998452081
191.7346086539328,0.014354387065395713,0.4828759465842513
191.7733403868042,0.014346591080538929,0.48261369271370114
191.81204877607524,0.014338824315927923,0.4823524218007495
191.85124490223825,0.014331053593195975,0.48209101773816304
191.89013669919223,0.014323358074761927,0.4818321435186392
191.92901504412293,0.014315754757262766,0.4815763709023748
191.96784211322665,0.01430780894588679,0.48130907692652797
192.00656752707437,0.014300029026344419,0.4810473634868487
192.0454529831186,0.01429221488069743,0.48078449869444434
192.08419719617814,0.014284476870670915,0.48052419507442845
192.123423689045,0.014276821166276932,0.4802666601835848
192.16239424422383,0.014268868486396968,0.47999913515395987
192.20164257800207,0.014261242002248764,0.4797425832207149
192.24053612723947,0.014253451256081462,0.47948050557762256
192.27960849599913,0.014245654223486781,0.4792182164615807
192.3183340812102,0.01423778582829982,0.47895352673594543
192.3572667390108,0.0142302883323282,0.47870131391433113
192.3961186548695,0.014222486061044037,0.47843884857083135
192.4348706798628,0.014214873313903809,0.47818275874514266
192.47353728488088,0.014207273721694946,0.4779271114461818
192.5126660191454,0.014199838042259216,0.4776769781085709
192.5516248070635,0.014192402362823486,0.4774268447709601
192.59049900621176,0.014184921979904175,0.4771752076257083
192.62935157306492,0.014177396893501282,0.47692206667281556
192.6682550571859,0.01416991651058197,0.47667042952756383
192.7072326829657,0.014162495732307434,0.47642079745916666
192.7460194900632,0.014155015349388123,0.4761691603139148
192.78477812511846,0.01414749026298523,0.47591601936102207
192.8236570111476,0.01413998007774353,0.475663379677343
192.86236116383225,0.014132484793663025,0.4754112412628776
192.90118987485766,0.014125034213066101,0.47516060665605314
192.9399093100801,0.014117613434791565,0.47491097458765597
192.9787245709449,0.014110162854194641,0.47466033998083146
193.01736071985215,0.01410268247127533,0.4744087028355797
193.05610691616312,0.014095231890678406,0.4741580682287552
193.09484815504402,0.014087796211242676,0.47390793489114436
193.13381112879142,0.014080390334129333,0.47365880409196087
193.17236864892766,0.014072954654693604,0.47340867075435006
193.21096174418926,0.01406550221145153,0.4731579734888738
193.25000795302913,0.014058173634111881,0.4729114430237361
193.28869362780824,0.014050746336579323,0.47266159165005794
193.32742548314855,0.01404324546456337,0.4724092652596374
193.36614729184657,0.014035895466804504,0.47216201422000503
193.4046355979517,0.014028474688529968,0.47191238215160786
193.44324192311615,0.014021266251802444,0.4716698931695052
193.48175520682707,0.014014281332492828,0.47143492322560726
193.52015195507556,0.014007164165377617,0.4711955045174382
193.5587630472146,0.014000160619616508,0.47095990798702314
193.59932173183188,0.013992931693792343,0.4707167297597517
193.63790830690414,0.013985376805067062,0.4704625862684317
193.6764503242448,0.013978205621242523,0.4702213504593631
193.7148438268341,0.013971081003546715,0.4699816811165872
193.753712778911,0.013963961973786354,0.4697421997497664
193.79258450400084,0.013956740498542786,0.46949927215710174
193.83133014012128,0.013949664309620857,0.4692612319392702
193.87006958620623,0.01394248940050602,0.4690198708128983
193.90853025997058,0.013935502618551254,0.46878483821034855
193.94724852405488,0.01392858661711216,0.4685521866365638
193.98573485715315,0.013921573758125305,0.4683162768128903
194.02418790012598,0.01391475461423397,0.46808688348899413
194.06278237700462,0.013907786458730698,0.46785247747296155
194.10115277580917,0.013900702819228172,0.4676141866205232
194.1398060610518,0.013893811032176018,0.46738234960921055
194.1783000859432,0.013886839151382446,0.46714781827587454
194.21727086184546,0.013879973441362381,0.46691685848568576
194.2560194521211,0.013873059302568436,0.46668426957055265
194.29490621993318,0.01386609859764576,0.46645011418912685
194.33352168882266,0.013859370723366737,0.46622379113916435
194.37240419117734,0.013852190226316452,0.4659822420368373
194.41118056280538,0.013845160603523254,0.46574576828529834
194.44975367793813,0.013838257640600204,0.4655135553220755
194.4881486929953,0.013831431046128273,0.46528391136357256
194.52672187704593,0.01382455974817276,0.4650527635974287
194.56518468400463,0.013817477971315384,0.46481453540364204
194.60377178993076,0.013810427859425545,0.4645773724069343
194.64247393002734,0.013803502544760704,0.46434440753989104
194.68114903802052,0.013796297833323479,0.46410204387509174
194.71973535325378,0.01378912664949894,0.4638608080660232
194.75824269792065,0.013782203197479248,0.4636279058576315
194.7967607388273,0.013775184750556946,0.46339180805800284
194.83553215302527,0.013768363744020462,0.46316235207545503
194.87395982816815,0.013761434704065323,0.46292926189110833
194.91250813519582,0.013754341751337051,0.4626906577454114
194.95102083822712,0.013747455552220345,0.4624590087100538
194.99005186511204,0.0137404203414917,0.4622223469825599
195.0286828461103,0.013733629137277603,0.4619938935384393
195.0673326868564,0.013726847246289253,0.4617657533875773
195.10591421509162,0.013719802722334862,0.4615287783668248
195.1446211412549,0.013712882995605469,0.4612960014757366
195.1831674161367,0.013705944642424583,0.46106259799813126
195.22192273614928,0.013699010014533997,0.46082931983782943
195.26051529916003,0.013692129403352737,0.460597858778427
195.299286023248,0.01368524506688118,0.4603662724017211
195.33823374286294,0.013678383082151413,0.46013543792883577
195.37691155588254,0.013671407476067543,0.4599007812781964
195.4154767380096,0.013664517551660538,0.4596690069255355
195.45405851583928,0.013657601550221443,0.45943635535175065
195.492541924119,0.013650771230459213,0.45920658607594433
195.53085872111842,0.013643909245729446,0.458975751603059
195.5692985751666,0.013636862859129906,0.4587387139236547
195.60822845809162,0.01362999901175499,0.4585078167921176
195.646912119817,0.013623187318444252,0.4582786741028284
195.68586788186803,0.01361616887152195,0.45804257630319967
195.72455030214041,0.013609141111373901,0.45780616521031253
195.76305761700496,0.01360214501619339,0.4575708193145043
195.80158511316404,0.01359521970152855,0.457337854447461
195.84011585405096,0.01358826830983162,0.4571040123592937
195.8786888080649,0.013581503182649612,0.45687643613629714
195.91745521500707,0.013574700802564621,0.45664760674026633
195.95630458695814,0.013567805290222168,0.4564156444116503
195.9948391742073,0.0135610681027174,0.45618900806842927
196.03325916687027,0.013554342091083527,0.4559627476771184
196.0719256028533,0.013547476381063461,0.4557317878869297
196.110402001068,0.013540595769882202,0.4555003268275273
196.14880102314055,0.013533763587474823,0.4552704948930692
196.18710722401738,0.013526827096939087,0.45503715407411566
196.2257749508135,0.013520153239369392,0.4548126481250526
196.26447238400578,0.013513291254639626,0.45458181365216727
196.30296620819718,0.013506406918168068,0.4543502272754614
196.34131552511826,0.013499598950147629,0.45412120990347565
196.3800647361204,0.013492904603481293,0.4538960147092438
196.41870102612302,0.01348612830042839,0.45366806253433695
196.45712988311425,0.013479335233569145,0.4534395464315647
196.49575663823634,0.013472400605678558,0.45320626827126287
196.53423817409202,0.013465549796819687,0.45297580975028773
196.57268310524523,0.01345871016383171,0.45274572718122286
196.61112584220245,0.013451855629682541,0.4525151433429443
196.6496871788986,0.013444999232888222,0.4522844968460141
196.6883874060586,0.013438010588288307,0.4520494015848127
196.72712500905618,0.01343105174601078,0.4518153088620387
196.76558190817013,0.013424253091216087,0.45158660478331136
196.8039078079164,0.013417515903711319,0.4513599684400903
196.84236905397847,0.01341082714498043,0.4511349612218136
196.8809053930454,0.013403937220573425,0.4509031868691527
196.91961828898638,0.013397131115198135,0.4506742321558186
196.9584829742089,0.013390280306339264,0.45044377363484345
196.99720943020657,0.013383489102125168,0.45021532019072286
197.03590755397454,0.0133766308426857,0.4499846110351409
197.0748049491085,0.013369660824537277,0.44975014236045663
197.1132434089668,0.013362731784582138,0.44951705217610993
197.15175926825032,0.013355962932109833,0.4492893506358099
197.19047549879178,0.01334899291396141,0.4490548819611256
197.2290181471035,0.013342464342713356,0.44883526338689567
197.26750168716535,0.01333589293062687,0.44861420366367644
197.30604527611285,0.013329191133379936,0.44838875783483784
197.34472744585946,0.013322222977876663,0.44815435181880525
197.38343311101198,0.013315368443727493,0.44792376798052674
197.42219951795414,0.013308269903063774,0.44768497585887473
197.4608618770726,0.01330149732530117,0.4474571490012712
197.49954508803785,0.01329466700553894,0.4472273797254649
197.53801879286766,0.013287857174873352,0.4469982996948273
197.5767002007924,0.013281110674142838,0.4467713500583477
197.61517951404676,0.013274326920509338,0.4465431472488341
197.65391611587256,0.01326756738126278,0.44631575900179254
197.69247288489714,0.01326068863272667,0.4460843606010418
197.73100061202422,0.013253817334771156,0.4458532128348979
197.77024333784357,0.013246919959783554,0.4456211878476302
197.80899314023554,0.013240108266472816,0.44539204515834085
197.847624912858,0.013233236968517303,0.445160897392197
197.8861722489819,0.013226363807916641,0.4449296869674014
197.92478094715625,0.013219479471445084,0.44469810059069564
197.96340089291334,0.013212505728006363,0.4444635065987079
198.00194348115474,0.013205597177147865,0.44423110565952995
198.04049259983003,0.013198703527450562,0.44399920598956555
198.07917500985786,0.013191938400268555,0.4437716297665689
198.117984672077,0.013185020536184311,0.44353891553413244
198.1565662799403,0.013177957385778427,0.44330131392686284
198.19501829100773,0.013170929625630379,0.4430649028339756
198.2334252349101,0.013164015486836433,0.44283231391884254
198.27186003979295,0.013157298788428307,0.44260636682079024
198.31019794009626,0.013150358572602272,0.4423729006845332
198.34861827315763,0.013143450021743774,0.44214049974535524
198.38710410613567,0.013136385008692741,0.44190283547943393
198.42565718106925,0.01312953419983387,0.4416723769584588
198.46394077688456,0.013122586533427238,0.44143866018759503
198.50234124111012,0.013115618377923965,0.44120425417156245
198.54074457893148,0.013108775019645691,0.44097404628519415
198.57919693086296,0.01310206949710846,0.4407484751390521
198.61760216206312,0.013095077127218246,0.4405132545605473
198.65616719517857,0.013088129460811615,0.4402795377896835
198.69466417422518,0.013081295415759087,0.4400496431965737
198.7330543519929,0.013074502348899841,0.4398211270938015
198.771308735013,0.013067519292235374,0.4395862198085553
198.8097445918247,0.013060690835118294,0.4393565131914006
198.84816370392218,0.0130538959056139,0.4391279344299767
198.8864531898871,0.013047156855463982,0.438901235428104
198.92474877508357,0.01304042711853981,0.4386748497194897
198.96297874115407,0.013033498078584671,0.43844175953514297
199.00145280594006,0.013026773929595947,0.43821556180248394
199.04004230583087,0.013019649311900139,0.43797589245970797
199.0784108210355,0.013012619689106941,0.4377394187081691
199.11677516112104,0.013005794957280159,0.43750983740831784
199.15553354518488,0.012999000027775764,0.43728125864689393
199.19393541105092,0.012992151081562042,0.43705086278457056
199.2324290559627,0.012985264882445335,0.43681921374921306
199.27099035214633,0.012978479266166687,0.4365909482810476
199.30950522888452,0.012971658259630203,0.43636149229849985
199.34849606500939,0.012965057045221329,0.4361394300368533
199.38713590987027,0.012958172708749771,0.4359078436601475
199.4255671510473,0.01295117661356926,0.43567249776433925
199.464128238149,0.01294419914484024,0.43543777845504816
199.50270065106452,0.012937182560563087,0.43520174331407124
199.54101822013035,0.012930449098348618,0.4349752322881536
199.57953884499148,0.012923700734972954,0.4347482199930223
199.61812728317454,0.012916725128889084,0.4345135633423829
199.6565565802157,0.012910006567835808,0.4342875535856789
199.69486980186775,0.012903103604912758,0.43405534062245604
199.73333329102024,0.012896308675408363,0.43382676186103214
199.77185447700322,0.012889483943581581,0.4335971805611809
199.81048281490803,0.012882880866527557,0.4333750556408827
199.84925367916003,0.012875966727733612,0.43314246672574963
199.88805359601974,0.012869138270616531,0.432912760108595
199.92678545089439,0.012862231582403183,0.4326804218280687
199.96550981514156,0.012855436652898788,0.43245184306664475
200.00397329311818,0.012848632410168648,0.4322229510119623
200.04241657117382,0.012841938063502312,0.4319977558177305
200.08089448185638,0.012835031375288963,0.4317654175372042
200.11938756611198,0.012828152626752853,0.4315340191364535
200.15780571708456,0.012821288779377937,0.4313031220049165
200.19659176282585,0.012814616784453392,0.4310786787145051
200.23532149521634,0.012808091938495636,0.43085918545757856
200.27412279415876,0.01280149631202221,0.43063731117188725
200.31291390908882,0.012794794514775276,0.4304118653430486
200.35169672081247,0.012788191437721252,0.4301897404227504
200.39054335886613,0.012781355530023575,0.429959783170989
200.42928272485733,0.012774650007486343,0.4297342120248469
200.4677897291258,0.012767994776368141,0.429510332662301
200.5063619329594,0.01276138424873352,0.4292879571073959
200.54499128321186,0.012754620984196663,0.429060443543051
200.5835637068376,0.012747922912240028,0.4288351230315158
200.6222258862108,0.012741290032863617,0.4286119955727903
200.6610219371505,0.012734776362776756,0.42839287826777395
200.69974238518625,0.012728264555335045,0.42817382362140943
200.73845051322132,0.012721620500087738,0.4279503202107736
200.77695609582588,0.012714968994259834,0.4277265661655311
200.8155519561842,0.012708473950624466,0.4275080754470319
200.85432860814035,0.012701809406280518,0.42728388279122737
200.89315952220932,0.012695299461483955,0.42706489080351445
200.93199762701988,0.01268862932920456,0.4268405101717549
200.97054119687527,0.012681925669312477,0.4266150016842646
201.00920672202483,0.012675143778324127,0.42638686153340255
201.04789096396416,0.012668542563915253,0.4261647992717561
201.0864168582484,0.012661807239055634,0.4259382255871868
201.12476031621918,0.012655150145292282,0.42571428356598906
201.16321774525568,0.012648554518818855,0.42549240928029775
201.20175930205733,0.012642014771699905,0.42527241475415756
201.24036302324384,0.01263544149696827,0.4250512923722866
201.2786402911879,0.012628795579075813,0.4248277263029992
201.31727844383568,0.012621929869055748,0.4245967665128104
201.35585921024904,0.012615138664841652,0.42436831306868994
201.39432177785784,0.012608509510755539,0.42414531092726787
201.43283754587173,0.012601938098669052,0.42392425120404864
201.47125105001032,0.012595316395163536,0.42370149969723336
201.50955433724448,0.012588776648044586,0.4234815051710932
201.54795471113175,0.012582166120409966,0.4232591296161882
201.58672577422112,0.012575361877679825,0.4230302375615057
201.62513593304902,0.012568645179271698,0.4228042904634534
201.6635543438606,0.01256185956299305,0.42257602499528807
201.70203571021557,0.012555155903100967,0.4223505165077977
201.73935808520764,0.012548688799142838,0.4221329656690741
201.7777295052074,0.012541932985186577,0.42190570273933603
201.8163362108171,0.012535188347101212,0.4216788157615082
201.85461712395772,0.012528656050562859,0.4214590718699748
201.89291916880757,0.01252187229692936,0.42123086906046103
201.9334195558913,0.012515060603618622,0.42100172637117184
201.97192029096186,0.012508219107985497,0.42077158114345525
202.01062014698982,0.012501491233706474,0.4205452580934927
202.04888072889298,0.012494714930653572,0.42031730591858585
202.08763194316998,0.012487920001149178,0.42008872715716195
202.1261189468205,0.012481125071644783,0.419860148395738
202.16479585925117,0.012474464252591133,0.41963608105723693
202.2034564660862,0.012467732653021812,0.419409632689971
202.2418480780907,0.012461226433515549,0.4191907660195615
202.28056657221168,0.01245463639497757,0.41896907970982533
202.31888951919973,0.012447962537407875,0.41874457376076224
202.35752107203007,0.01244121789932251,0.4185176867829344
202.3962679291144,0.012434462085366249,0.41829042385319626
202.434902776964,0.01242753490805626,0.4180573963275013
202.47359951818362,0.012420818209648132,0.417831449229449
202.51212086481974,0.012414166703820229,0.41760769518420643
202.55062863091007,0.012407355010509491,0.4173785524949171
202.5891640591435,0.012400753796100616,0.41715649023327067
202.62785019399598,0.012394288554787636,0.41693900205319867
202.66637463588268,0.012387748807668686,0.41671900752705854
202.70477713318542,0.012381145730614662,0.4164968826067603
202.74341086903587,0.012374676764011383,0.416279269109385
202.7819924261421,0.012368017807602882,0.41605526442953555
202.82067120121792,0.012361602857708931,0.41583946803305966
202.8592995190993,0.012354917824268341,0.41561458613208646
202.89762994693592,0.012348461896181107,0.4153974112452731
202.93620567582548,0.01234176754951477,0.4151722160510412
202.97486175503582,0.012335063889622688,0.4149467075635509
203.0135046360083,0.012328479439020157,0.4147252092297698
203.05217248387635,0.01232202909886837,0.41450822231891155
203.09068705001846,0.01231548935174942,0.41428822779277125
203.1293782540597,0.012308945879340172,0.4140681079493277
203.168369110208,0.012302374467253685,0.4138470482261085
203.206807481125,0.012295648455619812,0.4136207878347977
203.2452577301301,0.012289026752114296,0.41339803632798244
203.2838262678124,0.01228240318596363,0.41317522216251545
203.3226366811432,0.012275859713554382,0.4129551023190719
203.36128389788792,0.012269403785467148,0.4127379274322585
203.39986058790237,0.012262918055057526,0.4125197500070178
203.43834997620434,0.012256234884262085,0.41229493076469625
203.47698126919568,0.012249724939465523,0.41207593877698334
203.5158298201859,0.012242985889315605,0.4118492397751106
203.5545204328373,0.012236524373292923,0.41163187691234204
203.5931523470208,0.01222982071340084,0.41140636842485173
203.63184771686792,0.012223402038216591,0.41119044671107247
203.67050515906885,0.01221674494445324,0.4109665046898747
203.70906560495496,0.012210257351398468,0.41074826460598235
203.74797664023936,0.012203983962535858,0.41053723026703615
203.78681837115437,0.01219741441309452,0.4103162332024687
203.8252321849577,0.012190848588943481,0.41009536145520453
203.86368313524872,0.012184325605630875,0.40987593085692975
203.9023879589513,0.012177880853414536,0.4096591319220266
203.9410644499585,0.012171415612101555,0.4094416437419546
203.97967792581767,0.012165021151304245,0.40922653659064756
204.0183383221738,0.012158310040831566,0.4090007774685504
204.05675555113703,0.012151774019002914,0.40878090825971364
204.0955166509375,0.012145131826400757,0.4085574675077296
204.13407781720161,0.012138605117797852,0.4083379115921514
204.17265624087304,0.012132225558161736,0.4081233057100579
204.21128706308082,0.01212581992149353,0.4079078226068405
204.25002639880404,0.012119326740503311,0.40768939454699293
204.28889503981918,0.012112898752093315,0.40747315953995517
204.32727959984913,0.012106398120522499,0.40725448084550075
204.36599776381627,0.012099917978048325,0.4070364913962152
204.40465058991686,0.012093640863895416,0.4068253317399656
204.44341841805726,0.012087110430002213,0.40660565050708397
204.4821634129621,0.012080477550625801,0.4063825230483585
204.52089583780617,0.012074051424860954,0.40616635069997237
204.55968819512054,0.012067630887031555,0.4059503663275414
204.59856452792883,0.012061061337590218,0.4057293692629738
204.63719618180767,0.01205446757376194,0.4055075576359342
204.6761142280884,0.012047996744513512,0.40528988147990713
204.71490808622912,0.012041434645652771,0.40506913504994646
204.7525327480398,0.012034876272082329,0.40484851393728916
204.79111746000126,0.012028561905026436,0.40463610110800546
204.82966379495338,0.012022171169519424,0.4044211192740017
204.86852322192863,0.012015953660011292,0.40421196469460674
204.90725330403075,0.012009598314762115,0.4039981733749855
204.9459462799132,0.012003034353256226,0.40377736428637306
204.9845161489211,0.01199648529291153,0.4035570564669744
205.02329161018133,0.01198994554579258,0.4033370619408342
205.06227470422164,0.011983415111899376,0.40311738070795256
205.10084681818262,0.011976953595876694,0.402900017845184
205.13946055388078,0.011970475316047668,0.40268209105455016
205.17815520288423,0.01196383498609066,0.4024587129612178
205.21665349416435,0.011957211419939995,0.40223589879575083
205.2552041648887,0.011950695887207985,0.40201671883208284
205.29387000994757,0.011944374069571495,0.4018040553681923
205.33238716982305,0.01193786971271038,0.4015852513564345
205.37098034610972,0.01193135604262352,0.4013661340514182
205.4097357960418,0.011925045400857925,0.40115384653943786
205.44821392698213,0.011918675154447556,0.4009395539506029
205.48694046400487,0.011912442743778229,0.4007298981019943
205.52558998391032,0.011906389147043228,0.4005262574839494
205.56421275483444,0.011900007724761963,0.4003115889432042
205.60290546016768,0.011893738061189651,0.40010067992156145
205.6418500058353,0.011887423694133759,0.3998882670922776
205.68062475603074,0.011881005018949509,0.39967234537849833
205.71930566383526,0.011874470859766006,0.3994525388283133
205.7579411729239,0.011868085712194443,0.39923774497026465
205.7963363789022,0.011861927807331085,0.3990305954677243
205.83491628384218,0.011855602264404297,0.3988178066865303
205.8736137370579,0.011849138885736465,0.39860038116511004
205.91221339115873,0.011842809617519379,0.3983874670666127
205.95082784816623,0.011836577206850052,0.39817781121800394
205.98923795716837,0.011830274015665054,0.39796577434063046
206.02768548298627,0.011823900043964386,0.39775135643449216
206.0659755691886,0.011817537248134613,0.397537314480264
206.1065529328771,0.01181124895811081,0.3973257788721042
206.14507868606597,0.011805042624473572,0.3971170002446194
206.18364702397957,0.011798691004514694,0.39690333424230145
206.22236566897482,0.011792391538619995,0.3966914226822314
206.26084728585556,0.011786200106143951,0.39648314532396023
206.29953243024647,0.011779937893152237,0.3962724869369243
206.33823489025235,0.011773619800806046,0.3960599487903372
206.37688220711425,0.011767420917749405,0.3958514207974591
206.4154881220311,0.011761143803596497,0.3956402611412096
206.45435453020036,0.01175462082028389,0.39542083054293475
206.49302603304386,0.011748462915420532,0.3952136810403943
206.5317469118163,0.011742312461137772,0.39500678217246066
206.57033648202196,0.011735975742340088,0.3947936174393565
206.60882120300084,0.011729709804058075,0.39458283373501707
206.64749129395932,0.011723391711711884,0.3943702955884299
206.6860460420139,0.011717177927494049,0.3941612663263383
206.72455091308802,0.011711008846759796,0.3939537408718876
206.76214515883476,0.011704903095960617,0.393748345811595
206.80080115888268,0.011698797345161438,0.3935429507513023
206.83939768886194,0.011692602187395096,0.3933345480757277
206.87810976384208,0.011686626821756363,0.39313353912105453
206.91677746223286,0.011680714786052704,0.3929346605605393
206.9552272912115,0.011674411594867706,0.39272262368316574
206.99391400720924,0.011667989194393158,0.39250657665208305
207.03268833598122,0.011661842465400696,0.3922998031014529
207.0713934712112,0.011655669659376144,0.3920921523296988
207.1101753921248,0.011649377644062042,0.39188049140423553
207.14889616891742,0.011643130332231522,0.3916703342864132
207.1874612220563,0.011637076735496521,0.3914666936683683
207.22599027119577,0.011630769819021225,0.3912545314736914
207.26456873398274,0.011624563485383987,0.3910457528462066
207.30322564486414,0.01161826029419899,0.3908337159688331
207.34202190721408,0.011612124741077423,0.39062731837011316
207.38051717495546,0.011606018990278244,0.3904219233098205
207.41894668294117,0.011599771678447723,0.39021176619199816
207.45732178818434,0.01159369945526123,0.3900074989874362
207.49598235590383,0.011587493121623993,0.3897987203599514
207.53465620288625,0.011581320315599442,0.3895910695881973
207.57319831103086,0.011575311422348022,0.3893889327777934
207.6118399500847,0.011569049209356308,0.38917827439075736
207.6503025982529,0.01156298816204071,0.3889743831381057
207.68889037379995,0.011556845158338547,0.3887677349047789
207.72751347487792,0.01155068352818489,0.38856046008493506
207.76622512890026,0.011544670909643173,0.3883581979572277
207.8048794171773,0.011538591235876083,0.38815368011805895
207.84367428719997,0.011532384902238846,0.38794490149057415
207.8822129392065,0.011526275426149368,0.38773938111297807
207.92092119902372,0.011520285159349442,0.3875378708890912
207.95963622815907,0.011514272540807724,0.38733560876138384
207.99842836381868,0.011508308351039886,0.3871349757586208
208.0370393767953,0.011502102017402649,0.3869261971311361
208.07558849500492,0.011495918035507202,0.38671817040747175
208.11417170614004,0.011489734053611755,0.38651014368380743
208.15266376780346,0.011483710259199142,0.3863075056041898
208.1911397362128,0.011477641761302948,0.38610336371693127
208.22847492108122,0.011471673846244812,0.3859026053968649
208.2669522599317,0.01146559789776802,0.3856982128749995
208.3056327579543,0.011459529399871826,0.38549407098774097
208.34411847079173,0.011453583836555481,0.385294064571495
208.38244364084676,0.011447638273239136,0.3850940581552491
208.42100936500356,0.011441677808761597,0.3848935504697895
208.45848387898877,0.011435717344284058,0.3846930427843299
208.497208643239,0.011429697275161743,0.3844905300220157
208.53612309414893,0.01142372190952301,0.3842895210673425
208.57466281903908,0.011417776346206665,0.3840895146510966
208.61335578514263,0.011411800980567932,0.38388850569642335
208.65191995585337,0.011405840516090393,0.38368799801096376
208.69065723894164,0.011399909853935242,0.3834884928639315
208.72930960403755,0.011393964290618896,0.38328848644768554
208.76790490187705,0.011388048529624939,0.3830894825698669
208.8065658188425,0.011382147669792175,0.3828909799612619
208.8451243620366,0.011376187205314636,0.38269047227580233
208.8839764590375,0.011370226740837097,0.3824899645903428
208.9226919990033,0.011364281177520752,0.38228995817409683
208.96130785904825,0.0113583505153656,0.3820904530270645
208.99976553907618,0.011352494359016418,0.3818934542261005
209.03813668899238,0.011346593499183655,0.3816949516174955
209.0765888611786,0.011340692639350891,0.3814964490088905
209.11514665279537,0.011334732174873352,0.3812959413234309
209.1536687212065,0.0113288015127182,0.38109643617639866
209.19201427185908,0.01132291555404663,0.3808984348370073
209.230785807129,0.01131698489189148,0.38069892968997504
209.2692890157923,0.011311054229736328,0.3804994245429427
209.3078012978658,0.011305168271064758,0.3803014232035514
209.34649129025638,0.011299237608909607,0.3801019180565191
209.3849700218998,0.01129332184791565,0.3799029141787005
209.4233656488359,0.011287420988082886,0.3797044115700955
209.4620159608312,0.011281505227088928,0.37950540769227686
209.50077501684427,0.011275634169578552,0.37930790762209915
209.539289674256,0.011269703507423401,0.3791084024750669
209.57803568989038,0.011263787746429443,0.37890939859724826
209.616422212217,0.011257871985435486,0.37871039471942963
209.65373753616586,0.011252015829086304,0.37851339591846556
209.6923106708564,0.011246174573898315,0.3783168983867152
209.7308518080972,0.011240363121032715,0.37812140339339206
209.7693992741406,0.011234492063522339,0.3779239033232144
209.8079691939056,0.011228680610656738,0.3777284083298913
209.84506550710648,0.01122283935546875,0.3775319107981409
209.88363823108375,0.011217013001441956,0.37733591453560417
209.92229422181845,0.011211186647415161,0.3771399182730674
209.96075231209397,0.011205360293388367,0.3769439220105307
209.9993937909603,0.011199474334716797,0.3767459206711393
210.03789633885026,0.01119367778301239,0.37655092694702985
210.0763841951266,0.011187851428985596,0.37635493068449316
210.1147950552404,0.011182084679603577,0.37616093949881096
210.15319679118693,0.011176347732543945,0.37596795085155615
210.19180274521932,0.011170551180839539,0.3757729571274467
210.2303069261834,0.011164769530296326,0.3755784646725509
210.27094111591578,0.011158972978591919,0.37538347094844143
210.3094349708408,0.011153146624565125,0.3751874746859047
210.34796153614298,0.0111473947763443,0.3749939847694362
210.38662511808798,0.011141613125801086,0.3747994923145404
210.4250498288311,0.011135801672935486,0.3746039973212173
210.46349864592776,0.011130020022392273,0.3744095048663215
210.50096737081185,0.011124253273010254,0.3742155136806394
210.53953667124733,0.011118531227111816,0.3740230263025982
210.57795712491497,0.011112779378890991,0.3738295363861297
210.61647600820288,0.011107057332992554,0.3736370490080885
210.65492021804675,0.011101290583610535,0.37344305782240633
210.6936764200218,0.011095598340034485,0.37325157298279243
210.732352911029,0.011089891195297241,0.3730595868739649
210.7710525970906,0.01108415424823761,0.37286659822671003
210.80945823900402,0.011078432202339172,0.37267411084866886
210.847983031068,0.011072710156440735,0.37248162347062763
210.88661013823003,0.011066988110542297,0.3722891360925864
210.92524982290342,0.011061236262321472,0.37209564617611796
210.96403175406158,0.01105549931526184,0.3719026575288631
211.00241103488952,0.011049807071685791,0.3717111726892492
211.0412973240018,0.01104407012462616,0.3715181840419943
211.07985027786344,0.011038348078727722,0.37132569666395315
211.11831949604675,0.011032640933990479,0.3711337105551256
211.1569016049616,0.011026918888092041,0.3709412231770844
211.19551314786077,0.011021226644515991,0.3707497383374705
211.23396452888846,0.011015504598617554,0.37055725095942926
211.27120888605714,0.01100979745388031,0.3703652648506017
211.3098289729096,0.011004120111465454,0.37017428128020147
211.34825578611344,0.010998427867889404,0.36998279644058757
211.38674907991663,0.010992735624313354,0.36979131160097367
211.42400781903416,0.010987043380737305,0.3695998267613598
211.462380760815,0.010981366038322449,0.3694088431909595
211.50084789609537,0.010975673794746399,0.3692173583513456
211.53922512521967,0.010969996452331543,0.36902637478094535
211.57791270315647,0.010964348912239075,0.36883639374897237
211.6164702749811,0.010958746075630188,0.36864791652464035
211.65531221590936,0.010953113436698914,0.36845843676188106
211.69386828504503,0.010947421193122864,0.36826695192226716
211.7312957891263,0.010941728949546814,0.36807546708265326
211.7698223539628,0.010936081409454346,0.3678854860506803
211.8081863131374,0.010930582880973816,0.3677005177108439
211.84546425985172,0.010925069451332092,0.36751504810179375
211.88401876715943,0.010919526219367981,0.36732857595431634
211.9223621939309,0.010913923382759094,0.3671400987299843
211.96080995025113,0.010908335447311401,0.36695212277486594
211.99958774400875,0.010902807116508484,0.3667661518966022
212.03796662623063,0.010897323489189148,0.36658168482597936
212.07638314412907,0.010891750454902649,0.36639421014007467
212.11495811212808,0.010886281728744507,0.3662102443386655
212.1533393971622,0.010880798101425171,0.36602577726804264
212.1916754031554,0.010875388979911804,0.3658438165434881
212.23004979779944,0.01086995005607605,0.36566085328050624
212.2674893802032,0.010864555835723877,0.36547939382516537
212.3060513790697,0.010859042406082153,0.3652939242161152
212.34460403304547,0.01085364818572998,0.3651124647607743
212.38189278682694,0.010848253965377808,0.3649310053054334
212.42045785021037,0.010842710733413696,0.36474453315795596
212.45875122211874,0.01083722710609436,0.36456006608733316
212.49708091979846,0.010831817984580994,0.36437810536277854
212.53543335106224,0.010826438665390015,0.3641971471766513
212.57396157924086,0.010820955038070679,0.36401268010602844
212.61236319411546,0.010815590620040894,0.36383222318911485
212.65101976506412,0.010810121893882751,0.3636482573877057
212.68957004509866,0.010804519057273865,0.36345978016337366
212.72819898510352,0.010799095034599304,0.3632773181696054
212.7667827862315,0.01079365611076355,0.36309435490662356
212.80525164399296,0.010788261890411377,0.36291289545128264
212.84268532693386,0.01078292727470398,0.3627334410727963
212.88138078711927,0.010777398943901062,0.3625474701945326
212.9199684439227,0.01077200472354889,0.36236601073919167
212.95855679316446,0.010766640305519104,0.362185553822278
212.99729613913223,0.010761290788650513,0.362005598174578
213.03599512390792,0.010755926370620728,0.3618251412576644
213.07337514590472,0.010750442743301392,0.3616406741870416
213.111949021928,0.010744988918304443,0.36145720965484607
213.15039935195819,0.01073947548866272,0.36127174004579593
213.18762524006888,0.01073409616947174,0.3610907818596687
213.2263415218331,0.010728687047958374,0.3609088211351141
213.2648945171386,0.010723546147346497,0.3607358832564052
213.30353457294405,0.010718315839767456,0.3605599377624144
213.3422488719225,0.01071302592754364,0.36038198719156905
213.3811406288296,0.010707676410675049,0.3602020315438691
213.41855895891786,0.010702252388000488,0.36001956955010084
213.4571607070975,0.010696768760681152,0.35983510247947803
213.49587307218462,0.010691434144973755,0.3596556481009917
213.53440252086148,0.010685950517654419,0.35947118103036885
213.5730621269904,0.010680466890335083,0.3592867139597461
213.6115742600523,0.010675162076950073,0.35910826211968705
213.6489937021397,0.010669708251953125,0.3589247975874915
213.68765814509243,0.010664254426956177,0.35874133305529604
213.72635218314826,0.010658785700798035,0.3585573672538868
213.76375511894003,0.010653272271156311,0.35837189764483673
213.80217424221337,0.010647878050804138,0.3581904381894958
213.84087397810072,0.010642573237419128,0.35801198634943676
213.87983875581995,0.010637283325195312,0.3578340357785914
213.91885804524645,0.010631874203681946,0.35765207505403684
213.95674779824913,0.010626554489135742,0.3574731219447641
213.99566179793328,0.010621190071105957,0.3572926650278505
214.03453458612785,0.010615795850753784,0.3571112055725096
214.07350916787982,0.010610401630401611,0.35692974611716866
214.11228558979928,0.010605037212371826,0.35674928920025506
214.15115972002968,0.010599642992019653,0.35656782974491413
214.18858336796984,0.010594278573989868,0.3563873728280005
214.2271268288605,0.010589033365249634,0.35621092606479604
214.26480286801234,0.010583668947219849,0.35603046914788244
214.30363798886538,0.010578274726867676,0.3558490096925415
214.34237490221858,0.010572776198387146,0.3556640413527051
214.38140229415148,0.010567307472229004,0.3554800755512959
214.4224311900325,0.010561838746070862,0.3552961097498867
214.46130129415542,0.010556429624557495,0.3551141490253321
214.4987605959177,0.01055113971233368,0.35493619845448676
214.53756610304117,0.01054564118385315,0.35475123011465026
214.57622595923021,0.010540187358856201,0.35456776558245473
214.6150152408518,0.010534808039665222,0.3543868073963275
214.65396771999076,0.01052945852279663,0.35420685174862754
214.69179458683357,0.010524064302444458,0.3540253922932866
214.730920326896,0.010518774390220642,0.35384744172244126
214.76883157202974,0.010513365268707275,0.35366548099788664
214.80768059380352,0.010507956147193909,0.3534835202733321
214.84655184904113,0.010502606630325317,0.3533035646256321
214.88548495806754,0.010497301816940308,0.35312511278557307
214.92437109723687,0.010491922497749329,0.3529441545994458
214.9621600168757,0.010486587882041931,0.35276470022095946
215.0013255472295,0.01048123836517334,0.3525847445732595
215.04040244407952,0.01047593355178833,0.35240629273320045
215.07820597616956,0.01047070324420929,0.3522303472392097
215.11754106217995,0.010465413331985474,0.3520523966683643
215.15641355980188,0.010460108518600464,0.35187394482830525
215.19546437682584,0.010454699397087097,0.3516919841037507
215.23428440606222,0.010449394583702087,0.3515135322636917
215.27204819815233,0.010444104671478271,0.3513355816928463
215.31100607523695,0.010438844561576843,0.3511586336604282
215.3498759791255,0.010433554649353027,0.3509806830895828
215.38899051211774,0.010428279638290405,0.3508032337879511
215.4281284310855,0.010423019528388977,0.350626285755533
215.46604539407417,0.01041780412197113,0.35045084153075584
215.50511157512665,0.010412588715553284,0.35027539730597873
215.5431609991938,0.010407254099845886,0.3500959429274924
215.58233770588413,0.010401993989944458,0.34991899489507433
215.62123542185873,0.010396704077720642,0.3497410443242289
215.6604201309383,0.01039142906665802,0.3495635950225972
215.69950035307556,0.010386079549789429,0.34938363937489725
215.737407641951,0.010380789637565613,0.34920568880405184
215.77650520997122,0.010375604033470154,0.34903124711770206
215.81557432515547,0.010370433330535889,0.34885730670056586
215.853572901804,0.010365128517150879,0.34867885486050676
215.8925618152134,0.010359898209571838,0.348502909366516
215.93143117800355,0.010354623198509216,0.3483254600648843
215.97046123398468,0.010349288582801819,0.348146005686398
216.00959399482235,0.010343983769416809,0.34796755384633893
216.0476982621476,0.010338693857192993,0.3477896032754935
216.08683752221987,0.010333403944969177,0.34761165270464817
216.12455020705238,0.010328039526939392,0.34743119578773457
216.1635966990143,0.01032276451587677,0.3472537464861028
216.20236005214974,0.010317504405975342,0.3470767984536848
216.24129863921553,0.010312288999557495,0.3469013542289076
216.2803188902326,0.010307073593139648,0.34672591000413044
216.31908051017672,0.010301932692527771,0.3465529721254216
216.35782089922577,0.010296717286109924,0.3463775279006444
216.39656936889514,0.010291427373886108,0.34619957732979906
216.43430176423863,0.010286152362823486,0.34602212802816734
216.4730396680534,0.010280817747116089,0.34584267364968097
216.51095837401226,0.010275527834892273,0.3456647230788356
216.54962700419128,0.010270163416862488,0.345484266161922
216.5873017720878,0.010264873504638672,0.3453063155910766
216.62616717908531,0.010259568691253662,0.34512786375101756
216.66513319779187,0.010254338383674622,0.34495191825702676
216.70268178498372,0.010249197483062744,0.3447789803783179
216.74149362090975,0.010243833065032959,0.3445985234614043
216.7791504021734,0.010238543152809143,0.3444205728905589
216.8179380511865,0.010233357548713684,0.34424613120420905
216.8567944741808,0.010228157043457031,0.3440711882486456
216.8944552410394,0.010222852230072021,0.34389273640858653
216.93334420304745,0.010217607021331787,0.3437162896453821
216.97223516879603,0.010212287306785583,0.34353733653610946
217.01114581385627,0.010207101702690125,0.34336289484975957
217.0488496250473,0.010201811790466309,0.3431849442789142
217.08758504502475,0.01019655168056488,0.34300799624649614
217.12628133688122,0.010191366076469421,0.3428335545601463
217.16387222800404,0.010186240077018738,0.342661117950651
217.2030921508558,0.010181114077568054,0.3424886813411558
217.24186015082523,0.010176032781600952,0.3423177485393015
217.2806045152247,0.010170936584472656,0.34214631446823357
217.3181886151433,0.010165691375732422,0.34196986770502913
217.3571796119213,0.010160580277442932,0.34179793236474754
217.395929554943,0.010155409574508667,0.34162399194761134
217.43351145181805,0.010150283575057983,0.3414515553381161
217.47238898696378,0.010145038366317749,0.34127510857491167
217.51116241514683,0.010139897465705872,0.3411021706962028
217.54995167721063,0.010134607553482056,0.3409242201253574
217.58733252994716,0.010129377245903015,0.3407482746313666
217.62613371014595,0.010124191641807556,0.3405738329450168
217.66473049204797,0.010118961334228516,0.340397887451026
217.70236342586577,0.010113731026649475,0.3402219419570352
217.74102343199775,0.01010844111442566,0.34004399138618985
217.778486891184,0.010103240609169006,0.3398690484306263
217.81740088108927,0.010097995400428772,0.3396926016674219
217.85604360187426,0.010092735290527344,0.33951565363500386
217.89500062679872,0.010087579488754272,0.3393422144870813
217.93257429124787,0.01008249819278717,0.33917128168522703
217.9713901639916,0.010077372193336487,0.33899884507573175
218.01028817007318,0.01007223129272461,0.3388259071970229
218.0479334029369,0.010067149996757507,0.33865497439516856
218.08662581909448,0.010062038898468018,0.33848303905488697
218.12426187796518,0.010056853294372559,0.33830859736853713
218.16304613184184,0.010051637887954712,0.33813315314376
218.20165144605562,0.010046452283859253,0.3379587114574102
218.24048798996955,0.010041385889053345,0.3377882799247695
218.2780789611861,0.010036289691925049,0.33761684585370155
218.31686838297173,0.010031238198280334,0.33744691559027457
218.35566199198365,0.010026142001152039,0.3372754815192066
218.39327060896903,0.010020911693572998,0.3370995360252158
218.43230397021398,0.010015785694122314,0.3369270994157206
218.46983452001587,0.01001061499118805,0.3367531589985844
218.50863244524226,0.010005459189414978,0.3365797198506619
218.54744493216276,0.010000362992286682,0.3364082857795939
218.58822283986956,0.009995177388191223,0.3362338440932441
218.62588945496827,0.009989887475967407,0.33605589352239873
218.66480321483687,0.009984731674194336,0.33588245437447617
218.70355724403635,0.00997956097126007,0.33570851395733997
218.74131582817063,0.009974360466003418,0.3355335710017765
218.78030398115516,0.009969189763069153,0.3353596305846403
218.81811195984483,0.009964033961296082,0.3351861914367178
218.85678561683744,0.009958982467651367,0.33501626117329075
218.89443534705788,0.00995384156703949,0.3348433232945819
218.93345679016784,0.009948626160621643,0.3346678790698048
218.97101322887465,0.009943470358848572,0.3344944399218822
219.00961606903002,0.009938284754753113,0.3343199982355324
219.04738157382235,0.00993320345878601,0.33414906543367806
219.0860490212217,0.009928077459335327,0.33397662882418283
219.12461962224916,0.009923055768013,0.3338077010991831
219.16326687997207,0.009917929768562317,0.3336352644896879
219.20063624624163,0.009912848472595215,0.3334643316878336
219.2392663070932,0.009907692670822144,0.33329089253991107
219.27691634790972,0.009902611374855042,0.33311995973805675
219.31560671003535,0.00989753007888794,0.33294902693620243
219.35425083292648,0.00989241898059845,0.33277709159592084
219.39175820816308,0.009887397289276123,0.3326081638709212
219.4303383040242,0.00988239049911499,0.3324397374151351
219.4690696890466,0.0098772794008255,0.3322678020748535
219.50772103201598,0.009872183203697205,0.3320963680037856
219.545231891796,0.00986713171005249,0.33192643774035857
219.58400695212185,0.009862139821052551,0.3317585125537862
219.62179138604552,0.00985705852508545,0.3315875797519319
219.66061189491302,0.009852036833763123,0.33141865202693216
219.69800981506705,0.009846925735473633,0.33124671668665057
219.7368071791716,0.009841904044151306,0.3310777889616509
219.77436971710995,0.00983680784702301,0.33090635489058295
219.81314182281494,0.009831801056861877,0.33073792843479694
219.85040787281469,0.00982685387134552,0.33057150705586547
219.88900357298553,0.009821847081184387,0.33040308060007945
219.92645592382178,0.009816780686378479,0.3302326490674387
219.96519903605804,0.009811744093894958,0.3300632200732254
220.00399114284664,0.009806767106056213,0.3298957961558666
220.04276209697127,0.00980176031589508,0.3297273697000806
220.08007384603843,0.009796753525733948,0.3295589432442945
220.11872514011338,0.009791627526283264,0.3293865066347993
220.1574661792256,0.00978657603263855,0.3292165763713723
220.19493873091415,0.00978153944015503,0.32904714737715896
220.23358613811433,0.00977642834186554,0.32887521203687736
220.27107955189422,0.009771361947059631,0.32870478050423674
220.30985331116244,0.009766250848770142,0.32853284516395515
220.34721869090572,0.009761244058609009,0.32836441870816907
220.38588463608176,0.009756237268447876,0.32819599225238305
220.4232591399923,0.009751230478286743,0.328027565796597
220.4617951498367,0.00974622368812561,0.32785913934081096
220.5004808451049,0.009741276502609253,0.3276927179618795
220.53899367991835,0.009736254811286926,0.3275237902368798
220.57636010088027,0.009731218218803406,0.3273543612426664
220.61495546111837,0.00972624123096466,0.3271869373253077
220.65267393412068,0.009721294045448303,0.3270205159463762
220.69137523323298,0.009716302156448364,0.32685259075980383
220.7284517372027,0.0097113698720932,0.326686670650086
220.76713379705325,0.009706422686576843,0.3265202492711546
220.8045630529523,0.009701326489448547,0.32634881520008663
220.84329861402512,0.009696364402770996,0.3261818925519415
220.88092938624322,0.009691402316093445,0.3260149699037964
220.91963230725378,0.009686410427093506,0.32584704471722403
220.95733826281503,0.009681418538093567,0.3256791195306516
220.99614368891343,0.00967647135257721,0.3255126981517201
221.03362519480288,0.009671524167060852,0.3253462767727887
221.07233355380595,0.0096665620803833,0.3251793541246436
221.1108595081605,0.00966159999370575,0.3250124314764985
221.149517390877,0.00965660810470581,0.32484450628992606
221.1867836820893,0.009651720523834229,0.32468008998784925
221.22547611687332,0.009646713733673096,0.3245116635320632
221.26308489590883,0.009641766548156738,0.3243452421531317
221.3017111509107,0.009636804461479187,0.3241783195049866
221.33924998296425,0.009631842374801636,0.32401139685684155
221.37784120580181,0.009626954793930054,0.3238469805547647
221.41527976701036,0.009622007608413696,0.3236805591758332
221.45375131908804,0.009617075324058533,0.3235146390661154
221.49109231308103,0.009612128138542175,0.3233482176871839
221.5294910450466,0.0096072256565094,0.32318330011589347
221.56694884505123,0.009602293372154236,0.32301738000617564
221.60543436789885,0.009597361087799072,0.32285145989645786
221.64389034593478,0.00959247350692749,0.322687043594381
221.68134748516604,0.009587541222572327,0.32252112348466316
221.71984197199345,0.009582608938217163,0.32235520337494533
221.75727104814723,0.009577676653862,0.32218928326522756
221.79586283210665,0.009572714567184448,0.32202236061708245
221.83303538011387,0.009567812085151672,0.32185744304579195
221.8714922000654,0.009562864899635315,0.3216910216668605
221.9099160498008,0.009557962417602539,0.32152610409557
221.94833640381694,0.009553030133247375,0.32136018398585214
221.98554383590817,0.009548097848892212,0.32119426387613437
222.0241443431005,0.009543165564537048,0.3210283437664166
222.06131554907188,0.009538263082504272,0.3208634261951261
222.09973247814924,0.00953337550163269,0.3206990098930492
222.1369936009869,0.009528541937470436,0.32053641069187183
222.17543711094186,0.009523676708340645,0.3203727462936154
222.21265873406082,0.009518777951598167,0.3202079540396283
222.25108930421993,0.00951394997537136,0.32004554281440606
222.28822848200798,0.009509090334177017,0.3198820663921048
222.32660895679146,0.009504279121756554,0.3197202190947479
222.36396331992,0.009499454870820045,0.31955793318682907
222.40237248782068,0.009494636207818985,0.3193958352548653
222.43956551793963,0.009489806368947029,0.31923336137099134
222.47793298307806,0.00948508083820343,0.31907439637161294
222.5150783099234,0.009480264037847519,0.3189123610983009
222.5534417591989,0.00947541743516922,0.3187493232865616
222.5907026110217,0.009470604360103607,0.31858741333055296
222.6290587889962,0.009465774521231651,0.318424939446679
222.66628132294863,0.009460968896746635,0.3182632801252772
222.70671772398055,0.009456189349293709,0.3181024980249993
222.74413037579507,0.009451372548937798,0.3179404627516873
222.78262451197952,0.009446587413549423,0.31777949267545424
222.8197028688155,0.009441819041967392,0.3176190865270866
222.8581684520468,0.009437007829546928,0.3174572392297297
222.89669795101508,0.009432241320610046,0.3172968957400137
222.9340223991312,0.009427489712834358,0.31713705351951144
222.97259018709883,0.009422823786735535,0.3169800935969876
223.00984503002837,0.009417962282896042,0.3168165545160346
223.04854391515255,0.009413139894604683,0.31665433126676745
223.08570867218077,0.009408406913280487,0.3164951156327822
223.1241521621123,0.009403606876730919,0.3163336442873355
223.16138996882364,0.00939887948334217,0.3161746166293054
223.19986373512074,0.009394180029630661,0.31601652885105086
223.23728596093133,0.00938938558101654,0.3158552454815593
223.27580549521372,0.009384570643305779,0.315693272866899
223.31312206201255,0.0093797966837883,0.31553267874257623
223.3516721832566,0.009374978020787239,0.3153705808106125
223.3891678499058,0.009370164945721626,0.31520867085460386
223.42758574103937,0.009365426376461983,0.3150492672446635
223.4660760620609,0.009360628202557564,0.31488785855786855
223.50437188893557,0.009355738759040833,0.31472337959714
223.54175428394228,0.009350869804620743,0.31455958988158017
223.5789246200584,0.00934603065252304,0.31439680270444764
223.6175430440344,0.00934128649532795,0.3142372111185522
223.65485188923776,0.009336525574326515,0.3140770556047913
223.69322634395212,0.009331749752163887,0.3139163988218168
223.7305200761184,0.0093269944190979,0.31375643128401115
223.76891884813085,0.009322259575128555,0.3135971529913742
223.80634932685643,0.009317569434642792,0.31343937850637815
223.84470981080085,0.009312763810157776,0.3132777191849764
223.88191508920863,0.009307947009801865,0.31311568391166433
223.9204899868928,0.009303146973252296,0.3129542125662177
223.95773669797927,0.00929838977754116,0.31279418236976025
223.99623567191884,0.009293658658862114,0.31263502939442667
224.03335611196235,0.009288884699344635,0.3124744352701039
224.07206677505746,0.009284181520342827,0.3123162221745459
224.10925438720733,0.009279480203986168,0.3121580717376397
224.14640658488497,0.00927477516233921,0.31199979598343003
224.18508482910693,0.009270060807466507,0.31184120693596185
224.2223010538146,0.009265316650271416,0.3116816153500664
224.26063114311546,0.009260550141334534,0.3115212718603504
224.29783154418692,0.009255819022655487,0.31136211888501686
224.33624108182266,0.009251069277524948,0.31120233932316627
224.37340945517644,0.009246399626135826,0.31104525408333905
224.41181056993082,0.009241703897714615,0.3108872916223879
224.44913521921262,0.009237002581357956,0.3107291411854816
224.48762815305963,0.009232280775904655,0.31057030150340664
224.52493368415162,0.0092275720089674,0.31041190043189354
224.56324879918247,0.009222850203514099,0.31025306074981857
224.60059728380293,0.009218117222189903,0.3100938451158333
224.63893462298438,0.009213415905833244,0.30993569467892707
224.6762752858922,0.009208638221025467,0.30977497523730085
224.71344472002238,0.009203927591443062,0.30961651150713604
224.75209089601412,0.009199259802699089,0.30945948892596054
224.7893005302176,0.009194549173116684,0.3093010251957958
224.82802268117666,0.009189875796437263,0.3091438146386651
224.86530579719692,0.009185204282402992,0.30898666674018616
224.90375280193985,0.009180450811982155,0.30882676186103214
224.94110376015306,0.0091757383197546,0.30866823547221567
224.9798142630607,0.009170971810817719,0.30850789198249967
225.0174004570581,0.009166272357106209,0.3083498042042452
225.05594557104632,0.009161602705717087,0.3081927189644179
225.09346849890426,0.00915692001581192,0.3080351951140287
225.13201638590544,0.009152121841907501,0.30787378642723373
225.1694227992557,0.009147411212325096,0.30771532269706897
225.20770519506186,0.009142642840743065,0.3075549165487013
225.2449084399268,0.009137885645031929,0.3073948863522439
225.28304354287684,0.009133175015449524,0.3072364226220791
225.32019982812926,0.009128455072641373,0.3070776455986558
225.35714496299624,0.00912378914654255,0.30692068567613195
225.3955686329864,0.009119071066379547,0.30676197131136035
225.43303496623412,0.009114405140280724,0.3066050113888365
225.47137984680012,0.009109711274504662,0.3064471115865371
225.5087500438094,0.009105080738663673,0.3062913421783957
225.54720192681998,0.00910039059817791,0.30613356769339967
225.58445039996877,0.009095702320337296,0.3059758558670554
225.62278689816594,0.009091008454561234,0.3058179560647559
225.65997778484598,0.009086329489946365,0.3056605575316702
225.69823789782822,0.009081687778234482,0.30550441217161856
225.7355956058018,0.009077047929167747,0.3053483294702186
225.7740590958856,0.00907239317893982,0.305191745499605
225.81139595387504,0.00906769372522831,0.3050336577213505
225.85019607190043,0.009063059464097023,0.30487776299590563
225.88757002493367,0.009058397263288498,0.3047209283906852
225.92480284394696,0.009053763002157211,0.3045650336652404
225.96328446315601,0.009049052372574806,0.3044065699350756
226.0004590251483,0.009044419974088669,0.3042507378682825
226.03881409112364,0.009039867669343948,0.3040976001235127
226.07606639014557,0.009035173803567886,0.3039397003212133
226.1144759892486,0.009030533954501152,0.3037836176198134
226.15157061023638,0.00902588851749897,0.3036273469424583
226.1898910338059,0.009021267294883728,0.3034718908275754
226.22733008582145,0.009016614407300949,0.3033153695156135
226.26551930094138,0.00901191309094429,0.3031572190787073
226.30280354898423,0.009007340297102928,0.3030033920887688
226.34125757496804,0.00900266133248806,0.302845993555683
226.37842408381402,0.008998056873679161,0.30269110136866545
226.4153533759527,0.008993426337838173,0.30253533196052407
226.45228153513744,0.008988771587610245,0.30237874798991043
226.48957468615845,0.008984144777059555,0.3022231038990725
226.5280572650954,0.00897948257625103,0.30206626929385205
226.5651251762174,0.008974859490990639,0.30191075052031746
226.6036355867982,0.008970215916633606,0.3017545425016141
226.6408571698703,0.00896553136408329,0.3015969559925732
226.67843977781013,0.008960898965597153,0.3014411239257801
226.71711130300537,0.008956244215369225,0.30128453995516646
226.75447490112856,0.008951596915721893,0.3011282066191597
226.79350265301764,0.008946910500526428,0.3009705574514671
226.83278852608055,0.008942225947976112,0.30081297094242626
226.87151248985901,0.008937571197748184,0.30065638697181263
226.90924124000594,0.0089329294860363,0.300500241611761
226.94801333593205,0.008928338065743446,0.3003457880353054
226.98562800325453,0.008923739194869995,0.300191083824243
227.02425854513422,0.008919136598706245,0.30003625429587716
227.0617834571749,0.008914563804864883,0.29988242730593867
227.0991178099066,0.008909890428185463,0.299725216748808
227.13647898379713,0.008905211463570595,0.2995678182157222
227.17379661183804,0.008900588378310204,0.2994122994421876
227.21257267519832,0.008895950391888618,0.2992562793994394
227.24991911603138,0.008891312405467033,0.29910025935669116
227.28829523408785,0.008886732161045074,0.2989461817321458
227.32591665210202,0.00888209417462349,0.29879016168939754
227.3646094580181,0.008877521380782127,0.29863633469945905
227.40214001806453,0.00887281447649002,0.29847799628659766
227.4395632869564,0.008868156000971794,0.29832128699868066
227.47834625979885,0.008863447234034538,0.2981628859271676
227.5161725860089,0.008858809247612953,0.2980068658844193
227.55370663199574,0.008854169398546219,0.29785078318301944
227.5913671781309,0.00884956493973732,0.2976958909960019
227.63028328306973,0.008844869211316109,0.29753792853505073
227.66789298225194,0.008840292692184448,0.2973839762278088
227.7067890460603,0.008835766464471817,0.2972317157041629
227.74433341715485,0.00883118063211441,0.2970774501036625
227.78193985112011,0.008826667442917824,0.29692562819057855
227.82082915399224,0.008822066709399223,0.29677086132086444
227.8585995072499,0.008817477151751518,0.29661647040306055
227.8973615989089,0.008812841027975082,0.29646051301896403
227.93511642701924,0.008808191865682602,0.29630411702430554
227.9740164768882,0.008803555741906166,0.296148159640209
228.0115737770684,0.008798867464065552,0.2959904478138647
228.04938537208363,0.008794168010354042,0.2958323600356102
228.08823560690507,0.008789554238319397,0.2956771545553341
228.12601077603176,0.008784906938672066,0.2955208212193273
228.16480959299952,0.008780255913734436,0.2953643625660171
228.2025360991247,0.00877571851015091,0.29521172609046104
228.24129752907902,0.00877106562256813,0.29505520477849917
228.27928212611005,0.008766433224081993,0.2948993727117061
228.31667313491926,0.008761901408433914,0.2947469242121051
228.35549398511648,0.008757269009947777,0.29459109214531193
228.3927885182202,0.008752670139074326,0.29443638793424953
228.43025662424043,0.008748088032007217,0.29428224765105243
228.4676727708429,0.008743485435843468,0.2941274181226866
228.50628652889282,0.008738866075873375,0.29397202466645544
228.5437891059555,0.008734289556741714,0.29381807235921353
228.58236956316978,0.008729631081223488,0.29366136307129653
228.6197970979847,0.00872495211660862,0.29350396453821076
228.65711478609592,0.008720329031348228,0.29334844576467617
228.69582829391584,0.008715754374861717,0.2931945561160859
228.73310770420358,0.008711148053407669,0.29303960127041667
228.7702924022451,0.008706577122211456,0.2928858369391299
228.80734716216102,0.008701976388692856,0.29273107006941573
228.84583635115996,0.008697347715497017,0.29257536331992606
228.88327185809612,0.008692687377333641,0.29241859137335735
228.92059598490596,0.008688071742653847,0.29226332323442955
228.95935410121456,0.008683424443006516,0.29210698989842276
228.99657063698396,0.008678803220391273,0.2919515337835399
229.03504901984707,0.008674178272485733,0.29179595235135364
229.07240434503183,0.00866953656077385,0.29163980699130193
229.10969063593075,0.00866498239338398,0.29148660658788056
229.14711494510993,0.008660450577735901,0.2913341580882795
229.18432992789894,0.008655842393636703,0.2911791405839586
229.2231241981499,0.00865119881927967,0.2910229325652552
229.26040230691433,0.008646592497825623,0.29086797771958595
229.29939700011164,0.008641958236694336,0.29071208299414114
229.3369653970003,0.00863725133240223,0.2905537445812798
229.37446200614795,0.00863262265920639,0.2903980378317901
229.411851933226,0.008627967908978462,0.2902414538611765
229.44914584606886,0.008623354136943817,0.2900862483809004
229.487927115988,0.008618736639618874,0.28993091758332096
229.52529094414786,0.008614229038357735,0.28977928364619215
229.56397375604138,0.008609704673290253,0.289627085781198
229.60150935314596,0.00860508717596531,0.2894717549836185
229.64030468510464,0.008600486442446709,0.28931698811390444
229.67780924588442,0.008595846593379974,0.28916090541250444
229.71641383925453,0.008591225370764732,0.28900544929762156
229.75376090221107,0.008586585521697998,0.2888493665962216
229.79118801513687,0.008582096546888351,0.2886983592456099
229.82871703291312,0.008577512577176094,0.2885441563037611
229.86601443123072,0.008572887629270554,0.2883885748715748
229.90483579179272,0.00856819935142994,0.2882308630452305
229.9420723579824,0.008563630282878876,0.2880771613725954
229.97927662497386,0.008559046313166618,0.28792295843074667
230.017808327917,0.008554480969905853,0.28776938207541497
230.0552680110559,0.0085498858243227,0.28761480318165594
230.0925941420719,0.008545301854610443,0.2874606002398072
230.12987205013633,0.008540676906704903,0.2873050188076209
230.1685398290865,0.008536051958799362,0.28714943737543464
230.20601981319487,0.008531492203474045,0.286996048996058
230.2437091129832,0.00852694921195507,0.2868432245445468
230.2807572442107,0.008522385731339455,0.2866897108478668
230.31812259508297,0.008517839014530182,0.2865367610790522
230.3556075161323,0.008513256907463074,0.2863826207958551
230.3930578250438,0.008508602157235146,0.2862260368252415
230.43171775201336,0.008504034951329231,0.2860723978112581
230.46920194197446,0.00849953107535839,0.2859208891914327
230.50683692004532,0.008494960144162178,0.2857671248601459
230.54542108206078,0.008490391075611115,0.28561342318751076
230.58279220107943,0.00848582573235035,0.28545984683217906
230.62143554305658,0.00848127156496048,0.28530664642875764
230.65890148608014,0.008476737886667252,0.2851541352705049
230.69623405719176,0.008472191169857979,0.2850011855016903
230.7350815469399,0.008467590436339378,0.28484641863197613
230.7724141580984,0.008463067933917046,0.2846942834256337
230.80982599919662,0.008458554744720459,0.2845424615125498
230.84720592107624,0.008453983813524246,0.2843886971812629
230.88573918724433,0.008449332788586617,0.28423223852795276
230.9250458809547,0.008444689214229584,0.2840760305092494
230.96245556883514,0.008440081030130386,0.28392101300492845
231.00123819103464,0.008435547351837158,0.2837685018466758
231.03896825294942,0.00843101367354393,0.2836159906884231
231.07659863401204,0.008426424115896225,0.2834615997706192
231.11426267586648,0.008421903476119041,0.28330952722292846
231.15300361486152,0.008417382836341858,0.28315745467523773
231.19072357099503,0.008412877097725868,0.2830058833967606
231.22837834991515,0.008408304303884506,0.2828520564068221
231.2675333651714,0.008403835818171501,0.2827017383013791
231.30532193509862,0.00839925929903984,0.28254778599413716
231.34293310716748,0.008394742384552956,0.2823958387637498
231.38067418523133,0.008390247821807861,0.2822446434371829
231.41948867589235,0.00838567316532135,0.2820907537885927
231.45718664908782,0.008381238207221031,0.28194156353888045
231.49472426995635,0.008376667276024818,0.28178779920759367
231.53357246192172,0.00837215967476368,0.2816361652704648
231.57117726420984,0.008367598056793213,0.28148271423243654
231.6089564198628,0.008363064378499985,0.2813302030741838
231.64648783113807,0.008358495309948921,0.2811765014015487
231.68418098706752,0.008353913202881813,0.28102236111835166
231.72328606713563,0.008349305018782616,0.2808673436140307
231.76118089817464,0.008344775065779686,0.2807149577730814
231.8003747011535,0.008340258151292801,0.2805630105426941
231.83821615111083,0.008335744962096214,0.2804111886296102
231.87618076708168,0.008331255987286568,0.28026018127899843
231.91394370887429,0.008326724171638489,0.28010773277939743
231.95165563281626,0.008322183042764664,0.27995497098653793
231.9905585469678,0.008317606523633003,0.27980101867929597
232.0282546770759,0.008313126862049103,0.2796503246219428
232.0655999169685,0.008308593183755875,0.27949781346369007
232.10303645487875,0.008304046466946602,0.27934486369487543
232.14064013585448,0.008299479261040688,0.279191224680892
232.1795675070025,0.008294954895973206,0.2790390268158978
232.21713291993365,0.008290465921163559,0.27888801946528613
232.2549192472361,0.008285965770483017,0.2787366361627641
232.2940259091556,0.008281420916318893,0.2785837490526012
232.3318404587917,0.008276905864477158,0.2784318644808656
232.36962107708678,0.008272470906376839,0.27828267423115327
232.40733975125477,0.008267892524600029,0.27812865926525965
232.4449084890075,0.008263349533081055,0.2779758348137484
232.48244412709028,0.008258843794465065,0.2778242635352713
232.52008700696751,0.008254267275333405,0.2776703112280294
232.55916468519717,0.008249752223491669,0.2775184266562937
232.5969196949154,0.00824524275958538,0.2773667300605132
232.63628821307793,0.0082407146692276,0.27721440687821564
232.67402356211096,0.008236197754740715,0.27706245964782833
232.71181015018374,0.008231686428189278,0.27691070039339605
232.7494042161852,0.00822719931602478,0.27675975570143607
232.78706035623327,0.00822271779179573,0.2766089989854311
232.8247677241452,0.008218225091695786,0.27645786631751595
232.86366060283035,0.008213698863983154,0.2763056057938701
232.9017165270634,0.008209167048335075,0.2761531572942691
232.93937160586938,0.008204665035009384,0.2760017113330954
232.97698409017175,0.008200149983167648,0.2758498267613598
233.0146847171709,0.008195649832487106,0.2756984434588378
233.05231254408136,0.008191131055355072,0.27554643356979874
233.0899343220517,0.008186738938093185,0.27539868446907567
233.1288631861098,0.008182317018508911,0.2752499328299253
233.16658040788025,0.008177882060408592,0.2751007425802131
233.2043856731616,0.008173471316695213,0.274952366892973
233.24200017983094,0.008169049397110939,0.2748036152538227
233.27962822793052,0.00816459022462368,0.2746536104416382
233.3185032699257,0.008160127326846123,0.2745034803121504
233.3563568489626,0.008155647665262222,0.27435278625479714
233.3939616009593,0.008151194080710411,0.2742029694185678
233.43168658483773,0.008146658539772034,0.2740503956016634
233.46933873882517,0.008142217993736267,0.273901017375996
233.5068817678839,0.008137717843055725,0.273749634073474
233.54453723691404,0.008133241906762123,0.27359906533342426
233.58232519682497,0.008128760382533073,0.2734483086174193
233.62155662709847,0.008124319836497307,0.2732989303917519
233.65933665493503,0.008119858801364899,0.2731488629209158
233.6986491479911,0.008115431293845177,0.2729999233058103
233.73668591398746,0.008110977709293365,0.27285010646958097
233.7742842468433,0.008106518536806107,0.27270010165739655
233.81198855908588,0.008102085441350937,0.272550974066336
233.8498231288977,0.008097628131508827,0.27240103191280324
233.88766492903233,0.008093195036053658,0.2722519043217427
233.92545423097908,0.008088763803243637,0.2721028393893338
233.96306438092142,0.008084354922175407,0.2719545263607454
234.00200582388788,0.008079949766397476,0.2718063386494604
234.0401123748161,0.008075550198554993,0.2716583389141306
234.07761599402875,0.008071133866906166,0.27150977525093534
234.11525492789224,0.008066736161708832,0.2713618381742572
234.15263862721622,0.008062275126576424,0.27121177070342106
234.19025070080534,0.008057856932282448,0.27106314438157414
234.22762195998803,0.008053436875343323,0.27091445540107556
234.26660419395193,0.008049100637435913,0.27076858605990367
234.30404879525304,0.00804470106959343,0.2706205863245738
234.34164205007255,0.008040234446525574,0.27047033087778255
234.37912102183327,0.008035838603973389,0.2703224564597561
234.41663584904745,0.00803142786026001,0.270174080772516
234.45416384516284,0.008026983588933945,0.2700245772295452
234.49295734381303,0.00802253931760788,0.2698750736865744
234.53049142984673,0.008018067106604576,0.26972463026382804
234.56934355711564,0.008013613522052765,0.2695748134275987
234.60692717786878,0.008009141311049461,0.2694243700048523
234.6445714198053,0.008004698902368546,0.2692749291205332
234.68222247296944,0.008000263944268227,0.2691257388708209
234.72009114408866,0.007995815947651863,0.2689761100105467
234.75758427707478,0.007991412654519081,0.26882798495791344
234.79500978905708,0.007986968383193016,0.26867848141494266
234.8324913252145,0.007982529699802399,0.26852916584792696
234.87141079409048,0.007978102192282677,0.2683802262328215
234.90915791224688,0.007973676547408104,0.26823134927636777
234.94688391825184,0.007969222962856293,0.26808153244013844
234.98455741396174,0.007964808493852615,0.26793303143559494
235.02215545717627,0.007960410788655281,0.26778509435891673
235.0617805821821,0.007956009358167648,0.2676370319649352
235.0995427328162,0.00795164704322815,0.2674902854026395
235.13705923222005,0.007947219535708427,0.26734134578753405
235.1757728899829,0.007942849770188332,0.26719434859063146
235.21334624523297,0.007938433438539505,0.2670457849274363
235.2509755748324,0.00793401338160038,0.26689709594693767
235.2884825700894,0.007929589599370956,0.2667482816491356
235.32603616500273,0.007925119251012802,0.26659790088504093
235.36349989380687,0.007920689880847931,0.2664488986112838
235.40118871303275,0.007916262373328209,0.2662999589961783
235.4386391728185,0.00791185349225998,0.26615164596758994
235.47612398397177,0.007907465100288391,0.2660040221841703
235.51349465316162,0.0079030841588974,0.26585664903535755
235.55247727781534,0.007898693904280663,0.2657089625932862
235.58994090696797,0.00789429247379303,0.2655609001993047
235.62751904921606,0.0078898835927248,0.26541258717071625
235.6649862639606,0.007885489612817764,0.2652647754113415
235.7025004690513,0.007881132885813713,0.2651182168250009
235.73994521982968,0.007876735180616379,0.2649702797483227
235.77778485789895,0.007872320711612701,0.26482177874377927
235.81531375506893,0.007867978885769844,0.2646757214266523
235.85445393808186,0.007863586768507957,0.2645279723259293
235.89206671295688,0.00785909965634346,0.2643770276339692
235.92951760301366,0.007854685187339783,0.2642285266294257
235.96757742296904,0.007850244641304016,0.2640791484037583
236.0053086061962,0.007845791056752205,0.26392933156752896
236.0427969628945,0.00784137099981308,0.2637806425870304
236.08022620994598,0.007836978882551193,0.2636328934863073
236.1179148289375,0.00783255323767662,0.2634840165298536
236.15548960585147,0.007828207686543465,0.26333783389542326
236.19309320813045,0.00782388262450695,0.26319234050616164
236.23077736003324,0.007819516584277153,0.2630454686265625
236.26837723515928,0.00781506858766079,0.2628958397662883
236.30599600914866,0.007810672745108604,0.26274796534826184
236.3435486932285,0.00780629925429821,0.2626008428340558
236.38114679511636,0.007801905274391174,0.2624530310746811
236.41904142592102,0.007797554135322571,0.26230666046429557
236.45817583985627,0.007793184369802475,0.26215966326739304
236.49602090613917,0.0077887363731861115,0.26201003440711884
236.53384544001892,0.007784351706504822,0.2618625359410026
236.57294437102973,0.007779859006404877,0.26171140327308745
236.61081655789167,0.007775481790304184,0.2615641554415781
236.64845809619874,0.007771024480462074,0.26141421328804537
236.68612107587978,0.007766563445329666,0.26126414581720914
236.72375180805102,0.007762175053358078,0.26111652203378954
236.76139607001096,0.0077577922493219376,0.26096908622632503
236.79900966584682,0.007753375917673111,0.2608205225631299
236.83668291196227,0.007748959586024284,0.2606719588999346
236.87416401784867,0.007744599133729935,0.26052527499629063
236.91179395886138,0.007740123197436333,0.2603747062562408
236.94920729193836,0.0077357422560453415,0.260227333107428
236.98695972794667,0.0077313147485256195,0.2600783934923226
237.02421610383317,0.007726909592747688,0.2599302057810376
237.06173491617665,0.007722560316324234,0.2597838978293038
237.09910412319005,0.007718198001384735,0.25963715126700804
237.13636211119592,0.007713822647929192,0.25948996609415037
237.17367860814556,0.0077094342559576035,0.2593423423107308
237.21095781913027,0.007705114781856537,0.2591970368974243
237.24812881601974,0.0077007487416267395,0.25905016501782513
237.28537414502352,0.007696397602558136,0.25890379440743966
237.32256354996935,0.007692066952586174,0.2587581130422229
237.35977523820475,0.007687689736485481,0.2586108652107135
237.3971088710241,0.007683303207159042,0.25846330408594564
237.434188160114,0.00767894834280014,0.2583168081582567
237.4712388352491,0.007674526423215866,0.2581680565191064
237.50980906700715,0.007670188322663307,0.25802212451928286
237.5470819370821,0.007665812969207764,0.25787493934642514
237.58563204901293,0.00766143761575222,0.25772775417356747
237.62289269082248,0.007656993344426155,0.2575782506305967
237.6604176228866,0.007652653381228447,0.25743225597212144
237.69761760393158,0.007648218423128128,0.25728306572240917
237.73484165081754,0.007643844932317734,0.25713594320820315
237.77201794600114,0.007639491930603981,0.25698950993916597
237.80929357092828,0.007635163143277168,0.256843891232601
237.84634585911408,0.007630808278918266,0.25669739530491203
237.88356316601858,0.007626444101333618,0.25655058608396464
237.92080200603232,0.007622014731168747,0.25640158381020745
237.9581261142157,0.007617644965648651,0.25625458661330486
237.99652236280963,0.007613331079483032,0.2561094691759535
238.03381006605923,0.00760897621512413,0.2559629732482646
238.07114463020116,0.007604669779539108,0.25581810644552005
238.10847373586148,0.007600335404276848,0.2556722997629999
238.14569553919137,0.0075960103422403336,0.25552680637373826
238.18291256623343,0.007591679692268372,0.25538112500852156
238.22012185119092,0.0075873397290706635,0.2552351303500463
238.25762187503278,0.007582968100905418,0.25508807049449206
238.29490415100008,0.00757865235209465,0.254942890398489
238.33209112193435,0.007574345916509628,0.25479802359574444
238.36944561591372,0.007570056244730949,0.25465372072086523
238.4066559029743,0.007565686479210854,0.25450672352396264
238.44534099800512,0.007561355829238892,0.25436104215874594
238.48272069124505,0.0075570158660411835,0.2542150475002707
238.52007169881836,0.007552726194262505,0.2540707446253915
238.5573533042334,0.007548375055193901,0.253924374015006
238.59470786806196,0.007544020190834999,0.2537778780873171
238.63212255295366,0.007539663463830948,0.25363131950097645
238.66934202425182,0.007535373792052269,0.2534870166260973
238.7068482870236,0.007531065493822098,0.253342087164701
238.74427052401006,0.007526719942688942,0.25319590453027063
238.78158643981442,0.007522381842136383,0.2530499725304471
238.81889635697007,0.0075180307030677795,0.2529036019200616
238.85618383111432,0.007513681426644325,0.2527572939683278
238.89340973086655,0.007509287446737289,0.2526094822089531
238.9307805588469,0.007504962384700775,0.25246398881969145
238.96795626310632,0.007500641047954559,0.25231862074773326
239.0052415728569,0.00749635137617588,0.25217431787285405
239.04266704479232,0.007492043077945709,0.25202938841145783
239.08001449797302,0.007487721741199493,0.25188402033949964
239.1170366811566,0.007483420893549919,0.25173934151271016
239.15425591124222,0.007479090243577957,0.25159366014749346
239.19130564387888,0.007474819198250771,0.2514499838591313
239.22860019793734,0.007470490410923958,0.25130436515256627
239.2675901739858,0.007466169074177742,0.2511589970806081
239.3048759251833,0.007461821660399437,0.251012751787526
239.34249831410125,0.00745750218629837,0.2508674463742195
239.3800190091133,0.00745319202542305,0.25072245425417156
239.41727781901136,0.007448766380548477,0.25057357729771784
239.4546595448628,0.007444458082318306,0.25042864783632157
239.49190791882575,0.007440134882926941,0.25028321710571166
239.53076185891405,0.007435780018568039,0.25013672117802277
239.56805095495656,0.007431430742144585,0.24999041322628898
239.605430747848,0.007427109405398369,0.24984504515433076
239.64295450784266,0.007422788068652153,0.24969967708237256
239.68032746994868,0.0074184853583574295,0.24955493559693145
239.71754749212414,0.007414212450385094,0.24941119664991762
239.75480860518292,0.007409917190670967,0.24926670579908328
239.79225846286863,0.0074055977165699005,0.24912140038577676
239.82968724006787,0.007401280105113983,0.24897615763112202
239.86718063382432,0.00739697553217411,0.24883135348702914
239.9046162008308,0.007392628118395805,0.24868510819394707
239.94211898883805,0.00738832913339138,0.24854049202580933
239.98106913501397,0.007384028285741806,0.24839581319901993
240.01849326398224,0.007379693910479546,0.24825000651649978
240.05588754918426,0.0073753707110881805,0.24810457578588987
240.0931524070911,0.007371054962277412,0.24795939568988679
240.1305922609754,0.0073666758835315704,0.2478120851997257
240.16826125094667,0.0073623862117528915,0.2476677823248465
240.20566530991346,0.007358118891716003,0.2475242313537878
240.24319029180333,0.007353750988841057,0.2473772968155369
240.28062019124627,0.007349435240030289,0.24723211671953388
240.31792737310752,0.007345167919993401,0.24708856574847515
240.35524369124323,0.007340909913182259,0.24694532807067493
240.39264114014804,0.0073366593569517136,0.2468023410274816
240.42995575396344,0.007332373410463333,0.2466581634699058
240.46736118523404,0.007328080013394356,0.2465137352777232
240.5047472869046,0.007323786616325378,0.2463693070855406
240.542212348897,0.0073195286095142365,0.2462260694077404
240.57958189584315,0.007315272465348244,0.2460828943885919
240.6168642011471,0.007311038672924042,0.2459404712732639
240.65440166322514,0.007306816056370735,0.24579842410984615
240.69340421818197,0.007302585989236832,0.24565612631182154
240.7308227289468,0.007298290729522705,0.2455116354609872
240.76825623307377,0.007293945178389549,0.24536545282655683
240.80571118881926,0.007289661094546318,0.2452213379276328
240.84314174810424,0.007285354658961296,0.2450764711248882
240.8806116869673,0.007281096652150154,0.244933233447088
240.9179601832293,0.007276840507984161,0.24479005842793955
240.9551309091039,0.007272560149431229,0.2446460688463189
240.99254155904055,0.007268259301781654,0.24450139001952945
241.0299295540899,0.007264025509357452,0.24435896690420145
241.06706976518035,0.007259773090481758,0.24421591720235636
241.10442276718095,0.007255522534251213,0.244072930159163
241.1417870959267,0.007251236587762833,0.24392875260158725
241.17906026681885,0.007247002795338631,0.2437863294862592
241.21634853212163,0.0072427429258823395,0.2436430291498073
241.25351503212005,0.007238488644361496,0.24349991678931054
241.2907162150368,0.007234187796711922,0.2433552379625211
241.32794072292745,0.007229894399642944,0.2432108097703385
241.36527436599135,0.00722559355199337,0.2430661309435491
241.40262896101922,0.007221296429634094,0.24292157743406304
241.43974405294284,0.007217057049274445,0.24277896634277993
241.47727089794353,0.007212763652205467,0.2426345381505973
241.51455590780824,0.00720847025513649,0.24249010995841472
241.55184947000816,0.007204199209809303,0.24234643367005257
241.5892665591091,0.007199961692094803,0.24220388523742117
241.62652988592163,0.007195694372057915,0.24206033426636245
241.66386645287275,0.007191425189375877,0.241916720636652
241.70121986605227,0.007187187671661377,0.2417741722040206
241.73860911279917,0.007182972505688667,0.24163237567520965
241.777254357934,0.007178718224167824,0.24148926331471285
241.81477306084707,0.0071745384484529495,0.24134865730028435
241.85216187685728,0.0071702636778354645,0.2412048556946188
241.88945176405832,0.0071660540997982025,0.24106324714176294
241.92653906485066,0.007161809131503105,0.24092044807452467
241.96374037722126,0.007157528772950172,0.24077645849290402
242.0011002700776,0.00715329684317112,0.24063409803622773
242.03833733685315,0.007149070501327515,0.24049192555550655
242.07546358695254,0.0071448031812906265,0.24034837458444783
242.11265737796202,0.007140530273318291,0.240204635637434
242.14988524187356,0.007136274129152298,0.24006146061828548
242.18718399200588,0.007131991907954216,0.23991740837801312
242.2243457250297,0.007127784192562103,0.239775862483809
242.2616496118717,0.007123572751879692,0.23963419127230146
242.29899019608274,0.00711931474506855,0.2394909535945013
242.33639938291162,0.007115084677934647,0.23934865579647666
242.373853337951,0.007110822945833206,0.2392052928013731
242.41096178116277,0.00710657611489296,0.2390624310754831
242.44834802299738,0.007102368399500847,0.238920885181279
242.48567855125293,0.007098112255334854,0.23877771016213054
242.52299311524257,0.007093871012330055,0.23863503641219566
242.56001305393875,0.007089629769325256,0.23849236266226087
242.5970659428276,0.007085360586643219,0.23834874903255043
242.63415996311232,0.007081111893057823,0.23820582464800874
242.67132892785594,0.007076922804117203,0.2380649053403217
242.70847925310954,0.00707269087433815,0.23792254488364542
242.74577675201,0.007068486884236336,0.2377811243067447
242.78299748385325,0.007064243778586388,0.2376383878981581
242.82003921596333,0.00706002302467823,0.23749640339339206
242.8572982470505,0.007055714726448059,0.23735147393199582
242.8958433601074,0.007051397114992142,0.23720623117734102
242.93338293395936,0.007047139108181,0.23706299349954083
242.97101743193343,0.0070429109036922455,0.23692075836016796
243.0085859298706,0.007038729265332222,0.23678008968708772
243.04607162298635,0.007034469395875931,0.2366367893506358
243.08348475582898,0.007030230015516281,0.23649417825935265
243.12074448820204,0.0070259906351566315,0.23635156716806954
243.1581446812488,0.007021762430667877,0.23620933202869668
243.1962794852443,0.007017485797405243,0.23606546776437942
243.2338126092218,0.007013240829110146,0.23592266869714115
243.27114944718778,0.007008988410234451,0.2357796189952961
243.30843074107543,0.007004773244261742,0.23563782246648515
243.34559801220894,0.00700056366622448,0.23549621391362932
243.38279068190604,0.006996398791670799,0.23535610916841443
243.4200805388391,0.006992185488343239,0.23521437529825517
243.45906552812085,0.00698801688849926,0.2350741452357369
243.49649605713785,0.006983799859881401,0.23493228604827424
243.53375658020377,0.006979582831263542,0.23479042686081159
243.57106599584222,0.006975369527935982,0.23464869299065233
243.60824145982042,0.0069711897522211075,0.23450808697622383
243.64549106592312,0.00696701742708683,0.23436773159640206
243.68276239512488,0.006962783634662628,0.2342253084810741
243.72009614808485,0.00695856474339962,0.23408338663495973
243.75740157905966,0.006954336538910866,0.23394115149558684
243.79496073210612,0.006950071081519127,0.23379766318317982
243.832168194931,0.006945814937353134,0.2336544881640313
243.87004979513586,0.006941590458154678,0.23351237834196184
243.90739761991426,0.006937362253665924,0.23337014320258895
243.9449902852066,0.006933145225048065,0.2332282840151263
243.98259816225618,0.006928926333785057,0.23308636216901193
244.02130589215085,0.006924688816070557,0.23294381373638054
244.05875397706404,0.006920482963323593,0.2328023305008281
244.09618722088635,0.006916290149092674,0.23266128587583762
244.13438023300841,0.006912108510732651,0.23252061720275738
244.17178133782,0.006907915696501732,0.2323795725777669
244.20921551296487,0.006903724744915962,0.23223859061142815
244.246681695804,0.006899528205394745,0.23209742066913425
244.2843047771603,0.0068953633308410645,0.23195731592391935
244.3220272869803,0.006891123950481415,0.23181470483263625
244.35961436387151,0.006886877119541168,0.23167184310674627
244.39733000425622,0.006882691755890846,0.23153104911636263
244.43499459698796,0.006878457963466644,0.23138862600103463
244.47271589608863,0.006874235346913338,0.23124657883761682
244.51035463018343,0.006870005279779434,0.23110428103959224
244.5483390968293,0.006865834817290306,0.23096398831842224
244.5863875700161,0.006861632689833641,0.23082263040017323
244.62396025424823,0.006857456639409065,0.23068214970304812
244.66164304502308,0.006853261962532997,0.23054104241940593
244.69933039322495,0.006849080324172974,0.2304003737463257
244.73684882512316,0.006844900548458099,0.23025976773189716
244.7742880769074,0.006840765476226807,0.23012066552510957
244.81176355481148,0.006836568936705589,0.22997949558281572
244.84986884519458,0.006832348182797432,0.22983751107804964
244.88751758402213,0.006828084588050842,0.22969408542429431
244.92538744583726,0.006823889911174774,0.22955297814065212
244.96276780124754,0.006819711998105049,0.2294124347848753
245.0001175282523,0.0068155452609062195,0.22927226738100873
245.03765189507976,0.006811371073126793,0.22913184934253533
245.07646889984608,0.006807183846831322,0.22899099269349993
245.11412590183318,0.0068029556423425674,0.22884875755412706
245.15188674023375,0.006798775866627693,0.22870815153969853
245.1892516198568,0.006794614717364311,0.22856817211178707
245.22724296804518,0.006790457293391228,0.228428318001179
245.2650508871302,0.006786271929740906,0.22828752401079533
245.3027584250085,0.006782082840800285,0.22814660470310827
245.34027565596625,0.0067779142409563065,0.22800637464058998
245.37806490715593,0.0067737288773059845,0.22786558065020632
245.41582691809162,0.006769515573978424,0.22772384678004706
245.45338791515678,0.006765333935618401,0.22758317810696685
245.49096384411678,0.006761141121387482,0.22744213348197634
245.52871942520142,0.006756965070962906,0.22730165278485123
245.56649219198152,0.0067527927458286285,0.22716129740502955
245.60438128421083,0.006748642772436142,0.2270216939290283
245.6425089072436,0.006744462996721268,0.22688108791459977
245.6801691642031,0.006740329787135124,0.2267420483664639
245.7176712518558,0.006736157462000847,0.22660169298664218
245.75531170796603,0.006732037290930748,0.22646309204906825
245.79302031779662,0.006727922707796097,0.22632467908744944
245.83130103209987,0.006723737344145775,0.22618388509706577
245.86909636296332,0.006719602271914482,0.22604478289027818
245.90677802311257,0.006715407595038414,0.225903675606636
245.94454924715683,0.006711229681968689,0.22576313225085917
245.98227320984006,0.006707103922963142,0.2256243433373301
246.0197209957987,0.0067029595375061035,0.22548492783728402
246.05731622409075,0.006698833778500557,0.22534613892375494
246.09584893891588,0.006694691255688667,0.22520678608236055
246.13353006681427,0.0066905152052640915,0.2250663053852354
246.17135804705322,0.006686408072710037,0.2249281430582234
246.20952807506546,0.006682220846414566,0.22478728640918808
246.2478648838587,0.006678054109215736,0.22464711900532147
246.28591440897435,0.006673889234662056,0.2245070142601066
246.32340851379558,0.00666976161301136,0.2243681626879258
246.3618656550534,0.0066656433045864105,0.2242296244090036
246.39969393610954,0.006661469116806984,0.22408920637053018
246.4374831682071,0.006657300516963005,0.2239489763080119
246.47524767182767,0.006653156131505966,0.22380956080796577
246.51351176109165,0.006648935377597809,0.2236675763031997
246.55137098906562,0.0066448114812374115,0.22352885004832238
246.58956783590838,0.006640676409006119,0.22338974784153476
246.6284834202379,0.0066365525126457214,0.2232510215866574
246.6665270361118,0.0066323839128017426,0.22311079152413912
246.70497844880447,0.006628187373280525,0.22296962158184522
246.7433493901044,0.006623974069952965,0.222827887711686
246.78214250784367,0.00661979615688324,0.22268734435590917
246.82076004194096,0.0066156331449747086,0.222547302269346
246.86071793083102,0.006611449643969536,0.222406570937614
246.8988583930768,0.006607281044125557,0.22226634087509572
246.93665668880567,0.006603125482797623,0.22212654942313936
246.9750230628997,0.0065990351140499115,0.22198895102399277
247.01329788798466,0.006594941020011902,0.2218512273075427
247.0512175769545,0.006590837612748146,0.22171319029783412
247.08990643825382,0.006586683914065361,0.22157346150452947
247.12745465617627,0.006582515314221382,0.22143323144201119
247.16487984685227,0.006578411906957626,0.22129519443230258
247.2032026448287,0.0065742675215005875,0.22115577893225646
247.24076948082075,0.006570134311914444,0.22101673938412061
247.27972360281274,0.006565980613231659,0.22087701059081594
247.31729210121557,0.006561849266290665,0.22073803370133174
247.35635111201555,0.0065577346831560135,0.22059962073971295
247.39501053793356,0.006553640589118004,0.22046189702326288
247.43278294522315,0.006549499928951263,0.2203226068405202
247.47085414314643,0.006545398384332657,0.22018463248946332
247.50845857523382,0.0065412260591983795,0.22004427710964164
247.5466724880971,0.006537068635225296,0.21990442299903357
247.58457672409713,0.006532948464155197,0.21976582206145964
247.62224273895845,0.006528807803988457,0.21962653187871692
247.66038110898808,0.0065246764570474625,0.21948755498923272
247.6979804430157,0.00652056559920311,0.21934926734491733
247.73565874714404,0.006516437977552414,0.21921041577273656
247.77376894420013,0.006512302905321121,0.21907131356594897
247.81201553717256,0.006508180871605873,0.21893264996972334
247.84988699294627,0.00650402344763279,0.21879279585911526
247.88816541386768,0.006499908864498138,0.21865438289749647
247.92595687881112,0.006495814770460129,0.2185166591810464
247.9638061518781,0.0064916908740997314,0.21837793292616905
248.00196971883997,0.006487611681222916,0.21824071047893265
248.0396005618386,0.006483510136604309,0.21810273612787576
248.07855949085206,0.006479427218437195,0.21796538836333598
248.11596788698807,0.006475344300270081,0.21782804059879615
248.15438952483237,0.006471261382102966,0.21769069283425635
248.19206900103018,0.006467163562774658,0.21755284380050288
248.22940860316157,0.006463080644607544,0.21741549603596305
248.2666346929036,0.0064590126276016235,0.21727864954063691
248.30501669086516,0.006454929709434509,0.21714130177609708
248.3431675489992,0.006450846791267395,0.21700395401155728
248.38095085183159,0.006446763873100281,0.21686660624701745
248.41852382710204,0.0064426809549331665,0.21672925848247762
248.45630628895015,0.006438583135604858,0.21659140944872415
248.4939703908749,0.006434500217437744,0.21645406168418435
248.53169165924191,0.00643041729927063,0.21631671391964452
248.5690334448591,0.0064263492822647095,0.21617986742431838
248.60677696811035,0.006422266364097595,0.21604251965977855
248.64444546680897,0.006418213248252869,0.21590617443366603
248.68202354898676,0.006414145231246948,0.2157693279383399
248.71983327204362,0.006410077214241028,0.21563248144301372
248.75724245002493,0.006406009197235107,0.21549563494768753
248.79470318509266,0.006401941180229187,0.2153587884523614
248.83293003821746,0.006397858262062073,0.21522144068782156
248.870557425078,0.0063937753438949585,0.21508409292328176
248.9083952298388,0.006389707326889038,0.21494724642795557
248.9460290670395,0.006385639309883118,0.21481039993262943
248.98341413820162,0.006381556391716003,0.21467305216808957
249.02451310120523,0.006377488374710083,0.21453620567276344
249.06221582181752,0.006373420357704163,0.2143993591774373
249.0998918931,0.006369352340698242,0.21426251268211108
249.13738508801907,0.006365299224853516,0.21412616745599858
249.1750418888405,0.006361231207847595,0.2139893209606724
249.2130945790559,0.006357148289680481,0.21385197319613258
249.2521784780547,0.0063530802726745605,0.21371512670080645
249.28972548386082,0.006349027156829834,0.21357878147469392
249.32733659585938,0.00634494423866272,0.2134414337101541
249.36474103620276,0.006340876221656799,0.21330458721482795
249.40213961806148,0.006336793303489685,0.21316723945028812
249.43983315490186,0.006332725286483765,0.21303039295496196
249.47706447308883,0.006328657269477844,0.21289354645963582
249.51431896723807,0.006324604153633118,0.2127572012335233
249.55176181485876,0.006320565938949585,0.21262135727662443
249.58905064081773,0.006316527724266052,0.21248551331972554
249.62656702008098,0.006312474608421326,0.21234916809361304
249.6650529447943,0.006308436393737793,0.21221332413671415
249.70249557308853,0.006304383277893066,0.21207697891060165
249.73987743910402,0.00630033016204834,0.21194063368448912
249.77726967120543,0.006296277046203613,0.21180428845837662
249.81477632606402,0.006292238831520081,0.21166844450147773
249.85229651117697,0.006288200616836548,0.21153260054457887
249.88969079498202,0.006284162402153015,0.21139675658767998
249.9271245598793,0.006280109286308289,0.21126041136156748
249.96450569480658,0.006276056170463562,0.21112406613545495
250.00209242012352,0.006272017955780029,0.2109882221785561
250.0396487498656,0.006267979741096497,0.21085237822165726
250.07697143685073,0.006263941526412964,0.21071653426475837
250.11564909107983,0.006259888410568237,0.21058018903864587
250.15287744486704,0.006255850195884705,0.21044434508174698
250.19053379585966,0.006251811981201172,0.2103085011248481
250.22810826310888,0.006247758865356445,0.21017215589873559
250.26570596499369,0.006243705749511719,0.21003581067262309
250.30314912414178,0.00623968243598938,0.20990046798493783
250.34093500114977,0.006235644221305847,0.209764624028039
250.37863740092143,0.0062316060066223145,0.20962878007114014
250.4163307179697,0.006227567791938782,0.20949293611424125
250.45387539081275,0.006223529577255249,0.20935709215734238
250.49110120115802,0.00621950626373291,0.2092217494696572
250.5285666831769,0.0062154680490493774,0.2090859055127583
250.56632454693317,0.006211429834365845,0.20895006155585943
250.60375818191096,0.006207391619682312,0.20881421759896054
250.64144929498434,0.006203353404998779,0.20867837364206168
250.6789897507988,0.006199344992637634,0.20854353222359012
250.71654807403684,0.006195321679115295,0.20840818953590493
250.75409199483693,0.0061912983655929565,0.2082728468482197
250.79153047595173,0.006187275052070618,0.2081375041605345
250.8288593417965,0.006183221936225891,0.20800115893442195
250.86704754689708,0.006179198622703552,0.20786581624673675
250.90477819088846,0.006175190210342407,0.2077309748282652
250.9424075311981,0.006171166896820068,0.20759563214057994
250.97986164689064,0.006167128682136536,0.20745978818368108
251.01734498608857,0.006163090467453003,0.2073239442267822
251.054803959094,0.006159082055091858,0.20718910280831063
251.09225456882268,0.006155058741569519,0.20705376012062543
251.12936686817557,0.00615103542804718,0.2069184174329402
251.16657827608287,0.006147012114524841,0.206783074745255
251.20380159188062,0.006142973899841309,0.20664723078835612
251.24122906802222,0.006138965487480164,0.20651238936988453
251.2792526241392,0.0061349570751190186,0.20637754795141297
251.31659048283473,0.006130918860435486,0.20624170399451408
251.3540416341275,0.006126910448074341,0.20610686257604255
251.391454547178,0.006122887134552002,0.20597151988835735
251.4288685619831,0.006118863821029663,0.2058361772006721
251.4678959348239,0.006114855408668518,0.20570133578220054
251.5052672950551,0.006110846996307373,0.20556649436372895
251.5427379058674,0.006106823682785034,0.20543115167604376
251.58000279497355,0.006102800369262695,0.2052958089883585
251.61749231396243,0.00609879195690155,0.20516096756988694
251.65519724786282,0.006094768643379211,0.20502562488220175
251.6924581718631,0.0060907453298568726,0.20489028219451652
251.72982189105824,0.0060867369174957275,0.20475544077604496
251.76712525822222,0.0060827285051345825,0.20462059935757335
251.80461151106283,0.0060787200927734375,0.2044857579391018
251.84330325806513,0.006074726581573486,0.2043514177898439
251.88063466688618,0.006070747971534729,0.2042175789097996
251.91803595284,0.006066739559173584,0.20408273749132805
251.95520960493013,0.006062716245651245,0.20394739480364285
251.9927115929313,0.0060587078332901,0.20381255338517124
252.030675327871,0.006054699420928955,0.20367771196669968
252.0685273851268,0.00605069100856781,0.20354287054822812
252.10579095222056,0.006046682596206665,0.20340802912975653
252.1430922872387,0.006042689085006714,0.2032736889804986
252.18047334207222,0.006038665771484375,0.2031383462928134
252.21802946086973,0.006034672260284424,0.2030040061435555
252.25534682022408,0.006030678749084473,0.20286966599429757
252.29275794979185,0.0060266852378845215,0.20273532584503964
252.32977640721947,0.00602269172668457,0.20260098569578172
252.36707786191255,0.006018683314323425,0.20246614427731016
252.40439606225118,0.006014704704284668,0.20233230539726588
252.4418171569705,0.006010711193084717,0.20219796524800795
252.4793467670679,0.006006702780723572,0.2020631238295364
252.51723247393966,0.006002709269523621,0.20192878368027845
252.55463349912316,0.005998715758323669,0.20179444353102052
252.59222112596035,0.005994722247123718,0.2016601033817626
252.62951567117125,0.005990743637084961,0.20152626450171837
252.6670376090333,0.005986735224723816,0.20139142308324676
252.70490324590355,0.005982741713523865,0.20125708293398883
252.7421646900475,0.005978778004646301,0.20112374532315824
252.77952676685527,0.005974799394607544,0.20098990644311396
252.8170592598617,0.005970805883407593,0.20085556629385604
252.8544843411073,0.0059668272733688354,0.20072172741381175
252.89206593995914,0.005962833762168884,0.20058738726455383
252.92937292298302,0.005958840250968933,0.2004530471152959
252.96687121503055,0.005954846739768982,0.20031870696603798
253.00439585605636,0.005950868129730225,0.20018486808599376
253.0418234821409,0.005946889519691467,0.20005102920594947
253.07930733216926,0.005942925810813904,0.19991769159511882
253.1165703088045,0.0059389472007751465,0.1997838527150746
253.15419914806262,0.005934968590736389,0.1996500138350303
253.19174373988062,0.005931004881858826,0.19951667622419966
253.2291815909557,0.005927041172981262,0.19938333861336904
253.26664509112015,0.005923062562942505,0.19924949973332476
253.30400064680725,0.005919098854064941,0.19911616212249417
253.34142902400345,0.005915135145187378,0.19898282451166352
253.37868343712762,0.005911141633987427,0.1988484843624056
253.41585136996582,0.005907177925109863,0.198715146751575
253.45314138801768,0.005903229117393494,0.198582310409958
253.49067625496536,0.0058992356061935425,0.19844797026070007
253.52802807604894,0.005895271897315979,0.19831463264986948
253.56498631183058,0.005891278386116028,0.19818029250061156
253.60172575712204,0.0058872997760772705,0.19804645362056728
253.6382872038521,0.005883336067199707,0.19791311600973666
253.67687439220026,0.005879342555999756,0.19777877586047873
253.7134720729664,0.0058753639459609985,0.19764493698043445
253.75001373887062,0.005871385335922241,0.1975110981003902
253.78657871112227,0.005867421627044678,0.19737776048955957
253.82327211694792,0.005863472819328308,0.19724492414794262
253.8597255400382,0.005859509110450745,0.19711158653711197
253.8964354400523,0.005855560302734375,0.196978750195495
253.93312859581783,0.005851581692695618,0.19684491131545073
253.969808481168,0.005847632884979248,0.19671207497383375
254.00675754295662,0.005843669176101685,0.1965787373630031
254.04373957496136,0.005839720368385315,0.19644590102138615
254.0803957041353,0.0058357566595077515,0.19631256341055553
254.1170696010813,0.005831807851791382,0.19617972706893855
254.15233535924926,0.005827844142913818,0.19604638945810793
254.18888742104173,0.005823910236358643,0.1959140543857046
254.22529155015945,0.005819961428642273,0.19578121804408763
254.26205437118188,0.0058159977197647095,0.19564788043325698
254.29868544219062,0.005812019109725952,0.19551404155321275
254.33532038982958,0.005808055400848389,0.1953807039423821
254.37198802595958,0.005804091691970825,0.1952473663315515
254.40846361313015,0.005800127983093262,0.19511402872072087
254.44477659417316,0.005796164274215698,0.19498069110989025
254.48136037401855,0.005792215466499329,0.19484785476827327
254.5178273981437,0.005788266658782959,0.19471501842665628
254.55428811209276,0.005784317851066589,0.19458218208503933
254.5909448307939,0.005780354142189026,0.1944488444742087
254.62751527223736,0.005776405334472656,0.1943160081325917
254.66416534222662,0.005772441625595093,0.1941826705217611
254.70078145107254,0.005768507719039917,0.1940503354493578
254.73749023023993,0.005764558911323547,0.1939174991077408
254.77400179114193,0.005760610103607178,0.19378466276612383
254.80940084997565,0.005756646394729614,0.1936513251552932
254.84598616324365,0.005752697587013245,0.19351848881367623
254.88254670798779,0.005748748779296875,0.19338565247205924
254.91919448412955,0.005744799971580505,0.19325281613044226
254.95569838397205,0.005740851163864136,0.1931199797888253
254.99258135585114,0.005736902356147766,0.19298714344720835
255.02897933498025,0.00573296844959259,0.192854808374805
255.06555530289188,0.005729004740715027,0.1927214707639744
255.10225473809987,0.005725070834159851,0.19258913569157107
255.138866010122,0.005721136927604675,0.19245680061916773
255.1755846538581,0.0057172030210494995,0.1923244655467644
255.21063288394362,0.00571325421333313,0.19219162920514743
255.24714740924537,0.005709290504455566,0.1920582915943168
255.2838396928273,0.0057053714990615845,0.19192645779112713
255.32057862821966,0.005701422691345215,0.19179362144951018
255.35715313395485,0.005697473883628845,0.19166078510789317
255.3936786558479,0.005693539977073669,0.19152845003548985
255.43033372424543,0.005689606070518494,0.19139611496308653
255.4669677601196,0.005685657262802124,0.19126327862146955
255.50351434387267,0.005681723356246948,0.19113094354906623
255.53889420395717,0.005677804350852966,0.19099910974587656
255.575292984955,0.0056738704442977905,0.19086677467347324
255.6119525488466,0.005669936537742615,0.19073443960106992
255.64853816200048,0.005666017532348633,0.19060260579788024
255.68508356483653,0.005662098526954651,0.19047077199469056
255.72156552085653,0.005658179521560669,0.19033893819150088
255.75795881310478,0.005654245615005493,0.19020660311909757
255.79446955304593,0.005650326609611511,0.19007476931590786
255.8309982600622,0.0056463927030563354,0.18994243424350457
255.8662124699913,0.005642443895339966,0.1898095979018876
255.9028724548407,0.005638495087623596,0.1896767615602706
255.93960211612284,0.00563456118106842,0.1895444264878673
255.9759215270169,0.005630627274513245,0.18941209141546395
256.01243876619264,0.005626678466796875,0.18927925507384696
256.04879359994084,0.005622744560241699,0.18914692000144367
256.0852973489091,0.005618840456008911,0.18901558746746763
256.121821870096,0.005614906549453735,0.18888325239506432
256.158326970879,0.005610987544059753,0.1887514185918746
256.19486460182816,0.0056070685386657715,0.18861958478868496
256.2313763028942,0.0056031495332717896,0.18848775098549528
256.2680085161701,0.005599230527877808,0.1883559171823056
256.30465267784894,0.0055953264236450195,0.18822458464832956
256.3414751389064,0.0055914223194122314,0.18809325211435354
256.3780311672017,0.005587518215179443,0.18796191958037753
256.4133118982427,0.005583599209785461,0.18783008577718782
256.4499997552484,0.005579665303230286,0.1876977507047845
256.4865450868383,0.005575746297836304,0.18756591690159483
256.52300418913364,0.005571827292442322,0.18743408309840517
256.55950605589896,0.005567923188209534,0.18730275056442913
256.59584752004594,0.005564004182815552,0.18717091676123945
256.6325092278421,0.00556008517742157,0.18703908295804977
256.66937203891575,0.005556166172027588,0.18690724915486012
256.7049839710817,0.005552247166633606,0.18677541535167042
256.7413954702206,0.005548328161239624,0.18664358154848076
256.7778650778346,0.005544409155845642,0.18651174774529108
256.81439045025036,0.005540505051612854,0.18638041521131507
256.8510427637957,0.005536586046218872,0.18624858140812536
256.887568897102,0.005532681941986084,0.18611724887414935
256.9241099120118,0.005528762936592102,0.18598541507095967
256.9605600000359,0.005524858832359314,0.18585408253698363
256.99733612081036,0.005520954728126526,0.18572275000300761
257.03417791007087,0.005517035722732544,0.18559091619981793
257.06929676700383,0.005513131618499756,0.18545958366584192
257.106090974994,0.005509227514266968,0.18532825113186588
257.1425970881246,0.00550532341003418,0.18519691859788984
257.1790367709473,0.005501419305801392,0.18506558606391385
257.21560527803376,0.00549750030040741,0.18493375226072414
257.25078629888594,0.005493581295013428,0.1848019184575345
257.28725103801116,0.005489662289619446,0.18467008465434478
257.323835699819,0.005485758185386658,0.18453875212036877
257.3602910358459,0.00548185408115387,0.18440741958639276
257.3968439800665,0.0054779499769210815,0.18427608705241671
257.4334596078843,0.005474060773849487,0.18414525578765434
257.4690105970949,0.005470156669616699,0.18401392325367832
257.5056325951591,0.005466252565383911,0.18388259071970228
257.54092427296564,0.005462348461151123,0.18375125818572627
257.57766992691904,0.005458444356918335,0.18361992565175023
257.61440808093175,0.005454555153846741,0.18348909438698785
257.65121235419065,0.005450651049613953,0.18335776185301184
257.68784486781806,0.005446761846542358,0.18322693058824946
257.7233453509398,0.00544285774230957,0.18309559805427342
257.76156854908913,0.005438968539237976,0.18296476678951104
257.79864432290196,0.005435079336166382,0.18283393552474866
257.83540295716375,0.0054311603307724,0.18270210172155898
257.87204573722556,0.005427256226539612,0.18257076918758297
257.90749269910157,0.005423352122306824,0.18243943665360693
257.94403305416927,0.0054194629192352295,0.18230860538884455
257.9807845870964,0.005415588617324829,0.1821782753932958
258.01733798207715,0.005411684513092041,0.1820469428593198
258.0538855371997,0.005407795310020447,0.18191611159455742
258.0908647151664,0.00540393590927124,0.18178628286822235
258.12625401001424,0.00540006160736084,0.1816559528726736
258.1631554001942,0.005396172404289246,0.18152512160791123
258.1999125131406,0.005392283201217651,0.18139429034314886
258.23673330107704,0.005388408899307251,0.18126396034760012
258.2721353848465,0.005384519696235657,0.18113312908283774
258.3086210167967,0.005380645394325256,0.181002799087289
258.3453712291084,0.005376771092414856,0.1808724690917403
258.38061805907637,0.005372881889343262,0.1807416378269779
258.41688984725624,0.005369007587432861,0.18061130783142917
258.4531886172481,0.005365133285522461,0.18048097783588046
258.48982092086226,0.005361244082450867,0.18035014657111806
258.5266160699539,0.0053573548793792725,0.18021931530635568
258.56183800287545,0.005353480577468872,0.18008898531080697
258.59831048501655,0.005349606275558472,0.17995865531525823
258.6351907029748,0.005345731973648071,0.17982832531970952
258.6705325660296,0.005341842770576477,0.17969749405494712
258.70710407802835,0.005337968468666077,0.17956716405939838
258.74390353402123,0.005334079265594482,0.17943633279463603
258.77923594322056,0.005330219864845276,0.17930650406830095
258.81588964909315,0.0053263455629348755,0.17917617407275221
258.8525543208234,0.005322471261024475,0.17904584407720348
258.8891628491692,0.005318596959114075,0.17891551408165474
258.92456304002553,0.005314722657203674,0.17878518408610602
258.9612462101504,0.005310848355293274,0.17865485409055729
258.99787643086165,0.0053069740533828735,0.17852452409500855
259.0345331518911,0.005303084850311279,0.1783936928302462
259.0711094508879,0.005299210548400879,0.17826336283469746
259.10768818389624,0.0052953362464904785,0.17813303283914872
259.1430414142087,0.005291461944580078,0.17800270284359998
259.17954347096384,0.005287602543830872,0.1778728741172649
259.2160845971666,0.005283743143081665,0.17774304539092983
259.2527862652205,0.005279868841171265,0.1776127153953811
259.289323635865,0.005276009440422058,0.17748288666904602
259.32458301400766,0.005272135138511658,0.1773525566734973
259.3611810859293,0.005268275737762451,0.1772227279471622
259.39660131791607,0.005264416337013245,0.17709289922082713
259.4330806201324,0.005260571837425232,0.1769635717637057
259.469329664018,0.005256712436676025,0.17683374303737062
259.50442983210087,0.005252853035926819,0.17670391431103555
259.5409493050538,0.005248993635177612,0.17657408558470047
259.576137626078,0.005245134234428406,0.1764442568583654
259.61250606086105,0.005241289734840393,0.17631492940124394
259.6488296780735,0.0052374303340911865,0.17618510067490886
259.68527499819174,0.005233556032180786,0.17605477067936015
259.72181739704683,0.0052297115325927734,0.17592544322223871
259.75842045620084,0.005225837230682373,0.17579511322668998
259.7937671369873,0.0052219778299331665,0.1756652845003549
259.8301472491585,0.005218133330345154,0.17553595704323346
259.8669929560274,0.005214273929595947,0.1754061283168984
259.9023197260685,0.005210414528846741,0.17527629959056332
259.9387845261954,0.005206555128097534,0.17514647086422824
259.9752255012281,0.005202695727348328,0.17501664213789314
260.0106535241939,0.005198821425437927,0.17488631214234443
260.04721996886656,0.005194962024688721,0.17475648341600933
260.08234839886427,0.005191132426261902,0.17462765722810156
260.11874781083316,0.005187287926673889,0.17449832977098012
260.15516186505556,0.0051834434270858765,0.17436900231385868
260.191619373858,0.005179598927497864,0.17423967485673725
260.22806616779417,0.005175754427909851,0.1741103473996158
260.26329148514196,0.005171909928321838,0.1739810199424944
260.29967488208786,0.005168065428733826,0.17385169248537297
260.33483718382195,0.005164220929145813,0.17372236502825153
260.3713945839554,0.005160406231880188,0.1735940401095574
260.4078193739988,0.005156561732292175,0.173464712652436
260.4431997160427,0.0051527321338653564,0.1733358864645282
260.48024453315884,0.005148887634277344,0.17320655900740675
260.51666435506195,0.005145028233528137,0.17307673028107165
260.5521843181923,0.005141168832778931,0.17294690155473658
260.5888579338789,0.005137339234352112,0.1728180753668288
260.6252058278769,0.005133494734764099,0.17268874790970737
260.66091547720134,0.005129650235176086,0.17255942045258596
260.69748437497765,0.005125820636749268,0.17243059426467816
260.7344185351394,0.005121991038322449,0.1723017680767704
260.76997377118096,0.00511816143989563,0.1721729418888626
260.8069842159748,0.005114331841468811,0.17204411570095482
260.8436321229674,0.005110487341880798,0.17191478824383338
260.8795384191908,0.005106642842292786,0.17178546078671195
260.91493776999414,0.005102813243865967,0.17165663459880418
260.95183574501425,0.005098983645439148,0.1715278084108964
260.98844215879217,0.005095154047012329,0.1713989822229886
261.02385801495984,0.005091339349746704,0.17127065730429447
261.0604348848574,0.005087509751319885,0.1711418311163867
261.0968578620814,0.0050836652517318726,0.17101250365926526
261.13195034815,0.005079835653305054,0.1708836774713575
261.16870946390554,0.005076006054878235,0.1707548512834497
261.20538856787607,0.005072176456451416,0.1706260250955419
261.24081640085205,0.005068346858024597,0.17049719890763412
261.27739528380334,0.005064517259597778,0.17036837271972635
261.31404823902994,0.005060672760009766,0.17023904526260492
261.3492904822342,0.005056843161582947,0.17011021907469712
261.3856626418419,0.005053013563156128,0.16998139288678935
261.4224277161993,0.005049198865890503,0.1698530679680952
261.4579597678967,0.005045384168624878,0.1697247430494011
261.49337554210797,0.005041569471359253,0.16959641813070694
261.5299692582339,0.005037739872932434,0.16946759194279917
261.5664632418193,0.005033910274505615,0.1693387657548914
261.6017604479566,0.005030080676078796,0.1692099395669836
261.6386667760089,0.0050262510776519775,0.1690811133790758
261.6754070231691,0.005022421479225159,0.16895228719116803
261.7109728651121,0.0050186216831207275,0.16882446354168756
261.74761911900714,0.0050148069858551025,0.16869613862299343
261.7842719038017,0.0050109922885894775,0.16856781370429927
261.8196216789074,0.0050071775913238525,0.16843948878560516
261.85622424818575,0.0050033628940582275,0.16831116386691103
261.8929687710479,0.0049995481967926025,0.16818283894821687
261.9282931680791,0.004995731636881828,0.16805445137087105
261.9667830988765,0.004991903901100159,0.167925687841615
262.0035701068118,0.004988094791769981,0.16779755089887596
262.039524726104,0.0049842894077301025,0.16766953927344036
262.0761447311379,0.004980478435754776,0.16754133967204962
262.1130991121754,0.004976671189069748,0.16741326538796233
262.1485019172542,0.004972862079739571,0.1672851284452233
262.1851141098887,0.0049690622836351395,0.1671573047957428
262.220399687998,0.004965268075466156,0.16702966912221745
262.2569986009039,0.004961466416716576,0.16690178281408527
262.2942304108292,0.004957672208547592,0.16677414714055988
262.3295630412176,0.004953864961862564,0.1666460728564726
262.3666220791638,0.004950063303112984,0.1665181865483404
262.40332121402025,0.004946276545524597,0.16639080150942187
262.43873880105093,0.0049424804747104645,0.1662631031772448
262.47542838193476,0.00493866391479969,0.16613471559989895
262.5122901718132,0.00493486225605011,0.16600682929176674
262.5477377148345,0.004931062459945679,0.16587900564228628
262.5842471928336,0.0049272626638412476,0.16575118199280578
262.620810281951,0.004923462867736816,0.16562335834332528
262.6562679409981,0.004919648170471191,0.16549503342463118
262.69304588483647,0.0049158502370119095,0.1653672724338024
262.73002770682797,0.004912042990326881,0.16523919814971508
262.76538944011554,0.004908241331577301,0.1651113118415829
262.8008109042421,0.004904450848698616,0.16498380148536093
262.83749365387484,0.004900658503174782,0.16485622847048725
262.87411200720817,0.0048968605697155,0.1647284674796585
262.91083673015237,0.004893073812127113,0.16460108244073995
262.9464725679718,0.00488927960395813,0.1644734467672146
262.98334159888327,0.004885487258434296,0.16434587375234094
263.02006916701794,0.004881681874394417,0.16421786212690534
263.055642740801,0.0048778969794511795,0.16409053974663848
263.09117470216006,0.004874110221862793,0.16396315470771994
263.1278362600133,0.004870325326919556,0.1638358323274531
263.16308756684884,0.004866527393460274,0.16370807133662435
263.20010500214994,0.004862740635871887,0.16358068629770578
263.23694330686703,0.00485895574092865,0.16345336391743895
263.27243519807234,0.004855170845985413,0.16332604153717212
263.30917554488406,0.004851385951042175,0.1631987191569053
263.3458540281281,0.004847601056098938,0.16307139677663843
263.3814973169938,0.004843801259994507,0.16294357312715796
263.41826415387914,0.0048400163650512695,0.16281625074689113
263.4549299478531,0.004836246371269226,0.16268942963583796
263.49034029524773,0.004832476377487183,0.16256260852478477
263.52693034522235,0.004828706383705139,0.16243578741373155
263.5622921688482,0.004824921488761902,0.16230846503346474
263.59766403818503,0.0048211365938186646,0.16218114265319789
263.6345360330306,0.004817351698875427,0.16205382027293108
263.6700087040663,0.00481356680393219,0.16192649789266422
263.7069367649965,0.0048097968101501465,0.16179967678161103
263.74379779491574,0.004806011915206909,0.1616723544013442
263.7794859809801,0.004802227020263672,0.16154503202107737
263.81624379521236,0.004798427224159241,0.1614172083715969
263.8529031588696,0.004794657230377197,0.16129038726054368
263.8888413440436,0.004790887236595154,0.1611635661494905
263.92548639699817,0.0047871023416519165,0.16103624376922368
263.962098820135,0.004783317446708679,0.16090892138895682
263.9988246052526,0.004779547452926636,0.16078210027790366
264.03435600502416,0.004775777459144592,0.16065527916685046
264.069381901063,0.004772007465362549,0.16052845805579727
264.10578584019095,0.004768237471580505,0.1604016369447441
264.14122133515775,0.0047644805163145065,0.16027525444425283
264.1776202968322,0.004760723561048508,0.16014887194376162
264.21412808215246,0.004756970331072807,0.16002261476057378
264.24951601494104,0.004753217101097107,0.15989635757738596
264.2860166798346,0.004749465733766556,0.1597701630528498
264.32249763514847,0.004745693877339363,0.15964327928314492
264.35776295280084,0.0047419313341379166,0.15951670880669855
264.394679046236,0.004738166928291321,0.1593900756716005
264.4299866980873,0.004734409973025322,0.15926369317110925
264.4668623888865,0.004730679094791412,0.1591381878917419
264.5036537027918,0.0047269463539123535,0.15901261995372282
264.53916982002556,0.004723194986581802,0.1588864254291867
264.5761165190488,0.004719475284218788,0.1587612961017296
264.61135896202177,0.004715736955404282,0.1586355401877554
264.64672771608457,0.0047120023518800735,0.15850990959108463
264.68342713080347,0.00470828078687191,0.1583847176049758
264.7201359202154,0.0047045256942510605,0.15825839776313627
264.75564284296706,0.004700766876339912,0.1581319526039933
264.79261235613376,0.00469701923429966,0.1580058833967606
264.829506625887,0.004693260416388512,0.15787943823761763
264.86637441581115,0.004689527675509453,0.1577538702995986
264.9018023489043,0.004685793071985245,0.15762823970292783
264.93862555222586,0.0046820491552352905,0.15750229581299852
264.9754320490174,0.004678325727581978,0.15737704116823797
265.0108245490119,0.00467459112405777,0.1572514105715672
265.04610612103716,0.004670869559049606,0.1571262185854584
265.082885267213,0.004667125642299652,0.15700027469552907
265.11840008199215,0.004663411527872086,0.1568753333440271
265.1551152910106,0.004659682512283325,0.1567498907233114
265.1916322899051,0.004655944183468819,0.15662413480933723
265.22709946287796,0.004652209579944611,0.15649850421266648
265.26389106782153,0.004648465663194656,0.15637256032273716
265.2993351658806,0.004644699394702911,0.1562458645289874
265.3360714460723,0.004640983417630196,0.1561208605188337
265.3715414539911,0.0046372488141059875,0.15599522992216291
265.40677700703964,0.0046335384249687195,0.15587041388796433
265.44343143422157,0.0046298205852508545,0.15574534721915892
265.48035297496244,0.004626061767339706,0.15561890206001594
265.51705589611083,0.004622327163815498,0.1554932714633452
265.5526558989659,0.004618585109710693,0.15536739023206758
265.58825967879966,0.004614861682057381,0.15524213558730707
265.6250200760551,0.004611127078533173,0.15511650499063628
265.66059038508683,0.0046073924750089645,0.1549908743939655
265.69722022488713,0.004603669047355652,0.15486561974920499
265.73362983204424,0.004599951207637787,0.15474055308039958
265.76912884321064,0.0045962221920490265,0.15461511045968393
265.8061300641857,0.004592495039105415,0.15448973049762
265.84156184410676,0.004588773474097252,0.15436453851151113
265.8787870039232,0.004585059359669685,0.15423959716000915
265.91521960590035,0.004581354558467865,0.15411496910176567
265.95045648002997,0.004577647894620895,0.1539902783848705
265.9870582581498,0.004573928192257881,0.15386514905741336
266.02231789706275,0.00457022525370121,0.15374058365782162
266.05868531018496,0.004566507413983345,0.15361551698901618
266.09411131124943,0.004562806338071823,0.15349101424807612
266.13050947198644,0.004559092223644257,0.15336607289657414
266.167236559093,0.004555387422442436,0.15324144483833066
266.2026106212288,0.0045516882091760635,0.15311700475604229
266.2408196181059,0.004547968506813049,0.15299187542858517
266.27631802810356,0.00454423762857914,0.1528663701492178
266.31285291491076,0.00454053096473217,0.15274167943232264
266.3482846240513,0.004536822438240051,0.15261692605677576
266.38489076821133,0.004533128812909126,0.15249267395044253
266.4216759628616,0.004529431462287903,0.1523682965268059
266.4571056901477,0.004525730386376381,0.1522437937858658
266.4938314850442,0.004522034898400307,0.15211947902088088
266.529299819842,0.0045183394104242325,0.15199516425589593
266.5659636911005,0.004514627158641815,0.15187028556304563
266.9231700510718,0.004510900005698204,0.1517449056009817
266.9597554029897,0.004507191479206085,0.15162015222543482
266.99724947987124,0.004503494128584862,0.15149577480179816
267.03295382112265,0.004499800503253937,0.15137152269546492
267.0699931802228,0.004496067762374878,0.15124595475744584
267.1057074368,0.004492335021495819,0.15112038681942677
267.1413438762538,0.004488682374358177,0.15099751320343108
267.178097052034,0.004485009238123894,0.1508739503422666
267.2136595090851,0.004481302574276924,0.15074925962537145
267.25059433979914,0.0044775959104299545,0.15062456890847625
267.2872220869176,0.0044738780707120895,0.15049950223967085
267.32373730419204,0.004470163956284523,0.15037456088816883
267.3591014719568,0.004466468468308449,0.15025024612318388
267.3945671529509,0.004462787881493568,0.15012643262741263
267.4310874068178,0.004459140822291374,0.15000374698737204
267.4663977632299,0.0044554416090250015,0.14987930690508366
267.5030827559531,0.004451746121048927,0.14975499214009874
267.5385121018626,0.004448035731911659,0.14963017610590015
267.5753380479291,0.004444306716322899,0.14950473348518448
267.6120855859481,0.004440603777766228,0.14938016808559273
267.6487134639174,0.004436904564499855,0.14925572800330436
267.68394188489765,0.004433207213878632,0.1491313505796677
267.7195607582107,0.0044295210391283035,0.1490073491079413
267.7560282428749,0.0044258274137973785,0.14888309700160807
267.7914216541685,0.004422159865498543,0.14875972211639873
267.82915148697793,0.004418481141328812,0.14863597127927913
267.8662329688668,0.004414789378643036,0.1485117818315976
267.902758190874,0.004411093890666962,0.14838746706661265
267.9385328791104,0.004407381638884544,0.14826258837376236
267.9753267769702,0.004403682425618172,0.148138148291474
268.01066224090755,0.004399992525577545,0.1480140215024442
268.0471449289471,0.004396282136440277,0.1478892054682456
268.0839911759831,0.0043925754725933075,0.1477645147513504
268.1193234450184,0.004388868808746338,0.14763982403445525
268.1562895141542,0.004385210573673248,0.14751676244250442
268.19191026780754,0.004381505772471428,0.14739213438426096
268.22837388701737,0.004377838224172592,0.1472687594990516
268.2637863080017,0.004374148324131966,0.14714463271002176
268.3005282371305,0.004370454698801041,0.14702038060368855
268.33586103795096,0.004366779699921608,0.14689675508387237
268.37244043080136,0.0043630823493003845,0.1467723776602357
268.40793792018667,0.004359383136034012,0.14664793757794736
268.4433292192407,0.004355715587735176,0.146524562692738
268.479989444837,0.004352029412984848,0.14640056122101158
268.5153899169527,0.0043483637273311615,0.14627724899445396
268.55193808395416,0.0043446775525808334,0.14615324752272754
268.58725211489946,0.004340969026088715,0.14602849414718067
268.62458821199834,0.00433729775249958,0.14590499394466788
268.66129045188427,0.004333581775426865,0.1457799899345142
268.6977501148358,0.004329908639192581,0.14565642707334972
268.73290230194107,0.004326241090893745,0.14553305218814036
268.76936806412414,0.004322536289691925,0.14540842412989688
268.8046553549357,0.004318842664361,0.14528417202356367
268.8400877760723,0.00431516207754612,0.14516035852779235
268.8766077198088,0.004311477765440941,0.14503641971471767
268.91194592788815,0.004307838156819344,0.1449139847092839
268.9485564189963,0.0043041761964559555,0.14479079780002965
268.9840298919007,0.004300504922866821,0.14466729759751693
269.0207579508424,0.004296831786632538,0.14454373473635243
269.05608051503077,0.004293158650398254,0.144420171875188
269.09272749116644,0.004289455711841583,0.14429560647559622
269.1281257402152,0.004285791888833046,0.14417235690769029
269.16466975118965,0.004282105714082718,0.14404835543596387
269.2001442750916,0.004278428852558136,0.14392466725749598
269.2368106599897,0.004274748265743256,0.1438008537617247
269.27204920817167,0.004271075129508972,0.14367729090056022
269.30765462992713,0.004267385229468346,0.1435531641115304
269.34438434196636,0.004263726994395256,0.14343010251957958
269.3797050132416,0.004260050132870674,0.1433064143411117
269.4163430160843,0.004256360232830048,0.14318228755208187
269.45184886688367,0.004252692684531212,0.1430589126668725
269.48825397808105,0.004249026998877525,0.14293560044031486
269.52363001322374,0.004245363175868988,0.14281235087240896
269.560576191172,0.004241708666086197,0.14268941459776155
269.59606085997075,0.004238056018948555,0.14256654098176583
269.6326809260063,0.0042343828827142715,0.14244297812060136
269.6684596501291,0.004230719059705734,0.14231972855269542
269.70534186111763,0.0042270515114068985,0.1421963536674861
269.7408511880785,0.004223398864269257,0.14207348005149037
269.7773435199633,0.004219731315970421,0.141950105166281
269.8126267949119,0.004216056317090988,0.14182647964646483
269.8492239858024,0.004212375730276108,0.14170266615069357
269.8846752550453,0.00420871376991272,0.14157947924143932
269.9227101090364,0.004205059260129929,0.14145654296679191
269.9583156509325,0.004201365634799004,0.14133229086045868
269.99406082509086,0.004197690635919571,0.1412086653406425
270.03076763125136,0.004194052889943123,0.14108629299386047
270.06621827883646,0.004190413281321526,0.1409638579884267
270.1026410772465,0.004186777397990227,0.14084154830029635
270.13774709403515,0.004183132201433182,0.14071892531890748
270.1742347390391,0.004179473966360092,0.14059586372695665
270.20950616616756,0.004175830632448196,0.14047330340421949
270.24618039419875,0.004172204062342644,0.14035130700934767
270.28144131507725,0.004168571904301643,0.14022912263852075
270.3180352412164,0.004164913669228554,0.14010606104656992
270.3535885838792,0.0041612666100263596,0.13998337540652933
270.3909276961349,0.004157634451985359,0.1398611910357024
270.4261285769753,0.004154004156589508,0.13973906932352717
270.4633118528873,0.0041503384709358215,0.13961575709696952
270.49885442014784,0.004146680235862732,0.1394926955050187
270.53564304998145,0.0041430238634347916,0.1393696965717196
270.5712348120287,0.004139397293329239,0.1392477001768478
270.6079254639335,0.004135737195611,0.13912457592624525
270.6435174248181,0.004132062196731567,0.13900095040642907
270.68021168280393,0.0041283778846263885,0.13887701159335436
270.7154626091942,0.004124710336327553,0.13875363670814503
270.7518778038211,0.004121050238609314,0.13863051245754252
270.7871969542466,0.0041173845529556274,0.13850720023098484
270.82369178999215,0.004113705828785896,0.13838344939386527
270.8588377479464,0.0041100699454545975,0.13826113970573492
270.8955369531177,0.004106409847736359,0.1381380154551324
270.93099063588306,0.004102764651179314,0.1380153924737435
270.96770820906386,0.004099123179912567,0.13789289480965805
271.00332600902766,0.0040954723954200745,0.13777008385231407
271.0389433489181,0.004091817885637283,0.13764714757766666
271.0756972869858,0.004088191315531731,0.13752515118279485
271.1112302900292,0.004084551706910133,0.13740271617736108
271.14813124993816,0.004080932587385178,0.13728097041709608
271.18335168017074,0.0040772780776023865,0.13715803414244868
271.2203114088625,0.004073606804013252,0.13703453393993592
271.25564683321863,0.004069922491908073,0.1369105951268612
271.2921477481723,0.004066284745931625,0.13678822278007916
271.3275546701625,0.004062646999955177,0.1366658504332971
271.36287326924503,0.00405900739133358,0.13654341542786336
271.39816283388063,0.004055367782711983,0.1364209804224296
271.4348738868721,0.004051707684993744,0.13629785617182705
271.47031567199156,0.004048069939017296,0.13617548382504502
271.50698834704235,0.004044417291879654,0.1360526102090493
271.5429262109101,0.004040757194161415,0.13592948595844678
271.5795201570727,0.004037106409668922,0.1358066750011028
271.6153379599564,0.0040334369987249374,0.13568323745724176
271.6518816300668,0.004029782488942146,0.13556030118259432
271.68734403606504,0.004026137292385101,0.13543767820120545
271.7237442890182,0.004022497683763504,0.1353152431957717
271.7596042258665,0.0040188562124967575,0.13519274553168623
271.79631794290617,0.004015214741230011,0.13507024786760077
271.83164064679295,0.004011578857898712,0.13494793817947043
271.868391150143,0.004007941111922264,0.13482556583268837
271.9036830579862,0.0040043070912361145,0.13470331880320974
271.94046464795247,0.00400068424642086,0.13458144772564132
271.97566263517365,0.003997053951025009,0.1344593260134661
272.0122124138288,0.003993423655629158,0.13433720430129087
272.0475986250676,0.003989793360233307,0.13421508258911563
272.08399432105944,0.0039861761033535,0.13409339948750237
272.1193578080274,0.003982538357377052,0.1339710271407203
272.15476257679984,0.00397890992462635,0.13384896808719676
272.190274186898,0.003975300118327141,0.13372753562019032
272.2270204331726,0.00397169403731823,0.13360622847048728
272.2623259918764,0.003968048840761185,0.1334836054890984
272.2988253249787,0.003964420408010483,0.13336154643557488
272.33429471217096,0.003960771486163139,0.13323879813688258
272.37084860680625,0.003957107663154602,0.13311554856897664
272.4064330467954,0.0039534904062747955,0.13299386546736336
272.4430645001121,0.003949850797653198,0.13287143046192962
272.4783913511783,0.0039462316781282425,0.13274968470166462
272.5148429321125,0.003942606970667839,0.1326277509654445
272.5501446649432,0.003938993439078331,0.13250619318113463
272.5854500839487,0.003935381770133972,0.13238469805547645
272.6206415002234,0.003931745886802673,0.13226238836734613
272.65701986989006,0.003928113728761673,0.13214020399651918
272.69205339904875,0.003924459218978882,0.13201726772187178
272.72834625979885,0.003920823335647583,0.13189495803374143
272.7634797990322,0.003917189314961433,0.1317727110042628
272.7986531369388,0.003913545981049538,0.13165015068152564
272.8336863848381,0.00390990637242794,0.13152771567609187
272.87015784485266,0.003906285390257835,0.13140590725717516
272.90543087525293,0.0039026420563459396,0.131283346934438
272.9419640991837,0.0038990024477243423,0.13116091192900423
272.9773375908844,0.0038953516632318497,0.13103810097166024
273.01371826510876,0.0038917176425457,0.1309158539421816
273.04892748687416,0.0038880817592144012,0.13079354425405126
273.0855583990924,0.003884434700012207,0.13067085861401068
273.12078088289127,0.003880804404616356,0.13054873690183544
273.15582987386733,0.0038771964609622955,0.13042736709348068
273.1920116469264,0.003873588517308235,0.13030599728512596
273.2270876080729,0.0038699693977832794,0.13018425152486096
273.2636433872394,0.003866352140903473,0.13006256842324765
273.2987352232449,0.003862740471959114,0.1299410732975895
273.3359480542131,0.003859119489789009,0.1298192648786728
273.37142077600583,0.003855498507618904,0.1296974564597561
273.4068042030558,0.003851883113384247,0.12957583601679454
273.44211277598515,0.0038482528179883957,0.1294537143046193
273.47863077698275,0.003844626247882843,0.12933171790974748
273.5140644800849,0.003841020166873932,0.12921041076004441
273.5507054971531,0.0038374029099941254,0.12908872765843116
273.5860456270166,0.003833819180727005,0.12896817241254857
273.62288828007877,0.0038302186876535416,0.12884705323880064
273.6582121658139,0.003826608881354332,0.1287256207717942
273.6947799632326,0.003822995349764824,0.1286040629874843
273.7303031901829,0.0038193631917238235,0.12848187861665739
273.76588213210925,0.0038157328963279724,0.12835975690448215
273.8027569130063,0.0038121547549962997,0.1282393896345547
273.8382072909735,0.0038085486739873886,0.12811808248485163
273.87494034692645,0.003804948180913925,0.12799696331110372
273.9103938289918,0.0038013551384210587,0.12787609477196263
273.9471543971449,0.0037977416068315506,0.12775453698765274
273.982560697943,0.0037941355258226395,0.1276332298379497
274.01931039011106,0.003790527582168579,0.12751186002959494
274.05481034191325,0.003786921501159668,0.12739055287989187
274.0914937341586,0.003783300518989563,0.1272687444609752
274.1269565699622,0.0037797018885612488,0.12714768794587897
274.1638121320866,0.0037760939449071884,0.1270263181375242
274.2004466787912,0.0037724804133176804,0.12690476035321435
274.23573013488203,0.003768889233469963,0.12678395447272495
274.2724588648416,0.003765283152461052,0.1266626473230219
274.3077096408233,0.0037616919726133347,0.1265418414425325
274.3427165681496,0.0037580933421850204,0.12642078492743627
274.3779690172523,0.0037544891238212585,0.12629954043638494
274.41438402282074,0.0037508830428123474,0.1261782332866819
274.44974204106256,0.0037472881376743317,0.12605730208888907
274.48613421199843,0.003743693232536316,0.12593637089109627
274.5214750240557,0.003740079700946808,0.12581481310678638
274.5568510601297,0.003736460581421852,0.12569306734652141
274.5935470201075,0.003732854500412941,0.12557176019681834
274.628741200082,0.0037292707711458206,0.12545120495093576
274.6650785189122,0.003725683316588402,0.12533052438774978
274.7007750682533,0.00372210331261158,0.1252100944591706
274.73745871009305,0.003718530759215355,0.1250899151651983
274.7726379581727,0.003714935854077339,0.12496898396740547
274.80889086890966,0.003711339086294174,0.12484799011096095
274.84559360006824,0.0037077516317367554,0.12472730954777497
274.8809563959949,0.0037041660398244858,0.12460669164324069
274.916215504054,0.0037005655467510223,0.12448557246949275
274.9514770270325,0.0036969631910324097,0.12436439063709312
274.9877685760148,0.0036933813244104385,0.12424389804986224
275.02405655989423,0.0036897920072078705,0.12412315482802457
275.0593605870381,0.0036861952394247055,0.12400216097158004
275.0949098938145,0.003682592883706093,0.1238809791391804
275.13039676612243,0.0036790035665035248,0.12376023591734271
275.16684937896207,0.003675423562526703,0.12363980598876355
275.2022313741036,0.003671828657388687,0.12351887479097073
275.23740716604516,0.003668256103992462,0.1233986954969984
275.2739996309392,0.0036646705120801926,0.1232780775924641
275.30940905585885,0.003661099821329117,0.12315796095714347
275.3461669902317,0.003657495602965355,0.12303671646609214
275.3818401149474,0.003653889521956444,0.1229154093163891
275.4173412998207,0.003650303930044174,0.1227947914118548
275.4543074690737,0.0036467183381319046,0.12267417350732054
275.4896133081056,0.0036431215703487396,0.12255317965087602
275.5261281938292,0.0036395620554685593,0.12243343896746561
275.5614208439365,0.0036359764635562897,0.12231282106293134
275.5979851251468,0.0036324169486761093,0.12219308037952094
275.6333957631141,0.0036288220435380936,0.12207214918172812
275.6691042408347,0.00362524576485157,0.12195184457045238
275.7058697962202,0.0036216862499713898,0.12183210388704199
275.7413620268926,0.0036181434988975525,0.12171292713149695
275.77810896513984,0.003614574670791626,0.12159287315482803
275.8149219620973,0.003611017018556595,0.12147319513006934
275.850375845097,0.003607470542192459,0.12135389305722089
275.88690952025354,0.003603871911764145,0.12123283654212466
275.92229469912127,0.0036003179848194122,0.12111328383466939
275.9576966641471,0.0035967715084552765,0.12099398176182094
275.99434997001663,0.0035931989550590515,0.12087380246784861
276.0298045538366,0.003589622676372528,0.12075349785657284
276.06515299808234,0.0035860445350408554,0.12063313058664539
276.1020285789855,0.0035825036466121674,0.12051401648975205
276.1375074312091,0.003578919917345047,0.12039346124386949
276.17432799981907,0.003575338050723076,0.1202729686566386
276.20983193814754,0.0035718008875846863,0.12015397987704868
276.246643233113,0.003568250685930252,0.12003455248689682
276.2820942318067,0.0035646967589855194,0.11991499977944155
276.31762005388737,0.003561127930879593,0.11979494580277263
276.3543118778616,0.0035575758665800095,0.11967545575396905
276.38997688982636,0.003553997725248337,0.11955508848404159
276.42533984594047,0.003550443798303604,0.11943553577658632
276.4620185699314,0.0035468917340040207,0.11931604572778276
276.4973145648837,0.0035433191806077957,0.11919586643381042
276.5330154709518,0.003539750352501869,0.1190758124571415
276.56857147812843,0.0035361815243959427,0.11895575848047256
276.6052003968507,0.003532612696290016,0.11883570450380364
276.6411132737994,0.0035290252417325974,0.11871502394061764
276.6765720047988,0.003525448963046074,0.11859471932934189
276.71191219612956,0.0035218987613916397,0.11847529193919004
276.7485003131442,0.0035183392465114594,0.11835555125577964
276.78393263416365,0.003514787182211876,0.11823606120697606
276.819466418121,0.0035112444311380386,0.11811688445143102
276.8559524612501,0.0035076867789030075,0.11799720642667233
276.89165207510814,0.0035041440278291702,0.11787802967112729
276.92697757389396,0.0035005901008844376,0.11775847696367202
276.96216013794765,0.003497036173939705,0.11763892425621673
276.9987192908302,0.0034935008734464645,0.11751999813527853
277.033797737211,0.003489932045340538,0.1173999441586096
277.0690769162029,0.003486368805170059,0.11728007815789579
277.10574916098267,0.0034828167408704758,0.11716058810909223
277.1407969808206,0.003479260951280594,0.11704097274298524
277.1759987231344,0.0034757032990455627,0.11692129471822656
277.211487328168,0.003472147509455681,0.11680167935211956
277.24801752809435,0.003468584269285202,0.11668181335140577
277.28330189501867,0.003465035930275917,0.1165624486199056
277.3181358012371,0.003461502492427826,0.1164435851576191
277.3533252947964,0.003457944840192795,0.1163239071328604
277.3894241731614,0.0034543927758932114,0.11620441708405684
277.42452019499615,0.003450842574238777,0.11608498969390497
277.459709207993,0.0034472979605197906,0.11596575027970824
277.4963524788618,0.003443736582994461,0.11584594693764612
277.53167338110507,0.003440195694565773,0.11572683284075279
277.5667395382188,0.0034366343170404434,0.11560702949869067
277.60331101110205,0.0034331101924180984,0.1154884793296627
277.63856770610437,0.003429582342505455,0.1153698038433313
277.6738616679795,0.0034260284155607224,0.11525025113587603
277.70886736316606,0.0034224893897771835,0.11513119969763441
277.74412594223395,0.0034189336001873016,0.11501158433152743
277.7807144098915,0.003415394574403763,0.1148925328932858
277.8159819608554,0.0034118518233299255,0.11477335613774076
277.8512159921229,0.003408292308449745,0.11465361545433037
277.887598418165,0.0034047476947307587,0.11453437604013361
277.9230908299796,0.003401217982172966,0.11441563789515052
277.9583870549686,0.0033976808190345764,0.1142966491155606
277.9947367021814,0.0033941585570573807,0.11417816160518433
278.02990161813796,0.0033906232565641403,0.11405923548424611
278.0653438940644,0.0033870842307806015,0.11394018404600448
278.1016229740344,0.0033835601061582565,0.11382163387697651
278.1368216420524,0.003380032256245613,0.1137029583906451
278.1719867680222,0.003376500681042671,0.11358415758701032
278.20725175598636,0.0033729802817106247,0.11346573273528573
278.2436214541085,0.003369450569152832,0.11334699459030265
278.27884667087346,0.003365926444530487,0.11322844442127468
278.31550517491996,0.0033623967319726944,0.11310970627629158
278.3506331657991,0.003358852118253708,0.11299046686209482
278.3869320959784,0.0033553093671798706,0.11287129010654978
278.422045905143,0.003351770341396332,0.11275223866830815
278.4573257351294,0.00334823876619339,0.11263343786467334
278.493865178898,0.0033447202295064926,0.11251507567160049
278.5290448782034,0.0033412128686904907,0.11239708943043787
278.5641302848235,0.0033376850187778473,0.11227841394410648
278.6005081040785,0.0033341720700263977,0.11216023972698873
278.6359265940264,0.0033306311815977097,0.1120411256300954
278.67128026485443,0.003327108919620514,0.11192263811971913
278.70771837607026,0.0033235810697078705,0.11180396263338775
278.7426449721679,0.003320062533020973,0.11168560044031486
278.7777585508302,0.0033165477216243744,0.11156736356454543
278.8129215450026,0.0033130310475826263,0.11144906403012426
278.8490924509242,0.00330951064825058,0.1113306391783997
278.8843919211067,0.0033059976994991302,0.11121246496128197
278.91969822114334,0.0033024903386831284,0.11109447872011934
278.95576767483726,0.0032989662140607834,0.11097592855109137
278.99063853686675,0.003295440226793289,0.11085731572341169
279.025708660949,0.0032919365912675858,0.11073945479955247
279.06183585105464,0.003288423642516136,0.11062128058243473
279.0968714118935,0.0032848957926034927,0.11050260509610334
279.1319501288235,0.0032813996076583862,0.11038499480685093
279.16688964515924,0.0032778866589069366,0.1102668205897332
279.2020693542436,0.0032743606716394424,0.11014820776205352
279.2369370008819,0.0032708607614040375,0.11003047215549773
279.2731649838388,0.0032673440873622894,0.10991217262107655
279.30818447005004,0.00326383113861084,0.10979399840395883
279.3431833460927,0.0032603181898593903,0.10967582418684109
279.3795466241427,0.0032568108290433884,0.10955783794567846
279.41445939894766,0.0032533016055822372,0.10943978904586413
279.44956082990393,0.0032498110085725784,0.10932236673256686
279.48455933481455,0.003246298059821129,0.10920419251544912
279.5207118638791,0.0032427795231342316,0.10908583032237626
279.5558655131608,0.0032392870634794235,0.10896834535042729
279.59084446914494,0.0032357871532440186,0.10885060974387148
279.6270887069404,0.0032322928309440613,0.1087330621132708
279.662166651804,0.003228789195418358,0.10861520118941159
279.69714502617717,0.00322527252137661,0.10849690165499043
279.7336072442122,0.003221774473786354,0.10837922870708634
279.7688041278161,0.0032182782888412476,0.10826161841783395
279.8036762718111,0.003214774653315544,0.10814375749397474
279.8385124220513,0.0032112710177898407,0.10802589657011553
279.87335342913866,0.003207780420780182,0.10790847425681827
279.90843121381477,0.0032042916864156723,0.10779111460217271
279.9445399069227,0.003200788050889969,0.10767325367831349
279.97961531812325,0.00319727323949337,0.10755501680254403
280.01452540885657,0.0031937826424837112,0.10743759448924677
280.0493814391084,0.003190290182828903,0.1073201095172978
280.0843519321643,0.0031867995858192444,0.10720268720400053
280.12047096993774,0.003183312714099884,0.10708539020800667
280.15545044699684,0.0031798183917999268,0.106967842577406
280.190476112999,0.0031763464212417603,0.10685104685062578
280.22665887791663,0.0031728576868772507,0.10673368719598023
280.2616177732125,0.003169367089867592,0.10661626488268296
280.297073379159,0.0031658820807933807,0.10649903054534081
280.3336817068048,0.003162376582622528,0.10638110696282987
280.36888149613515,0.0031588878482580185,0.10626374730818432
280.4040533727966,0.0031554140150547028,0.10614688892275241
280.43959714192897,0.003151955083012581,0.10603053180653416
280.474732813891,0.0031484756618738174,0.10591348544514712
280.50994028523564,0.0031449664384126663,0.10579543654533279
280.5453958408907,0.0031414851546287537,0.10567832752529403
280.5819205129519,0.0031380020081996918,0.1055611558466036
280.61721835983917,0.00313451886177063,0.10544398416791315
280.65251999301836,0.003131018951535225,0.10532624856135736
280.6876217541285,0.00312754325568676,0.10520932751727373
280.7227597902529,0.003124058246612549,0.10509209317993158
280.7590464018285,0.003120584413409233,0.10497523479449967
280.7942334320396,0.003117108717560768,0.10485831375041604
280.8294956148602,0.00311361625790596,0.10474082877846708
280.8647065111436,0.0031101275235414505,0.10462346912382152
280.8999331011437,0.0031066332012414932,0.10450592149322084
280.93623429490253,0.003103146329522133,0.10438862449722698
280.97160677518696,0.0030996762216091156,0.10427189142909847
281.0066820960492,0.0030962023884058,0.10415503304366656
281.0418802117929,0.003092695027589798,0.10403704680250395
281.0770878242329,0.003089210018515587,0.10391981246516178
281.112275945954,0.003085728734731674,0.10380270344512305
281.14865150209516,0.00308225117623806,0.10368571974238773
281.1839434010908,0.003078768029808998,0.1035685480636973
281.2187968669459,0.00307529978454113,0.10345187765422048
281.25377890700474,0.0030718203634023666,0.10333483129283347
281.28921787813306,0.0030683204531669617,0.10321709568627765
281.3258119439706,0.0030648410320281982,0.10310004932489061
281.3611227911897,0.003061361610889435,0.1029830029635036
281.39636920113117,0.003057871013879776,0.10286558065020633
281.43152725696564,0.003054404631257057,0.10274897289938123
281.46680366201326,0.003050919622182846,0.10263173856203908
281.5018946272321,0.0030474700033664703,0.10251569473907936
281.5371849029325,0.003044016659259796,0.10239952559881621
281.5724532562308,0.003040554001927376,0.10228304316529453
281.6075743972324,0.0030370987951755524,0.10216681136637967
281.64405470108613,0.0030336156487464905,0.10204963968768924
281.6794485640712,0.0030301474034786224,0.10193296927821244
281.71474607102573,0.003026684746146202,0.10181648684469075
281.75001844996586,0.003023207187652588,0.10169950314195544
281.7850438649766,0.0030197426676750183,0.10158295804978204
281.8201038339175,0.0030162855982780457,0.1014666635922155
281.85651014605537,0.003012819215655327,0.1013500558413904
281.8916426138021,0.0030093397945165634,0.10123300948000336
281.9264945778996,0.003005867823958397,0.10111621375322316
281.9615505300462,0.003002392128109932,0.10099929270913953
281.9965537209064,0.00299893319606781,0.10088293559292127
282.03286063391715,0.002995464950799942,0.10076626518344448
282.06812397995964,0.0029919929802417755,0.10064946945666428
282.10333483479917,0.0029885321855545044,0.10053304968179429
282.1385408239439,0.002985067665576935,0.10041650458962091
282.1737458012067,0.002981601282954216,0.10029989683879584
282.2102598468773,0.0029781553894281387,0.1001839783331395
282.24567466182634,0.0029746834188699722,0.1000671826063593
282.281018787995,0.0029712188988924026,0.09995063751418592
282.3159584752284,0.00296776182949543,0.09983434305661937
282.3509996449575,0.002964295446872711,0.09971773530579427
282.38624269887805,0.0029608383774757385,0.09960144084822772
282.4226765939966,0.002957383170723915,0.09948520904931286
282.45791662391275,0.002953922376036644,0.0993687892744429
282.4930871492252,0.00295046903192997,0.09925262013417975
282.528402172029,0.0029469970613718033,0.09913582440739953
282.564647722058,0.002943526953458786,0.09901909133927103
282.6009241580032,0.002940073609352112,0.09890292219900788
282.6362062119879,0.0029366295784711838,0.09878706635200328
282.6714959871024,0.002933179959654808,0.09867102252904354
282.70661416323856,0.0029297247529029846,0.09855479073012868
282.74169415188953,0.0029262658208608627,0.09843843361391043
282.7781071239151,0.0029228180646896362,0.09832245244960239
282.8133663330227,0.002919347956776619,0.09820571938147389
282.8487978731282,0.002915889024734497,0.09808936226525564
282.8840741068125,0.0029124226421117783,0.09797275451443055
282.9193727360107,0.0029089413583278656,0.09785564549439181
282.954343539197,0.002905486151576042,0.09773941369547695
282.9908852172084,0.0029020458459854126,0.09762368316577574
283.0260771741159,0.0028985943645238876,0.09750757668416431
283.0612276890315,0.002895161509513855,0.09739209678906992
283.09670173283666,0.0028917156159877777,0.0972761782834136
283.13209641724825,0.002888258546590805,0.09715988382584705
283.1683060522191,0.0028848089277744293,0.09704384000288731
283.2034454001114,0.0028813593089580536,0.09692779617992758
283.2384355328977,0.0028779078274965286,0.09681168969831613
283.2735425122082,0.0028744693845510483,0.09669602182726664
283.30864035803825,0.002871016040444374,0.09657985268700349
283.34478208981454,0.002867572009563446,0.09646399683999887
283.3798277871683,0.002864127978682518,0.09634814099299426
283.4149939948693,0.0028607062995433807,0.09623303704981012
283.4502435498871,0.0028572510927915573,0.09611680525089526
283.4853076338768,0.002853812649846077,0.09600113737984577
283.52181920595467,0.0028503574430942535,0.09588490558093092
283.5571731990203,0.0028468966484069824,0.09576848580606094
283.59226616611704,0.002843450754880905,0.09565256730040463
283.62759399879724,0.0028400011360645294,0.09553652347744489
283.6627190061845,0.0028365403413772583,0.09542010370257492
283.69809480104595,0.002833109349012375,0.09530468646613224
283.73312468314543,0.00282965786755085,0.09518857998452081
283.7682155082002,0.0028262026607990265,0.09507234818560595
283.8034075652249,0.002822762355208397,0.09495661765590475
283.83864805614576,0.002819327637553215,0.09484107510215867
283.8739145467989,0.0028158966451883316,0.09472565786571599
283.91034828079864,0.002812463790178299,0.09461017797062161
283.94560970319435,0.0028090067207813263,0.09449388351305506
283.9810466011986,0.0028055738657712936,0.09437840361796068
284.01613735500723,0.002802131697535515,0.09426261042960776
284.0512891919352,0.0027987100183963776,0.09414750648642363
284.0876881540753,0.002795269712805748,0.09403177595672242
284.1228326098062,0.0027918480336666107,0.09391667201353829
284.15826387889683,0.0027884040027856827,0.09380081616653367
284.19362998986617,0.0027849525213241577,0.09368470968492222
284.2286639888771,0.002781495451927185,0.09356841522735566
284.2651416901499,0.0027780644595623016,0.09345299799091299
284.3004443948157,0.0027746278792619705,0.0933373927785152
284.3357540802099,0.002771196886897087,0.09322197554207252
284.37083249585703,0.0027677714824676514,0.09310674628158497
284.40611231606454,0.0027643386274576187,0.09299126638649059
284.44139378890395,0.0027609020471572876,0.09287566117409281
284.47657076409087,0.002757454290986061,0.09275968000978477
284.51165847387165,0.002754034474492073,0.09264463872525233
284.5468944180757,0.002750605344772339,0.09252928414746137
284.5819811061956,0.002747185528278351,0.09241424286292893
284.61725138220936,0.0027437712997198105,0.09229938955435162
284.6536656068638,0.002740355208516121,0.09218447358712259
284.68886298220605,0.0027369242161512375,0.09206905635067993
284.72409315779805,0.0027334950864315033,0.09195370177288896
284.7592378030531,0.002730071544647217,0.09183853517105312
284.7945479201153,0.0027266554534435272,0.09172361920382409
284.8308574669063,0.002723224461078644,0.09160820196738141
284.86587135493755,0.002719797194004059,0.09149291004824216
284.90112000796944,0.0027163680642843246,0.09137755547045118
284.9365808721632,0.002712927758693695,0.09126182494074998
284.9717548019253,0.0027095042169094086,0.09114665833891414
285.0070104962215,0.002706080675125122,0.09103149173707828
285.042299460154,0.002702653408050537,0.09091619981793903
285.07747250888497,0.002699233591556549,0.09080115853340659
285.11293100891635,0.002695798873901367,0.0906856159796605
285.1481193508953,0.0026923567056655884,0.0905698227913076
285.1833570981398,0.0026889443397521973,0.09045503214138198
285.219834018033,0.002685537561774254,0.09034042946741148
285.2550204969011,0.002682110294699669,0.09022513754827223
285.29039978794754,0.0026787035167217255,0.09011053487430173
285.3255802579224,0.0026752837002277374,0.08999549358976928
285.3607657859102,0.002671876922249794,0.0898808909157988
285.3959501921199,0.0026684459298849106,0.08976547367935613
285.4311592350714,0.002665029838681221,0.0896505577121271
285.4665473392233,0.002661611884832382,0.08953557908624638
285.50160124897957,0.0026582051068544388,0.08942097641227588
285.53685649205,0.002654777839779854,0.08930568449313663
285.5719416178763,0.002651367336511612,0.0891909565018627
285.60697274282575,0.002647964283823967,0.08907647914519563
285.6421570992097,0.002644553780555725,0.08896175115392173
285.67725622607395,0.0026411451399326324,0.08884708582129953
285.7125491760671,0.002637753263115883,0.08873298441654269
285.7479860628955,0.002634342759847641,0.08861825642526877
285.7831839299761,0.002630937844514847,0.08850371640994999
285.8183221858926,0.0026275236159563065,0.08838886310137267
285.8534328411333,0.0026241205632686615,0.08827438574470559
285.88865609513596,0.0026207175105810165,0.08815990838803851
285.92393777891994,0.0026173125952482224,0.08804536837271973
285.9600698258728,0.0026139169931411743,0.08793114165065946
285.994903862942,0.002610526978969574,0.08781710290455433
286.0299087478779,0.0026071295142173767,0.08770281352384238
286.0651419572532,0.0026037227362394333,0.08758821084987187
286.1003692881204,0.0026003122329711914,0.08747348285859798
286.1355023961514,0.002596914768218994,0.08735919347788601
286.17057908000425,0.0025935210287570953,0.08724502941447745
286.2056030537933,0.0025901086628437042,0.08713023876455185
286.24054826796055,0.0025867093354463577,0.08701588672518817
286.2755961478688,0.002583293244242668,0.08690097075795915
286.3106405022554,0.0025798939168453217,0.08678661871859548
286.3457720191218,0.0025765150785446167,0.08667295592440058
286.38076904183254,0.002573147416114807,0.08655966908211592
286.41584239993244,0.002569766715168953,0.08644594362926931
286.45092780701816,0.0025663860142230988,0.08633221817642271
286.48580398689955,0.0025629922747612,0.08621805411301416
286.52051785215735,0.002559598535299301,0.0861038900496056
286.5555757768452,0.0025561973452568054,0.08598947535159022
286.5905573172495,0.0025528110563755035,0.0858755619227885
286.6254671779461,0.002549409866333008,0.08576114722477313
286.6605355590582,0.0025460179895162582,0.08564704582001628
286.69560655299574,0.0025426261126995087,0.08553294441525944
286.73062026221305,0.0025392230600118637,0.08541846705859235
286.7667651590891,0.002535838633775711,0.08530461628844234
286.8018879718147,0.002532467246055603,0.08519120412885425
286.8378806998953,0.0025290828198194504,0.08507735335870424
286.87248711194843,0.002525690943002701,0.0849632519539474
286.9074598890729,0.0025223102420568466,0.08484952650110078
286.9425322059542,0.002518933266401291,0.08473592636555759
286.97739773988724,0.0025155432522296906,0.08462188761945245
287.01196511415765,0.002512160688638687,0.08450809950795414
287.04661201825365,0.0025087688118219376,0.0843939981031973
287.08112084306777,0.0025053750723600388,0.08427983403978875
287.11539061693475,0.002501990646123886,0.08416598326963873
287.14972943486646,0.0024986043572425842,0.08405206984083699
287.1851961580105,0.0024952180683612823,0.08393815641203527
287.2196725648828,0.002491835504770279,0.08382436830053697
287.2540936768055,0.0024884380400180817,0.083710078919825
287.28867007419467,0.0024850554764270782,0.08359629080832669
287.3231938718818,0.002481672912836075,0.08348250269682837
287.35770457983017,0.002478295937180519,0.08336890256128518
287.3928593918681,0.0024749115109443665,0.08325505179113515
287.4271965972148,0.00247151218354702,0.08314069975177148
287.46158336801454,0.0024681277573108673,0.08302684898162146
287.49599546706304,0.002464737743139267,0.08291281023551632
287.53046998009086,0.0024613477289676666,0.08279877148941119
287.56507266685367,0.0024579744786024094,0.0826852966711714
287.5993833132088,0.002454608678817749,0.08257207248753845
287.63390231411904,0.002451244741678238,0.0824589109625572
287.66835982119665,0.002447858452796936,0.08234499753375547
287.7030458441004,0.002444494515657425,0.0822318360087742
287.7376390872523,0.00244111567735672,0.08211817321457932
287.7726290388964,0.0024377405643463135,0.08200463573768782
287.80678273690864,0.0024343635886907578,0.08189103560214463
287.8410772192292,0.002430971711874008,0.0817769341973878
287.87591787520796,0.002427598461508751,0.08166345937914801
287.91026943316683,0.0024242252111434937,0.08154998456090823
287.9446735191159,0.002420850098133087,0.08143644708401673
287.9789705751464,0.002417478710412979,0.08132303492442866
288.01337712584063,0.0024141035974025726,0.08120949744753717
288.0478931921534,0.0024107173085212708,0.08109558401873544
288.0824806448072,0.0024073440581560135,0.08098210920049566
288.11749739805236,0.002403959631919861,0.08086825843034563
288.15209172293544,0.0024005919694900513,0.08075497158806097
288.1866821818985,0.0023972485214471817,0.08064249930824849
288.2211009208113,0.002393878996372223,0.08052914980731211
288.2553687412292,0.002390507608652115,0.08041573764772403
288.28978180186823,0.0023871399462223053,0.08030245080543938
288.32425041589886,0.002383776009082794,0.08018928928045811
288.35852211294696,0.00238041952252388,0.08007637839008369
288.3935707141645,0.0023770779371261597,0.07996396876892291
288.42789477016777,0.0023737214505672455,0.07985105787854849
288.46237851679325,0.0023703649640083313,0.07973814698817407
288.49712253781036,0.002366991713643074,0.07962467216993428
288.531880189199,0.002363629639148712,0.07951157330360473
288.5664743441157,0.002360280603170395,0.07939891304783712
288.600857778918,0.0023569371551275253,0.07928644076802463
288.63426435925066,0.0023535974323749542,0.07917409380551557
288.6691614110023,0.002350255846977234,0.07906168418435479
288.70358247309923,0.002346927300095558,0.07894971317375594
288.7379068690352,0.002343596890568733,0.07883767950450542
288.7722927290015,0.002340249717235565,0.0787250819073895
288.80664953403175,0.0023368950933218002,0.07861223367566679
288.84094609925523,0.0023335199803113937,0.07849869619877531
288.8754364559427,0.002330159768462181,0.07838565999109746
288.909850387834,0.0023267772048711777,0.07827187187959914
288.9440994900651,0.002323431894183159,0.07815933694113496
288.97853920189664,0.0023200921714305878,0.07804698997862589
289.01280981721357,0.0023167412728071213,0.07793426706420657
289.0469970260747,0.0023133885115385056,0.07782148149113556
289.08119378983974,0.0023100432008504868,0.07770894655267137
289.1155977761373,0.0023067034780979156,0.07759659959016228
289.15008468786255,0.002303358167409897,0.07748406465169809
289.1846874859184,0.0023000091314315796,0.07737140439593049
289.2195330699906,0.0022966600954532623,0.0772587441401629
289.25419003888965,0.0022933203727006912,0.07714639717765381
289.2889566537924,0.0022899918258190155,0.07703442616705498
289.32360548106954,0.002286655828356743,0.07692220452184932
289.3587505482137,0.0022833291441202164,0.07681029616990219
289.3934459751472,0.0022799912840127945,0.07669801186604483
289.4271499142051,0.0022766459733247757,0.07658547692758064
289.4617793010548,0.00227329321205616,0.07647269135450963
289.49645292479545,0.002269960939884186,0.07636059502660737
289.53113741613925,0.0022666119039058685,0.07624793477083977
289.56574193388224,0.0022632796317338943,0.07613583844293752
289.6003510830924,0.0022599492222070694,0.07602380477368698
289.6351133910939,0.002256598323583603,0.07591108185926766
289.6685325689614,0.002253253012895584,0.07579854692080347
289.7031042301096,0.0022499263286590576,0.07568663856885635
289.73772010719404,0.0022465884685516357,0.07557435426499898
289.7721938188188,0.002243250608444214,0.07546206996114162
289.80677263019606,0.002239912748336792,0.07534978565728424
289.8413341748528,0.002236589789390564,0.07523800262264052
289.875826864969,0.002233251929283142,0.07512571831878316
289.91047880705446,0.002229919657111168,0.07501362199088091
289.9450640468858,0.0022265948355197906,0.07490177629758549
289.97956206602976,0.0022232867777347565,0.07479049453215542
290.01409383583814,0.002219943329691887,0.07467802225234293
290.04864404397085,0.0022166259586811066,0.07456642719365433
290.0819608680904,0.00221329927444458,0.0744545188417072
290.1163905640133,0.002209968864917755,0.07434248517245666
290.15071434900165,0.002206636592745781,0.07423038884455442
290.1852956241928,0.0022033080458641052,0.07411841783395558
290.2197821759619,0.002199990674853325,0.07400682277526698
290.25416068406776,0.002196669578552246,0.07389510239927496
290.2886941470206,0.002193346619606018,0.07378331936463124
290.3219720721245,0.002190038561820984,0.07367203759920118
290.35651026200503,0.002186715602874756,0.07356025456455746
290.39104729890823,0.0021834075450897217,0.07344897279912739
290.42578523093835,0.0021800994873046875,0.07333769103369732
290.46033959509805,0.0021767914295196533,0.07322640926826726
290.4949517669156,0.002173483371734619,0.07311512750283718
290.52964069414884,0.002170160412788391,0.07300334446819347
290.56472047185525,0.002166837453842163,0.07289156143354975
290.5991249489598,0.002163529396057129,0.07278027966811967
290.6335051502101,0.0021602213382720947,0.07266899790268962
290.6668268009089,0.0021569132804870605,0.07255771613725955
290.70135116996244,0.0021535903215408325,0.07244593310261582
290.73586588399485,0.0021502822637557983,0.07233465133718575
290.76900952588767,0.002146974205970764,0.0722233695717557
290.8034120602533,0.00214366614818573,0.07211208780632561
290.8378443000838,0.0021403729915618896,0.07200130731010919
290.8725739479996,0.0021370649337768555,0.07189002554467913
290.9058117028326,0.0021337568759918213,0.07177874377924906
290.9410241912119,0.002130448818206787,0.07166746201381899
290.97560348315164,0.0021271556615829468,0.07155668151760257
291.0102465720847,0.0021238476037979126,0.0714453997521725
291.04474105499685,0.0021205395460128784,0.07133411798674243
291.0794405392371,0.0021172314882278442,0.07122283622131236
291.1127953398973,0.00211392343044281,0.0711115544558823
291.1472415411845,0.002110615372657776,0.07100027269045223
291.1817549429834,0.0021073073148727417,0.07088899092502216
291.2149657458067,0.0021039992570877075,0.07077770915959208
291.24916396290064,0.002100706100463867,0.07066692866337568
291.28344911988825,0.002097412943840027,0.07055614816715924
291.317802940961,0.0020941197872161865,0.07044536767094282
291.35204671509564,0.002090826630592346,0.0703345871747264
291.3863154682331,0.002087533473968506,0.07022380667850998
291.41958066402003,0.0020842403173446655,0.07011302618229356
291.4552241638303,0.002080947160720825,0.07000224568607714
291.4898045170121,0.002077654004096985,0.06989146518986072
291.523084344808,0.0020743459463119507,0.06978018342443067
291.55734316213056,0.0020710527896881104,0.06966940292821423
291.59175470098853,0.00206775963306427,0.06955862243199781
291.6251843748614,0.0020644664764404297,0.0694478419357814
291.65941637195647,0.0020611733198165894,0.06933706143956499
291.6937753101811,0.002057880163192749,0.06922628094334855
291.7281184447929,0.0020545870065689087,0.06911550044713213
291.7625546301715,0.0020512938499450684,0.06900471995091571
291.79722269717604,0.002048000693321228,0.06889393945469931
291.8304565651342,0.0020447075366973877,0.06878315895848287
291.86483764695004,0.0020414143800735474,0.06867237846226645
291.8992813229561,0.002038121223449707,0.06856159796605003
291.93261172808707,0.0020348429679870605,0.06845131873904726
291.9670284432359,0.002031564712524414,0.0683410395120445
292.00155482580885,0.0020282715559005737,0.06823025901582808
292.0348214940168,0.0020249783992767334,0.06811947851961166
292.0691176177934,0.002021685242652893,0.06800869802339524
292.1035835589282,0.0020184069871902466,0.06789841879639247
292.13819875521585,0.0020151138305664062,0.06778763830017603
292.17271960899234,0.0020118355751037598,0.06767735907317327
292.20700842980295,0.0020085424184799194,0.06756657857695686
292.2401654040441,0.002005264163017273,0.06745629934995409
292.27476001903415,0.0020019859075546265,0.06734602012295132
292.30907097505406,0.00199870765209198,0.06723574089594855
292.3425015010871,0.0019954442977905273,0.06712596293815942
292.3768738498911,0.001992166042327881,0.06701568371115664
292.411274462007,0.0019888877868652344,0.06690540448415387
292.4446005388163,0.001985609531402588,0.0667951252571511
292.47914152313024,0.0019823461771011353,0.06668534729936199
292.5135094760917,0.0019790679216384888,0.06657506807235922
292.54672743892297,0.0019757896661758423,0.06646478884535643
292.58103250712156,0.001972511410713196,0.06635450961835367
292.61573177110404,0.0019692331552505493,0.0662442303913509
292.64895161800086,0.0019659698009490967,0.06613445243356178
292.68326597008854,0.001962706446647644,0.06602467447577266
292.7177695068531,0.0019594281911849976,0.0659143952487699
292.75224180705845,0.001956149935722351,0.06580411602176711
292.78662539320067,0.0019528865814208984,0.065694338063978
292.81998282810673,0.001949608325958252,0.06558405883697523
292.854437652044,0.0019463300704956055,0.06547377960997246
292.88878018502146,0.001943051815032959,0.06536350038296969
292.92234891001135,0.0019397884607315063,0.06525372242518056
292.95676882984117,0.0019365102052688599,0.06514344319817778
292.991467772983,0.0019332468509674072,0.06503366524038866
293.02485031681135,0.0019299834966659546,0.06492388728259954
293.05939824087545,0.001926720142364502,0.06481410932481042
293.0928489570506,0.0019234567880630493,0.0647043313670213
293.1273275562562,0.0019201934337615967,0.06459455340923217
293.16201073490083,0.001916930079460144,0.06448477545144306
293.1952813989483,0.0019136667251586914,0.06437499749365394
293.2298841550946,0.0019104033708572388,0.06426521953586481
293.26446155598387,0.0019071400165557861,0.06415544157807568
293.29796634381637,0.0019038915634155273,0.06404616488950021
293.3326843949035,0.0019006282091140747,0.0639363869317111
293.3658618479967,0.001897364854812622,0.06382660897392198
293.4003975437954,0.0018941164016723633,0.0637173322853465
293.43485077517107,0.0018908679485321045,0.06360805559677103
293.46803628094494,0.0018876343965530396,0.0634992801774092
293.5026129181497,0.0018843859434127808,0.06339000348883372
293.53595346817747,0.001881137490272522,0.06328072680025826
293.5705772670917,0.0018778890371322632,0.06317145011168278
293.60521436622366,0.0018746405839920044,0.06306217342310731
293.6386222881265,0.0018713921308517456,0.06295289673453185
293.6732138879597,0.0018681436777114868,0.06284362004595635
293.70766779081896,0.001864895224571228,0.06273434335738089
293.74124416615814,0.0018616467714309692,0.06262506666880541
293.775845812168,0.0018583983182907104,0.06251578998022994
293.80911910999566,0.0018551498651504517,0.06240651329165447
293.8436790420674,0.001851886510848999,0.062296735333865344
293.87806525314227,0.0018486380577087402,0.06218745864528987
293.91135313315317,0.0018453896045684814,0.0620781819567144
293.946107970085,0.0018421560525894165,0.06196940653735258
293.979506297037,0.0018388926982879639,0.06185962857956346
294.01414984604344,0.001835659146308899,0.06175085316020163
294.04859009804204,0.0018324106931686401,0.06164157647162616
294.0819382988848,0.0018291473388671875,0.06153179851383704
294.1165792741813,0.0018258988857269287,0.06142252182526157
294.14999785181135,0.00182265043258667,0.061313245136686095
294.18460916215554,0.0018194019794464111,0.06120396844811061
294.2190609611571,0.0018161535263061523,0.061094691759535136
294.2523762830533,0.0018129050731658936,0.06098541507095967
294.2857266869396,0.0018096566200256348,0.0608761383823842
294.31919320719317,0.0018064230680465698,0.06076736296302237
294.35380833316594,0.001803174614906311,0.060658086274446896
294.38855328503996,0.001799941062927246,0.060549310855085074
294.4219088279642,0.0017966926097869873,0.0604400341665096
294.4564830721356,0.0017934441566467285,0.06033075747793413
294.4897734262049,0.0017902106046676636,0.06022198205857231
294.52425586106256,0.0017869770526885986,0.06011320663921048
294.55882463697344,0.0017837435007095337,0.06000443121984866
294.59214732889086,0.0017805099487304688,0.059895655800486836
294.62657543225214,0.0017772763967514038,0.05978688038112501
294.65966167720035,0.001774027943611145,0.059677603692549534
294.69402605388314,0.00177079439163208,0.05956882827318771
294.72858180012554,0.0017675608396530151,0.059460052853825884
294.7621202887967,0.001764342188835144,0.059351778703677714
294.7950969589874,0.001761108636856079,0.059243003284315886
294.82834008103237,0.0017578750848770142,0.059134227864954064
294.8626569150947,0.0017546415328979492,0.059025452445592236
294.89703263901174,0.0017514079809188843,0.058916677026230414
294.9304375159554,0.0017481744289398193,0.05880790160686859
294.96517576789483,0.0017449557781219482,0.058699627456720416
294.9988294611685,0.0017417222261428833,0.058590852037358594
295.03323594201356,0.0017385035753250122,0.05848257788721042
295.06775406003,0.0017352700233459473,0.05837380246784859
295.10118483705446,0.0017320513725280762,0.05826552831770042
295.13557258900255,0.001728832721710205,0.05815725416755224
295.1688898541033,0.001725614070892334,0.058048980017404064
295.2033169660717,0.0017223954200744629,0.05794070586725589
295.2377283228561,0.001719161868095398,0.057831930447894066
295.2710095718503,0.0017159432172775269,0.05772365629774589
295.30428977124393,0.001712709665298462,0.05761488087838407
295.33764501288533,0.001709476113319397,0.05750610545902224
295.37201587017626,0.0017062574625015259,0.05739783130887406
295.407048617024,0.0017030388116836548,0.0572895571587259
295.4404397830367,0.0016998201608657837,0.05718128300857772
295.4753131889738,0.0016966015100479126,0.057073008858429544
295.50884025124833,0.0016933828592300415,0.056964734708281374
295.5433959858492,0.0016901642084121704,0.0568564605581332
295.5778931742534,0.0016869604587554932,0.05674868767719867
295.61148691596463,0.001683756709098816,0.05664091479626414
295.64476558286697,0.0016805380582809448,0.05653264064611597
295.6780402120203,0.0016773194074630737,0.05642436649596779
295.7125520221889,0.0016741007566452026,0.056316092345819614
295.7459386708215,0.0016708821058273315,0.05620781819567144
295.7812272850424,0.0016676783561706543,0.05610004531473691
295.81443095812574,0.001664474606513977,0.055992272433802386
295.8477002400905,0.0016612708568572998,0.05588449955286787
295.88203169684857,0.0016580522060394287,0.05577622540271969
295.91532173985615,0.0016548484563827515,0.055668452521785164
295.94965175399557,0.0016516447067260742,0.05556067964085064
295.982723928988,0.001648440957069397,0.055452906759916105
296.0160305071622,0.0016452223062515259,0.055344632609767935
296.05028899386525,0.0016420185565948486,0.0552368597288334
296.08359268819913,0.0016388148069381714,0.05512908684789888
296.1180457682349,0.0016356110572814941,0.05502131396696435
296.1521833939478,0.001632407307624817,0.054913541086029825
296.18558932095766,0.0016292035579681396,0.05480576820509531
296.21899856394157,0.0016259849071502686,0.05469749405494713
296.2533334479667,0.0016227811574935913,0.054589721174012604
296.2866357099265,0.001619577407836914,0.05448194829307808
296.32109322724864,0.0016163736581802368,0.054374175412143545
296.3548343619332,0.0016131848096847534,0.05426690380042267
296.3880638438277,0.0016099810600280762,0.05415913091948814
296.42238499596715,0.001606777310371399,0.05405135803855361
296.4557610992342,0.0016035735607147217,0.053943585157619094
296.49045763816684,0.0016003698110580444,0.05383581227668457
296.52375042485073,0.001597180962562561,0.053728540664963687
296.5584647008218,0.0015939772129058838,0.05362076778402916
296.5929517429322,0.0015907734632492065,0.053512994903094635
296.62604905618355,0.0015875846147537231,0.053405723291373754
296.660561947152,0.001584380865097046,0.05329795041043923
296.6951788351871,0.0015811920166015625,0.05319067879871836
296.7283001742326,0.0015779882669448853,0.053082905917783835
296.76139658503234,0.0015747994184494019,0.05297563430606295
296.7946146489121,0.0015716105699539185,0.05286836269434207
296.8289832631126,0.0015684068202972412,0.052760589813407546
296.8633826528676,0.001565203070640564,0.05265281693247302
296.896797333844,0.0015620142221450806,0.05254554532075214
296.9301825412549,0.0015588253736495972,0.05243827370903127
296.96453475020826,0.0015556365251541138,0.05233100209731039
296.99776028608903,0.0015524327754974365,0.052223229216375865
297.032372396905,0.0015492439270019531,0.05211595760465498
297.0659598899074,0.0015460550785064697,0.05200868599293411
297.0995474332012,0.0015428662300109863,0.05190141438121323
297.1338935121894,0.001539677381515503,0.05179414276949236
297.1671513868496,0.0015364885330200195,0.05168687115777148
297.20251874020323,0.0015332996845245361,0.0515795995460506
297.23593932017684,0.0015301108360290527,0.05147232793432972
297.2691967240535,0.0015269219875335693,0.05136505632260884
297.3037790302187,0.001523733139038086,0.05125778471088796
297.33723362209275,0.0015205591917037964,0.051151014368380744
297.37192140799016,0.0015173852443695068,0.051044244025873514
297.40630578482524,0.0015142112970352173,0.050937473683366284
297.43946878705174,0.0015110224485397339,0.0508302020716454
297.4727838980034,0.0015078485012054443,0.05072343172913818
297.50608988525346,0.0015046745538711548,0.05061666138663095
297.5405902378261,0.0015015006065368652,0.05050989104412372
297.5753018599935,0.0014983266592025757,0.05040312070161649
297.60908938525245,0.0014951527118682861,0.05029635035910927
297.64238438615575,0.0014919638633728027,0.05018907874738839
297.67750761983916,0.0014887899160385132,0.05008230840488116
297.71093817520887,0.0014856010675430298,0.04997503679316028
297.7455342821777,0.0014824271202087402,0.04986826645065305
297.77898712223396,0.0014792680740356445,0.04976199737735948
297.8123009512201,0.001476094126701355,0.04965522703485225
297.846659519244,0.0014729201793670654,0.04954845669234502
297.87990381382406,0.0014697462320327759,0.04944168634983778
297.9144701361656,0.0014665722846984863,0.049334916007330566
297.9476705021225,0.0014633983373641968,0.049228145664823336
297.98091867379844,0.0014602243900299072,0.049121375322316106
298.01515643903986,0.0014570653438568115,0.04901510624902252
298.0482125589624,0.0014539062976837158,0.04890883717572895
298.08263120800257,0.0014507472515106201,0.04880256810243537
298.11584630794823,0.0014475733041763306,0.04869579775992813
298.1491974941455,0.001444399356842041,0.04858902741742091
298.1840225062333,0.0014412403106689453,0.048482758344127325
298.21715870825574,0.0014380812644958496,0.04837648927083375
298.2515504658222,0.00143490731716156,0.04826971892832652
298.2849489231594,0.0014317333698272705,0.04816294858581929
298.3183122780174,0.001428559422492981,0.04805617824331206
298.35284714214504,0.0014254003763198853,0.047949909170018484
298.3861997402273,0.0014222413301467896,0.04784364009672491
298.42081423522905,0.0014190673828125,0.047736869754217676
298.4540268811397,0.0014158934354782104,0.04763009941171045
298.4873825041577,0.001412719488143921,0.04752332906920322
298.5204498209059,0.001409575343132019,0.047417561265123295
298.5536977299489,0.0014064162969589233,0.04731129219182971
298.58798137586564,0.0014032572507858276,0.04720502311853613
298.62123162904754,0.001400098204612732,0.04709875404524256
298.6546316179447,0.00139695405960083,0.046992986241162625
298.68799783615395,0.0013937950134277344,0.046886717167869046
298.72154804319143,0.0013906508684158325,0.04678094936378912
298.7561355968937,0.0013875067234039307,0.046675181559709185
298.78950231708586,0.001384347677230835,0.046568912486415606
298.82308041490614,0.001381203532218933,0.04646314468233568
298.85652480181307,0.0013780444860458374,0.04635687560904209
298.8896734309383,0.0013749003410339355,0.046251107804962166
298.92301004519686,0.0013717561960220337,0.04614534000088224
298.956285555847,0.0013686120510101318,0.046039572196802304
298.9917432060465,0.00136546790599823,0.04593380439272237
299.02508171182126,0.0013623237609863281,0.04582803658864244
299.0598962898366,0.0013591796159744263,0.04572226878456251
299.0932730739005,0.0013560354709625244,0.04561650098048258
299.126683189068,0.0013528913259506226,0.045510733176402654
299.16011000890285,0.0013497471809387207,0.04540496537232272
299.1938441321254,0.0013466030359268188,0.045299197568242786
299.2282168632373,0.0013434737920761108,0.04519393103337651
299.26167273614556,0.001340329647064209,0.04508816322929658
299.29500507516786,0.001337200403213501,0.0449828966944303
299.32834294019267,0.0013340562582015991,0.044877128890350365
299.36170146707445,0.0013309270143508911,0.04477186235548408
299.3950409349054,0.001327788457274437,0.044666282527359276
299.4282986097969,0.0013246536254882812,0.04456082801653787
299.4616856202483,0.0013215430080890656,0.04445618806818865
299.49620023416355,0.0013184268027544022,0.044351360143884314
299.5294811632484,0.0013153087347745895,0.044246469560928266
299.5628103259951,0.001312166452407837,0.04414076441550004
299.59626251412556,0.0013090316206216812,0.044035309904678646
299.62946464587003,0.0013059228658676147,0.04393073261498113
299.6633794629015,0.0013027992099523544,0.043825654056069974
299.69672282692045,0.0012996755540370941,0.043720575497158805
299.73010834492743,0.0012965593487024307,0.04361574757285447
299.7634856197983,0.0012934468686580658,0.04351104496585354
299.79792126407847,0.0012903288006782532,0.0434061543828975
299.83120229421183,0.0012872107326984406,0.04330126379994145
299.8646108969115,0.0012841075658798218,0.043196874486199056
299.89789617294446,0.0012809894979000092,0.04309198390324301
299.93133721500635,0.0012778732925653458,0.04298715597893867
299.96458193892613,0.00127476267516613,0.04288251603058945
299.9978696592152,0.001271640881896019,0.04277750013032999
300.0310569270514,0.0012685172259807587,0.04267242157141883
300.06437944900244,0.001265406608581543,0.04256778162306961
300.09864460583776,0.0012622885406017303,0.04246289104011357
300.1330237640068,0.0012591741979122162,0.042358125774460936
300.1663770847954,0.0012560654431581497,0.04225354848476342
300.1998639157973,0.001252962276339531,0.04214915917102102
300.23346836399287,0.001249842345714569,0.04204420592941328
300.267544566188,0.0012467391788959503,0.04193981661567088
300.3008755207993,0.0012436378747224808,0.04183548996058019
300.3345785178244,0.0012405440211296082,0.04173141394009632
300.3678344008513,0.001237446442246437,0.04162721260230905
300.40137911913916,0.0012343432754278183,0.04152282328856665
300.4346237741411,0.0012312401086091995,0.041418433974824254
300.4679238330573,0.0012281332165002823,0.04131391934377845
300.5020342860371,0.0012250281870365143,0.041209467371384347
300.53551722085103,0.0012219194322824478,0.04110489008168683
300.5690457848832,0.0012187957763671875,0.04099981152277567
300.6021260409616,0.0012156907469034195,0.040895359550381566
300.6352166328579,0.0012125857174396515,0.040790907577987465
300.6681134221144,0.001209476962685585,0.040686330288289954
300.6999367191456,0.0012063663452863693,0.04058169033994073
300.7325303601101,0.0012032557278871536,0.04047705039159151
300.76529170386493,0.0012001600116491318,0.04037291171245594
300.7980131278746,0.0011970680207014084,0.04026889835062378
300.8308192999102,0.001193959265947342,0.04016432106092627
300.863401113078,0.0011908616870641708,0.040060119723138984
300.89590859413147,0.0011877641081809998,0.03995591838535171
300.92834571702406,0.0011846646666526794,0.03985165438891273
300.9607873400673,0.0011815708130598068,0.03974757836842886
300.9932934679091,0.0011784713715314865,0.03964331437198988
301.02607358107343,0.0011753756552934647,0.039539175692854305
301.0585902351886,0.0011722687631845474,0.0394346610618085
301.09118573879823,0.0011691860854625702,0.039330960993234874
301.12387662706897,0.001166103407740593,0.03922726092466124
301.1564298570156,0.001163015142083168,0.0391233728801325
301.1890525808558,0.0011599194258451462,0.03901923420099693
301.22170655289665,0.0011568330228328705,0.03891540881511989
301.2541539031081,0.0011537428945302963,0.03881145811193943
301.28675844008103,0.0011506453156471252,0.038707256774152154
301.3191378968768,0.0011475533246994019,0.03860324341231999
301.3516203099862,0.0011444613337516785,0.03849923005048784
301.3843113379553,0.0011413656175136566,0.03839509137135226
301.41562626697123,0.001138271763920784,0.0382910153508684
301.4482363429852,0.0011351797729730606,0.03818700198903624
301.48080476606265,0.0011321008205413818,0.038083427237766025
301.5135874119587,0.001129012554883957,0.03797953919323728
301.5461061699316,0.0011259280145168304,0.037875776466011944
301.57874619122595,0.0011228453367948532,0.03777207639743831
301.6114301881753,0.0011197682470083237,0.0376685643048198
301.6440375391394,0.0011166781187057495,0.03756461360163935
301.6765893669799,0.0011135954409837723,0.03746091353306572
301.70909619610757,0.0011105220764875412,0.03735752675775062
301.74169219098985,0.0011074412614107132,0.0372538893478287
301.7741521890275,0.0011043623089790344,0.03715031459655849
301.80679529486224,0.0011012796312570572,0.03704661452798486
301.839648288209,0.001098189502954483,0.036942663824804406
301.8722639619373,0.001095125451683998,0.036839590342747836
301.9047969710082,0.0010920558124780655,0.03673632888473615
301.9373367209919,0.0010889805853366852,0.036632879450769346
301.9699757201597,0.0010859090834856033,0.036529555334105956
302.0011761151254,0.0010828487575054169,0.0364266071693528
302.03376417793334,0.001079777255654335,0.03632328305268941
302.06619790708646,0.0010767001658678055,0.0362197709600709
302.0988159351982,0.0010736249387264252,0.03611632152610409
302.1303127082065,0.0010705497115850449,0.03601287209213729
302.1627358607948,0.0010674837976694107,0.03590973595142902
302.1951289079152,0.001064421609044075,0.03580672512802416
302.22747017722577,0.0010613631457090378,0.03570383962192271
302.2601874861866,0.0010582935065031052,0.035600578163911024
302.29314846219495,0.0010552145540714264,0.0354970034126408
302.32459051301703,0.001052146777510643,0.03539380461328083
302.35751776816323,0.001049090176820755,0.035290981765831085
302.3899977868423,0.0010460373014211655,0.03518828423568476
302.4227199619636,0.001042969524860382,0.03508508543632477
302.4553867941722,0.0010398905724287033,0.034981510685054555
302.4881307920441,0.0010368339717388153,0.03487868783760481
302.52070095716044,0.0010337792336940765,0.03477592764880678
302.55197093682364,0.00103071890771389,0.03467297948405362
302.58447295986116,0.001027662307024002,0.034570156636603885
302.6174070951529,0.0010246112942695618,0.03446752176510926
302.650214668829,0.001021556556224823,0.03436476157631122
302.6824059020728,0.0010185111314058304,0.03426231468077171
302.71505228290334,0.0010154563933610916,0.03415955449197368
302.7477099611424,0.0010124016553163528,0.034056794303175646
302.78027757210657,0.0010093562304973602,0.03395434740763613
302.81317083584145,0.0010063014924526215,0.033851587218838096
302.8457027738914,0.0010032448917627335,0.03374876437138836
302.87822267320007,0.0010001976042985916,0.033646254817197144
302.909671143163,0.000997152179479599,0.033543807921657634
302.9420889480971,0.0009941142052412033,0.03344161166072496
302.97463897196576,0.0009910650551319122,0.03333903944788204
303.0077502168715,0.000988006591796875,0.03323615394178059
303.03912983322516,0.0009849518537521362,0.033133393752982555
303.0716714351438,0.0009819120168685913,0.03303113483339816
303.1041325358674,0.000978885218501091,0.032929314524375725
303.136550900992,0.0009758379310369492,0.0328268049701845
303.169142219238,0.0009727887809276581,0.032724232757341584
303.20034897280857,0.0009697452187538147,0.032621848520453786
303.23273684224114,0.0009667016565799713,0.03251946428356599
303.26404875703156,0.0009636674076318741,0.03241739333993672
303.29660056484863,0.000960618257522583,0.0323148211270938
303.3278423030861,0.0009575765579938889,0.03221249954885771
303.3600348769687,0.0009545255452394485,0.032109864677363084
303.39107630215585,0.0009514875710010529,0.0320076684164304
303.4235468371771,0.000948440283536911,0.03190515886223919
303.4547223248519,0.0009454041719436646,0.03180302525995821
303.48721099691465,0.0009423661977052689,0.03170082899902553
303.51942432299256,0.0009393375366926193,0.03159894603135138
303.5519017078914,0.0009363014250993729,0.03149681242907041
303.5843617171049,0.0009332653135061264,0.03139467882678943
303.61646488681436,0.0009302403777837753,0.03129292117641869
303.64878042787313,0.0009272098541259766,0.031190975550092835
303.6799887251109,0.0009241923689842224,0.03108946853432892
303.7126660021022,0.0009211655706167221,0.030987648225306474
303.74432657286525,0.0009181499481201172,0.030886203868194267
303.77666545892134,0.0009151268750429153,0.030784508876475235
303.80798145895824,0.0009120982140302658,0.03068262590880108
303.84046805789694,0.000909091904759407,0.030581494844947408
303.87189149018377,0.0009060874581336975,0.030480426439745432
303.90428080316633,0.0009030606597661972,0.03037860613072299
303.93574316380545,0.00090005062520504,0.030277349749565904
303.96813254617155,0.0008970331400632858,0.030175842733801986
304.0005626301281,0.0008940137922763824,0.030074273059386366
304.0320016159676,0.0008909907191991806,0.029972578067667337
304.0647148252465,0.0008879732340574265,0.029871071051903418
304.0960746728815,0.0008849501609802246,0.029769376060184385
304.1286022448912,0.0008819345384836197,0.02966793170307218
304.15993813518435,0.0008789189159870148,0.029566487345959968
304.1924580349587,0.0008758977055549622,0.029464855012892647
304.2246656920761,0.0008728764951229095,0.02936322267982532
304.2570604518987,0.0008698590099811554,0.029261715664061407
304.288431446068,0.0008668471127748489,0.029160396624252606
304.32087600184605,0.0008638482540845871,0.02905951619500575
304.3519751341082,0.0008608382195234299,0.028958259813848662
304.3832402471453,0.0008578300476074219,0.02885706609134328
304.415635147132,0.0008548423647880554,0.028756561614006665
304.4469160740264,0.0008518286049365997,0.02865517991554616
304.4794506561011,0.0008488316088914871,0.028554362144951016
304.51077981619164,0.0008458234369754791,0.02845316842244563
304.543129357975,0.0008428245782852173,0.02835228799319878
304.57446089107543,0.0008398238569498062,0.02825134490530022
304.6060126069933,0.0008368175476789474,0.02815021384144654
304.6373194241896,0.0008338112384080887,0.028049082777592865
304.67012923117727,0.0008307956159114838,0.027947638420480654
304.7024954492226,0.0008277855813503265,0.027846382039323568
304.7336445869878,0.0008247848600149155,0.027745438951425005
304.7659641630016,0.0008217878639698029,0.027644621180829863
304.7972258310765,0.0008187945932149887,0.027543928727538126
304.82901702914387,0.0008158013224601746,0.027443236274246392
304.86055850982666,0.0008128024637699127,0.02734235584499954
304.8933012462221,0.0008098017424345016,0.027241412757100982
304.92463465221226,0.000806804746389389,0.027140594986505832
304.9562448770739,0.0008038263767957687,0.02704040380242775
304.98890861403197,0.0008008424192667007,0.02694002464239454
305.02015691110864,0.0007978435605764389,0.026839144213147693
305.05142633104697,0.0007948540151119232,0.026738577077159365
305.08283571107313,0.0007918514311313629,0.0266375713306091
305.1152877090499,0.0007888562977313995,0.02653681621866566
305.1476225182414,0.0007858593016862869,0.026435998448070517
305.1790221449919,0.0007828623056411743,0.026335180677475367
305.21173597779125,0.0007798615843057632,0.026234237589576805
305.24282541591674,0.0007768701761960983,0.02613360779493678
305.27415133081377,0.0007738824933767319,0.026033103317600163
305.3053004690446,0.0007709097117185593,0.025933100109477195
305.33773548016325,0.0007679332047700882,0.025832971584050818
305.3691126718186,0.0007649511098861694,0.025732655082669316
305.40025651222095,0.000761963427066803,0.0256321506053327
305.4327183640562,0.0007589720189571381,0.025531520810692675
305.4640840291977,0.0007559806108474731,0.025430891016052646
305.4954090821557,0.0007529966533184052,0.025330511856019443
305.52792288316414,0.0007500182837247849,0.025230320671941357
305.55914766481146,0.0007470473647117615,0.025130380122470094
305.5905399802141,0.0007440764456987381,0.025030439572998834
305.6218446921557,0.0007411092519760132,0.024930624340830987
305.65464397519827,0.0007381420582532883,0.024830809108663133
305.685964000877,0.0007351748645305634,0.024730993876495286
305.71721183881164,0.0007322151213884354,0.02463142927893426
305.74853948596865,0.0007292386144399643,0.024531300753507883
305.7797734220512,0.0007262788712978363,0.02443173615594686
305.81110259192064,0.0007233098149299622,0.024331858265127303
305.84357665199786,0.0007203370332717896,0.024231855057004335
305.8749586320482,0.0007173605263233185,0.024131726531577954
305.90609568124637,0.000714397057890892,0.02403203661671352
305.9373984709382,0.0007114280015230179,0.023932158725893965
305.9699861542322,0.000708460807800293,0.023832343493726114
306.0012709470466,0.0007054843008518219,0.023732214968299734
306.0326519650407,0.0007025096565485001,0.02363214910152506
306.0642040409148,0.0006995312869548798,0.023531957917446975
306.0955678340979,0.000696549192070961,0.023431641416065477
306.1269549308345,0.0006935819983482361,0.02333182618389763
306.1584541378543,0.0006906241178512573,0.02323232424498831
306.18997328495607,0.0006876625120639801,0.02313269698877558
306.2225474570878,0.0006846971809864044,0.023032944415259438
306.2539431368932,0.0006817467510700226,0.022933693110956943
306.28543380089104,0.0006787925958633423,0.02283431648935104
306.3170328689739,0.0006758440285921097,0.02273512784370025
306.3495383569971,0.0006728917360305786,0.02263581388074605
306.38085881387815,0.0006699375808238983,0.022536437259140143
306.41286670882255,0.0006669946014881134,0.022437436589444474
306.4442211478017,0.0006640590727329254,0.02233868655435563
306.4757737661712,0.000661112368106842,0.022239560567356546
306.5072585111484,0.0006581582129001617,0.022140183945750642
306.53855123603716,0.0006552040576934814,0.022040807324144734
306.5712887640111,0.0006522368639707565,0.021940992091976884
306.6026674178429,0.0006492938846349716,0.02184199142228122
306.63405699981377,0.0006463583558797836,0.02174324138719237
306.66542013082653,0.0006434302777051926,0.02164474198671035
306.69719090824947,0.00064048171043396,0.02154555334105956
306.728651327081,0.0006375368684530258,0.021446490012712188
306.7599452040158,0.0006345901638269424,0.021347364025713106
306.791293382179,0.0006316546350717545,0.02124861399062426
306.82273441180587,0.0006287191063165665,0.021149863955535416
306.8542913449928,0.0006257910281419754,0.021051364555053395
306.88594031892717,0.0006228480488061905,0.020952363885357726
306.91737368609756,0.0006199143826961517,0.020853676508920588
306.9487644601613,0.0006169825792312622,0.020755051791135154
306.9800486918539,0.0006140507757663727,0.02065642707334972
307.011569831986,0.0006111077964305878,0.02055742640365405
307.04299151105806,0.0006081759929656982,0.02045880168586862
307.07446205522865,0.0006052535027265549,0.020360490261341718
307.1058227531612,0.0006023310124874115,0.020262178836814818
307.13724922016263,0.0005994122475385666,0.020163992729591323
307.16889501782134,0.0005964897572994232,0.020065681305064424
307.20018475782126,0.0005935747176408768,0.019967620515144346
307.23139397706836,0.0005906540900468826,0.019869371749269147
307.2629808760248,0.0005877390503883362,0.019771310959349073
307.29447643784806,0.0005848240107297897,0.019673250169428995
307.3261053808965,0.0005818977952003479,0.01957481342759868
307.357849188149,0.0005789715796709061,0.019476376685768366
307.389451330062,0.0005760509520769119,0.01937812791989317
307.42109636683017,0.0005731284618377686,0.019279816495366267
307.45264913514256,0.0005702190101146698,0.019181943681401307
307.48393046297133,0.0005672946572303772,0.0190835695982227
307.51472967118025,0.0005643870681524277,0.018985759442909447
307.5453036609106,0.0005614776164293289,0.018887886628944486
307.57614157907665,0.0005585718899965286,0.01879013913228294
307.6073370068334,0.0005556661635637283,0.018692391635621395
307.6380601511337,0.000552767887711525,0.01859489477356667
307.66747480724007,0.0005498509854078293,0.018496771324994887
307.6980299069546,0.0005469527095556259,0.018399274462940162
307.7286018030718,0.0005440432578325272,0.018301401648975205
307.75930866319686,0.0005411375313997269,0.018203654152313658
307.7902435772121,0.0005382373929023743,0.01810609463160723
307.8209927598946,0.0005353298038244247,0.018008284476293976
307.8517285431735,0.0005324408411979675,0.017911100907497784
307.8811724940315,0.0005295556038618088,0.017814042656005006
307.9116659411229,0.0005266666412353516,0.017716859087208815
307.9423313681036,0.0005237646400928497,0.017619236907850677
307.97300819214433,0.0005208626389503479,0.017521614728492542
308.00260393181816,0.0005179625004529953,0.017424055207786115
308.03322500223294,0.0005150772631168365,0.017326996956293333
308.06406055623665,0.0005121808499097824,0.017229562752890316
308.0947242300026,0.000509282574057579,0.017132065890835598
308.1254687458277,0.0005064010620117188,0.01703513295664623
308.15492131980136,0.0005035065114498138,0.016937761411894917
308.18575497111306,0.000500604510307312,0.016840139232536782
308.2165004592389,0.0004977062344551086,0.01674264237048206
308.24722764920443,0.0004948172718286514,0.01664545880168587
308.2779135070741,0.0004919357597827911,0.0165485258674965
308.30729341087863,0.0004890523850917816,0.01645153027465543
308.3380039241165,0.000486176460981369,0.016354785316421178
308.36856554588303,0.0004832986742258072,0.016257977699535225
308.3993168720044,0.0004804041236639023,0.016160606154783912
308.42987812217325,0.000477522611618042,0.016063673220594547
308.45936902286485,0.00047465600073337555,0.01596724155561883
308.48989626113325,0.0004717763513326645,0.015870371280081164
308.5204636598937,0.00046891719102859497,0.015774190249712272
308.54995989985764,0.00046604685485363007,0.01567763326743314
308.5804855050519,0.0004631858319044113,0.015581389578412541
308.6112936581485,0.00046031735837459564,0.015484895254785117
308.6419053040445,0.00045744888484477997,0.015388400931157693
308.6725256321952,0.00045457854866981506,0.01529184394887856
308.7019272488542,0.000451723113656044,0.01519578823581308
308.732667197939,0.0004488658159971237,0.015099669864095892
308.7632291088812,0.0004460178315639496,0.015003864785637233
308.79277817718685,0.00044316984713077545,0.014908059707178576
308.82333223707974,0.0004403088241815567,0.014811816018157975
308.8542256192304,0.00043744221329689026,0.014715384353182256
308.8839606279507,0.00043458491563796997,0.014619265981465068
308.91455232491717,0.0004317332059144974,0.014523335585703
308.945243190974,0.00042889080941677094,0.01442771848319946
308.9748797118664,0.00042603909969329834,0.014331788087437392
309.0056230472401,0.00042319484055042267,0.014236108326282148
309.036309665069,0.00042035430669784546,0.014140553882430315
309.0660373051651,0.00041750818490982056,0.014044811462623362
309.0970198609866,0.00041466765105724335,0.01394925701877153
309.1264724349603,0.00041182152926921844,0.013853514598964578
309.1571659441106,0.00040898844599723816,0.013758210789719571
309.1876975791529,0.0004061572253704071,0.013662969639126266
309.21712321182713,0.00040331482887268066,0.013567352536622727
309.2482922980562,0.0004004780203104019,0.013471923410074308
309.27789368806407,0.00039763376116752625,0.013376243648919062
309.30851972522214,0.0003947969526052475,0.013280814522370642
309.338208315894,0.00039197131991386414,0.013185761347732458
309.36920035723597,0.0003891345113515854,0.013090332221184038
309.3999731759541,0.00038630515336990356,0.012995153729242443
309.42964516207576,0.00038348138332366943,0.012900163213255962
309.45914655923843,0.00038065947592258453,0.012805235355921193
309.48886248096824,0.0003778301179409027,0.012710056863979597
309.51981829619035,0.0003750137984752655,0.012615316982599942
309.54947086190805,0.00037219561636447906,0.012520514442568582
309.5803640638478,0.0003693755716085434,0.012425649243885518
309.6103561632335,0.0003665536642074585,0.012330721386550746
309.6412445171736,0.0003637205809354782,0.012235417577305738
309.67215066822246,0.00036090798676013947,0.012140803013229498
309.70175520097837,0.0003580953925848007,0.012046188449153256
309.73252405412495,0.00035528652369976044,0.011951699202380428
309.76212021522224,0.0003524757921695709,0.011857147296955892
309.791849326808,0.00034966692328453064,0.011762658050183063
309.82265093922615,0.0003468673676252365,0.011668482096668766
309.8523580781184,0.0003440678119659424,0.011574306143154467
309.88304246403277,0.000341242179274559,0.011479252968516283
309.9127760119736,0.00033843331038951874,0.011384763721743454
309.94247652124614,0.0003356263041496277,0.011290337133622331
309.9735569851473,0.0003328248858451843,0.011196098521456328
310.00355954887345,0.0003300309181213379,0.011102110543897148
310.0342849381268,0.00032724253833293915,0.011008310542293086
310.06398688815534,0.00032445788383483887,0.010914635857992436
310.0935812462121,0.00032166391611099243,0.010820647880433257
310.1248444058001,0.0003188718110322952,0.010726722561525784
310.15469081513584,0.0003160834312438965,0.010632922559921723
310.1848178980872,0.00031330063939094543,0.010539310534272778
310.2144195479341,0.0003105197101831436,0.010445761167275542
310.2446249090135,0.0003077462315559387,0.010352462434885128
310.27419184613973,0.00030496716499328613,0.010258975726539598
310.3049785559997,0.00030218251049518585,0.010165301042238948
310.33467328595,0.00029940158128738403,0.010071751675241712
310.364334825892,0.0002966206520795822,0.009978202308244475
310.3940134011209,0.000293852761387825,0.00988509155180918
310.4236704339273,0.00029106810688972473,0.009791416867508531
310.45428619580343,0.0002883058041334152,0.009698494087028355
310.4839142151177,0.0002855360507965088,0.009605320671941356
310.5135374069214,0.0002827811986207962,0.009512648526068004
310.5433534202166,0.00028002262115478516,0.00941985106289124
310.5730776540004,0.00027726776897907257,0.009327178917017889
310.60267745982856,0.00027451105415821075,0.009234444112492832
310.6324253710918,0.00027174875140190125,0.009141521332012655
310.6621476719156,0.00026898831129074097,0.009048661210184187
310.69171888614073,0.0002662297338247299,0.008955863747007423
310.7213727841154,0.0002634674310684204,0.008862940966527247
310.75100605981424,0.0002607181668281555,0.008770456796609014
310.78033137181774,0.00025796517729759216,0.008677847309387369
310.80928998813033,0.00025522150099277496,0.008585551115424254
310.8381550949998,0.0002524740993976593,0.008493129604157728
310.8670956050046,0.000249737873673439,0.008401084044801437
310.8960904269479,0.00024698860943317413,0.008308599874883204
310.9248895831406,0.0002442430704832077,0.008216241022268382
310.9537307829596,0.00024150125682353973,0.008124007486956974
310.98313562525436,0.00023876316845417023,0.008031899268948978
311.0108357500285,0.00023602508008480072,0.007939791050940982
311.0397035800852,0.00023329444229602814,0.00784793346753981
311.0685861920938,0.0002305600792169571,0.0077559505668352265
311.09755215095356,0.00022782571613788605,0.007663967666130643
311.1265797521919,0.00022509507834911346,0.007572110082729471
311.1548246811144,0.0002223774790763855,0.007480691109890242
311.18375404411927,0.0002196580171585083,0.007389209478399308
311.21326938224956,0.00021694041788578033,0.007297790505560078
311.24204600509256,0.0002142190933227539,0.007206246215417438
311.2708570691757,0.00021152198314666748,0.007115516487746975
311.29905363405123,0.00020881369709968567,0.007024410808166277
311.3283566730097,0.00020611099898815155,0.006933493104540697
311.3562050918117,0.00020341016352176666,0.0068426380595668235
311.38509661797434,0.00020070746541023254,0.006751720355941244
311.41285755485296,0.00019800662994384766,0.006660865310967369
311.44162063719705,0.000195307657122612,0.006570072924645201
311.4693068000488,0.00019261613488197327,0.006479531172929859
311.4982714280486,0.0001899413764476776,0.006389553349079871
311.5260665160604,0.00018725544214248657,0.006299199573319645
311.5550409271382,0.00018458254635334015,0.006209284408121363
311.5828034169972,0.0001819077879190445,0.006119306584271375
311.6106171538122,0.0001792311668395996,0.0060292661017696805
311.6384559869766,0.00017654523253440857,0.005938912326009456
311.6663495460525,0.00017386488616466522,0.005848746526204349
311.695269274991,0.0001711975783109665,0.005759019336961185
311.7229996258393,0.00016853772103786469,0.005669542782324847
311.7507318202406,0.00016586855053901672,0.005579752934429976
311.7783836722374,0.00016320683062076569,0.005490213721141932
311.80621849093586,0.00016054697334766388,0.005400737166505592
311.835040661972,0.00015789642930030823,0.0053115739051277835
311.8628640831448,0.00015525706112384796,0.005222786595660211
311.8907515122555,0.00015262141823768616,0.005134124603496052
311.918727893848,0.00014998018741607666,0.005045274635376774
311.94671173905954,0.0001473352313041687,0.004956299349954084
311.97540681809187,0.00014470890164375305,0.004867950651048455
312.0035018399358,0.0001420825719833374,0.004779601952142826
312.0316671980545,0.0001394655555486679,0.004691566546495727
312.0593890058808,0.00013684295117855072,0.0046033431648935105
312.0872747511603,0.000134224072098732,0.0045152451005947055
312.1150810578838,0.00013161823153495789,0.004427585646857845
312.1427995711565,0.00012901797890663147,0.0043401141690761
312.17039648024365,0.00012641772627830505,0.004252642691294358
312.19753875304013,0.00012382492423057556,0.004165421848119438
312.22466908581555,0.00012122467160224915,0.004077950370337695
312.2518457211554,0.00011863932013511658,0.0039909801617696
312.2789293541573,0.00011606141924858093,0.003904260587808331
312.3061997392215,0.00011348351836204529,0.003817541013847061
312.33240894181654,0.00011091120541095734,0.003731009415840909
312.35955955600366,0.000108351930975914,0.0036449164283967007
312.38638583989814,0.00010579638183116913,0.003558948758255904
312.41350863315165,0.00010323524475097656,0.003472793112159989
312.4407574972138,0.00010069087147712708,0.0033872013939294297
312.4672570871189,9.813904762268066e-05,0.003301359041092045
312.49440500792116,9.559467434883118e-05,0.0032157673228614854
312.5217683650553,9.305216372013092e-05,0.0031302382632826314
312.5494153588079,9.051524102687836e-05,0.0030448971796588962
312.57536373706535,8.798576891422272e-05,0.0029598067306419854
312.6025495552458,8.546002209186554e-05,0.002874841598928487
312.62963746488094,8.295103907585144e-05,0.0027904403950803434
312.6556154368445,8.043460547924042e-05,0.0027057885566253758
312.6819080761634,7.792375981807709e-05,0.0026213246941255257
312.708087422885,7.542409002780914e-05,0.002537236783535913
312.7342442749068,7.293932139873505e-05,0.002453650142159949
312.76049740286544,7.045641541481018e-05,0.0023701261594356914
312.78631319105625,6.796978414058685e-05,0.0022864768594080213
312.8117486741394,6.549246609210968e-05,0.0022031408526388815
312.8364142230712,6.301514804363251e-05,0.002119804845869742
312.862111391034,6.055273115634918e-05,0.0020369701083142516
312.88741115806624,5.809217691421509e-05,0.001954198029410467
312.912929686252,5.564093589782715e-05,0.0018717392437652136
312.9383670911193,5.3202733397483826e-05,0.0017897190686819026
312.9631282049231,5.075894296169281e-05,0.0017075109176434733
312.98750285385177,4.8333778977394104e-05,0.0016259293531221053
313.01317489286885,4.59086149930954e-05,0.0015443477886007372
313.03764402586967,4.3490901589393616e-05,0.0014630168586861935
313.0618503210135,4.1095539927482605e-05,0.0013824378325921233
313.0858796988614,3.869272768497467e-05,0.0013016081718912286
313.10971363121644,3.631412982940674e-05,0.0012215930736625136
313.133338727057,3.3950433135032654e-05,0.0011420792446474473
313.15586317982525,3.159046173095703e-05,0.0010626907329357935
313.1794132129289,2.9247254133224487e-05,0.0009838661490894946
313.20233279280365,2.691894769668579e-05,0.0009055428344568447
313.2247915561311,2.460181713104248e-05,0.0008275954717344317
313.24681657506153,2.2293999791145325e-05,0.000749961402270549
313.2686057058163,1.998990774154663e-05,0.0006724526501100787
313.28931776992977,1.77137553691864e-05,0.0005958837777252002
313.3100536488928,1.547485589981079e-05,0.0005205680783744441
313.3298267838545,1.3295561075210571e-05,0.00044725745587828386
313.3471950138919,1.1183321475982666e-05,0.0003762025448435439


==> data/bab_vs_estimators/automobile-mlp-32x2_bab_runtimes.csv <==
iteration,runtime,max_half_width,max_half_width_pct
0,12.915792097803205,46.69232940673828,1570.7116338569258
1,16.261110911145806,39.51930236816406,1329.4138197917127
2,16.87755251210183,33.60990905761719,1130.624148343606
3,16.897208183072507,28.933366775512695,973.3071015812037
4,16.956300764810294,25.206029891967773,847.9209518500845
5,16.976972531992942,22.27698040008545,749.3888766356415
6,16.99819945683703,19.846195220947266,667.61821732627
7,17.019913448020816,18.056089401245117,607.3997601928082
8,17.041922415141016,16.60000514984131,558.4176575088123
9,17.06425890699029,15.5534029006958,523.2103686534305
10,17.086212560068816,14.77514934539795,497.0302245285062
11,17.109276472125202,14.135383129119873,475.50874013000913
12,17.131489306222647,13.566431522369385,456.36943140030553
13,17.154599687084556,13.066766738891602,439.56090420945833
14,17.177698710933328,12.694173812866211,427.0270244258462
15,17.201397742144763,12.348878860473633,415.41143776040934
16,17.225387432146817,11.964986801147461,402.49745956762524
17,17.24926200788468,11.668003559112549,392.507059875605
18,17.273240671958774,11.391293048858643,383.19862692337
19,17.29817068297416,11.134846687316895,374.571871979853
20,17.32206544885412,10.882296562194824,366.0761849001672
21,17.346067437902093,10.636312007904053,357.8013610461689
22,17.370000773109496,10.35436201095581,348.31667381810746
23,17.39379132213071,10.09928846359253,339.73609980470553
24,17.41879022680223,9.92153787612915,333.756639812004
25,17.442578692920506,9.747498512268066,327.902023924577
26,17.467447591014206,9.57554817199707,322.11768197074997
27,17.492487008217722,9.402925968170166,316.31073879061785
28,17.517409157007933,9.227808952331543,310.4198711136598
29,17.54244799213484,9.045309066772461,304.2806465971841
30,17.567365273833275,8.870193004608154,298.3898110014557
31,17.592643580865115,8.735035419464111,293.84316288843354
32,17.618442434817553,8.622769594192505,290.06658459218744
33,17.64415514888242,8.509042263031006,286.2408418114666
34,17.669822433032095,8.395041465759277,282.40589973813695
35,17.695429707877338,8.2809476852417,278.5678297449141
36,17.721261241007596,8.162602424621582,274.5867416298067
37,17.74703383585438,8.046579837799072,270.6837873495691
38,17.773917959071696,7.926904678344727,266.6579619596819
39,17.79968355409801,7.807122707366943,262.62854347207127
40,17.825360912829638,7.675628185272217,258.20511936222516
41,17.8511767629534,7.512189626693726,252.70711040354175
42,17.876942127011716,7.4106223583221436,249.2904273620808
43,17.902994452044368,7.318533897399902,246.19260768265246
44,17.930036874953657,7.229230165481567,243.18846519387088
45,17.95598341198638,7.138200044631958,240.1262476590728
46,17.981674963142723,7.044096946716309,236.9606563819591
47,18.007528869900852,6.948074817657471,233.73050965043493
48,18.03333784919232,6.850792169570923,230.4579595535897
49,18.0591629431583,6.756654977798462,227.2912213725152
50,18.08511969493702,6.659723520278931,224.0304851884973
51,18.11229255516082,6.5628509521484375,220.7717300204117
52,18.13929461594671,6.465541362762451,217.4982736288282
53,18.16637582797557,6.406692028045654,215.51860510813378
54,18.19225978013128,6.350053787231445,213.6133169184375
55,18.219230664893985,6.293886423110962,211.7238688358925
56,18.24624851020053,6.237170219421387,209.81595800567035
57,18.27322521386668,6.180718183517456,207.91693367606777
58,18.30028162803501,6.125295639038086,206.05254103389785
59,18.327308857813478,6.070924520492554,204.22351794744293
60,18.354391941800714,6.016632080078125,202.39714156243608
61,18.38130957679823,5.963465213775635,200.60862904875142
62,18.408250907901675,5.909252643585205,198.78493946672975
63,18.435576987918466,5.859531879425049,197.11235247647042
64,18.46338777197525,5.810081243515015,195.4488524945161
65,18.49121449002996,5.761465549468994,193.813439629141
66,18.519939364865422,5.713464736938477,192.19871113659786
67,18.547779553104192,5.665974378585815,190.60115412223752
68,18.575553171802312,5.618664979934692,189.0096845212077
69,18.603326328098774,5.570926666259766,187.40378638713221
70,18.630942278075963,5.523186445236206,185.7978240905974
71,18.658731929957867,5.474716901779175,184.16732767366972
72,18.686476053204387,5.425798177719116,182.52172099756584
73,18.7142176120542,5.3778157234191895,180.90761006869394
74,18.742031211033463,5.329938173294067,179.29702807508613
75,18.770840162876993,5.2816362380981445,177.67216993427357
76,18.798458176199347,5.232781887054443,176.02872874117267
77,18.82598413992673,5.183962106704712,174.38645049264738
78,18.85369586525485,5.133243083953857,172.68028247522727
79,18.881497694179416,5.080525875091553,170.9068962613337
80,18.909154425840825,5.0315492153167725,169.25934065052712
81,18.937345825135708,4.980548620223999,167.5437006500459
82,18.9650650001131,4.9268388748168945,165.73692589636963
83,18.9941723132506,4.873435974121094,163.94047327834076
84,19.021816375199705,4.819125413894653,162.11348734997014
85,19.04939139308408,4.764464378356934,160.27471156969446
86,19.077137568965554,4.7166173458099365,158.6651561754362
87,19.104769703000784,4.6684746742248535,157.04565559997914
88,19.13254255009815,4.618750333786011,155.37294830510854
89,19.16145299607888,4.565474271774292,153.58076249062626
90,19.189260424114764,4.505244731903076,151.55466441028685
91,19.21697669615969,4.4556801319122314,149.88733072138655
92,19.24499472323805,4.424119710922241,148.8256505471855
93,19.272704013157636,4.395628929138184,147.86723183099608
94,19.301519074942917,4.367936849594116,146.93568114465828
95,19.329042073804885,4.340641617774963,146.01748026001837
96,19.356566975824535,4.314013719558716,145.1217282158425
97,19.384252370800823,4.287214756011963,144.22022160109398
98,19.411815729923546,4.260031700134277,143.3057942710944
99,19.439537819940597,4.2329020500183105,142.39316348995658
100,19.467116163112223,4.20556366443634,141.47351092967392
101,19.494862489867955,4.178718090057373,140.57043634482508
102,19.522595045156777,4.152149796485901,139.67668937750383
103,19.55030070990324,4.126015305519104,138.79753535953031
104,19.579113728832453,4.100166440010071,137.92798966984407
105,19.606685992795974,4.0742107629776,137.05485088243432
106,19.63547427393496,4.047966003417969,136.1719874722798
107,19.66419211914763,4.019506454467773,135.21461941636224
108,19.693139569833875,3.9814319610595703,133.93380840287608
109,19.720771744847298,3.955928087234497,133.07586809802422
110,19.749626826960593,3.9314616918563843,132.2528281609034
111,19.778388247825205,3.9076650142669678,131.45231726732084
112,19.806169766932726,3.8845090866088867,130.6733609499252
113,19.83499936014414,3.861271381378174,129.89165366708505
114,19.863855033181608,3.837822437286377,129.10284039187223
115,19.8926444160752,3.8149672746658325,128.33400169228486
116,19.921229919884354,3.7917245626449585,127.55212598298893
117,19.94993107020855,3.768884778022766,126.78380459323006
118,19.978835905902088,3.7454564571380615,125.99568507460891
119,20.007587872911245,3.722224473953247,125.21417027914681
120,20.036424837075174,3.699827551841736,124.46074661041757
121,20.065250535029918,3.6770052909851074,123.69301471325396
122,20.093987287953496,3.655047059059143,122.95434841017456
123,20.122614155057818,3.633283495903015,122.22223068810227
124,20.15140024293214,3.6112207174301147,121.48004748021992
125,20.180269435979426,3.589254140853882,120.74110046638087
126,20.209029354155064,3.5672760009765625,120.00176446763204
127,20.238210189156234,3.545477271080017,119.26846375021553
128,20.267723144963384,3.5236847400665283,118.53537156079193
129,20.29705672012642,3.5025378465652466,117.82399836385729
130,20.326583097223192,3.4815354347229004,117.11748547321818
131,20.356102401856333,3.4605085849761963,116.41015050106871
132,20.38671401795,3.4395639896392822,115.70558253497856
133,20.416236558929086,3.4186530113220215,115.00214543223441
134,20.445851218886673,3.398146867752075,114.31232681148668
135,20.475237794220448,3.3772459030151367,113.60922656165411
136,20.504791281186044,3.3567004203796387,112.91808459018233
137,20.534307782072574,3.3363531827926636,112.23361150432896
138,20.563922833185643,3.3159252405166626,111.54642354441447
139,20.59346536314115,3.295612096786499,110.86309736252191
140,20.62301377300173,3.275192975997925,110.1762061539819
141,20.65256527811289,3.2548245191574097,109.49101926076827
142,20.682384105864912,3.2344391345977783,108.80526292572794
143,20.712004064116627,3.2140841484069824,108.12052917988346
144,20.741652534808964,3.1938556432724,107.44005020712444
145,20.77133115986362,3.173561930656433,106.75737768028648
146,20.801020563114434,3.1530267000198364,106.06658058203371
147,20.8307388802059,3.1325833797454834,105.37887531229072
148,20.86020316183567,3.112017273902893,104.68703958422726
149,20.890764251817018,3.0912580490112305,103.98870740715492
150,20.920246711932123,3.070447564125061,103.28865086398761
151,20.949778196867555,3.049790620803833,102.59375939879776
152,20.979387178085744,3.0293749570846558,101.9069844847153
153,21.008680812083185,3.0091843605041504,101.22778074083581
154,21.03814573585987,2.9890106916427612,100.54914643878298
155,21.068462456110865,2.969087243080139,99.8789294493658
156,21.09787586191669,2.9496805667877197,99.22609647627793
157,21.126982484012842,2.930083990097046,98.56687532833134
158,21.15736689697951,2.9106115102767944,97.911828750396
159,21.186569844838232,2.8911861181259155,97.25836618317581
160,21.215781544800848,2.8711169958114624,96.58324878592597
161,21.244981648866087,2.8526498079299927,95.96201983422024
162,21.274326282087713,2.8351433277130127,95.3731087112569
163,21.303675550036132,2.818474531173706,94.81237693840805
164,21.333090268075466,2.803313970565796,94.3023816302879
165,21.362384744919837,2.7880841493606567,93.79005642286269
166,21.39280843595043,2.772290587425232,93.25876719854672
167,21.42230647895485,2.7564969062805176,92.72747396407705
168,21.451631751842797,2.7408488988876343,92.20108113744
169,21.480841590091586,2.7252285480499268,91.67561866646349
170,21.511459987144917,2.7097402811050415,91.15459944579676
171,21.540726871229708,2.6946922540664673,90.64838972277808
172,21.57010284019634,2.680050253868103,90.1558385832929
173,21.599442964885384,2.6657111644744873,89.67347724438278
174,21.62885014200583,2.651637077331543,89.20003047716818
175,21.659337090793997,2.6376973390579224,88.73110315318387
176,21.688743053935468,2.6236414909362793,88.25826993948678
177,21.71796664223075,2.6095333099365234,87.78367626831137
178,21.74719345709309,2.595281720161438,87.3042583822238
179,21.77635715622455,2.5810961723327637,86.8270621212911
180,21.805579240899533,2.5666126012802124,86.33984047608546
181,21.83491222606972,2.552646517753601,85.8700269081314
182,21.86426929710433,2.5388821363449097,85.40699852025328
183,21.89469119720161,2.5252597332000732,84.94874622544282
184,21.924077129922807,2.511549472808838,84.48753844734868
185,21.953326668124646,2.498239278793335,84.0397887451026
186,21.982656126841903,2.484928250312805,83.59201097178055
187,22.012063183821738,2.471900522708893,83.15376332874838
188,22.041338420007378,2.459822177886963,82.74745254985623
189,22.071893791202456,2.4482787251472473,82.35913533065722
190,22.10124616511166,2.4371944665908813,81.98626522354601
191,22.130467771086842,2.4266247153282166,81.63070293984369
192,22.159760884940624,2.416157066822052,81.27857535279327
193,22.1890316340141,2.4055911898612976,80.92314339908648
194,22.21826623985544,2.3951483964920044,80.57185192908443
195,22.247573284897953,2.384713888168335,80.2208391647652
196,22.27682941313833,2.374335467815399,79.8717131777661
197,22.307456653099507,2.3639578819274902,79.52261526184299
198,22.336774254217744,2.3534789085388184,79.1701067101902
199,22.366026717238128,2.3431212306022644,78.82167848993652
200,22.395172407850623,2.3327542543411255,78.47293747769352
201,22.424432951956987,2.3224037885665894,78.12475187173924
202,22.454948203172535,2.3121543526649475,77.77996487105351
203,22.484110979828984,2.301963210105896,77.43713883553156
204,22.514438677113503,2.2917487621307373,77.09352881495948
205,22.543343815021217,2.281534433364868,76.74992280454109
206,22.572322234045714,2.2713308334350586,76.40667770795655
207,22.602581858169287,2.261065423488617,76.06135334667378
208,22.631469218991697,2.250909686088562,75.71971832680346
209,22.66038838820532,2.240752875804901,75.37804721554977
210,22.689349241089076,2.2305259704589844,75.03401813391507
211,22.719588104169816,2.2204598784446716,74.69539874963408
212,22.748627183958888,2.2102712392807007,74.35265692734002
213,22.77760297805071,2.2002223134040833,74.01461500519315
214,22.807763542979956,2.1903107166290283,73.68119278011926
215,22.837935875169933,2.18031108379364,73.34480905653113
216,22.866737827192992,2.1703876852989197,73.01098982624003
217,22.89687535725534,2.160334527492523,72.67280554363649
218,22.92586980992928,2.1503947377204895,72.33843491721038
219,22.9558088099584,2.1404240131378174,72.00302365589673
220,22.98485122481361,2.130713403224945,71.67636254997653
221,23.014743925072253,2.1209179759025574,71.34684821969226
222,23.04465362103656,2.111213207244873,71.02038361130381
223,23.07364318612963,2.101410388946533,70.69062065148957
224,23.10379576915875,2.091645359992981,70.36212891040114
225,23.13261524681002,2.0819703340530396,70.03666483536314
226,23.162853219080716,2.072367012500763,69.71361286778122
227,23.192872690036893,2.062792658805847,69.39153536755065
228,23.223008507862687,2.053354263305664,69.07403144762539
229,23.25193418795243,2.043823480606079,68.75341965857551
230,23.282125999219716,2.0343700647354126,68.4354104592829
231,23.312124139163643,2.0248615741729736,68.11554856897665
232,23.342117400839925,2.0159655809402466,67.81629084842822
233,23.371969920117408,2.006955921649933,67.51320944631807
234,23.402041519992054,1.9980934262275696,67.21507857896192
235,23.431959939189255,1.9893198609352112,66.91993928627285
236,23.46083836723119,1.980468511581421,66.6221833682885
237,23.49107333412394,1.971631944179535,66.32492470936411
238,23.521292337216437,1.9627453088760376,66.02598178588185
239,23.551400281954557,1.9539222717285156,65.72917827940344
240,23.581613185815513,1.945080041885376,65.43172913817786
241,23.610804967116565,1.9362760186195374,65.13556525121608
242,23.640965812839568,1.927707850933075,64.84733545336793
243,23.670959054958075,1.9191595315933228,64.55977334611237
244,23.701085668988526,1.9106658697128296,64.27404989433245
245,23.73101203981787,1.9022034406661987,63.98937710282435
246,23.761242950800806,1.8937509059906006,63.70503715407412
247,23.791350536048412,1.885284662246704,63.42023603764733
248,23.821380002889782,1.8768985867500305,63.13813174958997
249,23.8514445531182,1.8684386014938354,62.85354116623291
250,23.88152398588136,1.86007422208786,62.57216672615061
251,23.911531157791615,1.8516454100608826,62.28862479798851
252,23.941472221165895,1.843245804309845,62.00606535748515
253,23.971382338088006,1.83485746383667,61.72388487650732
254,24.001387678086758,1.826430082321167,61.44039107018971
255,24.03185011819005,1.8180174827575684,61.157394522932066
256,24.062792303971946,1.8096083998680115,60.87451627520883
257,24.093366384040564,1.8012203574180603,60.59234581961527
258,24.12421225523576,1.7928667068481445,60.3113322933668
259,24.1551272100769,1.7845603227615356,60.031908793064034
260,24.186985719949007,1.7763344049453735,59.75519214651498
261,24.217490946874022,1.7681037187576294,59.47831509381755
262,24.248293782118708,1.759880244731903,59.20168065541952
263,24.278954771813005,1.751651644706726,58.924873780412
264,24.309793701861054,1.743582844734192,58.65344251645166
265,24.34073705924675,1.7354217171669006,58.378905388443535
266,24.37152038514614,1.7272993326187134,58.10567156039092
267,24.402471845038235,1.7192126512527466,57.83363877337418
268,24.433441231958568,1.7112153768539429,57.564613601639344
269,24.465274293906987,1.7032262086868286,57.29586112035674
270,24.49614078598097,1.6953045725822449,57.0293803911504
271,24.527045825961977,1.6873211860656738,56.76082240232269
272,24.55780112883076,1.6794512271881104,56.496080074749266
273,24.58860745979473,1.671511709690094,56.228997822486534
274,24.620652162004262,1.6636887192726135,55.965835495474536
275,24.6513450210914,1.6558570265769958,55.70238042724177
276,24.682083309162408,1.6481276750564575,55.44236807596835
277,24.71298235980794,1.6404134035110474,55.18286300913914
278,24.743778565898538,1.632672667503357,54.922467688186494
279,24.77462077094242,1.6249635219573975,54.66313505796677
280,24.805489026010036,1.6174318194389343,54.409771541543186
281,24.83613734692335,1.610059142112732,54.161757570167666
282,24.86802327912301,1.6027786135673523,53.91684344760934
283,24.898614233825356,1.5954502820968628,53.67032125341365
284,24.929519042838365,1.5881239175796509,53.42386522675414
285,24.960502832196653,1.5808570384979248,53.17941026679552
286,24.992821857798845,1.573686122894287,52.93818348057281
287,25.023438833188266,1.5664193034172058,52.69373052569105
288,25.054325946141034,1.5591952800750732,52.45071721599089
289,25.08497400721535,1.5520448088645935,52.21017817112929
290,25.115818966180086,1.544924020767212,51.9706376545413
291,25.146569632925093,1.5378350615501404,51.73216784899365
292,25.17735467106104,1.5308126211166382,51.495935709215736
293,25.209238409996033,1.5237619280815125,51.25875316300874
294,25.239913152065128,1.5167097449302673,51.02152048988038
295,25.270605369936675,1.509696125984192,50.78558510147694
296,25.302437720820308,1.5027193427085876,50.55088885056964
297,25.333099433220923,1.4958212971687317,50.31884130618727
298,25.36504813004285,1.4889003038406372,50.08602180721587
299,25.395720888860524,1.481881022453308,49.849895936511246
300,25.426362180151045,1.474855661392212,49.613565547967454
301,25.45714892121032,1.4677389860153198,49.374163381682415
302,25.487937536090612,1.460623860359192,49.13481334739561
303,25.518657125066966,1.4540976881980896,48.91527547750905
304,25.549435323104262,1.4497167468070984,48.76790232869626
305,25.58011706592515,1.445166289806366,48.61482674130899
306,25.610727440100163,1.440349280834198,48.45278445022797
307,25.64143737591803,1.4355692863464355,48.29198731187366
308,25.672145158052444,1.4308274984359741,48.13247542778314
309,25.70278309425339,1.426068902015686,47.97239811201963
310,25.734724530018866,1.4213318824768066,47.81304663407748
311,25.76537940185517,1.416644811630249,47.655375410539484
312,25.79602936701849,1.4119997024536133,47.49911576110713
313,25.82665733806789,1.4073455333709717,47.34255133999286
314,25.857379641849548,1.402857393026352,47.19157206045708
315,25.88799802912399,1.3984743654727936,47.04412873395437
316,25.91897560795769,1.394041359424591,46.89500415050909
317,25.950903634075075,1.3896227777004242,46.74636479566262
318,25.981574931181967,1.3851733803749084,46.59668881608232
319,26.012332296930254,1.380739986896515,46.44755119963748
320,26.043072388041764,1.3762910664081573,46.29789126067202
321,26.073695201892406,1.3718231916427612,46.1475937072668
322,26.10550781292841,1.3673571050167084,45.99735630616721
323,26.13615798810497,1.362942487001419,45.84885028893157
324,26.16684395680204,1.3586667776107788,45.705017103305565
325,26.197561954148114,1.3546234369277954,45.56900070979721
326,26.228241994045675,1.3506227731704712,45.434419951316734
327,26.260037830099463,1.3466989994049072,45.302425741978695
328,26.290798191912472,1.3428335189819336,45.172392497804445
329,26.321547395084053,1.3389866352081299,45.04298483760883
330,26.352551985997707,1.3351699113845825,44.91459174630164
331,26.38330842088908,1.3313242197036743,44.78522418764312
332,26.41408414579928,1.3274897336959839,44.656233583433256
333,26.444945970084518,1.3236278891563416,44.526322648947136
334,26.475577896926552,1.3197414875030518,44.39558562279692
335,26.50743829086423,1.3158705830574036,44.265369916628906
336,26.538158271927387,1.3119871020317078,44.134731139244565
337,26.568775795865804,1.3081666827201843,44.006213733172395
338,26.600787818897516,1.3043509721755981,43.877854728171734
339,26.631384624168277,1.3005682229995728,43.75060453067166
340,26.662065133918077,1.2968509793281555,43.6255579126348
341,26.692811284214258,1.2931407690048218,43.50074789366676
342,26.723507278133184,1.2895448803901672,43.379783612105854
343,26.75429634284228,1.2858997583389282,43.257163137063046
344,26.78499210719019,1.2822391986846924,43.1340233471149
345,26.815777426119894,1.2786481380462646,43.01322147677921
346,26.846994196996093,1.2750574946403503,42.8924336419815
347,26.8779516662471,1.2714042663574219,42.76954047648646
348,26.908934274222702,1.2677462697029114,42.64648690484306
349,26.93985201185569,1.2641176283359528,42.52442083355055
350,26.972248715814203,1.2605746984481812,42.40523806277495
351,27.003068897873163,1.2570133209228516,42.28543472071284
352,27.034022320061922,1.2534735798835754,42.16635922154896
353,27.064974181819707,1.2499262988567352,42.04703008016297
354,27.096013432834297,1.246326893568039,41.92594749906764
355,27.128265338018537,1.2427876591682434,41.80688904305702
356,27.159190960228443,1.239186316728592,41.68574129696391
357,27.19008655520156,1.2356039881706238,41.56523317038742
358,27.220952095929533,1.2320473790168762,41.44559023447369
359,27.251909906044602,1.228489637374878,41.325909202099716
360,27.282870430033654,1.224973440170288,41.2076257082934
361,27.31405051611364,1.2214482426643372,41.08903944788204
362,27.34635273599997,1.2179446816444397,40.97118103036889
363,27.377271517179906,1.214501976966858,40.85536979632429
364,27.408318281173706,1.211067408323288,40.73983225527034
365,27.440538418013602,1.2076047956943512,40.62335132555631
366,27.471602878998965,1.204165518283844,40.507655383430844
367,27.50260529620573,1.2008345425128937,40.395602665950186
368,27.534929629880935,1.1974999904632568,40.28342964385825
369,27.56575226597488,1.1941543519496918,40.17088367747136
370,27.59665998024866,1.190748780965805,40.05632160630717
371,27.62768142623827,1.1873711049556732,39.94269791111093
372,27.65867675188929,1.1840974688529968,39.832574077564395
373,27.68977034697309,1.180783450603485,39.72109180444887
374,27.721948381047696,1.1774384677410126,39.60856789390738
375,27.752815686166286,1.1741825938224792,39.499041573263504
376,27.783858690876514,1.170914113521576,39.38909117886489
377,27.81605874793604,1.1676691174507141,39.27993078474698
378,27.84698050422594,1.1644216179847717,39.17068617740118
379,27.879221693146974,1.1611912846565247,39.062019032189504
380,27.91018561180681,1.1579878628253937,38.954257179177674
381,27.941370324231684,1.1548158079385757,38.84755049786058
382,27.973604111932218,1.151737555861473,38.74399930624341
383,28.00468488689512,1.148738831281662,38.643123388419475
384,28.036738322116435,1.1457536220550537,38.54270212177233
385,28.067716151941568,1.1427689492702484,38.442298900816866
386,28.098730598110706,1.1398146748542786,38.34291826905725
387,28.130763662047684,1.1368601322174072,38.24352861445179
388,28.1616495330818,1.1339418292045593,38.145358046573925
389,28.49920419510454,1.1310016512870789,38.046451615490426
390,28.531121033243835,1.1281453967094421,37.95036833261819
391,28.562356682959944,1.1252420842647552,37.85270204156925
392,28.594999480061233,1.1223787069320679,37.7563791520129
393,28.626248627901077,1.1195223927497864,37.66029386406381
394,28.658693104051054,1.1166442036628723,37.56347271290908
395,28.689984729047865,1.1138191223144531,37.46843808523181
396,28.721175210084766,1.1110111773014069,37.37397991715022
397,28.753465143032372,1.1082058548927307,37.279609972450245
398,28.78442159993574,1.1054317653179169,37.18629068802207
399,28.815567965153605,1.1026839315891266,37.09385463994835
400,28.84796802420169,1.0999525487422943,37.0019719930865
401,28.88020170200616,1.0972408056259155,36.91075001904823
402,28.9110477832146,1.0945539474487305,36.82036516459676
403,28.94335309881717,1.0918349623680115,36.72889957372066
404,28.97452132590115,1.089201271533966,36.64030324782349
405,29.00544909015298,1.0865376591682434,36.550700373345315
406,29.03774319915101,1.0839009582996368,36.462002791066986
407,29.06988571025431,1.0812817811965942,36.373894701383904
408,29.100859973113984,1.0786581933498383,36.28563823601358
409,29.131776771042496,1.0760425627231598,36.197649448403354
410,29.16399528598413,1.07345911860466,36.11074340229461
411,29.1960401982069,1.0708986520767212,36.02461031331331
412,29.226992609910667,1.068322867155075,35.93796191958038
413,29.258090741932392,1.0657961070537567,35.85296270156035
414,29.290266111958772,1.0632719695568085,35.76805170692193
415,29.322499180212617,1.0607167184352875,35.682094062165405
416,29.35358456103131,1.0581922233104706,35.59717103706585
417,29.384665365796536,1.055674284696579,35.5124685704203
418,29.417017622850835,1.0531321465969086,35.42695204257179
419,29.449332553893328,1.0506268441677094,35.34267465221942
420,29.48031375883147,1.048090934753418,35.25736765490221
421,29.51123407203704,1.0455951988697052,35.173412079385
422,29.543289199937135,1.0431356132030487,35.090672582980105
423,29.574278037063777,1.0406543910503387,35.00720524367699
424,29.60539400484413,1.0381726920604706,34.92372186375904
425,29.63765920093283,1.0357144176959991,34.84102647904494
426,29.669913480058312,1.0332672894001007,34.75870604370265
427,29.70080679282546,1.0308221876621246,34.676453780973425
428,29.732964596245438,1.0283832550048828,34.59440904369864
429,29.764011370018125,1.0259974598884583,34.51415183243974
430,29.796101580839604,1.0235698819160461,34.43248906230576
431,29.82706147385761,1.021170824766159,34.3517857214467
432,29.859113327227533,1.0187919735908508,34.27176210164136
433,29.891125340014696,1.016420841217041,34.19199813928868
434,29.922163540963084,1.0140647292137146,34.11273945630336
435,29.95315478183329,1.0117356777191162,34.03439107821003
436,29.985289039090276,1.0094036161899567,33.95594144373554
437,30.017452139873058,1.0071088671684265,33.878746987372026
438,30.048515900038183,1.004792183637619,33.80081466272602
439,30.08062204485759,1.0025214552879333,33.72442825233491
440,30.112817835062742,1.0002395510673523,33.647665890033565
441,30.143569133244455,0.9979801774024963,33.57166144678326
442,30.174377867020667,0.9957286715507507,33.495921673677756
443,30.20653711212799,0.9934088587760925,33.41788408249688
444,30.238455683924258,0.9911806285381317,33.342927291903095
445,30.270308495964855,0.9889599680900574,33.268225146069845
446,30.300933262798935,0.9867084324359894,33.192484370425916
447,30.33155038813129,0.984486997127533,33.11775615859356
448,30.36350319115445,0.9822601079940796,33.04284448222901
449,30.395490025170147,0.9800713658332825,32.96921605505139
450,30.4273501788266,0.9778984785079956,32.8961209783171
451,30.458015285898,0.9757161438465118,32.82270809690135
452,30.488700374029577,0.9735440909862518,32.74964109124303
453,30.52097091684118,0.9713667333126068,32.67639563374464
454,30.551725440192968,0.9691851139068604,32.60300681325115
455,30.58379767416045,0.9670017063617706,32.52955784045202
456,30.61586420889944,0.9648287892341614,32.456461761179305
457,30.647645192220807,0.962688684463501,32.38446947671505
458,30.67833202285692,0.9605313837528229,32.311898727578225
459,30.709104392211884,0.9583476781845093,32.23843972939483
460,30.74100897181779,0.9562203288078308,32.16687653137745
461,30.772066772915423,0.954076737165451,32.094766949917194
462,30.803863010834903,0.951951265335083,32.02326691182073
463,30.835702332202345,0.9498334527015686,31.952024526100086
464,30.86755846021697,0.9476808905601501,31.879613180573212
465,30.898314984049648,0.9455533623695374,31.80804396732527
466,30.93032003706321,0.9434260129928589,31.73648076930789
467,30.96268757712096,0.9413186013698578,31.665588269498368
468,30.994803246110678,0.9392321407794952,31.59540055420324
469,31.025678491219878,0.9371402263641357,31.52502937437592
470,31.058004878927022,0.935039222240448,31.45435242032827
471,31.09001658204943,0.9329400062561035,31.38373561858626
472,31.121949744876474,0.9308728873729706,31.31419855073045
473,31.15299666998908,0.9288023412227631,31.244546190955496
474,31.185129154007882,0.9267529249191284,31.175604630925502
475,31.21711412584409,0.9246639609336853,31.10533270240248
476,31.249306892976165,0.9226123690605164,31.036317957067293
477,31.281281128060073,0.9205729365348816,30.967712247410446
478,31.312321492936462,0.9184991419315338,30.897950610946918
479,31.34450586605817,0.9164539575576782,30.829151411373594
480,31.376545981038362,0.9144381582736969,30.761340714689595
481,31.408709853887558,0.9124147891998291,30.693275373245054
482,31.439752170816064,0.9104151725769043,30.626009054927078
483,31.472095725126565,0.9084150195121765,30.558724690917405
484,31.50419010221958,0.9064376354217529,30.492206266266187
485,31.536208904813975,0.9044411182403564,30.425044211944645
486,31.56807377608493,0.9024532437324524,30.358172893767016
487,31.600086459890008,0.9004909694194794,30.29216275609844
488,31.63228901103139,0.8985403776168823,30.226545613493368
489,31.66456155711785,0.8965872824192047,30.160844257660397
490,31.696668243035674,0.8946341872215271,30.095142901827426
491,31.729066779837012,0.8927021324634552,30.03014933812413
492,31.760017739143223,0.8907427489757538,29.964236446683003
493,31.7922010011971,0.8888163566589355,29.899433365280892
494,31.82425129180774,0.8868978023529053,29.83489395148516
495,31.856396336108446,0.8849806487560272,29.77040165699551
496,31.888428738806397,0.8830603361129761,29.70580309343257
497,31.92051980085671,0.8811452090740204,29.64137897155598
498,31.95245389593765,0.8792374730110168,29.57720347920936
499,31.98448402620852,0.877332329750061,29.51311520770591
500,32.016682802233845,0.8754301965236664,29.449128192583622
501,32.04884851584211,0.8735340237617493,29.38534168514679
502,32.08104443689808,0.8716405928134918,29.321647411245273
503,32.112059503793716,0.8697150349617004,29.256872400919125
504,32.14452074607834,0.8678230941295624,29.193228253938976
505,32.176692919805646,0.8659630119800568,29.130655820537598
506,32.20875927479938,0.864087700843811,29.067571089999877
507,32.2408831268549,0.8622086048126221,29.00435903708189
508,32.27296505589038,0.8603248000144958,28.94098858309239
509,32.30524730682373,0.8584578931331635,28.87818656839117
510,32.337368013802916,0.8565568327903748,28.814235644652257
511,32.3701184829697,0.8546694815158844,28.750745888589908
512,32.40314752282575,0.8527984321117401,28.687804521047294
513,32.43604015605524,0.8509469926357269,28.625522823789833
514,32.46997320186347,0.8490823209285736,28.56279599947066
515,32.50299670314416,0.8472563028335571,28.50136946749169
516,32.53588780388236,0.8454237282276154,28.43972237705871
517,32.56888661906123,0.8435810208320618,28.377734423560458
518,32.60179179115221,0.8417291045188904,28.315436685688162
519,32.63476896286011,0.8398590087890625,28.252527399375214
520,32.667781128082424,0.8380199372768402,28.19066175556509
521,32.70077588502318,0.836228758096695,28.130407191007635
522,32.73360438179225,0.8344274759292603,28.06981276592332
523,32.76638926193118,0.832587718963623,28.007924063729362
524,32.799184759147465,0.830816775560379,27.94835022276404
525,32.832148250192404,0.8290205001831055,27.887924224135514
526,32.864984878804535,0.8272141516208649,27.827159367518554
527,32.897739144042134,0.8254413902759552,27.767524371709168
528,32.93062090082094,0.823670506477356,27.707952535820695
529,32.963598642963916,0.8218734264373779,27.647499468654637
530,32.996437025256455,0.8201135396957397,27.588297569445835
531,33.03061106521636,0.8183399140834808,27.528633500022053
532,33.06351550621912,0.8165723979473114,27.469174950975873
533,33.09642798919231,0.8148197829723358,27.410217671143332
534,33.12974800914526,0.8130695819854736,27.35134159692341
535,33.16284815594554,0.8113107681274414,27.292175789097996
536,33.196083046961576,0.8095545768737793,27.233098204654183
537,33.22888114815578,0.8078095316886902,27.17439556958218
538,33.26297073997557,0.8060775101184845,27.11613104380291
539,33.29579666303471,0.8043537139892578,27.05814321862957
540,33.32862574001774,0.8026272654533386,27.0000661675362
541,33.361459635198116,0.8009231686592102,26.942741020263306
542,33.39437989098951,0.7991977632045746,26.884699058014895
543,33.427234006114304,0.7974878549575806,26.827178415748676
544,33.46114168316126,0.7957575023174286,26.76897003212133
545,33.49391984380782,0.7940400838851929,26.711196750171435
546,33.52667952608317,0.7923259735107422,26.653534749986967
547,33.55949863884598,0.7906472086906433,26.597061760377276
548,33.59225740097463,0.7889635562896729,26.540424354465507
549,33.625071896240115,0.7872798144817352,26.483783940938455
550,33.657842204906046,0.7855848968029022,26.42676757550117
551,33.6905733239837,0.7839173078536987,26.370670537801715
552,33.72359068598598,0.7822439074516296,26.314378005108935
553,33.75676093902439,0.7805663049221039,26.25794411449791
554,33.78934383485466,0.7788983285427094,26.2018340437989
555,33.82223333418369,0.7772327065467834,26.145803173635645
556,33.85502041783184,0.7755736708641052,26.089993864464827
557,33.8888051090762,0.7738930583000183,26.03345871747264
558,33.92172800889239,0.7722356617450714,25.97770454791532
559,33.9543169029057,0.7705819308757782,25.92207369058456
560,33.987011277116835,0.7689178586006165,25.866094952419527
561,34.01955060707405,0.7672709226608276,25.810692673850188
562,34.053345943801105,0.7656407058238983,25.755852819338564
563,34.08604339323938,0.7639834880828857,25.700104665011807
564,34.118844639044255,0.7623398005962372,25.644811663131044
565,34.15158955892548,0.7606877982616425,25.58923895302907
566,34.1842356598936,0.7590404152870178,25.533821636383326
567,34.21685919724405,0.7574085593223572,25.478926642258198
568,34.24969292106107,0.755764901638031,25.423634642915864
569,34.28237439598888,0.7541266083717346,25.368523100490442
570,34.31624767091125,0.7524822056293488,25.313206037687426
571,34.349000534042716,0.7508449256420135,25.258128581568535
572,34.38152177585289,0.7492069900035858,25.203029069604238
573,34.414266536943614,0.7475763857364655,25.148176182093056
574,34.44694793224335,0.745935320854187,25.0929714035939
575,34.47982813604176,0.7443007230758667,25.037984175933463
576,34.51254736818373,0.7426685094833374,24.98307715134721
577,34.54535323008895,0.7410449981689453,24.92846286798173
578,34.57824561279267,0.7394152581691742,24.873639054084943
579,34.61106703011319,0.7378080785274506,24.81957416177762
580,34.643874995876104,0.7361712753772736,24.764512746273564
581,34.67801734805107,0.7345534861087799,24.710090950286123
582,34.71069668000564,0.7329037189483643,24.654593430566194
583,34.74333707103506,0.7312698364257812,24.59963026382801
584,34.77614502701908,0.7296427190303802,24.54489467331283
585,34.808850799221545,0.7280136346817017,24.490092915261442
586,34.84154485212639,0.7264017462730408,24.435869621882606
587,34.874494100920856,0.724774032831192,24.381113980598876
588,34.90738034481183,0.7231616079807281,24.32687264152835
589,34.94032287411392,0.7215408980846405,24.272352596775036
590,34.973323279991746,0.7199178636074066,24.21775435402439
591,35.006080659106374,0.7182968854904175,24.16322528642523
592,35.040393960196525,0.7166562676429749,24.10803554600248
593,35.07295125722885,0.7150060534477234,24.05252298820614
594,35.10673871310428,0.7133401334285736,23.99648209265861
595,35.139410553034395,0.7116897702217102,23.940964522170134
596,35.172281654085964,0.7100211381912231,23.884832395625725
597,35.20485190022737,0.708358496427536,23.828901779305202
598,35.237620445899665,0.7066826522350311,23.772527038461384
599,35.2705600829795,0.7049971520900726,23.715827475167124
600,35.3033116417937,0.7033090889453888,23.659041693568113
601,35.335955860093236,0.7015984654426575,23.60149699037964
602,35.368692798074335,0.6998923122882843,23.544102667955265
603,35.40142818400636,0.698195070028305,23.487008104520648
604,35.43439362803474,0.696494847536087,23.429813287243302
605,35.468300064094365,0.6947896480560303,23.372451046048596
606,35.50124918203801,0.6931137144565582,23.316073297589497
607,35.53415763005614,0.6914320290088654,23.25950205921393
608,35.56681474810466,0.6897436380386353,23.202705249692222
609,35.59949797485024,0.6880670487880707,23.14630544538772
610,35.63247590698302,0.6863884925842285,23.089839473547023
611,35.66546471603215,0.684722512960434,23.03379657292264
612,35.69812668208033,0.683066725730896,22.978096540440397
613,35.7309530149214,0.6814076006412506,22.922284223654295
614,35.76473233895376,0.6797331869602203,22.865957604654984
615,35.797478162217885,0.6780595481395721,22.80965705165479
616,35.83016869984567,0.676400899887085,22.753860775483524
617,35.86291431123391,0.6747321486473083,22.697724638785406
618,35.89566639205441,0.6731011867523193,22.6428597208131
619,35.929802123922855,0.6714399456977844,22.586976223798658
620,35.96278294082731,0.6698305308818817,22.53283614110929
621,35.99541114503518,0.6682190001010895,22.47862487819158
622,36.028372603002936,0.6665823459625244,22.423568475379664
623,36.06122909206897,0.6649852395057678,22.369842441060765
624,36.093792237807065,0.6634413301944733,22.3179059378346
625,36.12641123821959,0.6619004905223846,22.26607269606644
626,36.159142987802625,0.6603492200374603,22.21388856584873
627,36.19183665094897,0.6587501764297485,22.160097366532057
628,36.224358815234154,0.6571920216083527,22.107681649937643
629,36.25698060914874,0.6556439399719238,22.05560479133165
630,36.289500480052084,0.6541042327880859,22.003809646023733
631,36.3220578469336,0.6526370942592621,21.954455681786282
632,36.354562615044415,0.6511769592761993,21.905337314079247
633,36.38717566616833,0.6497539281845093,21.8574671067142
634,36.42097299685702,0.6483495831489563,21.810225490943065
635,36.453391935210675,0.6469614505767822,21.763529256076385
636,36.48568628402427,0.6455874741077423,21.71730922696267
637,36.518215489108115,0.6442166566848755,21.671195466922246
638,36.55075032217428,0.6428428292274475,21.624980450500665
639,36.58332513505593,0.6414627134799957,21.57855389847093
640,36.61598286405206,0.6400948464870453,21.532539389734808
641,36.64966355916113,0.6387581452727318,21.487573285559037
642,36.68224339094013,0.6374784931540489,21.444526290567715
643,36.71472127689049,0.6361972168087959,21.401424657232113
644,36.74713506689295,0.6349240392446518,21.358595463714124
645,36.77962698601186,0.6336438655853271,21.315530924300326
646,36.81229795422405,0.6323718950152397,21.272742333588646
647,36.84471134422347,0.631124697625637,21.230787102944657
648,36.878665431868285,0.6298605054616928,21.1882601747625
649,36.911144971847534,0.6286049336194992,21.146023230820436
650,36.94348939694464,0.6273492127656937,21.10378127418624
651,36.97614815691486,0.6260915622115135,21.061474403188875
652,37.008784683886915,0.6248337030410767,21.01916051442252
653,37.041278103832155,0.6235729828476906,20.97675038196714
654,37.07374222017825,0.6223131492733955,20.934370075029975
655,37.10632233088836,0.621054045855999,20.89201433028428
656,37.140227165073156,0.6198258921504021,20.85069972169533
657,37.17294006701559,0.6185768768191338,20.808683336207277
658,37.20696009416133,0.61734738945961,20.767323864023705
659,37.23966056806967,0.6161032468080521,20.725471393568515
660,37.27229675417766,0.6148781403899193,20.68425929453376
661,37.30503931082785,0.6136543899774551,20.643092810997445
662,37.337855158839375,0.612436830997467,20.6021346048194
663,37.37063894793391,0.611213743686676,20.560990427763095
664,37.403420853894204,0.610003150999546,20.520266564942435
665,37.43632816988975,0.608787328004837,20.479366756627783
666,37.469029624946415,0.6075730174779892,20.438517827138313
667,37.503311718814075,0.6063708662986755,20.398077933327187
668,37.53720296220854,0.6051699370145798,20.35767914359157
669,37.569886439014226,0.6039755344390869,20.31749990977154
670,37.60263207089156,0.6027826815843582,20.277372807949728
671,37.63525123195723,0.6015976369380951,20.237508371195865
672,37.66792430402711,0.6004201993346214,20.197899832375573
673,37.700669874902815,0.599246621131897,20.158421122281617
674,37.73355528805405,0.598109781742096,20.12017829143391
675,37.76639024494216,0.5969738960266113,20.081967541815878
676,37.799242747947574,0.595830649137497,20.043509165206302
677,37.83323034597561,0.594704806804657,20.00563627103827
678,37.86575598502532,0.5935853123664856,19.967976917555248
679,37.89833601703867,0.592473953962326,19.930591257062883
680,37.93212072784081,0.5913618505001068,19.893180533109835
681,37.96468535717577,0.5902525782585144,19.85586505030738
682,37.9973720991984,0.5891382694244385,19.818380138510708
683,38.03007546719164,0.5880341827869415,19.781239097394604
684,38.06299291923642,0.5869364142417908,19.744310594425084
685,38.095730658154935,0.5858364701271057,19.707308906150374
686,38.129754901863635,0.5847380459308624,19.670358347335455
687,38.162595306988806,0.5836500227451324,19.633757674431664
688,38.195428230799735,0.5825602412223816,19.597097851760658
689,38.22811968019232,0.5814726203680038,19.560510713125634
690,38.260926133953035,0.5804039239883423,19.524560186391945
691,38.29478423623368,0.5793249160051346,19.48826278136241
692,38.32747907098383,0.5782507881522179,19.452129542000346
693,38.36020806804299,0.5771778151392937,19.416035151002337
694,38.39297299925238,0.5761116743087769,19.38017059193879
695,38.42570829484612,0.5750558823347092,19.344654164344117
696,38.45970031991601,0.57399483025074,19.30896078871703
697,38.492836731951684,0.5729435086250305,19.273594741886455
698,38.52559364121407,0.571891263127327,19.238197616364637
699,38.558328927028924,0.5708870738744736,19.204417084056832
700,38.59117852617055,0.569885328412056,19.17071875990007
701,38.62510060612112,0.5688778832554817,19.13682870026908
702,38.657912948168814,0.5678681954741478,19.102863199621442
703,38.690609784796834,0.566869854927063,19.069279415479993
704,38.72393697593361,0.5658725649118423,19.03573097081811
705,38.75659119896591,0.5648865178227425,19.002560733777926
706,38.789365073200315,0.5638931542634964,18.96914437355384
707,38.823662269860506,0.562910795211792,18.93609820064403
708,38.856445969082415,0.5619296431541443,18.903092630540527
709,38.88923275284469,0.5609464570879936,18.870018637189364
710,38.923196063842624,0.5599655583500862,18.837021588662495
711,38.95592619199306,0.5589795038104057,18.8038511009877
712,38.98856787709519,0.5580005198717117,18.770918465554782
713,39.021296453196555,0.5570301115512848,18.738274310554324
714,39.05533722182736,0.5560615472495556,18.705692187619054
715,39.08810987416655,0.5550877302885056,18.672933367285967
716,39.120656576007605,0.5541241988539696,18.640520548027606
717,39.15369819384068,0.5531625263392925,18.608170262103645
718,39.18651476316154,0.5521991066634655,18.575761202364387
719,39.21919032884762,0.5512374341487885,18.54341091644043
720,39.25209929794073,0.5502730943262577,18.510970903327227
721,39.28498770482838,0.5493081547319889,18.47851071412817
722,39.31892826221883,0.5483444519340992,18.446092130273854
723,39.351578230038285,0.5473842658102512,18.413791845953956
724,39.3852800661698,0.5464307256042957,18.381715127703345
725,39.41802674997598,0.5454771220684052,18.349636279058576
726,39.45060745207593,0.5445223860442638,18.31751933395357
727,39.483283589128405,0.543565571308136,18.28533246179326
728,39.51615724386647,0.5426195487380028,18.253508633860935
729,39.54874910414219,0.5416750051081181,18.221734556898067
730,39.58272222010419,0.5407294370234013,18.189926017676758
731,39.61556618986651,0.5397842600941658,18.158130636772306
732,39.64846859918907,0.5388371385633945,18.126269840235476
733,39.68250812590122,0.5378904603421688,18.09442395645775
734,39.71522819902748,0.5369907915592194,18.064159451731783
735,39.74791449122131,0.5360940247774124,18.033992569185177
736,39.78178919898346,0.5352018177509308,18.003979075017945
737,39.814413277897984,0.5343036949634552,17.973766576972896
738,39.847310909070075,0.5334083586931229,17.943647816270797
739,39.8812967450358,0.5325190126895905,17.913730565792587
740,39.913962305057794,0.5316361486911774,17.884031367422313
741,39.94661666918546,0.5307557284832001,17.854414377203078
742,39.97929332591593,0.5298693031072617,17.82459537549074
743,40.01213191822171,0.5289871245622635,17.7949192355043
744,40.044839253183454,0.5281024873256683,17.7651603860976
745,40.07751427823678,0.5272248685359955,17.73563763449053
746,40.11165463691577,0.5263485163450241,17.70615749076662
747,40.144498326815665,0.5254677683115005,17.676529472624686
748,40.17719055805355,0.5245964527130127,17.64721875789499
749,40.211226168088615,0.5237248986959457,17.617900022857878
750,40.24389101797715,0.5228535681962967,17.58858880685897
751,40.276609839871526,0.5219889581203461,17.559503663275414
752,40.31039288919419,0.5211191028356552,17.530242072928655
753,40.3431795630604,0.5202553868293762,17.50118700549792
754,40.37601928692311,0.5193856954574585,17.471930929112514
755,40.408705337904394,0.5185281485319138,17.44308338713623
756,40.44171511894092,0.5176699757575989,17.414214791852974
757,40.47466270625591,0.5168137848377228,17.38541286537513
758,40.507322057150304,0.5159698575735092,17.35702348346012
759,40.5412908969447,0.5151147693395615,17.32825865090409
760,40.57407799223438,0.514261782169342,17.29956449730718
761,40.60684530623257,0.5134191513061523,17.27121872581376
762,40.64082756685093,0.5125728994607925,17.242751145901423
763,40.67349182488397,0.5117284953594208,17.214345723371576
764,40.70637780893594,0.5108897536993027,17.186130783142918
765,40.739076810888946,0.5100584179162979,17.15816497371344
766,40.77299354225397,0.509232833981514,17.130392654200435
767,40.80570515198633,0.5084041804075241,17.102517073229418
768,40.83853811584413,0.5075752288103104,17.074631466874123
769,40.872477271128446,0.5067516565322876,17.04692681870496
770,40.905246389098465,0.5059404373168945,17.019637722713913
771,40.938306235242635,0.5051528960466385,16.993145143503348
772,40.97095705289394,0.5043636560440063,16.966595419602434
773,41.004835858009756,0.5035829991102219,16.940334426768576
774,41.037715531885624,0.5028059333562851,16.91419423981521
775,41.07023605424911,0.502028614282608,16.888045531285215
776,41.10296864621341,0.5012570470571518,16.862090312671686
777,41.135630149859935,0.500486209988594,16.836159656249624
778,41.1696803541854,0.499715656042099,16.810238523942623
779,41.20235675107688,0.49894556403160095,16.784332930981243
780,41.23502909205854,0.4981790781021118,16.75854864516957
781,41.26807170221582,0.49741505086421967,16.732847068778145
782,41.300573646090925,0.4966556280851364,16.70730038457374
783,41.33441958995536,0.49589550495147705,16.681730140716294
784,41.367089396808296,0.4951387345790863,16.656272682431915
785,41.39953307295218,0.49438442289829254,16.63089793356779
786,41.43202902702615,0.4936325401067734,16.605604891585493
787,41.464572072960436,0.492878794670105,16.58024919095149
788,41.49895703187212,0.49213074147701263,16.555084975157097
789,41.53135355608538,0.4913824647665024,16.5299132403245
790,41.56379177281633,0.49063898622989655,16.5049029141787
791,41.59621064225212,0.4898946285247803,16.47986301314929
792,41.628644892945886,0.4891497641801834,16.454806068966622
793,41.66246110294014,0.4884093999862671,16.429900508086476
794,41.69485614495352,0.48766960203647614,16.405013995436445
795,41.72725991019979,0.48693302273750305,16.380235756936564
796,41.75976667087525,0.4861961305141449,16.355446991783197
797,41.792366593144834,0.48546066880226135,16.330706348474337
798,41.824953564908355,0.4847235083580017,16.305908560475125
799,41.858779828995466,0.48398691415786743,16.281129820706028
800,41.89122569793835,0.4832598567008972,16.25667189323367
801,41.923761763144284,0.4825296252965927,16.232107195418802
802,41.956446242984384,0.48180030286312103,16.207573075025966
803,41.99027286795899,0.4810668081045151,16.18289859925331
804,42.02411739015952,0.4803391098976135,16.15841911720476
805,42.05677194520831,0.4796115458011627,16.13394414657914
806,42.08945596404374,0.4788849502801895,16.109501758452403
807,42.122164729982615,0.4781608432531357,16.085143082284343
808,42.15463212085888,0.47743627429008484,16.060768866770665
809,42.18725552782416,0.47671598196029663,16.0365385155213
810,42.22107334015891,0.47599436342716217,16.01226355131192
811,42.25359455309808,0.47527557611465454,15.988083828253135
812,42.28608723310754,0.4745579659938812,15.96394370546223
813,42.31860135495663,0.4738355278968811,15.9396411714461
814,42.350991539191455,0.47311732172966003,15.91548099788665
815,42.38343448517844,0.4724084883928299,15.89163612266258
816,42.41740788100287,0.4716941863298416,15.867607281637106
817,42.451156829018146,0.47098489105701447,15.843746867067415
818,42.48366359015927,0.470265194773674,15.819536566586597
819,42.516185333020985,0.46954886615276337,15.795439552948064
820,42.54876868985593,0.46883514523506165,15.771430261421921
821,42.581281940918416,0.46812188625335693,15.7474365092414
822,42.614037197083235,0.46741026639938354,15.72349789667438
823,42.6479033222422,0.4667012393474579,15.699646504950534
824,42.68022635625675,0.46599310636520386,15.675825189379507
825,42.71272213989869,0.465288370847702,15.652118163189193
826,42.74530151113868,0.4645798057317734,15.628282310810974
827,42.77936639683321,0.4638752043247223,15.604579796043582
828,42.81200764980167,0.4631708413362503,15.58088530158361
829,42.84461195813492,0.4624726176261902,15.55739733003966
830,42.87865433981642,0.4617689549922943,15.53372639523273
831,42.91129740700126,0.4610653668642044,15.510057966771868
832,42.94384749280289,0.4603668600320816,15.48656047111286
833,42.97659592889249,0.4596681743860245,15.463056960223284
834,43.00908461213112,0.4589677155017853,15.439493798297288
835,43.042716313153505,0.45826689898967743,15.415918605910164
836,43.076602859888226,0.4575650244951248,15.39230782340887
837,43.10924783907831,0.45686817169189453,15.368865968632578
838,43.1417569629848,0.45616625249385834,15.345253682323643
839,43.17423780495301,0.45546968281269073,15.32182135166241
840,43.206885850057006,0.454771488904953,15.298334382656886
841,43.24049804080278,0.4540802836418152,15.275082508912567
842,43.27410538494587,0.4533824771642685,15.2516085729066
843,43.306691004894674,0.4526872783899307,15.22822235901302
844,43.33920318400487,0.45199431478977203,15.204911335501489
845,43.37183967093006,0.45130324363708496,15.181663973180093
846,43.40450340881944,0.45061200857162476,15.158411096897344
847,43.438201028853655,0.44992466270923615,15.135289051879358
848,43.47199876094237,0.4492355138063431,15.112106353286523
849,43.50443982286379,0.4485468864440918,15.088941199116162
850,43.53691757004708,0.44786369800567627,15.065959008208784
851,43.57060464518145,0.4471816122531891,15.043013911223216
852,43.604202053975314,0.4464990645647049,15.020053274892026
853,43.63663743715733,0.44581250846385956,14.996957797142366
854,43.669103587046266,0.4451296329498291,14.973986132888474
855,43.7028181431815,0.4444493353366852,14.951101188208543
856,43.73535107402131,0.44376900792121887,14.928215240990186
857,43.76903725694865,0.44308610260486603,14.90524257419787
858,43.80180094623938,0.4424089193344116,14.882462394783591
859,43.834333546925336,0.4417311102151871,14.859661162062343
860,43.86700535612181,0.44105397164821625,14.836882486455705
861,43.89957403112203,0.44037891924381256,14.81417398853898
862,43.93360511492938,0.4397004097700119,14.791349196164688
863,43.967326872982085,0.4390277862548828,14.76872240512979
864,43.99999149190262,0.4383528381586075,14.74601741609756
865,44.033972289878875,0.43768031895160675,14.723394133947155
866,44.067491461057216,0.43700623512268066,14.700718218529316
867,44.10016335081309,0.436337873339653,14.678234790489519
868,44.13264359207824,0.4356645345687866,14.655583938532363
869,44.16559127997607,0.4349961131811142,14.633098505415711
870,44.1993987262249,0.43432924151420593,14.61066520429728
871,44.231748228892684,0.43366125226020813,14.588194307987825
872,44.264618079178035,0.4329919219017029,14.565678297449141
873,44.29838597588241,0.43231986463069916,14.54307055464436
874,44.33212308585644,0.4316551238298416,14.52070893502348
875,44.3647053912282,0.4309866428375244,14.498221496829974
876,44.39718059403822,0.4303237348794937,14.475921533322373
877,44.43095734389499,0.42965978384017944,14.453586480969815
878,44.46462659211829,0.4289986789226532,14.431347171037064
879,44.49736090609804,0.42833177745342255,14.408912867380208
880,44.53012369386852,0.42766904830932617,14.386618919103169
881,44.56410665623844,0.4270114302635193,14.364496906166412
882,44.59779106685892,0.42635127902030945,14.342289677463338
883,44.630386381875724,0.42569178342819214,14.320104504605661
884,44.66286194510758,0.4250304251909256,14.297856673096279
885,44.696481528226286,0.42437055706977844,14.275658968508262
886,44.73003885615617,0.4237090051174164,14.253404620499104
887,44.76250084023923,0.4230518341064453,14.231297645638758
888,44.79627440497279,0.42239587008953094,14.209231273584717
889,44.82875870214775,0.42173828184604645,14.187110263186387
890,44.86270492896438,0.4210878312587738,14.165229360741396
891,44.896544453222305,0.42043595016002655,14.143300336451897
892,44.929131525103,0.419784277677536,14.121378329931385
893,44.96172886295244,0.4191272556781769,14.099276367763178
894,44.99539234209806,0.41847510635852814,14.077338320627831
895,45.02905994700268,0.41782723367214203,14.055544137756801
896,45.06168056000024,0.4171743839979172,14.033582530968411
897,45.09410023922101,0.4165264219045639,14.0117853404821
898,45.127852763049304,0.41587889194488525,13.990002686802985
899,45.16131131211296,0.41522514820098877,13.968011003861777
900,45.193723761010915,0.41457435488700867,13.946118572224872
901,45.227460210211575,0.4139217883348465,13.924166489551546
902,45.260004927869886,0.4132741391658783,13.90237982571872
903,45.293802639935166,0.41262534260749817,13.880554564156444
904,45.32739448081702,0.41198040544986725,13.858859131320504
905,45.36026485124603,0.4113347679376602,13.837140138831522
906,45.39266843581572,0.4106919765472412,13.815516888762346
907,45.426474350038916,0.410050705075264,13.793944768152963
908,45.46015546610579,0.409406378865242,13.772269887354781
909,45.493873758241534,0.4087578356266022,13.750453147369138
910,45.52643905719742,0.40811386704444885,13.728790297032084
911,45.55897211795673,0.40747080743312836,13.707158024117064
912,45.59275770094246,0.4068317413330078,13.6856600913513
913,45.62643044395372,0.40618884563446045,13.664033332397633
914,45.65910569019616,0.4055495709180832,13.642528381862876
915,45.69295432791114,0.4049088656902313,13.620975309483613
916,45.72665570490062,0.4042668342590332,13.599377624144335
917,45.759090126957744,0.4036300629377365,13.577956886837473
918,45.792867137119174,0.40299417078495026,13.556565724414217
919,45.82665207982063,0.40235112607479095,13.53493395276841
920,45.86025854293257,0.40171244740486145,13.513449053002201
921,45.892946797888726,0.40107379853725433,13.491965155774421
922,45.92554631922394,0.4004383087158203,13.470587527619934
923,45.959380065090954,0.3997988998889923,13.449078065662256
924,45.991927597206086,0.39916254580020905,13.427671363893378
925,46.025579900015146,0.3985310196876526,13.406427073349722
926,46.05816630087793,0.39790162444114685,13.385254464303618
927,46.09172125579789,0.3972637951374054,13.363798136882588
928,46.12537277722731,0.3966342508792877,13.342620515144347
929,46.15894287498668,0.3960036337375641,13.321406802022723
930,46.19260849710554,0.39537015557289124,13.300096845212078
931,46.22511300398037,0.3947366625070572,13.278786387132218
932,46.25879027415067,0.39409275352954865,13.25712554187202
933,46.29119733488187,0.39346346259117126,13.235956441710412
934,46.32502189697698,0.39283764362335205,13.214904137275582
935,46.35766003699973,0.39221012592315674,13.193794688150398
936,46.391368933953345,0.39157748222351074,13.172512802415717
937,46.425192615017295,0.390947625041008,13.151324654023988
938,46.457884706091136,0.39032021164894104,13.130218713783298
939,46.49191283714026,0.3896910548210144,13.109054125044613
940,46.52566807391122,0.3890593349933624,13.087803318001178
941,46.55937996599823,0.38843420147895813,13.066774071950176
942,46.59200273314491,0.38781166076660156,13.045832046742351
943,46.62575220083818,0.387189120054245,13.024890021534524
944,46.6581639489159,0.3865666836500168,13.003951505211194
945,46.691798904910684,0.3859363943338394,12.982748820012272
946,46.725445156916976,0.3853111267089844,12.961715062538348
947,46.75926029495895,0.3846913129091263,12.940864769596619
948,46.79315369203687,0.3840724229812622,12.920045555346135
949,46.826787115074694,0.38344883918762207,12.899068441293354
950,46.85941619100049,0.38282594084739685,12.8781143856244
951,46.893271970096976,0.3822108209133148,12.857421992484971
952,46.926827896852046,0.38159383833408356,12.836666940693837
953,46.960436133202165,0.38097497820854187,12.815848728981782
954,46.99291341891512,0.38036486506462097,12.795324762298138
955,47.02657456509769,0.37974581122398376,12.774500034086305
956,47.05955779599026,0.37912945449352264,12.753766035602146
957,47.09344125725329,0.37851569056510925,12.733119257961157
958,47.12708405498415,0.3779037147760391,12.712532632625809
959,47.16075241100043,0.3772835433483124,12.691670309222951
960,47.194337401073426,0.37667059898376465,12.671051101388716
961,47.228303126990795,0.37605923414230347,12.650485028091127
962,47.262036132160574,0.3754459470510483,12.629854291064976
963,47.29590985784307,0.3748363256454468,12.609346866265383
964,47.32990163285285,0.3742218613624573,12.588676528971355
965,47.36256755515933,0.37361693382263184,12.568327003974062
966,47.39656213391572,0.3730050176382065,12.547742383715569
967,47.43046626681462,0.3723994344472885,12.527370802872875
968,47.46468213107437,0.37179702520370483,12.507105992372688
969,47.49860385013744,0.371193066239357,12.486789049874282
970,47.53255464322865,0.37058892846107483,12.466466092145312
971,47.56540691619739,0.36998848617076874,12.446267449181327
972,47.599589670076966,0.3693806231021881,12.425819174148947
973,47.63345462316647,0.3687770217657089,12.405514262111666
974,47.6671336768195,0.3681733012199402,12.38520533992068
975,47.701031499076635,0.3675669729709625,12.364808695617304
976,47.73386374209076,0.3669630140066147,12.344491753118897
977,47.76805276516825,0.366360068321228,12.324208896927018
978,47.802155427169055,0.3657572865486145,12.303931554696492
979,47.83616727311164,0.365162655711174,12.283928406725831
980,47.87011364893988,0.36456504464149475,12.263825004912439
981,47.90400096680969,0.36396677792072296,12.243699547253646
982,47.936647057998925,0.3633743226528168,12.223769584588178
983,47.9704688671045,0.36278146505355835,12.203826087653939
984,48.00323019223288,0.3621827960014343,12.183687095726379
985,48.03716334886849,0.3615894019603729,12.16372555310045
986,48.07104533817619,0.3609946072101593,12.143716891168438
987,48.1050437730737,0.36040008068084717,12.123717252082272
988,48.13888124516234,0.3598073571920395,12.103778266570957
989,48.17279478209093,0.35921482741832733,12.08384579755942
990,48.20671098306775,0.35862547159194946,12.06402009889039
991,48.2406914611347,0.3580334037542343,12.044103169224476
992,48.27479924215004,0.35744184255599976,12.024203282711825
993,48.308888824190944,0.35684922337532043,12.004267806085007
994,48.34272261103615,0.35625888407230377,11.984409023647876
995,48.37671668920666,0.35567276179790497,11.964692100398208
996,48.410769917070866,0.35508376359939575,11.944878432190306
997,48.44369806488976,0.3544926643371582,11.924994085023279
998,48.47789403889328,0.353902131319046,11.90512878608637
999,48.511978885158896,0.35331737995147705,11.885457979604357
1000,48.546030229888856,0.35273580253124237,11.865893943464853
1001,48.57987727597356,0.35215482115745544,11.846349958093894
1002,48.61403464199975,0.35157062113285065,11.826697698572787
1003,48.64807176589966,0.35096965730190277,11.806481511186325
1004,48.68223341787234,0.3503914624452591,11.787031263158317
1005,48.716207466088235,0.3498109132051468,11.767501814594555
1006,48.75023151980713,0.3492342680692673,11.748103698564766
1007,48.784141161013395,0.34865616261959076,11.728656458152042
1008,48.81843148684129,0.34807971119880676,11.709264858622031
1009,48.85229610092938,0.3475034534931183,11.689879775591798
1010,48.886425263248384,0.3469233959913254,11.670366868912085
1011,48.92046802584082,0.3463474363088608,11.650991811266126
1012,48.954669516999274,0.34576618671417236,11.63143880304932
1013,48.98869143798947,0.34519335627555847,11.612169011938228
1014,49.02279236819595,0.34461984038352966,11.592876162443307
1015,49.056756331119686,0.34404921531677246,11.573680559175834
1016,49.090927528217435,0.34348079562187195,11.55455914375198
1017,49.125046704895794,0.34291231632232666,11.535435723251272
1018,49.159052120987326,0.342343308031559,11.516294507693479
1019,49.1932358359918,0.34177449345588684,11.497159808635466
1020,49.22717126598582,0.3412099704146385,11.478169475110981
1021,49.26105709094554,0.34064965695142746,11.459320750139353
1022,49.29497944097966,0.34009218215942383,11.440567516952925
1023,49.32939994521439,0.33952271938323975,11.421411012684116
1024,49.364187181927264,0.33895542472600937,11.402327443085895
1025,49.39884553384036,0.3383929282426834,11.383405282174467
1026,49.43346394598484,0.3378325253725052,11.364553549587555
1027,49.467986503150314,0.337274394929409,11.345778260555726
1028,49.50267278822139,0.3367132991552353,11.326903218950383
1029,49.53738179709762,0.3361540362238884,11.308089833458316
1030,49.5718326959759,0.3355981856584549,11.289391238616178
1031,49.60657121986151,0.3350428491830826,11.270709937561907
1032,49.64145809691399,0.3344843238592148,11.251921364895917
1033,49.676188388839364,0.3339283913373947,11.233220013073101
1034,49.710955074988306,0.33337733894586563,11.214682826917755
1035,49.74555225484073,0.33282212913036346,11.196005786651803
1036,49.780328175053,0.33226772397756577,11.177355814923386
1037,49.815129353199154,0.3317180946469307,11.158866499977945
1038,49.849866774864495,0.3311537802219391,11.139883184222452
1039,49.88461966114119,0.33060038834810257,11.121267298800564
1040,49.91986633185297,0.3300468549132347,11.102646651321145
1041,49.95456710923463,0.32949579507112503,11.084109214531193
1042,49.98924111481756,0.3289434537291527,11.065528668588867
1043,50.02388125983998,0.3283923715353012,11.046990479895094
1044,50.058512520976365,0.32783614844083786,11.028279353322613
1045,50.09304561605677,0.327285461127758,11.009754448263003
1046,50.12771920999512,0.3267356604337692,10.991259368721604
1047,50.162508400157094,0.32617780566215515,10.972493353170227
1048,50.197183968964964,0.32563070207834244,10.954089003356499
1049,50.23186257202178,0.3250845894217491,10.935717987945479
1050,50.26649304293096,0.32452576607465744,10.916919389895215
1051,50.30125298816711,0.32397331297397614,10.898335084433787
1052,50.33601902285591,0.3234226405620575,10.87981068064339
1053,50.37078996608034,0.3228772506117821,10.86146397678923
1054,50.405644504819065,0.3223293125629425,10.843031555899538
1055,50.44021740788594,0.32178007811307907,10.824555524588257
1056,50.47623440390453,0.32123254984617233,10.80613688860194
1057,50.51084574498236,0.3206886872649193,10.78784156484218
1058,50.545438557863235,0.3201438933610916,10.769514911756566
1059,50.580089319031686,0.31959592550992966,10.751081488328447
1060,50.61469406122342,0.31904855370521545,10.732668115668874
1061,50.64938471186906,0.3184933736920357,10.713992077941349
1062,50.68429746897891,0.3179439976811409,10.695511284572538
1063,50.71931604621932,0.3173958361148834,10.67707134464464
1064,50.755251567810774,0.3168580010533333,10.658978784281802
1065,50.78994378214702,0.3163178488612175,10.64080827655624
1066,50.824553170241416,0.3157714605331421,10.622427987664768
1067,50.85928681725636,0.3152233362197876,10.603989300909904
1068,50.89407235104591,0.3146731108427048,10.585479935195915
1069,50.928764345124364,0.31412462145090103,10.567028967345319
1070,50.9635429889895,0.3135790750384331,10.548677000164416
1071,50.998372400179505,0.3130348101258278,10.530368142135888
1072,51.03428360493854,0.31248248368501663,10.511788097462777
1073,51.069018674083054,0.3119407147169113,10.493563202027534
1074,51.10373845882714,0.3114040195941925,10.47550898875954
1075,51.13856250187382,0.31086671352386475,10.457434223453784
1076,51.17327452590689,0.31032511591911316,10.4392150926145
1077,51.207926819100976,0.30978112667798996,10.420915508066424
1078,51.24286063807085,0.3092356473207474,10.402565796596983
1079,51.27748464886099,0.3086969777941704,10.38444516515818
1080,51.31215420784429,0.3081602081656456,10.366388445544118
1081,51.34806429222226,0.3076136037707329,10.348000888249047
1082,51.38281038682908,0.30707302689552307,10.329816094350896
1083,51.417304100934416,0.306534044444561,10.311684936258606
1084,51.45215850882232,0.3059963956475258,10.293598641760939
1085,51.486867749132216,0.3054545521736145,10.275371239979629
1086,51.52153060818091,0.30490892380476,10.257016515818052
1087,51.55622672801837,0.30436838418245316,10.238832975092935
1088,51.5910900500603,0.30382776260375977,10.220646677387144
1089,51.625932881142944,0.30329374969005585,10.202682692577607
1090,51.66072710882872,0.3027592971920967,10.184703920326266
1091,51.69542525196448,0.30221545696258545,10.166409348470328
1092,51.73136149579659,0.3016643524169922,10.147870407872734
1093,51.76598542695865,0.30112817883491516,10.129833739027216
1094,51.8006980009377,0.30058882385492325,10.111690049204586
1095,51.836513050831854,0.3000445067882538,10.09337943673381
1096,51.87095530703664,0.2995079457759857,10.075329734888738
1097,51.90552208106965,0.29896455258131027,10.05705020110921
1098,51.940019220113754,0.29843661189079285,10.039290483504233
1099,51.97491054516286,0.2978879511356354,10.020833751057678
1100,52.01090915314853,0.29734642058610916,10.002616875929855
1101,52.045401523821056,0.2968086451292038,9.98452632064387
1102,52.07998061692342,0.2962736338376999,9.966528750797018
1103,52.114800934214145,0.2957359105348587,9.948439949953283
1104,52.149492085911334,0.29519593715667725,9.930275457458285
1105,52.18420690391213,0.2946586608886719,9.912201694690957
1106,52.21887619420886,0.294122077524662,9.894151240942065
1107,52.25350776594132,0.2935827523469925,9.876008553657861
1108,52.28827294008806,0.2930441126227379,9.857888924757487
1109,52.32302790880203,0.2924976348876953,9.83950562825073
1110,52.35897529916838,0.2919624149799347,9.821501040634887
1111,52.39351600408554,0.29143015295267105,9.803595954957954
1112,52.42827870417386,0.2909008413553238,9.785790120585322
1113,52.46286942390725,0.2903658375144005,9.767792801373076
1114,52.497592424973845,0.2898296192288399,9.749754628719918
1115,52.533488356973976,0.2892816811800003,9.731322207830226
1116,52.56815957883373,0.2887517437338829,9.71349532015062
1117,52.60264585213736,0.2882193252444267,9.695584971146944
1118,52.6372081390582,0.2876793071627617,9.677418974844306
1119,52.67198449000716,0.2871391847729683,9.659249469657173
1120,52.706586237065494,0.28660818934440613,9.6413869918634
1121,52.74128615204245,0.2860709875822067,9.623315735442139
1122,52.776374423876405,0.2855403572320938,9.6054655387441
1123,52.811119438149035,0.28500913083553314,9.587595291277514
1124,52.8456634581089,0.2844841331243515,9.569934574342234
1125,52.88042150111869,0.28395798802375793,9.552235259677504
1126,52.9153053550981,0.283432736992836,9.534566021165592
1127,52.949856826104224,0.2829088270664215,9.516941896882908
1128,52.98452528286725,0.28238534182310104,9.499332058772811
1129,53.01920299511403,0.2818703278899193,9.482007192210677
1130,53.05509079480544,0.2813524156808853,9.464584828786487
1131,53.0895192110911,0.28082839399576187,9.4469569449847
1132,53.12422173982486,0.2803030237555504,9.429283696319079
1133,53.1586252679117,0.279785118997097,9.411861583529497
1134,53.19330383092165,0.27926740050315857,9.394445736605084
1135,53.22795154713094,0.278753824532032,9.377169242522065
1136,53.262636630795896,0.2782309576869011,9.359580207084338
1137,53.29731862898916,0.2777124345302582,9.342137291622388
1138,53.33197983587161,0.2771940901875496,9.324700391391003
1139,53.36659513320774,0.2766769677400589,9.307304595235136
1140,53.40124324103817,0.2761472687125206,9.28948572786295
1141,53.436064248904586,0.2756170183420181,9.271648313529859
1142,53.47209323383868,0.2751086875796318,9.254548266210044
1143,53.50671612098813,0.2745952680706978,9.237277035453769
1144,53.541372661013156,0.2740737199783325,9.219732362341448
1145,53.57607501000166,0.2735585719347,9.202402984356391
1146,53.61070325691253,0.2730478420853615,9.185222232693178
1147,53.6453299918212,0.27253755927085876,9.168056519106377
1148,53.67989581497386,0.27202823013067245,9.15092288674925
1149,53.714600588195026,0.27150385826826096,9.13328322312094
1150,53.74961156304926,0.2709783613681793,9.115605713667005
1151,53.78417922882363,0.27046750485897064,9.098420701215478
1152,53.81891031190753,0.26994577795267105,9.080870012872595
1153,53.854644138831645,0.2694314271211624,9.063567452790465
1154,53.889002649113536,0.2689218372106552,9.046425048222098
1155,53.923722623847425,0.26841025799512863,9.029215724213708
1156,53.958329618908465,0.267907939851284,9.012317939021603
1157,53.992839477956295,0.2674082815647125,8.995509630384133
1158,54.02746229618788,0.26692648231983185,8.97930209289922
1159,54.062248362228274,0.26645825058221817,8.963550961033336
1160,54.09806241095066,0.2659914270043373,8.947847199108141
1161,54.132698730099946,0.26552439481019974,8.932136419413956
1162,54.16743702394888,0.2650604546070099,8.916529653081602
1163,54.20201758900657,0.26460055261850357,8.901058730706147
1164,54.237904739100486,0.26414521783590317,8.885741447344676
1165,54.27258211001754,0.2636840268969536,8.870227165182241
1166,54.30710274493322,0.2632374241948128,8.85520362557997
1167,54.341740446165204,0.2627905383706093,8.840170561862635
1168,54.376637478824705,0.2623465210199356,8.825233992468931
1169,54.411246347241104,0.2619047686457634,8.810373615995701
1170,54.4461753689684,0.26146673411130905,8.795638306191277
1171,54.48076411616057,0.26103174686431885,8.781005505941044
1172,54.51532024424523,0.26059601455926895,8.766347642230127
1173,54.55002140207216,0.2601665258407593,8.75189981031973
1174,54.58469226304442,0.25973299890756607,8.737316134452433
1175,54.620631501078606,0.25930219143629074,8.722823940216628
1176,54.655057973228395,0.258870504796505,8.708302171097218
1177,54.68971149902791,0.2584398314356804,8.693814488284337
1178,54.724527079146355,0.2580138370394707,8.67948420400454
1179,54.75917362421751,0.2575806900858879,8.664913310502191
1180,54.79415682796389,0.2571544572710991,8.650575005914977
1181,54.828796041198075,0.25673407316207886,8.636433449494119
1182,54.86342587089166,0.25631141662597656,8.62221544951818
1183,54.899371828883886,0.25590188056230545,8.608438817084858
1184,54.93416751921177,0.2554971054196358,8.594822340165297
1185,54.96880101412535,0.25509241223335266,8.581208620226413
1186,55.0034456262365,0.254687637090683,8.567592143306852
1187,55.038075636141,0.2542828917503357,8.553976668925719
1188,55.07270193006843,0.253876194357872,8.540295528277598
1189,55.107369357254356,0.253474198281765,8.526772538066384
1190,55.14227447286248,0.2530703470110893,8.51318713983807
1191,55.17700359225273,0.25266873091459274,8.499676931991804
1192,55.21194450184703,0.25227370113134384,8.48638828513797
1193,55.246661903802305,0.25187230110168457,8.472885345695301
1194,55.28126523317769,0.2514769956469536,8.459587425361013
1195,55.31582664884627,0.2510830760002136,8.446336123063597
1196,55.350429167971015,0.25069622695446014,8.433322673008057
1197,55.38524141302332,0.2503184601664543,8.420614746538234
1198,55.42003189586103,0.24994317442178726,8.407990281392486
1199,55.454793834127486,0.24956273287534714,8.395192377098814
1200,55.48942376486957,0.2491869404911995,8.382550868799802
1201,55.524180095177144,0.24881529062986374,8.370048713342182
1202,55.55875785602257,0.2484476938843727,8.357682903110677
1203,55.59347006119788,0.24807894974946976,8.345278495149719
1204,55.62982932385057,0.24770867824554443,8.332822707094364
1205,55.66440612310544,0.24734215438365936,8.320492988246238
1206,55.69884354202077,0.24697774648666382,8.308234449626454
1207,55.73383509879932,0.2466128021478653,8.295957865314978
1208,55.77005138620734,0.24624581634998322,8.283612607121231
1209,55.80477238306776,0.24588234722614288,8.271385648461905
1210,55.83946329494938,0.2455172836780548,8.25910505399672
1211,55.87421879498288,0.24515318125486374,8.246856791395814
1212,55.9089207528159,0.24479135125875473,8.23468497234999
1213,55.94374342402443,0.24442969262599945,8.222518917900123
1214,55.97853668080643,0.24407144635915756,8.210467654100182
1215,56.013400284107774,0.24371323734521866,8.198417643473274
1216,56.04836491914466,0.2433537021279335,8.186323019886352
1217,56.083280520979315,0.24299625307321548,8.174298573989342
1218,56.11795490793884,0.24263928085565567,8.162290168707166
1219,56.15262229414657,0.24228467047214508,8.150361214595355
1220,56.187455071136355,0.2419295608997345,8.138415467964887
1221,56.222198301926255,0.2415739968419075,8.126454432623403
1222,56.25698748184368,0.24122042953968048,8.114560567356547
1223,56.29183492111042,0.2408674657344818,8.102687003492843
1224,56.32698345417157,0.24051792174577713,8.090928480913673
1225,56.362000809051096,0.24016369879245758,8.079012559801416
1226,56.39712344389409,0.23981007933616638,8.067116940092314
1227,56.4320298708044,0.23946023732423782,8.05534839212887
1228,56.46695007989183,0.23910872638225555,8.043523702013498
1229,56.501916768960655,0.23876450955867767,8.031944383178208
1230,56.53788451990113,0.23841837793588638,8.020300651248963
1231,56.5727307270281,0.23807169497013092,8.008638372358813
1232,56.60768402507529,0.23772748559713364,7.997059304158129
1233,56.642478173132986,0.2373846247792244,7.985525600821279
1234,56.67865938693285,0.23704223334789276,7.9740076874646615
1235,56.713447586167604,0.2366984784603119,7.962443907974992
1236,56.7483359859325,0.23635725677013397,7.950965344251645
1237,56.78320121206343,0.23601780831813812,7.939546431564722
1238,56.81819326803088,0.23567795008420944,7.928113733974423
1239,56.853047587908804,0.2353406623005867,7.916767505323478
1240,56.88789243204519,0.235004261136055,7.905451102190747
1241,56.92288376810029,0.23466669768095016,7.894095600059351
1242,56.95910227810964,0.23433079570531845,7.882795989445275
1243,56.99402256682515,0.23399899899959564,7.87163447849956
1244,57.02896767295897,0.23366595059633255,7.8604308609399
1245,57.06370055815205,0.233334481716156,7.849280377916886
1246,57.098583470098674,0.23300409317016602,7.83816623691186
1247,57.13360115606338,0.2326769009232521,7.827159618153163
1248,57.16842568013817,0.23235410451889038,7.816300873812493
1249,57.20326830120757,0.23204125463962555,7.805776726671933
1250,57.2382082301192,0.2317265346646309,7.79518967024506
1251,57.27441224781796,0.23141343891620636,7.784657252162476
1252,57.30908593488857,0.23110225051641464,7.7741889965392375
1253,57.34387549525127,0.23079058527946472,7.763704700301162
1254,57.37856118986383,0.2304833084344864,7.753368027846507
1255,57.4134420491755,0.230174221098423,7.742970451182393
1256,57.44841853203252,0.22986546158790588,7.73258390244098
1257,57.48334890604019,0.22955653816461563,7.722191839738217
1258,57.51848276797682,0.2292477935552597,7.711805792266017
1259,57.55335984099656,0.22894102334976196,7.701486162964627
1260,57.58850791398436,0.2286330983042717,7.691127685299177
1261,57.62464172579348,0.22832614183425903,7.680801790132616
1262,57.65959385316819,0.22802035510540009,7.670515244599326
1263,57.69475218094885,0.22771403193473816,7.660210653374344
1264,57.72971025714651,0.2274106815457344,7.650006065357486
1265,57.76461695507169,0.22710759192705154,7.639810249551865
1266,57.79942000610754,0.22680377960205078,7.629590122189383
1267,57.834366645198315,0.2265005260705948,7.619388792422413
1268,57.86907454300672,0.22619811445474625,7.609215784366015
1269,57.90383699303493,0.2258957102894783,7.599043026944223
1270,57.93980354210362,0.2255951315164566,7.588931675001103
1271,57.974509216845036,0.22529908269643784,7.578972708898932
1272,58.00917202606797,0.22500084340572357,7.568940056222355
1273,58.04399626981467,0.22470234334468842,7.5588986313345385
1274,58.078713211230934,0.2244047299027443,7.548887031964934
1275,58.114600700791925,0.22410913556814194,7.538943354573781
1276,58.149111431092024,0.22381243109703064,7.52896233262621
1277,58.183823094237596,0.22351998090744019,7.519124423039135
1278,58.218676330987364,0.22322769463062286,7.509292027413411
1279,58.254625965841115,0.22294025123119354,7.499622544282122
1280,58.28910915320739,0.22265280783176422,7.489953061150834
1281,58.323937353212386,0.2223663032054901,7.480315157980005
1282,58.3587981518358,0.22207867354154587,7.470639408983547
1283,58.39343481184915,0.22179397195577621,7.461062159387569
1284,58.42829259624705,0.22150949388742447,7.451492428829797
1285,58.46429528109729,0.22122493386268616,7.44191994129135
1286,58.49899586709216,0.22094181925058365,7.432396076866627
1287,58.5337821431458,0.22065752744674683,7.422832612174024
1288,58.568995585199445,0.220376618206501,7.413382935592922
1289,58.60503343306482,0.22009750455617905,7.403993661952063
1290,58.639997236896306,0.21981768310070038,7.394580578023556
1291,58.674976964946836,0.21953851729631424,7.385189549940449
1292,58.709778785239905,0.2192608043551445,7.375847395605674
1293,58.74439704697579,0.2189835086464882,7.36651927680888
1294,58.779055560939014,0.21870478987693787,7.357143286802183
1295,58.81514771981165,0.21842627972364426,7.347774314564477
1296,58.84966905601323,0.2181507796049118,7.338506598707928
1297,58.88422178896144,0.21787384897470474,7.32919076100687
1298,58.91891935095191,0.21759704500436783,7.319879184094126
1299,58.9533913731575,0.2173241823911667,7.310700192888393
1300,58.988160052802414,0.21705078333616257,7.30150315599097
1301,59.02432353980839,0.2167748659849167,7.292221404596439
1302,59.05909149814397,0.21650073677301407,7.282999805507545
1303,59.09388728905469,0.21622885018587112,7.273853647435306
1304,59.12893196521327,0.21595615148544312,7.264680170190924
1305,59.16373032005504,0.21568595618009567,7.255590906174433
1306,59.19842981500551,0.21541786193847656,7.2465723211170685
1307,59.23451291117817,0.21515029668807983,7.237571531116788
1308,59.26915943622589,0.21488236635923386,7.228558460020773
1309,59.304027285892516,0.21461153030395508,7.219447641428096
1310,59.3387095942162,0.21434249728918076,7.210397476410272
1311,59.373405954800546,0.21407445520162582,7.201380645795154
1312,59.40950320195407,0.21380668133497238,7.192372838025881
1313,59.445456602144986,0.21353773027658463,7.183325429988731
1314,59.48015380417928,0.21326930820941925,7.174295817008666
1315,59.51487261801958,0.213003508746624,7.165354427410203
1316,59.549541966989636,0.21273862570524216,7.156443865868378
1317,59.58425723621622,0.21247323602437973,7.1475162611732905
1318,59.619096932932734,0.21220993995666504,7.13865908480272
1319,59.655029071029276,0.21194368600845337,7.129702406493241
1320,59.689700573217124,0.21167579293251038,7.12069058857026
1321,59.724389573093504,0.2114114835858345,7.111799325893162
1322,59.76044734986499,0.21114599704742432,7.102868462948185
1323,59.794913021847606,0.21088659018278122,7.0941421178423765
1324,59.829475860111415,0.2106267362833023,7.085400734660159
1325,59.86527701979503,0.21036942303180695,7.076744817878869
1326,59.899698834866285,0.21011094748973846,7.068049802098915
1327,59.934731313958764,0.20985374599695206,7.059397644836726
1328,59.96957643888891,0.2095993310213089,7.050839224917491
1329,60.00474002491683,0.2093425616621971,7.042201604462499
1330,60.04086307110265,0.2090846374630928,7.033525135643449
1331,60.075579713098705,0.20882859826087952,7.024912077379926
1332,60.110455754213035,0.20857413113117218,7.016351903018443
1333,60.14538903301582,0.20832210034132004,7.007873686173391
1334,60.18025403795764,0.20806872099637985,6.9993501044645035
1335,60.21533066313714,0.20781808346509933,6.990918756290928
1336,60.25163027597591,0.20756663382053375,6.98246008894521
1337,60.286645649001,0.20731480419635773,6.973988639234542
1338,60.32162663899362,0.20706429332494736,6.965561551849282
1339,60.35644199885428,0.20681460946798325,6.95716228490538
1340,60.39129573805258,0.20656295120716095,6.94869659979067
1341,60.42741600004956,0.20631222426891327,6.940262244001813
1342,60.462330298963934,0.20606283098459244,6.931872751807577
1343,60.498465474229306,0.20581477135419846,6.923528123207963
1344,60.533482829108834,0.2055661454796791,6.91516444637823
1345,60.56829797895625,0.20531847327947617,6.90683285077817
1346,60.603234001901,0.20507147163152695,6.8985238122927255
1347,60.639317438937724,0.20482274144887924,6.890156626578496
1348,60.67421869793907,0.20457851886749268,6.8819410748013965
1349,60.709021089132875,0.20433172583580017,6.873639054084943
1350,60.743947236798704,0.20408675074577332,6.865398188212554
1351,60.77868930622935,0.20384342223405838,6.857212712588273
1352,60.81357489200309,0.20360185205936432,6.849086386731204
1353,60.84988867724314,0.2033599689602852,6.840949534220647
1354,60.88472425704822,0.20311591029167175,6.832739496404897
1355,60.919681682251394,0.20287275314331055,6.824559785376573
1356,60.95459246588871,0.20263056457042694,6.816412656847137
1357,60.9895483488217,0.20239097625017166,6.808352999795482
1358,61.02455586986616,0.20214678347110748,6.80013845055681
1359,61.06090684002265,0.2019059807062149,6.792037940064242
1360,61.09571416908875,0.20166634768247604,6.783976779204946
1361,61.13066597515717,0.20142767578363419,6.775947950209932
1362,61.165448675863445,0.20118634402751923,6.76782964466028
1363,61.20171935623512,0.20094650983810425,6.7597617166666
1364,61.23666366096586,0.20070769637823105,6.751728125614055
1365,61.271605282090604,0.20047203451395035,6.743800553000197
1366,61.307620575185865,0.20023470371961594,6.73581683823441
1367,61.3422654280439,0.19999533891677856,6.727764700220959
1368,61.37708677724004,0.19975930452346802,6.7198245958767595
1369,61.41327610425651,0.19952407479286194,6.711911560070097
1370,61.44886849820614,0.19928783923387527,6.7039646885915145
1371,61.48378797620535,0.19905424863100052,6.696106792398353
1372,61.51886779582128,0.19881881773471832,6.688186989457306
1373,61.553694683127105,0.19858305901288986,6.680256158593559
1374,61.588591657113284,0.1983496993780136,6.6724060320732095
1375,61.623636012896895,0.1981164664030075,6.664560166341175
1376,61.658465093933046,0.1978825479745865,6.656691242225314
1377,61.69355160417035,0.19764944165945053,6.648849637281597
1378,61.728460494894534,0.19741986691951752,6.641126833141514
1379,61.764780919998884,0.19718855619430542,6.633345631138042
1380,61.79982323292643,0.19695740193128586,6.625569692461313
1381,61.834732375107706,0.1967267468571663,6.6178105463032395
1382,61.87105408217758,0.19649620354175568,6.61005515966427
1383,61.905620535835624,0.1962667927145958,6.602337869485537
1384,61.941640557255596,0.19603942334651947,6.594689253189075
1385,61.97636944614351,0.19581099599599838,6.587005046778444
1386,62.01122835185379,0.19558285921812057,6.5793306151174775
1387,62.046157924924046,0.1953551173210144,6.571669467090674
1388,62.08130469592288,0.19512814283370972,6.564034134428373
1389,62.11751992208883,0.1949017569422722,6.556418601900011
1390,62.15237195696682,0.19467393308877945,6.548754696892532
1391,62.18728211103007,0.1944490745663643,6.541190544458569
1392,62.22203602781519,0.19422319531440735,6.533592055083472
1393,62.25692533003166,0.1939959079027176,6.525946195767683
1394,62.29171781614423,0.1937716007232666,6.518400590294626
1395,62.32674034917727,0.19354582577943802,6.510805609804024
1396,62.3615393252112,0.19331970065832138,6.503198849486901
1397,62.39650348993018,0.1930960863828659,6.495676553032277
1398,62.432726147118956,0.1928728222846985,6.488166036404175
1399,62.46747541707009,0.19264715164899826,6.480574564798068
1400,62.502279120031744,0.19242238253355026,6.473013419979388
1401,62.538492642808706,0.19219782948493958,6.465459543564305
1402,62.57334520993754,0.19197560101747513,6.45798386514655
1403,62.60804182989523,0.1917531117796898,6.450499414517559
1404,62.64290873892605,0.19153235852718353,6.4430733617519556
1405,62.67778679402545,0.19130898267030716,6.435559085604751
1406,62.71266712201759,0.19108756631612778,6.428110726359142
1407,62.74879604810849,0.19086626917123795,6.420666377267241
1408,62.78365674614906,0.19064202904701233,6.413123027505645
1409,62.81864007981494,0.19042103737592697,6.405688954432623
1410,62.85357626294717,0.19020043313503265,6.398267914359157
1411,62.88878130214289,0.18998124450445175,6.390894494860988
1412,62.925056028179824,0.1897597461938858,6.383443378634703
1413,62.95988378720358,0.1895410269498825,6.376085749116764
1414,62.995888663921505,0.18932241201400757,6.368731628483319
1415,63.03064762894064,0.18910445272922516,6.361399563695276
1416,63.06536289816722,0.18888714164495468,6.354089304118027
1417,63.100333453156054,0.18866999447345734,6.346784558502128
1418,63.135214522946626,0.18845370411872864,6.3395086358660135
1419,63.17033712705597,0.1882346123456955,6.332138474617732
1420,63.20643294323236,0.18801655620336533,6.3248031515797996
1421,63.241138567216694,0.18779777735471725,6.317443516985007
1422,63.2758100097999,0.1875806674361229,6.31014002454214
1423,63.3105378979817,0.18736480921506882,6.302878638713222
1424,63.345380349084735,0.18714738637208939,6.2955646196168695
1425,63.38022200902924,0.1869301274418831,6.288256114481867
1426,63.41625154390931,0.1867132931947708,6.280961895519455
1427,63.45087778894231,0.18649685382843018,6.273680960191204
1428,63.48666746215895,0.18628284335136414,6.266481731744777
1429,63.52126416191459,0.18606813997030258,6.259259194279916
1430,63.555968184024096,0.18585394322872162,6.25205369996832
1431,63.59077321784571,0.18563997745513916,6.244855975329535
1432,63.62672579707578,0.18542660027742386,6.237678050824688
1433,63.66160397185013,0.18521125614643097,6.230433958783641
1434,63.69624463887885,0.18499702215194702,6.223227211299009
1435,63.731082662940025,0.18478339165449142,6.216040765217531
1436,63.765955361071974,0.1845705732703209,6.208881638308196
1437,63.80077796196565,0.1843569502234459,6.2016954428613245
1438,63.83561811922118,0.1841449961066246,6.194565389566383
1439,63.870414921082556,0.18393192440271378,6.1873977410804155
1440,63.905392496846616,0.18371934443712234,6.180246634478499
1441,63.94133350811899,0.18350933492183685,6.173181996815938
1442,63.97627107286826,0.18329563736915588,6.165993295022998
1443,64.01128406217322,0.18308476358652115,6.158899583746045
1444,64.04638942098245,0.18287301063537598,6.151776297585487
1445,64.08149102283642,0.18266081809997559,6.144638223983125
1446,64.11671519186348,0.18245001137256622,6.137546768417634
1447,64.15195988118649,0.1822395846247673,6.13046809521709
1448,64.18824252905324,0.1820293813943863,6.12339694105475
1449,64.22318618325517,0.18182019144296646,6.11635987319894
1450,64.25964844180271,0.18161091953516006,6.109320048362454
1451,64.29472336405888,0.1814023107290268,6.102302530005975
1452,64.32974345423281,0.181193508207798,6.095278495149719
1453,64.36498306598514,0.18098412454128265,6.088234910794131
1454,64.40082799224183,0.18077626824378967,6.081242706532941
1455,64.43723827181384,0.18056940287351608,6.07428383667446
1456,64.47217359393835,0.18035975098609924,6.067231229473026
1457,64.5086354832165,0.18015186488628387,6.06023802267341
1458,64.54360553715378,0.17994604259729385,6.053314241659883
1459,64.5785942892544,0.17973829060792923,6.046325546283189
1460,64.61385727580637,0.17953195422887802,6.039384471481792
1461,64.64925873186439,0.1793253943324089,6.0324358776421905
1462,64.68459682213143,0.1791190281510353,6.025493800302366
1463,64.7210515299812,0.17891373485326767,6.018587814345923
1464,64.75593050615862,0.1787087321281433,6.011691603139148
1465,64.79217759007588,0.17850308120250702,6.004773586721579
1466,64.82718090480193,0.17829840630292892,5.997888403437504
1467,64.86206864519045,0.17809469997882843,5.991035802652315
1468,64.89719867100939,0.177890095859766,5.984153000397005
1469,64.93226407887414,0.17768649011850357,5.977303783179009
1470,64.96733757900074,0.17748284712433815,5.9704533127879795
1471,65.00243944302201,0.17728037014603615,5.963642066712917
1472,65.03732632100582,0.17707905545830727,5.95686991963652
1473,65.07356046512723,0.17687712237238884,5.950076969887755
1474,65.1085878261365,0.17667383700609207,5.943238529957854
1475,65.1449845759198,0.17647165805101395,5.936437309267064
1476,65.17995107499883,0.1762695275247097,5.929637717701219
1477,65.2151330797933,0.17606773227453232,5.922849404692681
1478,65.25026830285788,0.17586660757660866,5.916083648798758
1479,65.2855266132392,0.17566658183932304,5.909354861509342
1480,65.32045921124518,0.17546392232179642,5.902537474886413
1481,65.35691104410216,0.17526337131857872,5.895791017857214
1482,65.3917866051197,0.17506110668182373,5.888986914868447
1483,65.42684247903526,0.17486175894737244,5.882280935328251
1484,65.46188907884061,0.1746612936258316,5.875537360597032
1485,65.49707338679582,0.17446217685937881,5.868839150729648
1486,65.53211631113663,0.17426077276468277,5.862063996037968
1487,65.56850253604352,0.1740618534386158,5.855372427987665
1488,65.60334636922926,0.17386238649487495,5.8486624382937595
1489,65.63971186196432,0.17366274446249008,5.841946558686594
1490,65.67453184025362,0.17346416413784027,5.835266394510902
1491,65.7094860598445,0.17326398193836212,5.828532343894741
1492,65.7443230128847,0.17306454107165337,5.82182323142196
1493,65.77952097123489,0.17286496609449387,5.8151096075262565
1494,65.81454547680914,0.1726672202348709,5.808457514426528
1495,65.85105914389715,0.17246968671679497,5.801812564413094
1496,65.88619873486459,0.1722722128033638,5.795169619476514
1497,65.9212974528782,0.17207389697432518,5.788498352829364
1498,65.95617099199444,0.17187708988785744,5.781877839690095
1499,65.99234983325005,0.1716786026954651,5.7752008084469875
1500,66.02714929915965,0.1714811883866787,5.768559868587262
1501,66.06191040808335,0.1712845079600811,5.7619436162363105
1502,66.09802379924804,0.17108817026019096,5.755338893077272
1503,66.13309508608654,0.17089126259088516,5.74871499637081
1504,66.1680646399036,0.17069369927048683,5.742069043818949
1505,66.2044529770501,0.17049623653292656,5.735426474834281
1506,66.23925670003518,0.17029951885342598,5.728808969310293
1507,66.27409118879586,0.1701023355126381,5.72217579912338
1508,66.31025025993586,0.16990682110190392,5.715598771088396
1509,66.34503413317725,0.1697102226316929,5.708985275718118
1510,66.37996503803879,0.16951347887516022,5.702366892973008
1511,66.41609723912552,0.16931883245706558,5.695819063869719
1512,66.45098407706246,0.1691231019794941,5.689234767431136
1513,66.48592133121565,0.16892696171998978,5.682636686089178
1514,66.520847058855,0.16873180121183395,5.676071563198017
1515,66.55725491605699,0.16853690519928932,5.669515337835399
1516,66.59205343108624,0.16834301501512527,5.662992948144702
1517,66.62685876619071,0.16814827546477318,5.6564419861088275
1518,66.66319250082597,0.16795562580227852,5.649961327080167
1519,66.69827905111015,0.16776103526353836,5.643415377736429
1520,66.73301037494093,0.16756704449653625,5.63688960447854
1521,66.76905898889527,0.16737261414527893,5.630349043778848
1522,66.80390728916973,0.1671789288520813,5.623833546539839
1523,66.83887378824875,0.16698387265205383,5.617271932533174
1524,66.87406316399574,0.1667906604707241,5.610772350591698
1525,66.91059239394963,0.16659697145223618,5.604256728035385
1526,66.94551810109988,0.16640323400497437,5.597739476354128
1527,66.98032319592312,0.16621007770299911,5.591241774172204
1528,67.01523543288931,0.16601835563778877,5.584792319152093
1529,67.05141830025241,0.1658264845609665,5.578337851439845
1530,67.08629650622606,0.16563405096530914,5.5718644608147825
1531,67.1213696161285,0.16544166579842567,5.565392699314665
1532,67.15739640686661,0.1652483008801937,5.558887979363749
1533,67.19236795324832,0.16505585238337517,5.552414087469472
1534,67.22742846421897,0.16486388817429543,5.5459564868246405
1535,67.26252893498167,0.16467266529798508,5.539523824323187
1536,67.29871179303154,0.16448037698864937,5.533055321072957
1537,67.33349023805931,0.16428811475634575,5.526587695043851
1538,67.36912878183648,0.1640959121286869,5.5201220740916
1539,67.40414055902511,0.16390500962734222,5.51370018887824
1540,67.44047159980983,0.16371454671025276,5.507293091106682
1541,67.47511735511944,0.16352515667676926,5.500922084718507
1542,67.51008178014308,0.16333366557955742,5.4944803993712075
1543,67.5450814589858,0.16314272955060005,5.488057386302117
1544,67.58135698596016,0.16295477375388145,5.481734627075756
1545,67.61624474590644,0.16276464238762856,5.475338682544202
1546,67.65127728506923,0.16257448121905327,5.46894173547422
1547,67.68788033723831,0.16238460689783096,5.462554437836602
1548,67.72275364492089,0.1621934473514557,5.4561239057293065
1549,67.75766040291637,0.16200419515371323,5.449757536081358
1550,67.79241799609736,0.161814134567976,5.4433639725785685
1551,67.82878083596006,0.16162554174661636,5.437019784093324
1552,67.86365638719872,0.16143611818552017,5.430647649849419
1553,67.89847984025255,0.16124775633215904,5.424311231036985
1554,67.93348682997748,0.161057498306036,5.417911025717116
1555,67.96963487379253,0.1608681008219719,5.411539768694333
1556,68.00429250579327,0.16067958623170853,5.405198211872461
1557,68.0391477169469,0.1604917049407959,5.398877958992168
1558,68.07410810608417,0.16030362993478775,5.392551189612098
1559,68.11045381892473,0.1601160392165184,5.386240711481471
1560,68.14518788689747,0.1599293239414692,5.379959682917146
1561,68.1801732648164,0.1597406454384327,5.373612612133924
1562,68.21510640298948,0.1595553755760193,5.367380206683322
1563,68.25142655801028,0.15936975181102753,5.361135896088897
1564,68.2862929450348,0.15918362140655518,5.354874542341208
1565,68.3212212570943,0.15899857878684998,5.348649781246116
1566,68.35621673893183,0.15881408751010895,5.3424435671119275
1567,68.39123433502391,0.15862898528575897,5.33621680093998
1568,68.42755820509046,0.1584438979625702,5.329990536037246
1569,68.46246907114983,0.15825852751731873,5.3237547470194535
1570,68.4976378348656,0.15807317197322845,5.317519459270874
1571,68.5326842139475,0.15788909792900085,5.311327280674668
1572,68.56928088702261,0.15770472586154938,5.30512507669419
1573,68.60448038810864,0.15752069652080536,5.298934401905625
1574,68.63948055822402,0.15733642876148224,5.2927357068096414
1575,68.67451597098261,0.15715235471725464,5.2865435282134365
1576,68.71071283891797,0.15696744620800018,5.280323278541267
1577,68.74576015025377,0.15678340196609497,5.274132102483488
1578,68.78075826587155,0.15660014748573303,5.267967493694034
1579,68.8170969588682,0.1564175933599472,5.26182644455762
1580,68.85232443222776,0.15623530745506287,5.255694418267052
1581,68.88843869511038,0.15605276823043823,5.249553870399852
1582,68.92326478194445,0.15586958825588226,5.243391767956465
1583,68.95821959292516,0.15568752586841583,5.237267260704103
1584,68.99332403112203,0.15550647675991058,5.231176839758268
1585,69.02984604006633,0.15532474219799042,5.225063360428605
1586,69.06495627621189,0.15514172613620758,5.2189067719465685
1587,69.09974968386814,0.15495973825454712,5.212784771040274
1588,69.13463178509846,0.15477584302425385,5.206598607674632
1589,69.17103948211297,0.15459422767162323,5.200489138498679
1590,69.20586180314422,0.15441177785396576,5.194351598246761
1591,69.24073993880302,0.15423117578029633,5.188276215377336
1592,69.27540797600523,0.15405084192752838,5.182209855353756
1593,69.31038665398955,0.15386967360973358,5.176115424254212
1594,69.34667081385851,0.15368777513504028,5.169996430963199
1595,69.38154915021732,0.15350794792175293,5.163947114092883
1596,69.41633776994422,0.15332762897014618,5.157881255338517
1597,69.45113303000107,0.1531483381986618,5.1518499841598935
1598,69.4874334349297,0.15296724438667297,5.1457580594064165
1599,69.52228238619864,0.15278668701648712,5.1396841803446325
1600,69.5571428751573,0.15260609984397888,5.133609298744421
1601,69.5919011188671,0.15242548286914825,5.127533414605781
1602,69.62800639914349,0.1522471159696579,5.121533222118404
1603,69.66395071614534,0.1520659625530243,5.115439292288074
1604,69.6989278709516,0.15188716351985931,5.1094245629935
1605,69.73369438713416,0.15170744061470032,5.10337875500768
1606,69.76837040716782,0.15152810513973236,5.097345980021414
1607,69.80468623479828,0.15134906768798828,5.091323230419422
1608,69.83938368782401,0.15116894245147705,5.0852638881648335
1609,69.8742088531144,0.15098907053470612,5.079213067486877
1610,69.90918897325173,0.15080980956554413,5.0731827988466796
1611,69.94527774816379,0.1506294459104538,5.067115436284673
1612,69.98117914889008,0.15045037865638733,5.0610916841442535
1613,70.01608900306746,0.15027131140232086,5.055067932003833
1614,70.05092499498278,0.15009437501430511,5.049115861360966
1615,70.08571581821889,0.14991526305675507,5.043090605412905
1616,70.1218417789787,0.14973746240139008,5.037109461155646
1617,70.15657220222056,0.14955970644950867,5.0311298207060275
1618,70.19240467902273,0.1493798792362213,5.025080503835712
1619,70.22714031906798,0.14920158684253693,5.019082817694402
1620,70.26493440102786,0.1490239053964615,5.013105683590853
1621,70.29995139595121,0.1488456428050995,5.007108999987969
1622,70.33500025980175,0.14866822957992554,5.001140888730265
1623,70.37003479199484,0.14849168062210083,4.995201851086952
1624,70.40523213008419,0.14831429719924927,4.989234742367675
1625,70.44183860719204,0.14813432097434998,4.983180412805223
1626,70.4770558141172,0.14795811474323273,4.977252904353824
1627,70.51211081724614,0.14778181910514832,4.971322388287143
1628,70.54732707422227,0.14760570228099823,4.965397887451026
1629,70.58365712314844,0.14742916822433472,4.9594593510769265
1630,70.61983272014186,0.14725205302238464,4.953501265203495
1631,70.65471979789436,0.14707569777965546,4.94756874405996
1632,70.68976594693959,0.1469000279903412,4.941659281300252
1633,70.72491937922314,0.14672590792179108,4.935801950538765
1634,70.7614555801265,0.14654970169067383,4.929874442087366
1635,70.79658767906949,0.14637437462806702,4.923976508519572
1636,70.83284761197865,0.14620088040828705,4.918140231065057
1637,70.86769632389769,0.1460248976945877,4.9122202416518626
1638,70.90420397091657,0.1458505392074585,4.906354890582956
1639,70.93917561788112,0.14567624032497406,4.9004915445909045
1640,70.97427888400853,0.1455020308494568,4.894631206214134
1641,71.01069457316771,0.14532628655433655,4.888719237108359
1642,71.04561166698113,0.1451525241136551,4.882873936807998
1643,71.08218241017312,0.14497923851013184,4.877044677122474
1644,71.11718939989805,0.14480680227279663,4.871243989782129
1645,71.15236805006862,0.1446334272623062,4.865411722481323
1646,71.18749206699431,0.1444593220949173,4.859554892989048
1647,71.22260070079938,0.1442836970090866,4.853646934036981
1648,71.25936928391457,0.14410921931266785,4.8477775728143655
1649,71.2955236369744,0.14393575489521027,4.841942297898279
1650,71.3303508060053,0.1437617838382721,4.836089979828927
1651,71.36533351009712,0.14358893036842346,4.830275256950599
1652,71.40182077605277,0.1434161365032196,4.824462539149126
1653,71.43690263992175,0.14324051141738892,4.818554580197059
1654,71.47194297099486,0.14306800067424774,4.812751386510645
1655,71.50852039409801,0.14289358258247375,4.806884030364884
1656,71.54345615720376,0.14272059500217438,4.801064796063633
1657,71.57988030882552,0.14254583418369293,4.795185910725959
1658,71.61503503192216,0.14237435162067413,4.789417304615286
1659,71.65003653382882,0.14220406115055084,4.7836888000417055
1660,71.68653206387535,0.14203251898288727,4.777918188854178
1661,71.72266140999272,0.14185978472232819,4.77210747612956
1662,71.75769218616188,0.14168857038021088,4.766347892864734
1663,71.79270235216245,0.14151759445667267,4.760596329907325
1664,71.82772304303944,0.1413463056087494,4.7548342402964305
1665,71.86271443916485,0.14117597043514252,4.749104231915209
1666,71.89931080117822,0.1410057544708252,4.7433782336876975
1667,71.93439596984535,0.14083530008792877,4.737644215152767
1668,71.97070053080097,0.14066489040851593,4.731911700425477
1669,72.00558001780882,0.14049410820007324,4.726166653967846
1670,72.04038310982287,0.1403222233057022,4.720384513588406
1671,72.07675111712888,0.14015163481235504,4.714645983630553
1672,72.11187618598342,0.1399827003479004,4.708963094555414
1673,72.14669765625149,0.13981303572654724,4.7032556432888075
1674,72.18183331983164,0.13964448869228363,4.697585787213224
1675,72.21825763210654,0.13947533071041107,4.691895379099881
1676,72.25473531521857,0.13930420577526093,4.686138803450336
1677,72.28972730319947,0.13913588225841522,4.680476466412958
1678,72.32467097789049,0.13896694034337997,4.674793326703212
1679,72.35980741400272,0.13879816979169846,4.669115951589425
1680,72.39623736403883,0.13863076269626617,4.663484442608685
1681,72.43233235925436,0.1384640485048294,4.65787624264638
1682,72.46726012881845,0.1382972076535225,4.65226378189576
1683,72.50327253900468,0.1381305307149887,4.64665683510649
1684,72.53831027587876,0.13796328753232956,4.641030840087101
1685,72.57463238295168,0.13779565691947937,4.635391812068156
1686,72.60954059381038,0.13762974739074707,4.629810680643389
1687,72.6446622479707,0.1374647319316864,4.62425962537144
1688,72.68105508200824,0.1372976005077362,4.618637389871154
1689,72.7160913972184,0.13713137060403824,4.613045481158292
1690,72.75266327196732,0.13696590065956116,4.607479137175328
1691,72.78776054922491,0.13680054247379303,4.601916552711465
1692,72.82288525719196,0.13663629442453384,4.59639131280402
1693,72.85782856121659,0.1364709734916687,4.590829981513191
1694,72.89300184324384,0.13630376011133194,4.5852049890322295
1695,72.92930441023782,0.13613775372505188,4.579620599357574
1696,72.96544337179512,0.13597144186496735,4.574025933664037
1697,73.00040392205119,0.13580665737390518,4.568482648064901
1698,73.0353917228058,0.13564293086528778,4.562974952579933
1699,73.0701783602126,0.13547918945550919,4.557466755825751
1700,73.10658933222294,0.13531475514173508,4.551935250053134
1701,73.14158973190933,0.1351507157087326,4.54641702791468
1702,73.17772847320884,0.13498607277870178,4.540878504373072
1703,73.21269341884181,0.13482273370027542,4.5353838418876595
1704,73.2501108921133,0.13466022908687592,4.529917250478211
1705,73.28656773408875,0.13449610024690628,4.524396020724474
1706,73.32159259123728,0.13433187454938889,4.5188715327208495
1707,73.35659009683877,0.13416816294193268,4.513364338505095
1708,73.39159093797207,0.1340039297938347,4.507839599866863
1709,73.42795023182407,0.13384055346250534,4.502343684208416
1710,73.46290679601952,0.13367795199155807,4.496873834549079
1711,73.49944752408192,0.13351453840732574,4.491376665717596
1712,73.53434925619513,0.13335031270980835,4.485852177713972
1713,73.5697850738652,0.13318635523319244,4.480336712556192
1714,73.6061234259978,0.1330243945121765,4.474888417473042
1715,73.64095611311495,0.13286098092794418,4.469391248641561
1716,73.67600489594042,0.13270039856433868,4.463989320960672
1717,73.71097730379552,0.13253752142190933,4.458510197820882
1718,73.74606344522908,0.13237623870372772,4.453084710486952
1719,73.78268778882921,0.1322152316570282,4.447668496633476
1720,73.81887335004285,0.1320527195930481,4.442201654589421
1721,73.85362779907882,0.13189197331666946,4.4367942129471825
1722,73.88980463705957,0.13172879070043564,4.431304813788513
1723,73.92585928086191,0.1315663978457451,4.4258419818981665
1724,73.96067814715207,0.13140463829040527,4.4204004539494
1725,73.99581031687558,0.1312429066747427,4.41495986588041
1726,74.03070963406935,0.13108220510184765,4.409553928045812
1727,74.06576309492812,0.1309223398566246,4.404176123945831
1728,74.10208090581,0.13076467905193567,4.398872476360144
1729,74.13814760791138,0.13060622196644545,4.393542042200853
1730,74.17295086989179,0.13044765498489141,4.3882079111811105
1731,74.20806211791933,0.13028820231556892,4.382843985972483
1732,74.24442201294005,0.13012916408479214,4.377494002313859
1733,74.28044328605756,0.12996993027627468,4.3721374394968056
1734,74.31543003581464,0.12980913743376732,4.3667284313882755
1735,74.35170058580115,0.12964803725481033,4.361309084602213
1736,74.38670544419438,0.12948832381516695,4.3559363871823455
1737,74.42309405189008,0.12932911980897188,4.3505808269037205
1738,74.4582147039473,0.1291687972843647,4.345187640104745
1739,74.49324021209031,0.12900950759649277,4.339829197528141
1740,74.52839729003608,0.1288505094125867,4.33448056103053
1741,74.56476271292195,0.1286911591887474,4.329120082047745
1742,74.60096099320799,0.12852981686592102,4.323692589636961
1743,74.63586616981775,0.12837255280464888,4.318402288344087
1744,74.67083585401997,0.12821684312075377,4.313164275696062
1745,74.70716432109475,0.1280607134103775,4.307912133522078
1746,74.74341739481315,0.1279031289741397,4.302611054941111
1747,74.77825180394575,0.12774630449712276,4.29733554109004
1748,74.81326849898323,0.12758865859359503,4.292032394773567
1749,74.84965856000781,0.12743202690035105,4.286763366092948
1750,74.88477196125314,0.12727262545377016,4.2814011639972405
1751,74.92001076089218,0.1271164370700717,4.276147048075727
1752,74.9550552079454,0.12696012761443853,4.270888859341854
1753,74.99135067593306,0.126801329664886,4.2655469586493
1754,75.02752844523638,0.12664557341486216,4.260307379534982
1755,75.06239788793027,0.12648802157491446,4.25500739748042
1756,75.09860956901684,0.12633225321769714,4.249767411084867
1757,75.1348744709976,0.126176699064672,4.244534630434259
1758,75.16985377902165,0.12602222664281726,4.23933823879563
1759,75.20494493702427,0.12586656026542187,4.234101682961258
1760,75.24126276792958,0.12571044079959393,4.228849885409858
1761,75.27750589605421,0.12555605731904507,4.223656485721848
1762,75.31251874612644,0.125401902012527,4.218470761718671
1763,75.34728997014463,0.12524668127298355,4.21324919696672
1764,75.38343881582841,0.12509093526750803,4.2080099624749865
1765,75.41989413509145,0.12493495643138885,4.202762895651791
1766,75.45470259524882,0.12477822415530682,4.197490483403979
1767,75.48995775124058,0.12462247349321842,4.192251092265616
1768,75.52634165203199,0.1244691270403564,4.187092577781944
1769,75.56267979415134,0.12431629654020071,4.181951419744793
1770,75.59747771825641,0.12416329281404614,4.176804434453035
1771,75.63239444186911,0.12400751747190952,4.171564213087538
1772,75.66872497322038,0.1238519037142396,4.1663294273600755
1773,75.70369299408048,0.12369743175804615,4.161133051386109
1774,75.73856687406078,0.12353863660246134,4.1557912446815335
1775,75.77357734879479,0.12338307267054915,4.1505581350730045
1776,75.80990292225033,0.12322719302028418,4.1453144048230115
1777,75.84625329216942,0.12307135760784149,4.140072162715997
1778,75.88121590623632,0.12291797902435064,4.134912567370582
1779,75.91751577984542,0.12276158388704062,4.12965149633873
1780,75.95237733982503,0.1226072832942009,4.124460884960721
1781,75.98885951004922,0.12245307397097349,4.119273343856645
1782,76.02372202184051,0.12229758920148015,4.114042897240814
1783,76.05988242616877,0.12214296357706189,4.108841351928081
1784,76.09605118213221,0.12198980152606964,4.103689040650928
1785,76.13086431985721,0.12183891842141747,4.098613392234137
1786,76.16667635692284,0.12168750399723649,4.093519870436946
1787,76.20300150895491,0.12153676245361567,4.088448984077685
1788,76.2392857898958,0.12138347327709198,4.083292396347552
1789,76.27420059079304,0.12123026698827744,4.0781385969274195
1790,76.31057710107416,0.12107869423925877,4.073039749144835
1791,76.34561499813572,0.120927345007658,4.0679484204004535
1792,76.3820606530644,0.12077434035018086,4.062801403779369
1793,76.41697732685134,0.12062303209677339,4.057711453525326
1794,76.45316480100155,0.12046917574480176,4.052535786235749
1795,76.48816962819546,0.12031614175066352,4.0473877827409
1796,76.52443780517206,0.12016186583787203,4.042198001590026
1797,76.56048018019646,0.12001059297472239,4.037109241850366
1798,76.59542777016759,0.11986045399680734,4.032058625564931
1799,76.63040760019794,0.11970874899998307,4.026955329018074
1800,76.66548800095916,0.11955829663202167,4.021894170414489
1801,76.70195150282234,0.11940773390233517,4.016829299285791
1802,76.73810899211094,0.11925645312294364,4.011740273246861
1803,76.77310289209709,0.1191040026023984,4.006611897574659
1804,76.80924103222787,0.11895011109299958,4.001435047603031
1805,76.84417415084317,0.11879570805467665,3.996240989999178
1806,76.88070618594065,0.11864311737008393,3.9911078992634352
1807,76.91702187387273,0.11849296954460442,3.9860569853494043
1808,76.95209886087105,0.11834089201875031,3.980941157072207
1809,76.98824004502967,0.11818949435837567,3.975848199202882
1810,77.02453580312431,0.11803816561587155,3.97075755970367
1811,77.05964032094926,0.11788414139300585,3.9655762453031076
1812,77.09450002899393,0.11773317563347518,3.9604978164086466
1813,77.13108644587919,0.11758477240800858,3.955505590154271
1814,77.1673141811043,0.11743643856607378,3.9505156979346707
1815,77.20252202497795,0.11728675314225256,3.945480339030926
1816,77.23765894211829,0.1171360001899302,3.940409068887423
1817,77.27395153511316,0.1169853184837848,3.9353401954373473
1818,77.31012487923726,0.11683749966323376,3.9303676283349445
1819,77.34507293999195,0.11668954323977232,3.9253904323246465
1820,77.3815779038705,0.11653958237729967,3.920345807772781
1821,77.41669456008822,0.1163879910018295,3.9152463334036782
1822,77.45170930307359,0.11623813211917877,3.9102051394129935
1823,77.48808851698413,0.1160869998857379,3.9051211104015366
1824,77.52436858089641,0.11593927047215402,3.900151550914415
1825,77.55950211314484,0.11579028656706214,3.89513979082537
1826,77.59580246824771,0.11564031662419438,3.8900948608125776
1827,77.63112143985927,0.11549144238233566,3.885086789751651
1828,77.66746996808797,0.11534512881189585,3.880164858672158
1829,77.70341640803963,0.11519716982729733,3.875187576506214
1830,77.73939617816359,0.11504829721525311,3.8701795602716076
1831,77.77426407905295,0.11489971750415862,3.8651813971099824
1832,77.81054082792252,0.1147528886795044,3.860242133080961
1833,77.84681415185332,0.11460525239817798,3.855275706526425
1834,77.8819560171105,0.1144589064642787,3.850352686752858
1835,77.91698817489669,0.11431320547126234,3.845451362537445
1836,77.95329232607037,0.11416756722610444,3.8405521491353607
1837,77.98960752319545,0.11401592020411044,3.835450802839038
1838,78.02466324809939,0.11387126054614782,3.8305845087260946
1839,78.06108725909144,0.11372656025923789,3.8257168478713104
1840,78.09696569712833,0.11357815889641643,3.8207246842755858
1841,78.13332795491442,0.11342924879863858,3.8157154070356145
1842,78.16937485709786,0.11328325537033379,3.810804245411883
1843,78.20416696323082,0.11313954700017348,3.805969952247215
1844,78.23910748306662,0.11299400439020246,3.8010739559752795
1845,78.27552732825279,0.11284675874048844,3.796120670114856
1846,78.31044691707939,0.1126979211694561,3.791113832646135
1847,78.34684290690348,0.11255435488419607,3.7862843191617426
1848,78.38333546184003,0.11240799078950658,3.7813606884663216
1849,78.41825521085411,0.11226120969513431,3.7764230300652497
1850,78.45437361113727,0.1121147311932873,3.7714955507579564
1851,78.49065016023815,0.11196798487799242,3.766559062311398
1852,78.52677001198754,0.11182207069941796,3.761650566617488
1853,78.5629018121399,0.11167911201482639,3.7568414925810902
1854,78.59806809388101,0.11153486632974818,3.751989124353488
1855,78.63306729216129,0.1113906338250672,3.747137199509275
1856,78.66958130011335,0.11124908869169303,3.742375676780992
1857,78.70444365218282,0.11110409534740029,3.7374981575908794
1858,78.74081261083484,0.11095771103282459,3.732573846706423
1859,78.7771775838919,0.1108102006255649,3.727611654506084
1860,78.81211382802576,0.11066663570818491,3.722782187036639
1861,78.84853006806225,0.11052513081813231,3.7180220180778982
1862,78.88487547123805,0.11038193831336685,3.7132050784226287
1863,78.92094452586025,0.11023869586642832,3.70838645873226
1864,78.95693634497002,0.11009749484946951,3.70363651194512
1865,78.99158486397937,0.10995526483748108,3.6988519501690784
1866,79.02759925602004,0.10981161677045748,3.694019685578259
1867,79.06261492008343,0.10967069998150691,3.689279300109753
1868,79.09839950595051,0.10952540527796373,3.684391643312743
1869,79.13443862600252,0.10937997815199196,3.6794995318772132
1870,79.17049270914868,0.10923592315521091,3.674653578329079
1871,79.20504701510072,0.10909298481419683,3.6698451886426433
1872,79.2409370909445,0.10895250551402569,3.6651195201249562
1873,79.27685997495428,0.10881160048302263,3.660379530189189
1874,79.31291532982141,0.10867161571513861,3.6556704975435306
1875,79.34898134088144,0.10853050055447966,3.6509234389286176
1876,79.38384723896161,0.10838867560960352,3.6461525034512388
1877,79.41977642290294,0.10824623529333621,3.6413608671218025
1878,79.45448660524562,0.10810467042028904,3.636598680358668
1879,79.49065245687962,0.10796329623553902,3.631842908275002
1880,79.52543107187375,0.10782328073401004,3.6271328417615907
1881,79.56147424923256,0.10768282029312104,3.622407807662752
1882,79.59749348880723,0.107541567645967,3.61765612405611
1883,79.63238290185109,0.1073986238334328,3.6128475503098847
1884,79.66838390380144,0.1072580860927701,3.6081199158770003
1885,79.70324373291805,0.10711313644424081,3.603243866595219
1886,79.73801354505122,0.10697142546996474,3.598476765044092
1887,79.7743444670923,0.10683086980134249,3.5937485275216847
1888,79.81061853189021,0.10669066733680665,3.589032171646108
1889,79.84652088582516,0.1065479104872793,3.584229887262048
1890,79.88130333693698,0.10640897369012237,3.579556107940305
1891,79.91749820206314,0.10626827436499298,3.5748230378693853
1892,79.95352504402399,0.10612685233354568,3.5700656562416033
1893,79.988429189194,0.10598879330791533,3.5654214048094777
1894,80.02481526415795,0.10584786953404546,3.5606807843710273
1895,80.0611859052442,0.10570717277005315,3.555947800455754
1896,80.09727558214217,0.10556913749314845,3.551304347921437
1897,80.13327494217083,0.1054272644687444,3.546531795067611
1898,80.16809295723215,0.1052869267296046,3.541810888607454
1899,80.2042767861858,0.1051478881854564,3.537133686556862
1900,80.23916260385886,0.10500944475643337,3.5324765039454897
1901,80.27514465805143,0.1048673156183213,3.527695335527054
1902,80.31139411590993,0.10472921188920736,3.5230495802872874
1903,80.34750688681379,0.10459102969616652,3.5184011855518174
1904,80.38362396601588,0.1044535874389112,3.5137776819657374
1905,80.41837674193084,0.10431288741528988,3.5090445883978236
1906,80.45444973418489,0.10417431592941284,3.5043830980041464
1907,80.4905135910958,0.10403749346733093,3.4997804440844216
1908,80.52651579584926,0.1038990318775177,3.4951226505511954
1909,80.56266731582582,0.10376150906085968,3.4904964369784297
1910,80.59843309316784,0.10362443327903748,3.4858852614820726
1911,80.63303757505491,0.10348902642726898,3.4813302281376446
1912,80.66899407096207,0.10335084050893784,3.476681708084871
1913,80.70368207897991,0.10321195423603058,3.472009628379056
1914,80.73952767718583,0.10307495854794979,3.4674011472047224
1915,80.77577661396936,0.10293501662090421,3.4626935557080527
1916,80.81203143112361,0.10279749985784292,3.4580675457759043
1917,80.84809344587848,0.10266226017847657,3.453518136045467
1918,80.88294006511569,0.10252657299861312,3.4489536725739574
1919,80.91889102198184,0.10238766251131892,3.44428077830567
1920,80.95487844385207,0.10225183749571443,3.439711678093934
1921,80.9906858438626,0.10211762553080916,3.435196840274575
1922,81.02680884115398,0.10198181867599487,3.4306283509846933
1923,81.06265743402764,0.10184574127197266,3.4260507605256505
1924,81.09739889297634,0.10171148180961609,3.4215343249106738
1925,81.1333918129094,0.101575568318367,3.4169622484129816
1926,81.16817019879818,0.10144145786762238,3.412450825490141
1927,81.20424925908446,0.10130586288869381,3.407889463621891
1928,81.24025880498812,0.10116983810439706,3.403313643269759
1929,81.27639635419473,0.10103721544146538,3.3988522689449683
1930,81.31272635422647,0.10090207122266293,3.394306070470431
1931,81.34874768787995,0.10076937079429626,3.389842080146932
1932,81.38367036124691,0.10063616558909416,3.3853611093288203
1933,81.41998553881422,0.10050129517912865,3.380824121676084
1934,81.45595939084888,0.1003685612231493,3.376359003496854
1935,81.49212504224852,0.10023505054414272,3.3718677566598623
1936,81.52696882607415,0.10010256618261337,3.3674110347399617
1937,81.56315348716453,0.09997007437050343,3.3629540621854535
1938,81.59913797397166,0.09983665123581886,3.3584657603050925
1939,81.6348537360318,0.09970376873388886,3.353995645098389
1940,81.67075199401006,0.09957056259736419,3.3495146429509512
1941,81.70670110825449,0.0994367809034884,3.3450142792801376
1942,81.74264444317669,0.09930528281256557,3.3405907351163147
1943,81.77841926412657,0.0991694163531065,3.336020240749578
1944,81.81326674390584,0.09903646819293499,3.331547916825402
1945,81.84929704107344,0.09890549862757325,3.3271421520540008
1946,81.88546353392303,0.09877521963790059,3.3227596179777197
1947,81.92173964297399,0.09864322282373905,3.3183192969599027
1948,81.9578010160476,0.09851323068141937,3.3139464123159845
1949,81.99401394883171,0.0983812939375639,3.3095081120396843
1950,82.0299102338031,0.0982475676573813,3.305009612463758
1951,82.06585636409,0.09811284393072128,3.3004775591798436
1952,82.10199783882126,0.0979815423488617,3.2960606255037757
1953,82.1380674149841,0.0978497788310051,3.2916281524820845
1954,82.17398315900937,0.09772053360939026,3.287280393957501
1955,82.20985561795533,0.09758860617876053,3.2828424069744595
1956,82.24461269099265,0.09745929390192032,3.2784923927384133
1957,82.28046976588666,0.09732932597398758,3.2741203226569677
1958,82.31635339185596,0.097199946641922,3.2697680527094604
1959,82.35222021210939,0.09707091003656387,3.2654273119538675
1960,82.38809454301372,0.0969429612159729,3.26112316385087
1961,82.42384446691722,0.09681447595357895,3.2568009700561826
1962,82.45955528086051,0.09668551944196224,3.252462923622612
1963,82.49429769208655,0.09655741229653358,3.2481534495342204
1964,82.53043584199622,0.09642798453569412,3.243799550461769
1965,82.56641859700903,0.09630035609006882,3.239506179646866
1966,82.60247092787176,0.09617190808057785,3.2351852390252116
1967,82.63840167410672,0.09604540467262268,3.230929714035939
1968,82.67429118882865,0.09591813012957573,3.2266482483648598
1969,82.7101978790015,0.09579163789749146,3.2223930993274976
1970,82.74509416194633,0.0956665426492691,3.2181849442789145
1971,82.78117774007842,0.09554089233279228,3.213958116952123
1972,82.81728888908401,0.09541501477360725,3.2097236452698232
1973,82.85326954117045,0.09528877213597298,3.205476892491789
1974,82.88925870601088,0.09516356512904167,3.2012649779241036
1975,82.92547792894766,0.09503734111785889,3.1970188517325866
1976,82.96134149422869,0.09491153806447983,3.1927868863963558
1977,82.99742905795574,0.09478488191962242,3.1885262233976426
1978,83.03346545388922,0.0946604534983635,3.184340500146371
1979,83.06966400519013,0.0945354551076889,3.1801356033476766
1980,83.10459706420079,0.09441021829843521,3.1759226862415635
1981,83.14097556797788,0.09428654611110687,3.171762402402884
1982,83.17687951400876,0.09416292607784271,3.1676038730064526
1983,83.21278587402776,0.09403900429606438,3.163435192908444
1984,83.24898805003613,0.09391545876860619,3.1592791698580807
1985,83.2850286429748,0.09379209950566292,3.155129412672888
1986,83.32085680495948,0.09366803988814354,3.1509560958346534
1987,83.35683350125328,0.09354402497410774,3.1467842828040595
1988,83.39266460714862,0.09342136234045029,3.142657959954605
1989,83.42866233503446,0.09329533949494362,3.1384186008974724
1990,83.46325417794287,0.09317264333367348,3.1342911501922863
1991,83.49924995284528,0.0930497758090496,3.1301579348911446
1992,83.53516079997644,0.09292804449796677,3.1260629413675427
1993,83.57116524782032,0.09280504286289215,3.1219252146434773
1994,83.60714089218527,0.09268076717853546,3.117744629401645
1995,83.64320761524141,0.09255868569016457,3.1136378560515223
1996,83.67894832417369,0.09243706241250038,3.1095464967297195
1997,83.71463845809922,0.09231337532401085,3.1053857116218264
1998,83.75064186379313,0.09219085052609444,3.101264025512598
1999,83.78649117797613,0.09206979349255562,3.0971917144209136
2000,83.8226792938076,0.09194895252585411,3.0931266717328274
2001,83.85879040323198,0.09182804077863693,3.0890592480159764
2002,83.89484140090644,0.09170733019709587,3.08499859143351
2003,83.93084948509932,0.09158657118678093,3.0809363057260986
2004,83.96685507381335,0.09146637469530106,3.0768929429315026
2005,84.0030280072242,0.09134402871131897,3.072777272052838
2006,84.03906384203583,0.09122397750616074,3.068738796633075
2007,84.07509881723672,0.09110343083739281,3.064683654011958
2008,84.11089581111446,0.09098225086927414,3.0606072074492614
2009,84.14670506492257,0.0908619575202465,3.056560586404777
2010,84.18254928011447,0.09074222296476364,3.052532762955804
2011,84.21863006381318,0.09062297642230988,3.048521356073578
2012,84.25332564394921,0.09050377458333969,3.044511452998994
2013,84.28948670905083,0.09038520976901054,3.040522979183292
2014,84.32544732093811,0.0902651734650135,3.036485005032743
2015,84.36181621998549,0.09014691412448883,3.0325068072359214
2016,84.39785126410425,0.09002957120537758,3.028559437495739
2017,84.43358986079693,0.08991121500730515,3.024577981449029
2018,84.46936903893948,0.0897931270301342,3.0206055482481644
2019,84.50538304122165,0.08967577293515205,3.0166578025560717
2020,84.54138859082013,0.08955838531255722,3.012708929008249
2021,84.57764438912272,0.08944062888622284,3.008747649047388
2022,84.61366749508306,0.08932401239871979,3.0048247161813713
2023,84.64952221699059,0.08920702710747719,3.000889376902317
2024,84.68543486623093,0.08908943459391594,2.996933610902806
2025,84.7213503899984,0.08897246792912483,2.9929988982102684
2026,84.75617912085727,0.08885470777750015,2.989037492932104
2027,84.79215246299282,0.08873824030160904,2.9851195727582236
2028,84.8281659251079,0.08862116187810898,2.981181100546584
2029,84.86425740411505,0.08850502222776413,2.977274208295404
2030,84.90027579292655,0.08838898688554764,2.9733708249287196
2031,84.9362919088453,0.08827304467558861,2.96947057449462
2032,84.97250000480562,0.08815734833478928,2.9655785950025466
2033,85.00856715813279,0.08804106712341309,2.9616669406938367
2034,85.04456390393898,0.08792417123913765,2.9577346090300645
2035,85.08154664002359,0.08780771866440773,2.9538171901253976
2036,85.11746747186407,0.08769260346889496,2.949944760132656
2037,85.15349284186959,0.08757786825299263,2.9460851125048624
2038,85.18954898789525,0.08746267110109329,2.942209925531446
2039,85.22554750693962,0.08734636940062046,2.9382975819775674
2040,85.26154351281002,0.08723071217536926,2.9344069183171793
2041,85.29746212204918,0.08711618185043335,2.9305541631410734
2042,85.33330863108858,0.0870023388415575,2.926724529007447
2043,85.3691389458254,0.08688869886100292,2.9229017246668563
2044,85.40511907823384,0.08677522651851177,2.9190845596049195
2045,85.44104160182178,0.08666164427995682,2.915263697682532
2046,85.47707323124632,0.08654858730733395,2.911460505499926
2047,85.51338537409902,0.0864352323114872,2.9076472879330466
2048,85.54983401391655,0.08632217533886433,2.90384409575044
2049,85.58660043310374,0.08620983548462391,2.9000650271487407
2050,85.62346597202122,0.0860966332256794,2.896256947591301
2051,85.6600188491866,0.08598320744931698,2.892441348995657
2052,85.69664142187685,0.08587047830224037,2.888649184735751
2053,85.73316008690745,0.08575780503451824,2.8848589002353964
2054,85.76969400513917,0.0856449045240879,2.881060971379533
2055,85.80656229890883,0.08553346246480942,2.8773121042479555
2056,85.84320337884128,0.08542163856327534,2.873550392092779
2057,85.88019142393023,0.08530995063483715,2.8697932540191764
2058,85.91686727711931,0.08519804291427135,2.866028722224673
2059,85.95368315093219,0.0850865039974451,2.862276596843207
2060,85.9906284911558,0.08497513085603714,2.858530048081743
2061,86.02742200205103,0.0848645493388176,2.8548101292472543
2062,86.06426200317219,0.08475237339735031,2.8510365746069044
2063,86.10112634021789,0.08464151062071323,2.847307194316008
2064,86.13796720188111,0.08453086018562317,2.843584957111406
2065,86.17459126701578,0.08442066051065922,2.8398778833005167
2066,86.21134332520887,0.0843104887753725,2.836171749369403
2067,86.24821804882959,0.08420078083872795,2.8324812174425644
2068,86.28527205297723,0.08409099653363228,2.828788116511006
2069,86.32203018013388,0.08398142084479332,2.8251020333484385
2070,86.35886138817295,0.0838725920766592,2.821441076305205
2071,86.39547808095813,0.0837626252323389,2.817741834825779
2072,86.4322477048263,0.0836539026349783,2.8140844493256925
2073,86.46912644524127,0.08354492858052254,2.810418604907626
2074,86.50580225791782,0.08343607001006603,2.8067566453259656
2075,86.54269344592467,0.08332759700715542,2.8031076560852077
2076,86.5797338699922,0.08321915566921234,2.7994597320415293
2077,86.61658550798893,0.08311141096055508,2.7958352423335886
2078,86.65334979398176,0.08300302177667618,2.792189072732158
2079,86.69025014620274,0.082895178347826,2.788561262115677
2080,86.72710639098659,0.08278754353523254,2.784940469268187
2081,86.76403991412371,0.08268074691295624,2.781347872813965
2082,86.80096504325047,0.08257338218390942,2.7777361654709725
2083,86.83791701309383,0.08246631361544132,2.7741344208536014
2084,86.87465307721868,0.08235916867852211,2.7705301072315103
2085,86.91144829010591,0.08225240185856819,2.7669385133157154
2086,86.9487051712349,0.08214597031474113,2.7633581979572277
2087,86.98586937179789,0.08203957416117191,2.7597790731131226
2088,87.02302500000224,0.08193354122340679,2.7562121667060997
2089,87.0602099718526,0.0818286333233118,2.752683106124708
2090,87.09753068909049,0.08172260038554668,2.749116199717685
2091,87.13488015020266,0.08161730132997036,2.745573980819435
2092,87.1719702091068,0.08151219971477985,2.742038403738265
2093,87.20904492493719,0.0814063511788845,2.7384777005377616
2094,87.24602216295898,0.08130077458918095,2.734926145500407
2095,87.28302720282227,0.0811957623809576,2.7313935760345194
2096,87.32003393583,0.08109067194163799,2.72785837490526
2097,87.357227682136,0.08098607510328293,2.724339778318703
2098,87.39421852119267,0.08088242262601852,2.720852949668561
2099,87.43124986020848,0.08077812567353249,2.7173444411249283
2100,87.46932763187215,0.08067469298839569,2.7138650061956873
2101,87.50611598510295,0.08057020977139473,2.7103502317868844
2102,87.54309691907838,0.08046676032245159,2.7068702329297785
2103,87.580060205888,0.08036316372454166,2.703385284039187
2104,87.61689287610352,0.08026069775223732,2.699938368950182
2105,87.65406867396086,0.0801568254828453,2.6964441465791382
2106,87.69097378384322,0.08005335554480553,2.6929634584768634
2107,87.72804153896868,0.07994948141276836,2.6894691734471685
2108,87.76498308312148,0.07984738796949387,2.686034790088504
2109,87.80183092597872,0.07974470034241676,2.6825804186199456
2110,87.83893541619182,0.0796426273882389,2.67914672450645
2111,87.87627291912213,0.07954054325819016,2.675712654441045
2112,87.91320806415752,0.07943930104374886,2.6723069060862104
2113,87.95041463896632,0.0793379656970501,2.6688980247987906
2114,87.98746531782672,0.0792364664375782,2.6654836295500206
2115,88.02588211093098,0.07913484051823616,2.6620649735129347
2116,88.06280179321766,0.0790337510406971,2.6586643631675404
2117,88.09982476010919,0.0789331067353487,2.6552787282399035
2118,88.13675982505083,0.07883279956877232,2.6519044345282254
2119,88.17512815492228,0.07873236574232578,2.6485258800282314
2120,88.21226006792858,0.07863246463239193,2.6451652459026254
2121,88.24981730198488,0.07853252440690994,2.641803295945334
2122,88.28726575290784,0.07843311876058578,2.6384593290210816
2123,88.32409250410274,0.07833273895084858,2.6350825916219867
2124,88.36115202587098,0.07823298126459122,2.6317267822125623
2125,88.3982046181336,0.07813313603401184,2.6283680278465074
2126,88.4352677972056,0.07803370617330074,2.625023246359783
2127,88.47245365008712,0.07793432101607323,2.6216799686806995
2128,88.51086577679962,0.07783590629696846,2.618369336159155
2129,88.54776613879949,0.077737957239151,2.6150743683005366
2130,88.58468302618712,0.07763948477804661,2.6117617933607895
2131,88.62170265894383,0.07754173502326012,2.608473529977904
2132,88.65880228206515,0.07744361273944378,2.6051727348646776
2133,88.69617379596457,0.07734701037406921,2.6019230692112427
2134,88.7332934900187,0.07725231349468231,2.5987375033585036
2135,88.7705219280906,0.07715772092342377,2.5955554463902604
2136,88.80748587613925,0.077063649892807,2.5923909338444946
2137,88.84468388790265,0.07696934044361115,2.58921840099131
2138,88.88292118022218,0.07687513530254364,2.5860493770226216
2139,88.92019577790052,0.07678139209747314,2.5828958923995557
2140,88.95706757716835,0.07668782770633698,2.5797484230070538
2141,88.99410025915131,0.07659393548965454,2.5765899256918514
2142,89.03126598196104,0.07650093734264374,2.573461504529469
2143,89.06842014798895,0.0764080137014389,2.5703355897131535
2144,89.1055807331577,0.07631565630435944,2.5672287231269575
2145,89.14295108616352,0.07622355222702026,2.564130378117393
2146,89.18023898405954,0.07613156735897064,2.5610360432615384
2147,89.21850902587175,0.07603926956653595,2.557931181752197
2148,89.25566692696884,0.07594729959964752,2.554837348165555
2149,89.2927398509346,0.07585588097572327,2.5517620615398187
2150,89.3295126799494,0.07576410472393036,2.548674744452955
2151,89.3668105727993,0.07567386329174042,2.5456390580950967
2152,89.40382135193795,0.07558329403400421,2.5425923438145386
2153,89.44092130614445,0.07549291849136353,2.5395521460337576
2154,89.47900982387364,0.07540290057659149,2.5365239787141043
2155,89.51573585299775,0.0753118097782135,2.5334597200110682
2156,89.55250137113035,0.07522200047969818,2.5304385704604058
2157,89.58959971182048,0.07513269782066345,2.5274344640630075
2158,89.62641130108386,0.07504293322563171,2.524414818319986
2159,89.66342213889584,0.07495343685150146,2.521404195422811
2160,89.70058039110154,0.07486473023891449,2.5184201397939585
2161,89.73891343921423,0.07477699220180511,2.515468666663993
2162,89.7759124902077,0.074689581990242,2.512528221456728
2163,89.81296196812764,0.07460208237171173,2.509584768634182
2164,89.85010019922629,0.07451441884040833,2.506635801850285
2165,89.8870271621272,0.07442730665206909,2.503705382027293
2166,89.92408822616562,0.07434014976024628,2.5007734583966603
2167,89.96113381814212,0.07425326108932495,2.4978505576118732
2168,89.99827421316877,0.07416658103466034,2.4949346745960774
2169,90.03512213611975,0.07407964766025543,2.4920102700036493
2170,90.07219795323908,0.07399328052997589,2.48910491364134
2171,90.10917776497081,0.07390737533569336,2.4862150966246537
2172,90.1462232270278,0.07382173836231232,2.483334302453813
2173,90.18322124704719,0.07373593747615814,2.4804479943216227
2174,90.22020048787817,0.07365067303180695,2.477579731881123
2175,90.2585445321165,0.07356540858745575,2.474711469440624
2176,90.2952945982106,0.07348054647445679,2.4718567412688928
2177,90.33232808113098,0.07339593768119812,2.469010534673794
2178,90.3694406338036,0.07331244647502899,2.4662019232697188
2179,90.40620319824666,0.07322908937931061,2.4633978232885667
2180,90.44314132723957,0.07314561307430267,2.460589713153705
2181,90.48028049012646,0.07306258380413055,2.4577966410952534
2182,90.51741036912426,0.0729794055223465,2.454998556344665
2183,90.55448409402743,0.07289724051952362,2.452234557900604
2184,90.59143840707839,0.07281443476676941,2.449449004880357
2185,90.62833684682846,0.07273156940937042,2.446661446783255
2186,90.66525660920888,0.07265011966228485,2.44392150926145
2187,90.70365221006796,0.0725681334733963,2.4411635260479536
2188,90.74053438520059,0.07248599827289581,2.4384005301423204
2189,90.77742012497038,0.07240408658981323,2.435645053274892
2190,90.81453758617863,0.07232381403446198,2.432944716020965
2191,90.85166890686378,0.07224276661872864,2.4302183127679284
2192,90.88972897082567,0.07216237485408783,2.4275139653602924
2193,90.92641863506287,0.07208263874053955,2.4248316737980566
2194,90.963259938173,0.07200248539447784,2.4221353466978393
2195,91.00023420201614,0.07192263007164001,2.419449044981894
2196,91.03715596720576,0.07184313237667084,2.416774773727077
2197,91.07404581317678,0.07176467776298523,2.414135591317215
2198,91.11081062024459,0.07168635725975037,2.411500920330276
2199,91.14737904118374,0.07160815596580505,2.4088702594970464
2200,91.18438385101035,0.07152943313121796,2.406222054241339
2201,91.22249115724117,0.07144968211650848,2.40353926140989
2202,91.25959286419675,0.07137084007263184,2.400887046000473
2203,91.29784072190523,0.07129184901714325,2.3982298178989203
2204,91.33434015884995,0.07121364772319794,2.3955991570656905
2205,91.37099733296782,0.07113493978977203,2.3929514530791964
2206,91.40782795008272,0.07105834782123566,2.390374929321041
2207,91.44457853585482,0.0709821879863739,2.3878129423700813
2208,91.48129761498421,0.07090559601783752,2.3852364186119255
2209,91.51824628002942,0.07082954049110413,2.3826779405454612
2210,91.55510507989675,0.07075409591197968,2.3801400145167566
2211,91.5916553628631,0.07067912817001343,2.3776181291028884
2212,91.62825285689905,0.07060395181179047,2.3750892259200294
2213,91.666187513154,0.07052962481975555,2.3725888950823486
2214,91.7028559949249,0.07045535743236542,2.370090569321522
2215,91.73949326016009,0.07038159668445587,2.36760928671396
2216,91.77630653092638,0.07030744850635529,2.3651149711068427
2217,91.81327230203897,0.07023455202579498,2.362662762113672
2218,91.851511888206,0.07016114890575409,2.360193509967237
2219,91.88809435022995,0.07008817791938782,2.357738794627998
2220,91.92483249679208,0.07001535594463348,2.3552890919808953
2221,91.96157321799546,0.0699426531791687,2.352843399487502
2222,91.99825090402737,0.0698707103729248,2.3504232717240052
2223,92.03537937114015,0.06979943811893463,2.348025701075122
2224,92.07205596519634,0.0697280615568161,2.345624621541744
2225,92.1089388509281,0.06965634226799011,2.3432120128164513
2226,92.14587448723614,0.06958551704883575,2.3408294802439777
2227,92.18292846111581,0.0695142149925232,2.338430907056668
2228,92.21992314700037,0.06944262981414795,2.3360228097542977
2229,92.25654797302559,0.06937114894390106,2.333618221336424
2230,92.29327925899997,0.06930090487003326,2.3312552382632825
2231,92.33029618812725,0.06923188269138336,2.3289333592656605
2232,92.36840092018247,0.0691620409488678,2.326583910461288
2233,92.40520954411477,0.06909313797950745,2.3242660416173755
2234,92.44180442392826,0.06902457773685455,2.321959701965376
2235,92.48008245881647,0.06895773112773895,2.319711008272947
2236,92.51677246298641,0.06889109313488007,2.317469332349509
2237,92.55375494016334,0.06882442533969879,2.3152266538876436
2238,92.59060850087553,0.068759024143219,2.3130265833089383
2239,92.62773107923567,0.06869456171989441,2.310858092690693
2240,92.66454674396664,0.06862954795360565,2.3086710551115424
2241,92.70133155118674,0.06856469810009003,2.3064895314937424
2242,92.73822925006971,0.06850111484527588,2.3043506157591023
2243,92.77534009004012,0.06843802332878113,2.3022282419085123
2244,92.81200699880719,0.06837518513202667,2.3001143896345546
2245,92.84885109588504,0.06831325590610504,2.2980311147826296
2246,92.88566474802792,0.06825102865695953,2.2959378145464315
2247,92.92290215007961,0.06818944215774536,2.2938660688864205
2248,92.95999448280782,0.06812822818756104,2.2918068549567505
2249,92.99710057582706,0.06806723773479462,2.2897551600652855
2250,93.03389048110694,0.06800661981105804,2.2877159969041614
2251,93.07102080108598,0.06794591248035431,2.285673826127755
2252,93.10787099786103,0.06788651645183563,2.2836757670421504
2253,93.14460565987974,0.0678270012140274,2.281673697802837
2254,93.18170862924308,0.06776729226112366,2.2796651120637454
2255,93.2184649631381,0.06770853698253632,2.2776886075543277
2256,93.25544212199748,0.06764890253543854,2.2756825281613042
2257,93.29363390617073,0.06759020686149597,2.2737080287287412
2258,93.33024102495983,0.06753058731555939,2.2717024506049315
2259,93.36686110403389,0.06747181713581085,2.2697254448263005
2260,93.40376356896013,0.06741167604923248,2.2677023222800132
2261,93.44071024190634,0.06734946370124817,2.265609523313029
2262,93.4778443868272,0.06728170812129974,2.2633302521985668
2263,93.51490687392652,0.06721262633800507,2.2610063681240904
2264,93.55197123484686,0.0671464055776596,2.258778727738634
2265,93.59030291019008,0.06707850098609924,2.2564944439320356
2266,93.62683188123628,0.06700846552848816,2.254138478627886
2267,93.6633537421003,0.06694119423627853,2.2518754987628675
2268,93.70020290696993,0.06687607616186142,2.2496849522992215
2269,93.7369040180929,0.06680765375494957,2.247383249387449
2270,93.77383978385478,0.06673909723758698,2.245077035052754
2271,93.81086121918634,0.0666686799377203,2.242708224725004
2272,93.8474670369178,0.06660605035722256,2.2406013902200375
2273,93.88414346100762,0.06654061749577522,2.2384002544442527
2274,93.92099469900131,0.06647585146129131,2.236221550465779
2275,93.95766940107569,0.06641347892582417,2.2341233628547483
2276,93.99426506320015,0.06635251082479954,2.2320724198671034
2277,94.0315402019769,0.06628774665296078,2.2298937785472814
2278,94.0683921710588,0.06622245348989964,2.227697342170375
2279,94.10524785611778,0.06615649536252022,2.22547853665481
2280,94.14231665292755,0.06608767434954643,2.223163424791572
2281,94.1793826748617,0.06602353602647781,2.2210058367787235
2282,94.21601468184963,0.06595682725310326,2.218761779826521
2283,94.25251960707828,0.06589177809655666,2.216573551732988
2284,94.29012078884989,0.0658277552574873,2.2144198485565454
2285,94.32691537123173,0.06576461717486382,2.2122959082396627
2286,94.36363599309698,0.06569999270141125,2.2101219663187193
2287,94.40051059611142,0.06563517637550831,2.2079415705566494
2288,94.43730832310393,0.06557047367095947,2.205764996972334
2289,94.4742077239789,0.06550857424736023,2.203682724658836
2290,94.51126727694646,0.06544828414916992,2.2016545894204125
2291,94.54969797190279,0.06538696587085724,2.199591866606247
2292,94.58642516285181,0.06532639265060425,2.197554207252764
2293,94.62304276786745,0.06526648998260498,2.1955391050138955
2294,94.65980158606544,0.06520794332027435,2.193569618273468
2295,94.69672051724046,0.06514756381511688,2.1915384754197627
2296,94.73323923302814,0.06508876383304596,2.1895604671027042
2297,94.77019498916343,0.06502708792686462,2.1874857138274106
2298,94.80722889304161,0.06496565043926239,2.1854189808595366
2299,94.84406978497282,0.06490229070186615,2.183287584163101
2300,94.88097077887505,0.06484130024909973,2.1812358892716355
2301,94.91792636504397,0.06477588415145874,2.179035317423717
2302,94.95482589583844,0.06471307575702667,2.176922467688186
2303,94.99140020506456,0.06465087831020355,2.1748301699904156
2304,95.02837036317214,0.06458881497383118,2.1727423837155677
2305,95.06517524085939,0.06452968716621399,2.170753347475809
2306,95.10340930894017,0.06447000801563263,2.1687457642751444
2307,95.14027436915785,0.06441104412078857,2.166762241996736
2308,95.17694146884605,0.06435374915599823,2.1648348618702555
2309,95.21373634180054,0.0642935186624527,2.1628087317086866
2310,95.25061228685081,0.0642327219247818,2.1607635533169987
2311,95.28759531490505,0.06417295336723328,2.158752962501053
2312,95.32446575211361,0.06411527097225189,2.156812549375018
2313,95.36132035497576,0.06405702233314514,2.154853088018864
2314,95.39795220224187,0.06399625539779663,2.1528089121656033
2315,95.43498971220106,0.06393751502037048,2.1508329089253992
2316,95.47173398779705,0.06387775018811226,2.1488224434267567
2317,95.50851287692785,0.063820855692029,2.146908534910393
2318,95.54531895695254,0.06376522593200207,2.145037171618538
2319,95.5822655200027,0.06371163576841354,2.1432344195503013
2320,95.61916231689975,0.06365842930972576,2.141444575164316
2321,95.65604296885431,0.06360577512532473,2.1396733090685616
2322,95.6929336572066,0.06355365924537182,2.1379201513231503
2323,95.72968599619344,0.06349967792630196,2.136104240938055
2324,95.76636736793444,0.06344696786254644,2.134331095082749
2325,95.80334976501763,0.0633940240368247,2.132550085566655
2326,95.84034927701578,0.06334056053310633,2.1307515942867337
2327,95.87710933713242,0.06328780110925436,2.1289767879771584
2328,95.91376815503463,0.06323501374572515,2.1272010417878064
2329,95.95211349101737,0.06318154744803905,2.1254024565199083
2330,95.98864122992381,0.06312854215502739,2.123619379268307
2331,96.02517786296085,0.06307435594499111,2.1217965764315245
2332,96.06174465082586,0.06302203144878149,2.1200364009171224
2333,96.09841941203922,0.06296906154602766,2.1182545141799034
2334,96.1350864120759,0.06291419547051191,2.116408840935248
2335,96.17197942407802,0.06286121439188719,2.114626578246119
2336,96.20879903389141,0.06280979886651039,2.1128969801537494
2337,96.24534315802157,0.0627568420022726,2.111115532027093
2338,96.2820997829549,0.06270299199968576,2.109304039076943
2339,96.31871308200061,0.06265123654156923,2.1075630057806367
2340,96.35533419298008,0.06259902846068144,2.105806746431966
2341,96.3922612159513,0.06254622060805559,2.1040303109974454
2342,96.42893280182034,0.06249377317726612,2.1022660000120306
2343,96.46568194590509,0.062439316883683205,2.1004341116707503
2344,96.50280558690429,0.062386905774474144,2.0986710225290435
2345,96.54077188996598,0.062334553338587284,2.0969099071348656
2346,96.57755407411605,0.06227980833500624,2.095068306702571
2347,96.61434041382745,0.06222722679376602,2.093299484294233
2348,96.65134290186688,0.062173289246857166,2.091485046387453
2349,96.68978846911341,0.062119586393237114,2.089678503470788
2350,96.72619648789987,0.062069518491625786,2.087994238912928
2351,96.76287402305752,0.062017204239964485,2.0862344080211095
2352,96.79965123999864,0.06196503061801195,2.084479307857495
2353,96.83632914721966,0.06191341392695904,2.082742942630741
2354,96.87341658212245,0.06186101771891117,2.080980354758248
2355,96.91028411500156,0.06180854048579931,2.0792150412344053
2356,96.9471362340264,0.061754670925438404,2.077402890368413
2357,96.98371363896877,0.061703866347670555,2.0756938443138027
2358,97.0222350009717,0.06165092997252941,2.0739130854323147
2359,97.0592330112122,0.06159949768334627,2.0721829234120794
2360,97.09647793415934,0.06154853291809559,2.0704684887134226
2361,97.13338009919971,0.061498722061514854,2.068792871049497
2362,97.1704490869306,0.06144584622234106,2.0670141485741897
2363,97.20775778591633,0.06139456760138273,2.0652891558927204
2364,97.24468142399564,0.06134563544765115,2.0636430974477378
2365,97.28172002499923,0.06129428604617715,2.061915723737503
2366,97.31880350410938,0.061243753880262375,2.060215841510705
2367,97.35683272313327,0.061194495763629675,2.058558817801674
2368,97.39372165780514,0.061143305618315935,2.05683680140616
2369,97.43066732911393,0.061092342250049114,2.055122413701492
2370,97.46786088496447,0.06104120472446084,2.0534021674128895
2371,97.50493083382025,0.060991904232650995,2.051743718219532
2372,97.54199694702402,0.0609423560090363,2.0500769354254973
2373,97.58057467499748,0.06089102616533637,2.048350219631106
2374,97.6179525591433,0.060839139856398106,2.046604784564517
2375,97.65485476423055,0.06078723259270191,2.044858644588097
2376,97.6918576611206,0.060737661086022854,2.043191078560916
2377,97.73031487688422,0.06068606302142143,2.041455339920679
2378,97.76737918704748,0.06063667731359601,2.039794024094006
2379,97.80450681317598,0.06058612698689103,2.0380935309453534
2380,97.84144157823175,0.060533554293215275,2.0363250061656113
2381,97.87865821784362,0.060481611639261246,2.0345776756748086
2382,97.91601693304256,0.06043100543320179,2.0328753027666053
2383,97.9534578830935,0.06038075406104326,2.0311848663315515
2384,97.99052450619638,0.060329567175358534,2.0294629595886784
2385,98.02746882522479,0.06027823919430375,2.027736306452939
2386,98.06432902719826,0.060228101909160614,2.0260497078603024
2387,98.1013317941688,0.060179488733410835,2.0244143797094245
2388,98.13844051212072,0.060129763558506966,2.0227416443434776
2389,98.17540891701356,0.060081507079303265,2.0211183153244017
2390,98.21224370086566,0.06003249250352383,2.019469484234081
2391,98.24938109191135,0.0599831254221499,2.0178087949939245
2392,98.28613007487729,0.059933692682534456,2.016145897036296
2393,98.3228770061396,0.059884760063141584,2.01449982292665
2394,98.35996608389542,0.059834462124854326,2.012807820025304
2395,98.39675204409286,0.05978579819202423,2.011170784426167
2396,98.43349152291194,0.05973552167415619,2.0094795020993153
2397,98.4701997358352,0.05968545190989971,2.007795174882803
2398,98.50721049495041,0.05963461147621274,2.0060849226491477
2399,98.54432530188933,0.05958536406978965,2.0044282592273635
2400,98.58160840300843,0.059534966479986906,2.0027329040881514
2401,98.62074840022251,0.05948524968698621,2.001060450686137
2402,98.65830468386412,0.05943650333210826,1.9994206424416623
2403,98.69547845004126,0.05938686244189739,1.9977507423797054
2404,98.73222508979961,0.05933699803426862,1.9960733232795438
2405,98.77085921214893,0.059286550153046846,1.9943762763567352
2406,98.80778261879459,0.0592381339520216,1.9927475743582752
2407,98.84514463879168,0.059187919832766056,1.9910583910962558
2408,98.88268765294924,0.05913919396698475,1.9894192720969495
2409,98.91955523611978,0.059091283939778805,1.9878075975870904
2410,98.95646687597036,0.05904347775503993,1.9861994162970642
2411,98.99380760407075,0.05899359518662095,1.9845213862750484
2412,99.0307137761265,0.05894274264574051,1.9828107267601567
2413,99.06776753021404,0.058892007917165756,1.9811040304049854
2414,99.10497971391305,0.0588406422175467,1.9793761084315484
2415,99.14220308512449,0.05879142275080085,1.9777203848895402
2416,99.17954024719074,0.05873898509889841,1.9759564028620467
2417,99.21673950180411,0.058690068777650595,1.9743108770156035
2418,99.25424691196531,0.05864416901022196,1.9727668268555982
2419,99.29134624497965,0.058594523929059505,1.971096785811675
2420,99.32849792810157,0.058544113766402006,1.9694010077265636
2421,99.36538514122367,0.05849540140479803,1.9677623430024822
2422,99.40241802390665,0.0584475751966238,1.9661534881319502
2423,99.43946684990078,0.05839994177222252,1.9645511184318696
2424,99.47656295914203,0.05835255980491638,1.9629572076497692
2425,99.51377870794386,0.05830645561218262,1.9614062807027395
2426,99.55103734182194,0.05825798772275448,1.9597758399266942
2427,99.58849002979696,0.058211494237184525,1.958211817321458
2428,99.6267972481437,0.05816594883799553,1.9566796879699397
2429,99.66378495190293,0.05812135525047779,1.9551795771894438
2430,99.70104493899271,0.058075761422514915,1.953645818712981
2431,99.73931793589145,0.058030594140291214,1.9521264090677597
2432,99.77610973408446,0.05798169784247875,1.9504815568018221
2433,99.81341192405671,0.05793438106775284,1.9488898390725318
2434,99.85048497794196,0.05788978934288025,1.9473897909506872
2435,99.88784896116704,0.05784537456929684,1.9458956954007547
2436,99.926401339937,0.05779888294637203,1.94433173545417
2437,99.96348681300879,0.05775403790175915,1.9428231657556934
2438,100.00062734819949,0.057709794491529465,1.9413348348017179
2439,100.03813905501738,0.05766509659588337,1.9398312151367263
2440,100.07514763111249,0.05761942267417908,1.9382947623382405
2441,100.11212233500555,0.05757274106144905,1.9367244112091817
2442,100.1496306671761,0.057528287172317505,1.9352289998275634
2443,100.18670604424551,0.05748450756072998,1.9337562708778628
2444,100.2240245891735,0.05744032561779022,1.9322700076593935
2445,100.26135760499164,0.05739511549472809,1.9307491568651827
2446,100.29890493489802,0.05735217034816742,1.9293044989914465
2447,100.33768238406628,0.05730824172496796,1.9278267573496093
2448,100.37445677723736,0.05726498365402222,1.9263715728223865
2449,100.41272131120786,0.05722050368785858,1.9248752842196442
2450,100.4502592869103,0.0571758896112442,1.9233744841939793
2451,100.48736331798136,0.05713185667991638,1.9218932336676466
2452,100.52464311290532,0.057087063789367676,1.9203864184114177
2453,100.56337102781981,0.05704277753829956,1.9188966463084531
2454,100.60077856713906,0.056999921798706055,1.9174549960499987
2455,100.63799419580027,0.056957393884658813,1.9160243737142444
2456,100.67527259001508,0.05691412091255188,1.9145686879178079
2457,100.71273042494431,0.05687004327774048,1.9130859335838344
2458,100.75005685118958,0.05682647228240967,1.9116202224031247
2459,100.78710022009909,0.05678156018257141,1.9101093969931866
2460,100.8241713210009,0.056738391518592834,1.9086572200812457
2461,100.86118269106373,0.05669521540403366,1.9072047925346978
2462,100.89812334487215,0.05665406584739685,1.9058205376012063
2463,100.93526577297598,0.056611329317092896,1.9043828974964612
2464,100.97222233098,0.05656978487968445,1.9029853589288077
2465,101.00946755521,0.056531667709350586,1.9017031122802939
2466,101.04676085198298,0.056493788957595825,1.9004288859391978
2467,101.08356345584616,0.05645592510700226,1.8991551608673158
2468,101.12063091201708,0.05641701817512512,1.8978463469504787
2469,101.15938002802432,0.0563790500164032,1.896569112994101
2470,101.19655359396711,0.056340545415878296,1.8952738333460322
2471,101.2346358532086,0.056302353739738464,1.8939890803514499
2472,101.2715951250866,0.056264668703079224,1.8927213705101316
2473,101.30828751297668,0.05622716248035431,1.8914596758993774
2474,101.345222548116,0.05618976056575775,1.8902014901731183
2475,101.38227182580158,0.05615198612213135,1.8889307727165183
2476,101.41918461723253,0.05611436069011688,1.8876650679520546
2477,101.45623194193467,0.05607593059539795,1.886372294650054
2478,101.49467119993642,0.05603840947151184,1.8851100987700857
2479,101.53142470121384,0.05600087344646454,1.8838474016209041
2480,101.56816776609048,0.05596347153186798,1.8825892158946453
2481,101.60521617205814,0.05592714250087738,1.881367121551769
2482,101.64188339281827,0.055890604853630066,1.8801380094399018
2483,101.67894164519385,0.05585329234600067,1.878882831328925
2484,101.71592718595639,0.055816859006881714,1.877657228101553
2485,101.75385831715539,0.055780068039894104,1.876419594413054
2486,101.79080848395824,0.055743470788002014,1.8751884772243321
2487,101.82900548679754,0.05570654571056366,1.87394633211291
2488,101.86597782792524,0.055670320987701416,1.8727277466545293
2489,101.9028887161985,0.055634334683418274,1.871517181503567
2490,101.93996960204095,0.0555976927280426,1.8702845605072045
2491,101.97717019915581,0.05556158721446991,1.8690699852025328
2492,102.0142242028378,0.055525436997413635,1.8678539060902204
2493,102.051100009121,0.05548939108848572,1.8666413358624037
2494,102.08806055225432,0.0554535835981369,1.8654367859420051
2495,102.12494537094608,0.05541789531707764,1.864236246175316
2496,102.16308057121933,0.05538201332092285,1.8630291899088491
2497,102.1998780281283,0.055345937609672546,1.861815617142605
2498,102.23673366289586,0.05531056225299835,1.8606256040294022
2499,102.27342976722866,0.055274590849876404,1.8594155401476538
2500,102.30998044181615,0.05523845553398132,1.858199962304555
2501,102.34688951820135,0.055202633142471313,1.8569949111149429
2502,102.3839545599185,0.055167123675346375,1.8558003865788177
2503,102.42210426088423,0.05513136088848114,1.85459734046606
2504,102.45877590682358,0.0550956130027771,1.8533947956225163
2505,102.49571930523962,0.05505950748920441,1.8521802203178446
2506,102.53247810387984,0.055023372173309326,1.8509646424747461
2507,102.57066204724833,0.05498845875263214,1.8497901687071665
2508,102.60734503110871,0.054953157901763916,1.8486026619400322
2509,102.644097359851,0.05491803586483002,1.8474211704034615
2510,102.68111609201878,0.054883331060409546,1.8462537144048732
2511,102.7179045160301,0.05484806001186371,1.845067210176166
2512,102.75470882281661,0.05481317639350891,1.8438937389470138
2513,102.79184741480276,0.05477739870548248,1.8426901915650427
2514,102.82890315307304,0.054741859436035156,1.84149466449049
2515,102.86578778224066,0.05470693111419678,1.8403196894536968
2516,102.90400384319946,0.05467119812965393,1.8391176458793665
2517,102.94096634024754,0.05463641881942749,1.83794768353471
2518,102.97888595284894,0.05460205674171448,1.8367917567280352
2519,103.01571840187535,0.05456811189651489,1.835649865459343
2520,103.05257031181827,0.05453403294086456,1.8345034627677277
2521,103.08954976405948,0.05449983477592468,1.8333530499224033
2522,103.12642593123019,0.054465681314468384,1.83220414088472
2523,103.16453436017036,0.05443169176578522,1.831060745808387
2524,103.20135711506009,0.054398104548454285,1.829930885000822
2525,103.23826957587153,0.05436335504055023,1.8287619251945928
2526,103.2749147741124,0.05432899296283722,1.8276059983879183
2527,103.31203853385523,0.05429522693157196,1.8264701223497894
2528,103.35002232389525,0.05426152050495148,1.8253362513885159
2529,103.38687152881175,0.0542273074388504,1.8241853372739776
2530,103.42635935219005,0.054193899035453796,1.8230614916969767
2531,103.46322831790894,0.05415982007980347,1.8219150890053615
2532,103.49992074584588,0.054126039147377014,1.8207787116980192
2533,103.53697570320219,0.05409201979637146,1.819634314083259
2534,103.57354745920748,0.05405811965465546,1.8184939266222073
2535,103.61028506606817,0.05402460694313049,1.8173665721607108
2536,103.64754688506946,0.05399145185947418,1.816251248160342
2537,103.68457715399563,0.05395813286304474,1.8151304101986228
2538,103.72150625986978,0.053925007581710815,1.8140160887366814
2539,103.75813281908631,0.05389191210269928,1.812902769813167
2540,103.79501309199259,0.05385895073413849,1.8117939623125756
2541,103.83312171092257,0.053825825452804565,1.8106796408506338
2542,103.86957413796335,0.053792282938957214,1.8095512838507102
2543,103.90621159318835,0.05375874042510986,1.808422926850786
2544,103.94310083892196,0.053725406527519226,1.8073015876198535
2545,103.97998489718884,0.053692251443862915,1.8061862636194845
2546,104.01809923397377,0.05365897715091705,1.8050669294654063
2547,104.05490529397503,0.053625017404556274,1.8039245369275005
2548,104.09190914407372,0.05359181761741638,1.8028077091194905
2549,104.12895790114999,0.05355940759181976,1.8017174485798042
2550,104.1672953851521,0.05352675914764404,1.800619167732699
2551,104.20434463303536,0.053494468331336975,1.799532917346722
2552,104.24119471013546,0.05346198379993439,1.798440150460967
2553,104.27828525006771,0.0534294992685318,1.7973473835752123
2554,104.31532123824582,0.053396910429000854,1.7962511078049623
2555,104.3522050161846,0.053364649415016174,1.7951658599574123
2556,104.3890511970967,0.05333195626735687,1.7940660753026663
2557,104.4261176912114,0.05329941213130951,1.792971303340057
2558,104.46312196087092,0.05326712131500244,1.7918850529540797
2559,104.4998920368962,0.05323454737663269,1.7907892784530433
2560,104.53817453794181,0.05320252478122711,1.7897120509129116
2561,104.57494639698416,0.05317036807537079,1.788630311949857
2562,104.61152073694393,0.053138017654418945,1.787542056487025
2563,104.64859667606652,0.0531056672334671,1.786453801024193
2564,104.68535243021324,0.05307382345199585,1.7853825887146255
2565,104.72221189085394,0.05304199457168579,1.7843118776742712
2566,104.76030761003494,0.053010061383247375,1.7832376577494216
2567,104.79703121585771,0.052978336811065674,1.782170455593563
2568,104.83390711201355,0.052946001291275024,1.7810827013999446
2569,104.87065936112776,0.05291421711444855,1.7800134941672314
2570,104.90757921291515,0.05288243293762207,1.7789442869345182
2571,104.94443650124595,0.05285045504570007,1.7778685632020275
2572,104.98147849785164,0.0528184175491333,1.7767908343926824
2573,105.01979691302404,0.05278623104095459,1.7757080928912004
2574,105.05656294291839,0.05275464057922363,1.7746454021582647
2575,105.09345596516505,0.05272269248962402,1.7735706809642013
2576,105.13050319999456,0.05269084870815277,1.7724994686546334
2577,105.16804441111162,0.052658677101135254,1.7714172284223655
2578,105.20503437891603,0.05262687802314758,1.7703475199204386
2579,105.24231299385428,0.05259546637535095,1.7692908444180664
2580,105.27952581923455,0.05256392061710358,1.7682296574927716
2581,105.3177448338829,0.0525326132774353,1.767176490874895
2582,105.35504554212093,0.05249996483325958,1.7660782100277903
2583,105.39209127379581,0.05246807634830475,1.7650054939105815
2584,105.4290164951235,0.052436426281929016,1.7639407981007913
2585,105.46735433023423,0.052405163645744324,1.7628891352905556
2586,105.50434642191976,0.052373647689819336,1.7618289509036882
2587,105.54133460717276,0.05234234035015106,1.7607757842858118
2588,105.57844377588481,0.0523114949464798,1.7597381570135584
2589,105.61542434990406,0.05228038132190704,1.7586915068954594
2590,105.65262264292687,0.05224938690662384,1.7576488669310695
2591,105.6897487170063,0.05221852660179138,1.7566107383896024
2592,105.72690833220258,0.052187591791152954,1.7555701035020674
2593,105.76543225813657,0.0521567165851593,1.7545314736913866
2594,105.80263185314834,0.052125632762908936,1.753485826111715
2595,105.83951282687485,0.052094876766204834,1.7524512064547433
2596,105.87633252795786,0.052064165472984314,1.7514180906054129
2597,105.91327586583793,0.05203351378440857,1.750386979832937
2598,105.95037823403254,0.05200257897377014,1.7493463449454016
2599,105.98881025100127,0.05197201669216156,1.7483182417882075
2600,106.02560213021934,0.051941365003585815,1.7472871310157316
2601,106.06265760818496,0.05191086232662201,1.7462610329353923
2602,106.09964779624715,0.051880255341529846,1.7452314259705572
2603,106.13673579320312,0.05184963345527649,1.7442013177365088
2604,106.17528299521655,0.05181911587715149,1.743174718386956
2605,106.21242460189387,0.05178855359554291,1.742146615229762
2606,106.24944368517026,0.05175817012786865,1.7411245273031315
2607,106.28660195786506,0.0517275333404541,1.7400939177998693
2608,106.3240407248959,0.051697179675102234,1.7390728324116662
2609,106.36113353818655,0.05166688561439514,1.7380537521003179
2610,106.39965578215197,0.051636502146720886,1.7370316641736878
2611,106.43644064012915,0.05160608887672424,1.7360085737086302
2612,106.47338440921158,0.051576167345047,1.735002025127623
2613,106.51166301500052,0.05154605209827423,1.7339889600468388
2614,106.54890803899616,0.05151587724685669,1.7329738898891993
2615,106.5876069101505,0.05148586630821228,1.7319643336929105
2616,106.62491180421785,0.0514557808637619,1.7309522711505532
2617,106.66218366893008,0.051425665616989136,1.7299392060697687
2618,106.69938845187426,0.05139563977718353,1.728929148604266
2619,106.73666927916929,0.051365628838539124,1.727919592407977
2620,106.77424946986139,0.051335811614990234,1.7269165527114654
2621,106.81175549793988,0.051306113600730896,1.725917523168663
2622,106.85039422800764,0.05127623677253723,1.724912478395297
2623,106.8876895881258,0.051246583461761475,1.7239149526601354
2624,106.92494337493554,0.05121701955795288,1.7229204345402558
2625,106.96218173811212,0.05118720233440399,1.7219173948437443
2626,106.99936486920342,0.051157400012016296,1.7209148564164465
2627,107.036851326935,0.05112782120704651,1.7199198370273532
2628,107.07542969612405,0.051098331809043884,1.7189278252535418
2629,107.11259242519736,0.05106879770755768,1.7179343096720898
2630,107.14982705423608,0.05103893578052521,1.716929766167937
2631,107.18732856493443,0.0510096400976181,1.7159442708939032
2632,107.22454833099619,0.05097988247871399,1.7149432362742463
2633,107.26191983604804,0.05095037817955017,1.7139507232312212
2634,107.29913418414071,0.05092090368270874,1.7129592127266238
2635,107.33783567789942,0.05089132487773895,1.7119641933375305
2636,107.37526438990608,0.050861552357673645,1.71096265744866
2637,107.41261014621705,0.050832003355026245,1.709968640597994
2638,107.4510501450859,0.05080224573612213,1.7089676059783372
2639,107.48819808196276,0.05077257752418518,1.707969578973962
2640,107.5252964538522,0.05074271559715271,1.7069650354698096
2641,107.5626569930464,0.05071328580379486,1.7059750287728528
2642,107.60134411696345,0.05068376660346985,1.7049820144606143
2643,107.63864286104217,0.050654321908950806,1.7039915064944438
2644,107.67587282182649,0.050624698400497437,1.70299498329771
2645,107.71338516985998,0.05059535801410675,1.702007984216035
2646,107.75076988479123,0.05056612193584442,1.7010244940188557
2647,107.78836204390973,0.050537124276161194,1.7000490241290949
2648,107.82597724720836,0.05050784349441528,1.6990640301242748
2649,107.86505875596777,0.05047886073589325,1.6980890615037274
2650,107.90264212107286,0.05044965445995331,1.6971065738449753
2651,107.9401426310651,0.05042062699794769,1.6961301014167873
2652,107.97755581885576,0.05039180815219879,1.6951606467575902
2653,108.01506677502766,0.05036282539367676,1.6941856781370428
2654,108.05257230205461,0.050333842635154724,1.6932107095164957
2655,108.09002845501527,0.050304919481277466,1.6922377459728033
2656,108.12749035703018,0.050275832414627075,1.6912592684677603
2657,108.16658130008727,0.05024753510951996,1.6903073582310408
2658,108.20407254621387,0.05021873116493225,1.6893384048410576
2659,108.2411698368378,0.05019038915634155,1.6883849907966972
2660,108.27869135793298,0.05016203224658966,1.6874310754831232
2661,108.31602204218507,0.05013374984264374,1.6864796665156174
2662,108.35377006605268,0.0501052588224411,1.6855212397791208
2663,108.39132423698902,0.050076767802238464,1.684562813042624
2664,108.42872810084373,0.05004853010177612,1.6836129078827593
2665,108.46739435289055,0.05002035200595856,1.682665007799749
2666,108.50574364606291,0.04999217391014099,1.681717107716739
2667,108.54328831192106,0.04996396601200104,1.6807682050953014
2668,108.58065455919132,0.04993598163127899,1.6798268215120686
2669,108.61844207299873,0.04990804195404053,1.678886941736477
2670,108.65574406320229,0.04988004267215729,1.6779450568840302
2671,108.69324147794396,0.0498521625995636,1.677007182185293
2672,108.73086636606604,0.04982423782348633,1.676067803678915
2673,108.76844795793295,0.04979625344276428,1.6751264200956824
2674,108.8072250969708,0.049768418073654175,1.674190049204586
2675,108.84474866185337,0.049740418791770935,1.6732481643521395
2676,108.88211703114212,0.049712568521499634,1.6723112921918297
2677,108.91937764920294,0.04968464374542236,1.6713719136854515
2678,108.95674437610433,0.04965677857398987,1.670434540255928
2679,108.99442787189037,0.0496290922164917,1.6695031820569681
2680,109.03177397884429,0.04960145056247711,1.6685733276656494
2681,109.06898531224579,0.049573928117752075,1.66764748342804
2682,109.10654453095049,0.0495462566614151,1.6667166264982936
2683,109.1439525410533,0.049518585205078125,1.6657857695685476
2684,109.18275082204491,0.04949101805686951,1.664858421523297
2685,109.22015393525362,0.049463361501693726,1.6639280658627644
2686,109.25772185716778,0.04943598806858063,1.6630072343172912
2687,109.29615233186632,0.04940870404243469,1.6620894103871002
2688,109.33352005109191,0.04938100278377533,1.6611575509189267
2689,109.37092611892149,0.0493537038564682,1.6602392257195218
2690,109.40841001318768,0.049326375126838684,1.6593198979816899
2691,109.44567568879575,0.04929898679256439,1.658398565167003
2692,109.48305242182687,0.049271732568740845,1.657481743775239
2693,109.52034764084965,0.04924468696117401,1.6565719401524661
2694,109.56021702103317,0.04921744763851166,1.6556556200299155
2695,109.59738142322749,0.049190372228622437,1.6547448138687155
2696,109.63486006017774,0.04916331171989441,1.653834508976729
2697,109.6720143770799,0.049136191606521606,1.652922199007888
2698,109.70920863514766,0.049109235405921936,1.652015403000397
2699,109.74652706924826,0.04908224940299988,1.6511076044544788
2700,109.78376141795889,0.049055248498916626,1.6501993046393468
2701,109.8220488158986,0.049028217792510986,1.6492900022857877
2702,109.85925101488829,0.04900138080120087,1.6483872164320057
2703,109.89629525505006,0.048974454402923584,1.647481422962942
2704,109.93473783880472,0.048947498202323914,1.646574626955451
2705,109.97156900819391,0.04892084002494812,1.6456778563322332
2706,110.00854508485645,0.04889404773712158,1.6447765742860925
2707,110.04701149417087,0.04886728525161743,1.6438762947783787
2708,110.0839181272313,0.04884070158004761,1.642982030501229
2709,110.12112872907892,0.048813968896865845,1.642082753531943
2710,110.15844291821122,0.048787280917167664,1.6411849803702976
2711,110.19564406620339,0.048760756850242615,1.6402927211700022
2712,110.23284531291574,0.0487341582775116,1.6393979556236389
2713,110.27021756023169,0.04870736598968506,1.6384966735774984
2714,110.30762708187103,0.04868079721927643,1.6376029105695622
2715,110.34622846590355,0.04865419864654541,1.6367081450231986
2716,110.38326392322779,0.04862770438194275,1.635816888361331
2717,110.42031017690897,0.04860129952430725,1.634928639314745
2718,110.45737623982131,0.04857489466667175,1.6340403902681588
2719,110.49450282519683,0.04854851961135864,1.6331531437600004
2720,110.53142616292462,0.048522189259529114,1.6322674010594826
2721,110.56846916116774,0.048495858907699585,1.631381658358965
2722,110.60581017099321,0.0484696626663208,1.6305004270813699
2723,110.64314292697236,0.04844328761100769,1.6296131805732115
2724,110.6803239248693,0.04841703176498413,1.6287299442187617
2725,110.71753377607092,0.04839082062244415,1.6278482116719535
2726,110.75595069024712,0.04836481809616089,1.6269734968941358
2727,110.79441726021469,0.04833875596523285,1.6260967770394639
2728,110.83179675694555,0.048312678933143616,1.6252195559155782
2729,110.86891241604462,0.048286423087120056,1.6243363195611287
2730,110.90599961113185,0.048260509967803955,1.6234646123985932
2731,110.9431326361373,0.048234641551971436,1.6225944090436988
2732,110.9802594310604,0.04820878803730011,1.6217247069580176
2733,111.01876777410507,0.04818287491798401,1.6208529997954821
2734,111.056035481859,0.048157140612602234,1.6199873078635105
2735,111.09295973181725,0.04813148081302643,1.619124122277607
2736,111.13148809503764,0.04810555279254913,1.6182519138458578
2737,111.16856432380155,0.04807983338832855,1.6173867231830996
2738,111.20548132201657,0.04805409908294678,1.616521031251128
2739,111.24258074583486,0.048028573393821716,1.6156623570881472
2740,111.27980040200055,0.04800271987915039,1.614792655002466
2741,111.31696548499167,0.04797708988189697,1.6139304719549898
2742,111.35422469023615,0.04795122146606445,1.6130602686000954
2743,111.39132435480133,0.04792550206184387,1.6121950779373375
2744,111.4285317719914,0.047899916768074036,1.6113343986975022
2745,111.46575845824555,0.047874242067337036,1.6104707118423849
2746,111.50290219997987,0.04784870147705078,1.6096115364101906
2747,111.54143631225452,0.047823235392570496,1.6087548673240644
2748,111.57854454917833,0.04779787361621857,1.607901707122434
2749,111.61556184897199,0.04777231812477112,1.607042030421026
2750,111.65280405897647,0.047746866941452026,1.6061858626041137
2751,111.68992968183011,0.04772143065929413,1.6053301960564148
2752,111.72718680417165,0.04769602417945862,1.6044755320471435
2753,111.76426061894745,0.047670796513557434,1.603626883268436
2754,111.80157189397141,0.04764537513256073,1.6027717179899506
2755,111.84015355724841,0.04762005805969238,1.601920061595961
2756,111.87719458295032,0.04759478569030762,1.6010699090096125
2757,111.91417853301391,0.04756943881511688,1.6002172500771954
2758,111.95121548324823,0.047544270753860474,1.5993706063753423
2759,111.9882544358261,0.04751905798912048,1.5985224588658482
2760,112.02669487707317,0.047493815422058105,1.597673308817927
2761,112.06356619624421,0.047468751668930054,1.5968301740005693
2762,112.10050746100023,0.04744364321231842,1.595985535375571
2763,112.13755865208805,0.04741846024990082,1.5951383904045042
2764,112.174655161798,0.0473933070898056,1.5942922479718649
2765,112.21330627100542,0.04736804962158203,1.5934425966547299
2766,112.25038263015449,0.047342970967292786,1.5925989605681585
2767,112.28777655912563,0.04731786251068115,1.59175432194316
2768,112.32608002284542,0.047292813658714294,1.590911688395016
2769,112.36287050088868,0.047267720103263855,1.5900675510392315
2770,112.3998183151707,0.047242969274520874,1.5892349428753605
2771,112.43700241809711,0.047218114137649536,1.5883988258269939
2772,112.47416112106293,0.047193318605422974,1.587564713855482
2773,112.51425710413605,0.04716843366622925,1.5867275942686883
2774,112.55152605380863,0.04714362323284149,1.585892981027963
2775,112.58881686720997,0.047118306159973145,1.585041324633973
2776,112.62735890084878,0.04709324240684509,1.5841981898166158
2777,112.66446728911251,0.04706853628158569,1.5833670854603858
2778,112.70159609708935,0.047043874859809875,1.5825374849117966
2779,112.73886342486367,0.04701930284500122,1.5817108919784895
2780,112.77598581416532,0.04699470102787018,1.5808832965067552
2781,112.81324653094634,0.04697003960609436,1.5800536959581661
2782,112.85053970804438,0.04694540798664093,1.5792250979480043
2783,112.88918524887413,0.04692080616950989,1.5783975024762698
2784,112.92619313392788,0.046896010637283325,1.577563390504758
2785,112.96361211081967,0.04687148332595825,1.5767383013790919
2786,113.00112430891022,0.046846941113471985,1.575912710984212
2787,113.03835611324757,0.0468224436044693,1.5750886243969733
2788,113.07717186119407,0.046797946095466614,1.5742645378097342
2789,113.11427340796217,0.046773508191108704,1.5734424562993499
2790,113.1512571577914,0.046748921275138855,1.572615362096829
2791,113.18854896305129,0.0467245876789093,1.5717967894709404
2792,113.22593205515295,0.04669980704784393,1.5709631787686422
2793,113.26448550680652,0.0466754287481308,1.5701431023351125
2794,113.30172913894057,0.04665115475654602,1.5693265347860783
2795,113.33891440322623,0.04662676155567169,1.568505957083335
2796,113.3760094200261,0.046602144837379456,1.5676778603423869
2797,113.41342895803973,0.04657784104347229,1.5668602902549253
2798,113.4507183288224,0.04655352234840393,1.5660422188982503
2799,113.48922492889687,0.04652926325798035,1.56522615261843
2800,113.52630167920142,0.04650519788265228,1.564416602838387
2801,113.56472363183275,0.04648110270500183,1.5636060505199163
2802,113.60184246487916,0.04645681381225586,1.5627889817016687
2803,113.63918292382732,0.04643268883228302,1.561977426844771
2804,113.67635266389698,0.04640859365463257,1.5611668745263005
2805,113.71496301097795,0.046384528279304504,1.5603573247462577
2806,113.75222447002307,0.046360284090042114,1.5595417597356507
2807,113.78943992918357,0.046336084604263306,1.5587276985326848
2808,113.8265106799081,0.04631200432777405,1.557917647483428
2809,113.86365575296804,0.04628802835941315,1.5571111053186668
2810,113.90097113279626,0.04626411199569702,1.5563065682307604
2811,113.93838348099962,0.04624012112617493,1.5554995247967855
2812,113.97576801618561,0.04621605575084686,1.5546899750167424
2813,114.01408918621019,0.04619215428829193,1.5538859391980495
2814,114.05125562194735,0.046168237924575806,1.553081402110143
2815,114.08970279293135,0.046144306659698486,1.5522763637530226
2816,114.1267456910573,0.04612036049365997,1.5514708241266888
2817,114.1639556819573,0.046096086502075195,1.5506542565776547
2818,114.20131557993591,0.04607202112674713,1.5498447067976115
2819,114.2386790830642,0.046047940850257874,1.5490346557483547
2820,114.2758923098445,0.046023935079574585,1.5482271110451664
2821,114.313174278941,0.04600021243095398,1.5474290904570371
2822,114.35167918819934,0.045975878834724426,1.5466105178311484
2823,114.38884675502777,0.04595211148262024,1.5458109934353783
2824,114.42615083791316,0.045928001403808594,1.5449999398476943
2825,114.46341497125104,0.045904263854026794,1.5442014179903516
2826,114.50069540925324,0.045880258083343506,1.543393873287163
2827,114.5391880092211,0.045856595039367676,1.5425978577758885
2828,114.57634272612631,0.04583270847797394,1.5417943232264093
2829,114.61504683597013,0.04580885171890259,1.5409917912153575
2830,114.6522769969888,0.04578493535518646,1.5401872541274506
2831,114.68949338886887,0.04576088488101959,1.5393782056166212
2832,114.72673534788191,0.04573722183704376,1.5385821901053467
2833,114.76411479525268,0.045713022351264954,1.537768128902381
2834,114.80153526505455,0.04568895697593689,1.536958579122338
2835,114.8390141329728,0.04566492140293121,1.536150031880722
2836,114.8764212122187,0.04564090073108673,1.53534198590832
2837,114.91387176699936,0.045617252588272095,1.534546471666259
2838,114.95257606590167,0.045593053102493286,1.533732410463293
2839,114.9898056271486,0.04556892812252045,1.5329208556063953
2840,115.02709300490096,0.045545175671577454,1.532121832479839
2841,115.06446550181136,0.04552127420902252,1.531317796661146
2842,115.10316435387358,0.045496970415115356,1.5305002265736845
2843,115.14055565884337,0.0454728901386261,1.5296901755244279
2844,115.17920087883249,0.045448943972587585,1.528884635898094
2845,115.21629512589425,0.045425087213516235,1.528082103887042
2846,115.25353942904621,0.045400843024253845,1.5272665388764353
2847,115.29255670122802,0.04537723958492279,1.5264725284420153
2848,115.32965385215357,0.045353591442108154,1.5256770141999543
2849,115.36691667418927,0.04532921314239502,1.5248569377664245
2850,115.40433700289577,0.04530556499958038,1.5240614235243637
2851,115.44157581822947,0.045281797647476196,1.5232618991285936
2852,115.47886968590319,0.04525791108608246,1.5224583645791143
2853,115.51880511594936,0.04523375630378723,1.5216458071837893
2854,115.55610119691119,0.04521024227142334,1.5208548043646513
2855,115.59481325792149,0.04518623650074005,1.520047259661463
2856,115.63216095790267,0.04516275227069855,1.519257259380752
2857,115.6695005451329,0.04513929784297943,1.5184682616384686
2858,115.70694132521749,0.04511578381061554,1.5176772588193304
2859,115.74428643006831,0.045091718435287476,1.5168677090392875
2860,116.10860344208777,0.04506753385066986,1.5160541491055353
2861,116.14697433682159,0.04504409432411194,1.5152656526324655
2862,116.18499225005507,0.04502028226852417,1.5144646244290545
2863,116.22299695201218,0.04499651491641998,1.5136651000332841
2864,116.26087391097099,0.044973358511924744,1.5128861276752736
2865,116.29857315216213,0.04494905471801758,1.5120685575878123
2866,116.33601698698476,0.044925257563591,1.5112680306536148
2867,116.37352769216523,0.04490138590335846,1.5104649973733493
2868,116.41235012980178,0.044877320528030396,1.5096554475933062
2869,116.44942548684776,0.044853612780570984,1.5088579282743908
2870,116.48663516808301,0.04482996463775635,1.50806241403233
2871,116.52389375306666,0.04480615258216858,1.5072613858289188
2872,116.56267870403826,0.044782236218452454,1.5064568487410124
2873,116.59963162709028,0.04475840926170349,1.5056553192683877
2874,116.63681710185483,0.04473450779914856,1.5048512834496945
2875,116.67387778684497,0.04471080005168915,1.5040537641307792
2876,116.71086705522612,0.044687122106552124,1.503257247350291
2877,116.74980404600501,0.04466314613819122,1.5024507051855298
2878,116.7869129749015,0.04463942348957062,1.5016526845974008
2879,116.82393989898264,0.044615909457206726,1.5008616817782625
2880,116.86118174809963,0.04459254443645477,1.500075691651261
2881,116.90000835293904,0.04456843435764313,1.499264638063577
2882,116.93739897711203,0.04454462230205536,1.4984636098601658
2883,116.97579346783459,0.044521450996398926,1.4976841362329418
2884,117.01306413114071,0.04449734091758728,1.4968730826452579
2885,117.05047535710037,0.04447351396083832,1.4960715531726332
2886,117.08792500011623,0.04444971680641174,1.4952710262384357
2887,117.12534886505455,0.044426098465919495,1.494476514534802
2888,117.16278361482546,0.044402316212654114,1.4936764888698184
2889,117.2015007538721,0.044378891587257385,1.492888493665962
2890,117.2389069008641,0.04435552656650543,1.4921025035389608
2891,117.27624932304025,0.04433104395866394,1.4912789182209354
2892,117.3137137289159,0.044307172298431396,1.4904758849406698
2893,117.35253580613062,0.04428344964981079,1.4896778643525406
2894,117.38978806091473,0.044259727001190186,1.4888798437644115
2895,117.42674037301913,0.044235959649086,1.4880803193686414
2896,117.46407437184826,0.04421243071556091,1.4872888152802897
2897,117.50260189408436,0.04418870806694031,1.4864907946921606
2898,117.53996263397858,0.04416497051715851,1.4856922728348176
2899,117.57734561618418,0.04414163529872894,1.4849072852462435
2900,117.61461228318512,0.044118091464042664,1.484115279888678
2901,117.65181500418112,0.04409413039684296,1.4833092389931306
2902,117.68921282887459,0.044070497155189514,1.4825142260202833
2903,117.72806834708899,0.0440467894077301,1.481716706701368
2904,117.76513548195362,0.044023141264915466,1.4809211924593069
2905,117.80329247517511,0.043999552726745605,1.4801276832941006
2906,117.84014987293631,0.04397527873516083,1.4793111157450665
2907,117.87724576191977,0.04395180940628052,1.4785216167335695
2908,117.91463219001889,0.04392734169960022,1.4776985326847578
2909,117.95213449280709,0.043902426958084106,1.4768604105595367
2910,117.98953210795298,0.04387873411178589,1.476063392509835
2911,118.02806534897536,0.04385542869567871,1.4752794074596878
2912,118.06522226985544,0.04383186995983124,1.474486900832909
2913,118.10383307794109,0.043808311223983765,1.47369439420613
2914,118.14129631314427,0.04378460347652435,1.4728968748872144
2915,118.1787365921773,0.04376126825809479,1.4721118872986403
2916,118.21598552213982,0.04373741149902344,1.4713093552875882
2917,118.25453452719375,0.04371340572834015,1.4705018105843997
2918,118.2914834539406,0.043690025806427,1.4697153191881844
2919,118.32876212894917,0.04366570711135864,1.4688972478315094
2920,118.36717764195055,0.043642908334732056,1.4681303059346265
2921,118.40445287199691,0.043618932366371155,1.4673237637698653
2922,118.44206179585308,0.043594881892204285,1.4665147152590359
2923,118.4808940589428,0.04356968402862549,1.4656670690187554
2924,118.51864248421043,0.043545886874198914,1.4648665420845581
2925,118.55739742098376,0.043520912528038025,1.4640264148824824
2926,118.59486135607585,0.04349778592586517,1.463248445062899
2927,118.63356448384002,0.043474748730659485,1.462473482858598
2928,118.6705996110104,0.043451085686683655,1.4616774673473234
2929,118.70808813301846,0.04342751204967499,1.4608844594513308
2930,118.74562255479395,0.043404072523117065,1.460095962978261
2931,118.78406927594915,0.043379947543144226,1.4592844081213634
2932,118.82110005710274,0.04335568845272064,1.458468341841543
2933,118.85981929907575,0.043331578373909,1.4576572882538588
2934,118.89726872183383,0.04330708086490631,1.45683320166662
2935,118.9348814622499,0.043283939361572266,1.456054730577823
2936,118.97233077604324,0.0432598739862442,1.45524518079778
2937,119.00993117690086,0.043236419558525085,1.4544561830554965
2938,119.0474890540354,0.043213456869125366,1.4536837271972634
2939,119.08640774711967,0.04318934679031372,1.4528726736095794
2940,119.12369462521747,0.0431651771068573,1.4520596149450409
2941,119.16231781197712,0.04314115643501282,1.4512515689726386
2942,119.19970600213856,0.04311726987361908,1.4504480344231594
2943,119.23706680210307,0.0430946946144104,1.4496886115644811
2944,119.27447575423867,0.04307176172733307,1.4489171582446754
2945,119.31192427594215,0.043048158288002014,1.4481231478102556
2946,119.34925969690084,0.04302501678466797,1.4473446767214588
2947,119.38665891392156,0.04300142824649811,1.4465511675562526
2948,119.42536702984944,0.04297780990600586,1.445756655852619
2949,119.46254383120686,0.0429530143737793,1.444922543881107
2950,119.50121770519763,0.04292979836463928,1.4441415664462418
2951,119.53860617615283,0.04290664196014404,1.4433625940882313
2952,119.57579696783796,0.04288280010223389,1.442560563346393
2953,119.61314136302099,0.042859673500061035,1.44178259352681
2954,119.65192171698436,0.04283694922924042,1.4410181579759953
2955,119.68922465899959,0.042813822627067566,1.440240188156412
2956,119.72757442295551,0.042790353298187256,1.4394506891449148
2957,119.76481461990625,0.04276585578918457,1.4386266025576762
2958,119.80329072522,0.04274216294288635,1.4378295845079743
2959,119.84070420404896,0.04271894693374634,1.4370486070731092
2960,119.8778481958434,0.04269532859325409,1.4362540953694756
2961,119.915280432906,0.04267255961894989,1.43548815601102
2962,119.95363508490846,0.04264932870864868,1.434706677306941
2963,119.99095360003412,0.042626023292541504,1.4339226922567943
2964,120.02951933117583,0.0426025390625,1.4331326919760834
2965,120.06673101522028,0.0425790399312973,1.432342190426159
2966,120.10539170820266,0.042555004358291626,1.4315336431845433
2967,120.14251365698874,0.04253177344799042,1.4307521644804646
2968,120.17986298911273,0.042508289217948914,1.4299621641997537
2969,120.21684657782316,0.042485445737838745,1.42919371849523
2970,120.25407806225121,0.04246288537979126,1.4284347969057654
2971,120.29117823811248,0.042439356446266174,1.4276432928174136
2972,120.3284726170823,0.04241630434989929,1.4268678293438988
2973,120.36717174900696,0.04239249229431152,1.4260668011404878
2974,120.40436617704108,0.04236796498298645,1.4252417120148215
2975,120.44303677603602,0.0423441082239151,1.4244391800037697
2976,120.48025887599215,0.042320311069488525,1.4236386530695722
2977,120.51742152590305,0.042297154664993286,1.4228596807115617
2978,120.55469944979995,0.042274415493011475,1.4220947438915335
2979,120.59178744722158,0.042251408100128174,1.4213207842256592
2980,120.62916241819039,0.04222835600376129,1.4205453207521443
2981,120.66778588620946,0.04220511019229889,1.4197633407788521
2982,120.7050591330044,0.042182013392448425,1.4189863734976962
2983,120.74380385316908,0.04215852916240692,1.4181963732169856
2984,120.78111587883905,0.04213583469390869,1.4174329402045982
2985,120.81874282099307,0.04211290180683136,1.4166614868847924
2986,120.85720913112164,0.04208880662918091,1.415850934566322
2987,120.89431966189295,0.042064204812049866,1.4150233390945874
2988,120.93414290202782,0.04204064607620239,1.4142308324678086
2989,120.97134449100122,0.042017146944999695,1.413440330917884
2990,121.00893734116107,0.041993021965026855,1.4126287760609864
2991,121.04614348616451,0.041970059275627136,1.4118563202027534
2992,121.08471468510106,0.041946351528167725,1.4110588008838378
2993,121.12177529092878,0.04192264378070831,1.4102612815649225
2994,121.16030707024038,0.04189930856227875,1.409476293976348
2995,121.19734313804656,0.04187589883804321,1.4086888000417055
2996,121.23584858793765,0.04185234010219574,1.4078962934149266
2997,121.27295389119536,0.04182952642440796,1.40712885024883
2998,121.30994132580236,0.04180632531642914,1.4063483740831786
2999,121.34724703198299,0.041783496737480164,1.4055804296478684
3000,121.38435948686674,0.041760414838790894,1.4048039636359262
3001,121.42325172992423,0.04173712432384491,1.404020479854993
3002,121.46069891983643,0.04171520471572876,1.4032831128417154
3003,121.49928878713399,0.041692689061164856,1.4025256950598917
3004,121.53668113425374,0.041669026017189026,1.401729679548617
3005,121.57388142123818,0.041645899415016174,1.400951709729034
3006,121.61141783604398,0.041622281074523926,1.4001571980254004
3007,121.64999116817489,0.04159910976886749,1.3993777243981762
3008,121.68704293994233,0.04157666862010956,1.398622812962421
3009,121.72460653586313,0.041554078459739685,1.397862888834529
3010,121.76312441425398,0.0415320098400116,1.3971205091291148
3011,121.80038280924782,0.04150959849357605,1.396366600231787
3012,121.83905908605084,0.04148577153682709,1.3955650707591623
3013,121.87642559409142,0.04146304540336132,1.394800572549696
3014,121.91417961707339,0.04144103080034256,1.3940600099451812
3015,121.95127713913098,0.041419098153710365,1.3933222043213416
3016,121.98964630300179,0.04139656387269497,1.392564159953001
3017,122.02666547615081,0.04137429781258106,1.391815138430506
3018,122.06359178898856,0.04135241359472275,1.3910789619316108
3019,122.10206149425358,0.04133045021444559,1.3903401224400183
3020,122.13942153193057,0.04130879230797291,1.3896115589673053
3021,122.17679122509435,0.04128671996295452,1.3888690539445878
3022,122.2140935161151,0.04126514308154583,1.388143216123224
3023,122.25274527585134,0.04124271683394909,1.3873888059566823
3024,122.28984863683581,0.041220574639737606,1.3866439512345257
3025,122.3268627920188,0.04119852278381586,1.385902135456977
3026,122.36547564389184,0.041175778955221176,1.3851370419903195
3027,122.40289634279907,0.0411531375721097,1.3843753947495057
3028,122.44174806587398,0.04113099258393049,1.3836304460393718
3029,122.47904656082392,0.04110937472432852,1.3829032297276704
3030,122.51611075224355,0.041087414138019085,1.3821644842240552
3031,122.55341839091852,0.04106545262038708,1.3814257073911143
3032,122.59241872886196,0.04104409459978342,1.380707231961326
3033,122.62974696885794,0.041022658348083496,1.3799861248681662
3034,122.66709882486612,0.04100114665925503,1.3792624800996123
3035,122.70614266814664,0.04097867477685213,1.3785065347961039
3036,122.74359792005271,0.04095661547034979,1.3777644683839483
3037,122.78088712086901,0.04093464184552431,1.377025284269771
3038,122.8183220429346,0.040913164615631104,1.3763027986862737
3039,122.85724114719778,0.04089119005948305,1.3755635832427706
3040,122.89447999186814,0.04086918290704489,1.374823271272863
3041,122.93189012585208,0.04084749333560467,1.374093642603071
3042,122.97066078614444,0.040825542993843555,1.3733552417220403
3043,123.00813644891605,0.04080381989479065,1.3726244851965175
3044,123.04680728819221,0.04078194871544838,1.3718887473081844
3045,123.08417315594852,0.04075959324836731,1.3711367181704075
3046,123.12304180394858,0.04073770251125097,1.3704003223662313
3047,123.16038196207955,0.04071600269526243,1.3696703490738549
3048,123.19778307294473,0.04069396294653416,1.3689289405775424
3049,123.23532769922167,0.040672619827091694,1.3682109664169677
3050,123.27271341625601,0.0406512338668108,1.367491551107404
3051,123.31152841402218,0.04062951449304819,1.3667609198991848
3052,123.34892560914159,0.04060810152441263,1.366040596039171
3053,123.38642911380157,0.040586081333458424,1.3652998454587015
3054,123.42509417422116,0.040564402006566525,1.3645705614114938
3055,123.46276604384184,0.04054259695112705,1.3638370479052964
3056,123.50132519379258,0.04052132833749056,1.3631215800907899
3057,123.53842860506848,0.040499987080693245,1.362403668588867
3058,123.57678064191714,0.04047804605215788,1.3616655810010947
3059,123.61414632899687,0.04045613016933203,1.3609283393051206
3060,123.65135033102706,0.04043407831341028,1.3601865235275719
3061,123.69009555317461,0.04041205998510122,1.3594458356057537
3062,123.72741332696751,0.0403905538842082,1.3587223788131548
3063,123.76478049624711,0.04036937281489372,1.358009855955279
3064,123.80223880289122,0.040347760543227196,1.3572828276195328
3065,123.83951329207048,0.04032597318291664,1.3565499093705262
3066,123.8783171819523,0.040304104797542095,1.3558142654701704
3067,123.91542683215812,0.040282949805259705,1.3551026198334182
3068,123.95390587113798,0.04026167094707489,1.3543868073963274
3069,123.99121152795851,0.04024010896682739,1.3536614708441774
3070,124.03150961501524,0.04021875560283661,1.3529431520610185
3071,124.06890967395157,0.04019758105278015,1.3522308485084233
3072,124.10606028605253,0.040176182985305786,1.3515110259176235
3073,124.14337799092755,0.04015497863292694,1.350797719826601
3074,124.1806613728404,0.04013374447822571,1.3500834111971511
3075,124.2192309689708,0.04011209309101105,1.3493550670297192
3076,124.25628192117438,0.04009050130844116,1.348628727939142
3077,124.29359902394935,0.040068984031677246,1.3479048951946329
3078,124.33088424988091,0.04004797339439392,1.3471981056033877
3079,124.36798825114965,0.04002662003040314,1.346479786820229
3080,124.40661021694541,0.04000560939311981,1.3457729972289838
3081,124.4436736269854,0.03998458385467529,1.3450657063685252
3082,124.4818915319629,0.03996385633945465,1.3443684408923395
3083,124.51891861716285,0.03994295001029968,1.34366516018559
3084,124.55588479992002,0.03992182016372681,1.3429543604406358
3085,124.59457237506285,0.039900392293930054,1.3422335353114085
3086,124.63137575192377,0.039878591895103455,1.34150017845184
3087,124.6696122251451,0.039856716990470886,1.3407643152462034
3088,124.70666755316779,0.039835184812545776,1.3400399812324806
3089,124.74369853409007,0.03981344401836395,1.3393086294497667
3090,124.78227390907705,0.03979270160198212,1.3386108627043676
3091,124.81930027389899,0.03977136313915253,1.337893045190422
3092,124.85790100693703,0.03975015878677368,1.3371797390993998
3093,124.8951141629368,0.039728909730911255,1.3364649292007362
3094,124.9337836499326,0.03970731794834137,1.3357385901101588
3095,124.97113834088668,0.03968539834022522,1.3350012230968813
3096,125.00825383001938,0.03966420888900757,1.3342884182750725
3097,125.04698969703168,0.03964313864707947,1.3335796236069728
3098,125.08385214395821,0.039621978998184204,1.3328678213235914
3099,125.12237367685884,0.03960089385509491,1.332158525386278
3100,125.15970668522641,0.039578765630722046,1.3314141406040094
3101,125.19681737711653,0.03955733776092529,1.3306933154747822
3102,125.23390192911029,0.039536356925964355,1.3299875284219644
3103,125.27109577599913,0.039515331387519836,1.3292802375615058
3104,125.30991307692602,0.03949412703514099,1.3285669314704833
3105,125.34714579302818,0.03947269916534424,1.327846106341256
3106,125.38437352096662,0.039451465010643005,1.3271317977118062
3107,125.42277864925563,0.039430007338523865,1.3264099700441518
3108,125.45993827516213,0.03940872848033905,1.325694157607061
3109,125.4984230431728,0.039387330412864685,1.3249743350162613
3110,125.53569730184972,0.039365753531455994,1.3242484971948976
3111,125.57450995501131,0.03934431076049805,1.3235271707964567
3112,125.61141618806869,0.03932340443134308,1.3228238900897071
3113,125.64852367481217,0.03930215537548065,1.3221090801910438
3114,125.6855882871896,0.03928130865097046,1.3214078045611488
3115,125.72288674209267,0.03925982117652893,1.320684974355067
3116,125.76141713792458,0.03923878073692322,1.3199771822253947
3117,125.7986086118035,0.039217665791511536,1.3192668837496542
3118,125.83589117322117,0.0391964465379715,1.318553076389418
3119,125.8746761251241,0.03917495906352997,1.3178302461833362
3120,125.91169032081962,0.0391526073217392,1.3170783423628627
3121,125.95030061900616,0.03913085162639618,1.3163464893109353
3122,125.98763268487528,0.039109110832214355,1.3156151375282215
3123,126.02486049290746,0.03908766806125641,1.3148938111297808
3124,126.06353740207851,0.03906632959842682,1.3141759936158353
3125,126.10053776716813,0.039045438170433044,1.3134732141782994
3126,126.1391877150163,0.03902468830347061,1.3127751967982932
3127,126.17632500594482,0.03900399059057236,1.312078933860535
3128,126.21351031120867,0.03898296505212784,1.3113716430000761
3129,126.2520966832526,0.0389617457985878,1.3106578356398402
3130,126.28932368010283,0.03894048184156418,1.309942524471963
3131,126.32644052105024,0.03891956806182861,1.3092389931306065
3132,126.36372206080705,0.038898542523384094,1.3085317022701481
3133,126.40106662595645,0.03887791186571121,1.307837695043851
3134,126.43968938291073,0.038856759667396545,1.3071261433950763
3135,126.47711244691163,0.03883548825979233,1.3064105815925926
3136,126.51553862681612,0.03881449997425079,1.3057045439051678
3137,126.55280327098444,0.03879328817129135,1.3049909871795387
3138,126.59149058489129,0.038771793246269226,1.3042679063388498
3139,126.62873744219542,0.03875073790550232,1.303559612939964
3140,126.66591707803309,0.03872961550951004,1.3028490638296166
3141,126.70457936404273,0.03870857506990433,1.302141271699944
3142,126.74170084204525,0.03868750482797623,1.3014324770318446
3143,126.77881388785318,0.038666486740112305,1.3007254368059928
3144,126.8176673031412,0.0386451780796051,1.3000086218304747
3145,126.85492606787011,0.038624294102191925,1.2993060930275457
3146,126.89332664897665,0.038603171706199646,1.2985955439171983
3147,126.93052022717893,0.03858228027820587,1.2978927644796625
3148,126.96778178587556,0.038561269640922546,1.2971859748884174
3149,127.00636305008084,0.038540445268154144,1.2964854511623431
3150,127.04335066489875,0.03851943463087082,1.295778661571098
3151,127.08335894625634,0.03849857300519943,1.2950768846719896
3152,127.12039643712342,0.03847772628068924,1.2943756090420946
3153,127.15763597283512,0.03845694661140442,1.2936765891236612
3154,127.19642033381388,0.0384359210729599,1.2929692982632024
3155,127.23344963323325,0.03841532766819,1.2922765442099395
3156,127.27188643813133,0.038394734263420105,1.2915837901566767
3157,127.30906847817823,0.038373447954654694,1.290867727084979
3158,127.34643351379782,0.03835257142782211,1.290165448916657
3159,127.38502730708569,0.03833175450563431,1.2894651758251894
3160,127.42222213605419,0.03831128776073456,1.2887766825602425
3161,127.4606693382375,0.03829043358564377,1.2880751562957407
3162,127.49781255889684,0.03826948255300522,1.2873703717813503
3163,127.53500609612092,0.03824876993894577,1.2866736075743783
3164,127.57355334796011,0.03822765499353409,1.2859633090986378
3165,127.61091226525605,0.038206799887120724,1.2852617515048101
3166,127.64822397008538,0.0381868202239275,1.2845896434772845
3167,127.6870002290234,0.038165838457643986,1.283883825095141
3168,127.72439090395346,0.03814540524035692,1.2831964596859247
3169,127.76309022679925,0.038124753162264824,1.2825017318851333
3170,127.80021588085219,0.03810376301407814,1.281795631539057
3171,127.83758793817833,0.038083573803305626,1.2811164744132142
3172,127.8761703739874,0.03806312941014767,1.2804287330520878
3173,127.91351809399202,0.038042498752474785,1.279734725825791
3174,127.95223132707179,0.03802143782377243,1.27902624445095
3175,127.98946687811986,0.03800084721297026,1.2783335843856647
3176,128.02662899717689,0.03798024170100689,1.2776404230511655
3177,128.0655285231769,0.03795958124101162,1.2769454132864413
3178,128.10271771298721,0.03793899901211262,1.2762530351850887
3179,128.1398596521467,0.037918172776699066,1.2755524488003624
3180,128.1786160808988,0.03789790999144316,1.2748708166577776
3181,128.2158071938902,0.037877464666962624,1.2741830439673254
3182,128.2544465661049,0.03785735787823796,1.2735066594868207
3183,128.29169015819207,0.03783727949485183,1.2728312305507545
3184,128.32902617100626,0.03781711030751467,1.2721527470054177
3185,128.3675270229578,0.03779633902013302,1.271454009050917
3186,128.40450277086347,0.03777633607387543,1.2707811177902448
3187,128.4429305731319,0.03775644488632679,1.2701119860486751
3188,128.47986142290756,0.037736421916633844,1.2694384212074974
3189,128.516726473812,0.03771610697731376,1.2687550346226646
3190,128.55518146697432,0.03769627446308732,1.2680878766286237
3191,128.5921519268304,0.03767611552029848,1.2674097377058713
3192,128.62905974313617,0.037656123749911785,1.2667372223971094
3193,128.66718991380185,0.03763581998646259,1.2660542117641869
3194,128.70432640518993,0.03761595534160733,1.265385972908404
3195,128.74285068316385,0.0375961703248322,1.2647204127099818
3196,128.7797165750526,0.037576168309897184,1.2640475527786355
3197,128.81695038313046,0.037556382827460766,1.2633819769155503
3198,128.85528061818331,0.037536054383963346,1.2626981360554925
3199,128.89225151808932,0.0375162698328495,1.262032591521733
3200,128.92928448179737,0.037495812866836786,1.2613444272147076
3201,128.9678843440488,0.03747542714700103,1.26065865960111
3202,129.00502046523616,0.03745601885020733,1.260005772114995
3203,129.04347264394164,0.03743626456707716,1.259341245784326
3204,129.08040085015818,0.037416724022477865,1.25868390953394
3205,129.1174426781945,0.0373967494815588,1.2580119738177065
3206,129.15605544904247,0.037376908119767904,1.2573445181950698
3207,129.1930969459936,0.03735664999112487,1.256663042699114
3208,129.2302471078001,0.03733670199289918,1.2559919998686675
3209,129.26887200819328,0.03731669671833515,1.2553190302846808
3210,129.3060736968182,0.03729676175862551,1.254648426064796
3211,129.34330826625228,0.03727694367989898,1.253981753675306
3212,129.38194565521553,0.037256809417158365,1.2533044449796886
3213,129.4189378581941,0.03723698854446411,1.2526376786022209
3214,129.45736308582127,0.037217185366898775,1.2519715074819442
3215,129.4946076902561,0.037197286263108253,1.251302109441105
3216,129.53197402786463,0.03717711288481951,1.2506234849138016
3217,129.5704662478529,0.03715727245435119,1.2499560606204911
3218,129.60752969793975,0.037137642968446016,1.249295732419486
3219,129.64467346016318,0.03711741603910923,1.2486153064559464
3220,129.6832301169634,0.037097733467817307,1.2479531924833678
3221,129.7202829811722,0.037078083492815495,1.2472921750371941
3222,129.7586881890893,0.03705795342102647,1.2466150073235431
3223,129.79574686288834,0.0370384082198143,1.2459575144265278
3224,129.83296726085246,0.0370189668610692,1.2453035147493452
3225,129.8714537108317,0.03699952643364668,1.2446495464014886
3226,129.90865048300475,0.036979797296226025,1.2439858659626173
3227,129.9459999562241,0.036959868390113115,1.2433154653833507
3228,129.98592605208978,0.03694022074341774,1.2426545262604916
3229,130.02327855909243,0.03692038916051388,1.2419873995957766
3230,130.06172305718064,0.0369003308005631,1.2413126442402163
3231,130.10010394779965,0.03688051784411073,1.2406461441620182
3232,130.13722846983,0.03686044551432133,1.2399709188665702
3233,130.17569825612009,0.036840795539319515,1.2393099014203963
3234,130.21284024510533,0.03682092949748039,1.2386416155706248
3235,130.2501352862455,0.03680106159299612,1.2379732670622015
3236,130.28896107990295,0.03678141627460718,1.237312406262657
3237,130.32609521690756,0.036761627066880465,1.2366467050822683
3238,130.36324520781636,0.03674198221415281,1.2359858599473867
3239,130.40169710712507,0.036722182761877775,1.2353198141444137
3240,130.43880994198844,0.036702247336506844,1.234649194259866
3241,130.47760239522904,0.036682363133877516,1.2339802974882403
3242,130.51442872686312,0.036662605591118336,1.2333156615049305
3243,130.551479708869,0.036642925813794136,1.2326536415203295
3244,130.59012006223202,0.036623382940888405,1.231996226946629
3245,130.62738395622,0.036603447049856186,1.2313255913974184
3246,130.66454513417557,0.03658370999619365,1.2306616446592773
3247,130.70298291090876,0.03656371822580695,1.2299891293505154
3248,130.740104730241,0.03654431598260999,1.2293364455050189
3249,130.77710185013711,0.03652468649670482,1.2286761173040137
3250,130.8156804498285,0.03650528471916914,1.2280234491231798
3251,130.85399409011006,0.03648553090170026,1.2273589384571735
3252,130.89248513709754,0.036465492099523544,1.2266848410174562
3253,130.92950306879357,0.03644590079784393,1.2260257973188111
3254,130.9669153969735,0.03642625967040658,1.2253650775012332
3255,131.0054082768038,0.03640578454360366,1.2246763022723535
3256,131.04250587988645,0.03638598183169961,1.2240101468167401
3257,131.07964213984087,0.03636644594371319,1.2233529672129833
3258,131.11831778706983,0.03634682111442089,1.2226927956586076
3259,131.15547105297446,0.036327023524791,1.2220268125142864
3260,131.19401043420658,0.03630746062844992,1.2213687243600797
3261,131.23136870982125,0.03628772171214223,1.220704714963287
3262,131.2686255928129,0.0362681676633656,1.2200469244376762
3263,131.30722573585808,0.03624860430136323,1.2193888206188068
3264,131.34440016420558,0.0362289291806519,1.218726957280835
3265,131.38163536414504,0.03620933834463358,1.218067929246853
3266,131.42029546713457,0.03618960315361619,1.2174040451673638
3267,131.4573895642534,0.03616986237466335,1.2167399731119193
3268,131.49594294605777,0.036150095984339714,1.216075039500014
3269,131.53315646387637,0.036130175925791264,1.215404936549343
3270,131.57058896217495,0.036110131070017815,1.2147306354690075
3271,131.609285550192,0.03609032742679119,1.2140644486840682
3272,131.6464177542366,0.03607062064111233,1.2134015201490174
3273,131.68365686992183,0.03605103399604559,1.2127426330970015
3274,131.72243191720918,0.036031441763043404,1.2120835580690308
3275,131.7610362661071,0.0360121289268136,1.2114338818388157
3276,131.7982942010276,0.035992641001939774,1.2107783156953404
3277,131.8369619762525,0.03597338916733861,1.210130691535969
3278,131.87407429981977,0.03595367539674044,1.2094675280309746
3279,131.91271847998723,0.03593389270827174,1.2088020461558666
3280,131.95008153282106,0.03591422596946359,1.2081404647818275
3281,131.98745328001678,0.03589454106986523,1.2074782724859343
3282,132.02606196515262,0.03587490739300847,1.206817803302963
3283,132.06332131195813,0.035855034831911325,1.2061492981479105
3284,132.10058399289846,0.035835119895637035,1.2054793675085316
3285,132.1392888650298,0.03581549786031246,1.2048192899421335
3286,132.17772939614952,0.0357962460257113,1.204171665782762
3287,132.2163257431239,0.03577690105885267,1.2035209086908052
3288,132.25357030704618,0.03575680125504732,1.2028447591802442
3289,132.29102656105533,0.03573688166216016,1.202174671894236
3290,132.32954640313983,0.035717552062124014,1.201524431736156
3291,132.36675684479997,0.035697835963219404,1.2008611899078467
3292,132.40420678025112,0.03567855479195714,1.200212578874711
3293,132.44285278208554,0.03565924381837249,1.1995629653031474
3294,132.48014919506386,0.0356401395983994,1.1989203068419239
3295,132.51737191621214,0.03562065539881587,1.198264866015752
3296,132.55603857990354,0.03560125548392534,1.1976122604935697
3297,132.59436503890902,0.03558197943493724,1.196963821771726
3298,132.63270388590172,0.03556256089359522,1.1963105896630268
3299,132.66963509703055,0.03554325504228473,1.1956611484027557
3300,132.70686001190916,0.03552368516102433,1.1950028252786054
3301,132.7453134530224,0.03550405940040946,1.1943426223949039
3302,132.7827640590258,0.03548448719084263,1.193684220947439
3303,132.8199992789887,0.03546491218730807,1.1930257255119963
3304,132.8599861669354,0.03544541588053107,1.1923698774045886
3305,132.89716503210366,0.0354262413457036,1.1917248535792628
3306,132.93429814791307,0.03540667425841093,1.1910666244430899
3307,132.97261572396383,0.03538750112056732,1.1904216476117528
3308,133.00972466310486,0.03536812402307987,1.1897698096580542
3309,133.04831019416451,0.035348926205188036,1.1891240025995822
3310,133.0855718338862,0.03532958775758743,1.1884734648129063
3311,133.12264575017616,0.03531010029837489,1.187817914334094
3312,133.16121159121394,0.0352908568456769,1.1871705721386552
3313,133.1994478041306,0.03527140757068992,1.1865163061622026
3314,133.23657685425133,0.0352522311732173,1.1858712196782253
3315,133.2747991150245,0.03523242752999067,1.1852050328932857
3316,133.31182989710942,0.03521329862996936,1.1845615442049269
3317,133.3502217750065,0.03519389359280467,1.1839087663714527
3318,133.3871337370947,0.035174623131752014,1.183260515625564
3319,133.42407044488937,0.03515517758205533,1.182606374966415
3320,133.46256430679932,0.035135804675519466,1.1819546779946826
3321,133.4993236581795,0.03511634189635515,1.1812999577430052
3322,133.536198514048,0.03509718785062432,1.1806556231628482
3323,133.57446732604876,0.03507803240790963,1.1800112415887025
3324,133.61132873082533,0.035058090928941965,1.1793404180635367
3325,133.64836968807504,0.03503844840452075,1.1786796512519702
3326,133.6866399119608,0.035019367933273315,1.1780377916885554
3327,133.7234220081009,0.03499966813251376,1.1773750981234485
3328,133.7616212349385,0.03498050104826689,1.1767303249327297
3329,133.79985435307026,0.03496113419532776,1.1760788316016153
3330,133.83685039216653,0.03494173660874367,1.1754263044027478
3331,133.87497452599928,0.034922472201287746,1.1747782572974772
3332,133.91188327223063,0.034902908373624086,1.1741201378139448
3333,133.94894124520943,0.03488356014713645,1.1734692710693475
3334,133.98718239506707,0.034864448476582766,1.1728263619735169
3335,134.0254941917956,0.03484505461528897,1.1721739600919527
3336,134.0625068251975,0.034825851675122976,1.1715279807221886
3337,134.10086939996108,0.034806166775524616,1.1708657884262954
3338,134.13856658805162,0.03478639526292682,1.170200682503098
3339,134.17728524981067,0.034766807686537504,1.1695417641217563
3340,134.2160853948444,0.03474749205633998,1.1688919939035638
3341,134.25337940407917,0.03472834965214133,1.16824805093998
3342,134.29236690187827,0.034708814695477486,1.167590902665549
3343,134.32974564982578,0.03468952514231205,1.1669420096684806
3344,134.3670503939502,0.03467009915038943,1.1662885269251746
3345,134.4059331039898,0.03465069970116019,1.1656359370676554
3346,134.4432561979629,0.034631609451025724,1.1649937485463193
3347,134.4807129218243,0.034612239338457584,1.1643421455625644
3348,134.51966351503506,0.03459302103146911,1.1636956492589234
3349,134.55704068019986,0.034573142882436514,1.1630269561279158
3350,134.59561611479148,0.03455392178148031,1.1623803658362974
3351,134.63420154619962,0.03453426295891404,1.1617190507615283
3352,134.6719383439049,0.03451497619971633,1.1610702517524372
3353,134.7108169081621,0.03449518280103803,1.160404409590082
3354,134.74818287603557,0.03447586437687278,1.159754545383912
3355,134.7857925919816,0.034456866793334484,1.1591154741304983
3356,134.8246438242495,0.03443792229518294,1.1584781886486584
3357,134.8619489800185,0.03441901132464409,1.157842031022549
3358,134.8994555012323,0.034400440752506256,1.157217324265039
3359,134.9383622771129,0.034381373319774866,1.1565759033121865
3360,134.9755688640289,0.0343624004162848,1.155937662285908
3361,135.01247448613867,0.03434324683621526,1.1552933433704138
3362,135.0512848570943,0.03432365972548723,1.1546344406537352
3363,135.08837407594547,0.03430435014888644,1.153984874076161
3364,135.12549248011783,0.034284858498722315,1.1533291826153822
3365,135.1642417581752,0.03426599083468318,1.152694481802925
3366,135.20155827095732,0.034246687311679125,1.1520451188659686
3367,135.2400526641868,0.03422781312838197,1.1514101987482306
3368,135.27868140023202,0.03420817852020264,1.1507496982359333
3369,135.31589606916532,0.034189301542937756,1.1501146841302177
3370,135.35427926387638,0.034170241095125675,1.149473498147309
3371,135.39131043618545,0.034151215106248856,1.1488334713494568
3372,135.42871414124966,0.03413222497329116,1.14819465073065
3373,135.46718237409368,0.03411286696791649,1.1475434550281312
3374,135.50433638179675,0.034093973226845264,1.1469078769945502
3375,135.5415245811455,0.03407491557300091,1.146266784999619
3376,135.5800074362196,0.034055233001708984,1.1456046710270404
3377,135.61710898485035,0.0340360994450748,1.1449610256920522
3378,135.6555355861783,0.0340168341062963,1.1443129472574558
3379,135.69391733780503,0.03399793105199933,1.1436770559306162
3380,135.7311318470165,0.033979087602347136,1.1430431696806314
3381,135.76829325594008,0.03395972214639187,1.142391723343506
3382,135.80817435402423,0.03394054528325796,1.1417466211948655
3383,135.84669760102406,0.03392083803191781,1.1410836769951518
3384,135.88391343224794,0.03390130726620555,1.1404266697026872
3385,135.9224454429932,0.03388198558241129,1.1397766958438769
3386,135.95967013714835,0.033863332122564316,1.1391492007763657
3387,135.99702782183886,0.03384442115202546,1.1385130431502566
3388,136.03540389612317,0.033825545106083155,1.1378780603738667
3389,136.07265302725136,0.033807102125138044,1.1372576457339985
3390,136.1113069821149,0.03378779673948884,1.1366082201383905
3391,136.14831810398027,0.03376852720975876,1.1359600007218278
3392,136.18526365607977,0.033749074675142765,1.135305625092735
3393,136.22379669779912,0.033730126451700926,1.1346682142935913
3394,136.2610032139346,0.033710848074406385,1.1340196972484329
3395,136.2982924170792,0.033691755030304193,1.1333774147391193
3396,136.33672895189375,0.03367314487695694,1.1327513764852608
3397,136.3752819141373,0.03365425020456314,1.1321157671223538
3398,136.41245310707018,0.033634921070188284,1.1314655426289364
3399,136.45093008410186,0.03361568786203861,1.130818545056082
3400,136.48786718398333,0.03359663998708129,1.1301777820190724
3401,136.5249792081304,0.03357761865481734,1.1295379118678495
3402,136.56334327394143,0.03355874912813306,1.1289031483967407
3403,136.60170489596203,0.03353975247591734,1.1282641084726528
3404,136.63857994182035,0.03352073486894369,1.1276243636387333
3405,136.67699193116277,0.03350193286314607,1.1269918715437488
3406,136.71385507890955,0.033483682200312614,1.1263779264096692
3407,136.75231144484133,0.03346513910219073,1.125754143867272
3408,136.79043360520154,0.03344588214531541,1.1251063473966083
3409,136.82747796690091,0.03342692647129297,1.124468685962858
3410,136.864931918215,0.03340774495154619,1.1238234271675882
3411,136.9038234008476,0.033389048650860786,1.1231944909510883
3412,136.94123249407858,0.033369798213243484,1.1225469137857054
3413,136.97851074999198,0.033350848127156496,1.1219094403279104
3414,137.01742690009996,0.03333192877471447,1.1212730007378684
3415,137.05487894825637,0.033313005696982145,1.120636435830523
3416,137.0922390371561,0.0332940760999918,1.1199996516178965
3417,137.1310387919657,0.03327510505914688,1.1193614732502697
3418,137.16848032409325,0.03325663600116968,1.1187401813892777
3419,137.20721834525466,0.03323778882622719,1.1181061698219892
3420,137.24489112617448,0.03321904642507434,1.1174756828038594
3421,137.28363995393738,0.03320089681074023,1.116865136901635
3422,137.32220733817667,0.03318219073116779,1.1162358717272134
3423,137.35966959083453,0.033163066022098064,1.1155925240208207
3424,137.39703636988997,0.03314427565783262,1.1149604235424093
3425,137.4358901460655,0.03312563756480813,1.114333445408775
3426,137.4732658388093,0.033106794115155935,1.11369955915879
3427,137.51211515907198,0.033088244032114744,1.1130755416464488
3428,137.55078325420618,0.0330694611184299,1.1124436918026444
3429,137.58833603421226,0.03305089054629207,1.1118189850451343
3430,137.62580503802747,0.033032279927283525,1.1111929311266124
3431,137.66447263304144,0.0330135771073401,1.1105637756048314
3432,137.70194227714092,0.03299521375447512,1.1099460396223237
3433,137.73926739394665,0.03297674097120762,1.1093246224440283
3434,137.7779380530119,0.032958144787698984,1.1086990541300574
3435,137.8164526070468,0.03293930692598224,1.1080653558560274
3436,137.85375130316243,0.03292085928842425,1.1074447845695299
3437,137.89274797495455,0.032902284525334835,1.1068199368300538
3438,137.9300116081722,0.03288357984274626,1.106190718649621
3439,137.96735163684934,0.03286545444279909,1.1055809873098685
3440,138.00606564292684,0.03284683125093579,1.104954510445448
3441,138.04444591421634,0.03282820386812091,1.104327892599061
3442,138.08192072622478,0.032809431198984385,1.1036963873778407
3443,138.12028429098427,0.032790695782750845,1.1030661353296547
3444,138.1575036882423,0.03277197200804949,1.1024362748980419
3445,138.19481670623645,0.03275331389158964,1.1018086231839017
3446,138.23355231294408,0.032734849490225315,1.101187487969539
3447,138.2705648271367,0.032716515474021435,1.1005707388607955
3448,138.30761313484982,0.03269820101559162,1.099954647667895
3449,138.34637453220785,0.03267979482188821,1.099335470536398
3450,138.38502965820953,0.032661739736795425,1.0987281045607478
3451,138.42243942199275,0.032642807345837355,1.098091226360144
3452,138.46151197887957,0.03262408869341016,1.0974615382398234
3453,138.49883445119485,0.032605783082544804,1.0968457446755184
3454,138.5375643610023,0.032587619964033365,1.0962347444980691
3455,138.5763240349479,0.03256900096312165,1.0956084086156148
3456,138.613544232212,0.03255049837753177,1.094985988898892
3457,138.6506218649447,0.03253204794600606,1.0943653236244169
3458,138.6907777688466,0.03251387691125274,1.093754057147698
3459,138.7281869421713,0.032495171297341585,1.0931248076379394
3460,138.76531330822036,0.03247647965326905,1.0924960280680682
3461,138.80374492611736,0.03245778614655137,1.0918671858395457
3462,138.84127468196675,0.03243908053264022,1.091237936329787
3463,138.87966111209244,0.03242051601409912,1.0906134332128952
3464,138.91798671986908,0.032401648350059986,1.089978732400438
3465,138.95514255017042,0.03238244913518429,1.0893328783479772
3466,138.99384309491143,0.03236392932012677,1.088709879038726
3467,139.03147927112877,0.03234483161941171,1.0880674398827832
3468,139.06867851689458,0.03232649713754654,1.0874506751093769
3469,139.1074187620543,0.03230807324871421,1.0868309027206888
3470,139.14621498109773,0.03228971874341369,1.0862134643667767
3471,139.18354292213917,0.03227124782279134,1.0855921098471328
3472,139.22212703106925,0.03225331800058484,1.0849889576658098
3473,139.25929866591468,0.03223500261083245,1.0843728351435835
3474,139.29653984494507,0.03221654845401645,1.0837520445518052
3475,139.33529699593782,0.032197472639381886,1.0831103416350198
3476,139.37262101005763,0.032179095316678286,1.0824921357126243
3477,139.4113061320968,0.03216013964265585,1.081854474278874
3478,139.44996189884841,0.03214150108397007,1.0812274804805768
3479,139.48728005494922,0.032122897915542126,1.080601677196662
3480,139.52438423689455,0.032104416750371456,1.079979978054434
3481,139.56296731485054,0.03208644688129425,1.079375478712099
3482,139.6002337122336,0.032068431843072176,1.0787694598974602
3483,139.63909674203023,0.03204964380711317,1.0781374377423638
3484,139.677786890883,0.032031170558184385,1.0775160048994052
3485,139.7148496210575,0.03201298834756017,1.076904362470776
3486,139.75223791319877,0.031994172371923923,1.0762714004359037
3487,139.79092996520922,0.03197557618841529,1.0756458321219327
3488,139.82824309309945,0.03195647755637765,1.075003361636664
3489,139.8672413378954,0.031938180793076754,1.0743878657009547
3490,139.90582411410287,0.03191956831142306,1.0737617491237814
3491,139.94330909196287,0.03190156351774931,1.073156074931727
3492,139.980762722902,0.03188266884535551,1.0725204655688203
3493,140.0195696479641,0.03186321631073952,1.0718660899397274
3494,140.05693584680557,0.03184494189918041,1.0712513459078385
3495,140.094244427979,0.031826374121010303,1.0706267331383061
3496,140.13320321310312,0.031807754654437304,1.070000381591189
3497,140.17058578599244,0.03178907046094537,1.0693718526559248
3498,140.20957723120227,0.031770648434758186,1.0687521429258884
3499,140.24805523920804,0.0317522119730711,1.0681319475913011
3500,140.285363629926,0.03173416759818792,1.067524941902898
3501,140.32268315786496,0.03171573765575886,1.066904965873592
3502,140.3614125167951,0.03169723367318511,1.0662824991628805
3503,140.39889057399705,0.03167916089296341,1.0656745379300387
3504,140.43761318316683,0.031660801731050014,1.0650569429294976
3505,140.47628518380225,0.03164220321923494,1.0644312962922118
3506,140.51375772291794,0.03162406850606203,1.0638212516592012
3507,140.55104327993467,0.03160528186708689,1.0631892764980932
3508,140.5897277998738,0.03158727614209056,1.062583570976713
3509,140.62829986121505,0.03156861802563071,1.061955919262573
3510,140.66555610392243,0.031550038140267134,1.0613308992118042
3511,140.70423464523628,0.03153125802055001,1.0606991433559774
3512,140.7427193839103,0.03151311865076423,1.0600889420763373
3513,140.7798886448145,0.031494610477238894,1.0594663343836594
3514,140.81865573022515,0.031476511619985104,1.0588574959296941
3515,140.85585466586053,0.03145831124857068,1.0582452425792106
3516,140.8932236181572,0.031440120190382004,1.0576333025219855
3517,140.9321094728075,0.03142222389578819,1.0570312781963933
3518,140.9705874719657,0.031403676606714725,1.0564073546720296
3519,141.00778152002022,0.03138574678450823,1.0558042024907064
3520,141.04659683816135,0.03136741416528821,1.0551875003759519
3521,141.08395725814626,0.03134937770664692,1.0545807609868185
3522,141.12131281010807,0.0313310706987977,1.053964920428525
3523,141.16009168419987,0.0313129760324955,1.0533562229565259
3524,141.1987007302232,0.031295398250222206,1.0527649132603754
3525,141.23593768291175,0.031277479603886604,1.0521621370309624
3526,141.27479475503787,0.031259392388165,1.05155369019357
3527,141.31205188808963,0.031241465359926224,1.0509506320002244
3528,141.34939905814826,0.031223213765770197,1.0503366555368192
3529,141.38680925313383,0.031205042731016874,1.0497253890601002
3530,141.42606217321008,0.03118721442297101,1.0491256517752952
3531,141.46333157503977,0.03116904478520155,1.0485144322925648
3532,141.50360337411985,0.03115058783441782,1.0478935477128088
3533,141.54230627324432,0.03113228501752019,1.0472778481364817
3534,141.5796184190549,0.03111427929252386,1.0466721426151013
3535,141.61815084004775,0.031096217688173056,1.0460645573341703
3536,141.65665466710925,0.03107788972556591,1.0454480118660447
3537,141.69395269313827,0.03105995152145624,1.044844577720789
3538,141.73268894199282,0.0310421334579587,1.0442451850585683
3539,141.77128453785554,0.031023628544062376,1.043622687018531
3540,141.80845027323812,0.031005502212792635,1.0430129243494528
3541,141.8458144790493,0.0309876324608922,1.0424117929096473
3542,141.88452789280564,0.03096942650154233,1.0417993515832087
3543,141.92162744887173,0.0309515492990613,1.0411979695087963
3544,141.96013768622652,0.030933497473597527,1.0405907131857863
3545,141.99857252882794,0.030915386974811554,1.0399814831152479
3546,142.03587731486186,0.030897052492946386,1.0393647183418415
3547,142.0744504868053,0.030879043508321047,1.038758903167821
3548,142.11306788679212,0.030861107632517815,1.0381555473458797
3549,142.15019760793075,0.030843167565762997,1.0375520505419722
3550,142.18739098496735,0.030825243331491947,1.0369490863366042
3551,142.22612334787846,0.03080726694315672,1.0363443676889885
3552,142.26343834912404,0.030789348762482405,1.0357416071242387
3553,142.30205964390188,0.030771391466259956,1.0351375307278028
3554,142.34052616590634,0.03075352543964982,1.0345365246053007
3555,142.37782302917913,0.030735191889107227,1.0339197911612201
3556,142.41644020797685,0.030717057641595602,1.0333097621928724
3557,142.45488902321085,0.03069875854998827,1.0326941879338485
3558,142.49198488285765,0.030680479016155005,1.0320792715906677
3559,142.53045303700492,0.03066251939162612,1.0314751168709173
3560,142.56893487088382,0.030644521117210388,1.0308696619841438
3561,142.60606773709878,0.030626974999904633,1.030279417485072
3562,142.64349714107811,0.030608823522925377,1.029668808924196
3563,142.68187314504758,0.030590949580073357,1.029067536502424
3564,142.7191764190793,0.03057261649519205,1.0284508187230066
3565,142.7564962268807,0.03055432438850403,1.0278354794339266
3566,142.79505719104782,0.030536316335201263,1.027229695589232
3567,142.83216656185687,0.03051843401044607,1.0266281412035272
3568,142.87063593696803,0.030501087196171284,1.0260446011801883
3569,142.90924316085875,0.03048304282128811,1.0254375954917854
3570,142.94653261406347,0.030465426854789257,1.0248450012932746
3571,142.98491472797468,0.03044783789664507,1.0242533156452138
3572,143.02331295516342,0.03042968548834324,1.0236426757550117
3573,143.06052077421919,0.0304114893078804,1.0230305633864945
3574,143.0994318369776,0.030393444001674652,1.0224235263687658
3575,143.13808482000604,0.030375533737242222,1.0218210321032855
3576,143.17528110183775,0.030357638373970985,1.021219039107019
3577,143.21254390385002,0.030339526943862438,1.0206097777071546
3578,143.25000422494486,0.030321555212140083,1.020005215706168
3579,143.2891934788786,0.030303739942610264,1.0194059170319247
3580,143.32642957102507,0.030286381021142006,1.0188219697273495
3581,143.36485006194562,0.030268575996160507,1.0182230156756908
3582,143.40338982408866,0.030250092037022114,1.0176012225454851
3583,143.44078404502943,0.030232428573071957,1.017007030551356
3584,143.47930021211505,0.03021437395364046,1.0163996802403688
3585,143.51788853714243,0.030196980573236942,1.015814573750737
3586,143.55530486116186,0.030179369263350964,1.0152221361988556
3587,143.5924950838089,0.030161512084305286,1.014621427704949
3588,143.63141292706132,0.030143807642161846,1.0140258572204823
3589,143.66867071203887,0.030126405879855156,1.0134404687669178
3590,143.7073919181712,0.030108711682260036,1.0128452429050356
3591,143.745964969974,0.03009128849953413,1.0122591338769764
3592,143.78344742394984,0.030073389410972595,1.0116570155634064
3593,143.82213423913345,0.03005527425557375,1.0110476288462387
3594,143.86111563816667,0.030037568882107735,1.0104520270324462
3595,143.8982949340716,0.030020385049283504,1.0098739696411312
3596,143.935515913181,0.03000287525355816,1.0092849469857679
3597,143.97407291084528,0.02998543344438076,1.0086982113711918
3598,144.01124393520877,0.029967527836561203,1.0080958737523409
3599,144.04852864984423,0.029949410818517208,1.0074864243765214
3600,144.08730683196336,0.029931219294667244,1.0068744686546334
3601,144.1259168512188,0.02991353441029787,1.0062795560860098
3602,144.16325085004792,0.029896031133830547,1.0056907527359273
3603,144.20179542014375,0.029878772795200348,1.0051101889985443
3604,144.24006052687764,0.029861148446798325,1.0045173128361011
3605,144.27731383498758,0.029843172058463097,1.0039125941884852
3606,144.31749314488843,0.029825443401932716,1.0033162091415464
3607,144.35585397621617,0.029808087274432182,1.0027323558249488
3608,144.39296538988128,0.029790017753839493,1.0021245042447477
3609,144.43149611819535,0.029772842302918434,1.0015467288173656
3610,144.46992374118418,0.029755513183772564,1.0009637840512178
3611,144.5069687338546,0.029738365672528744,1.0003869485036112
3612,144.54566138703376,0.029720816761255264,0.999796610016562
3613,144.58406625501812,0.029703082516789436,0.999200036993668
3614,144.62114975694567,0.029685565270483494,0.9986107637036978
3615,144.65823487984017,0.029668093658983707,0.9980230255506943
3616,144.69684816384688,0.029650522395968437,0.9974319351598246
3617,144.73394251102582,0.029632744379341602,0.9968338896586156
3618,144.77118931896985,0.02961507998406887,0.9962396663351606
3619,144.8098887228407,0.029597297310829163,0.9956414641873224
3620,144.8482445171103,0.02957923151552677,0.9950337379244247
3621,144.8853693609126,0.029561560600996017,0.9944392952956886
3622,144.92385181598365,0.02954391110688448,0.9938455732414473
3623,144.96220954321325,0.02952587604522705,0.9932388808463027
3624,144.99950756784528,0.029508006758987904,0.9926377650711601
3625,145.0384751870297,0.029490255750715733,0.992040628120401
3626,145.0755575769581,0.029472745023667812,0.9914515741357117
3627,145.11283078510314,0.029454732313752174,0.9908456336443876
3628,145.1514390897937,0.0294369300827384,0.9902467735807062
3629,145.19002258824185,0.02941958699375391,0.9896633588746706
3630,145.22723943088204,0.029401827603578568,0.9890659399599787
3631,145.26592491287738,0.029383663088083267,0.9884548927885406
3632,145.30325610889122,0.029366038739681244,0.9878620166260973
3633,145.3417160399258,0.029348566196858883,0.9872742471437681
3634,145.3804617342539,0.02933114767074585,0.9866882947623383
3635,145.41733455704525,0.029313541017472744,0.9860960138570861
3636,145.4555041999556,0.029295360669493675,0.9854844340871086
3637,145.4939347570762,0.029277421534061432,0.9848809686125269
3638,145.53100462816656,0.029259569942951202,0.9842804480945754
3639,145.56804256001487,0.02924271672964096,0.9837135126139386
3640,145.60658121015877,0.029225416481494904,0.9831315390568921
3641,145.64387048315257,0.029208604246377945,0.9825659820665926
3642,145.68119103182107,0.02919163554906845,0.9819951617495498
3643,145.71978210192174,0.029174454510211945,0.9814171983462125
3644,145.75815247790888,0.02915734425187111,0.9808416159716402
3645,145.79526532394812,0.02914012223482132,0.9802622740779653
3646,145.83388147084042,0.029122959822416306,0.9796849372611451
3647,145.8722374048084,0.029105480760335922,0.9790969484735349
3648,145.90922665502876,0.02908758446574211,0.9784949241479426
3649,145.94794833101332,0.02907022088766098,0.9779108201967381
3650,145.98635827796534,0.02905311807990074,0.9773354884567726
3651,146.02340302010998,0.02903592586517334,0.976757149101525
3652,146.0620471998118,0.029019061475992203,0.9761898376689778
3653,146.09920044708997,0.029001973569393158,0.9756150071982259
3654,146.1379530010745,0.028984762728214264,0.9750360412564614
3655,146.17651118105277,0.028967294842004776,0.9744484284207613
3656,146.21360103180632,0.028949648141860962,0.9738548003544977
3657,146.25239143287763,0.02893241122364998,0.9732749571916092
3658,146.2908198670484,0.02891535311937332,0.9727011292592844
3659,146.32795547693968,0.028897974640130997,0.9721165240388664
3660,146.3651219541207,0.028880730271339417,0.9715364302413712
3661,146.40380515204743,0.028863728046417236,0.9709644820685978
3662,146.44231359707192,0.028846416622400284,0.970382132559641
3663,146.47963094199076,0.02882913500070572,0.9698007855891116
3664,146.51802146900445,0.028811831027269363,0.9692186867147617
3665,146.5550739131868,0.02879486232995987,0.9686478663977192
3666,146.59286251012236,0.028777852654457092,0.9680756675903388
3667,146.63155578402802,0.028761383146047592,0.9675216397919533
3668,146.66866034688428,0.028744347393512726,0.9669485637634491
3669,146.70718574803323,0.028727222234010696,0.966372480119663
3670,146.7455114070326,0.02871014177799225,0.9657979002835179
3671,146.78266948089004,0.028692830353975296,0.9652155507745612
3672,146.8213606318459,0.028676211833953857,0.9646565102840392
3673,146.86035347823054,0.02865927293896675,0.9640866925054238
3674,146.89755506906658,0.028642170131206512,0.9635113607654582
3675,146.93625164823607,0.028624948114156723,0.9629320188717834
3676,146.9747832478024,0.028608117252588272,0.9623658352949668
3677,147.01201142696664,0.028591308742761612,0.961800403621971
3678,147.04941029520705,0.028574321419000626,0.961228956718411
3679,147.08930191025138,0.028557155281305313,0.9606514945842874
3680,147.12813849095255,0.028539810329675674,0.9600680172196001
3681,147.16523978905752,0.028522837907075882,0.9594970715852538
3682,147.2035749820061,0.02850595861673355,0.958929258883493
3683,147.2419984890148,0.02848922088742256,0.9583662082392619
3684,147.27925789589062,0.02847190946340561,0.9577838587303051
3685,147.31803113082424,0.02845492586493492,0.9572125371440486
3686,147.3554320819676,0.028438348323106766,0.9566548751438644
3687,147.39238958386704,0.028421401977539062,0.9560848067306419
3688,147.43091743811965,0.02840491756796837,0.9555302776630428
3689,147.46822410682216,0.028388094156980515,0.9549643447208331
3690,147.50656849425286,0.02837074175477028,0.954380616721539
3691,147.54524114681408,0.028353895992040634,0.9538139318755088
3692,147.58246606215835,0.02833709865808487,0.9532488761544229
3693,147.62118057813495,0.028320446610450745,0.9526887078081702
3694,147.65871863579378,0.028303533792495728,0.9521197672506787
3695,147.69702903181314,0.028287038207054138,0.9515648622311693
3696,147.73543346999213,0.028270427137613297,0.9510060723752541
3697,147.77261154400185,0.028253428637981415,0.9504342495197842
3698,147.80984698515385,0.028236962854862213,0.9498803470387019
3699,147.84832469420508,0.028220638632774353,0.9493312066151496
3700,147.88675691280514,0.028204120695590973,0.9487755496918197
3701,147.92370117409155,0.028187699615955353,0.9482231510183785
3702,147.96223447704688,0.028170712292194366,0.9476517041148188
3703,148.00086990417913,0.028153378516435623,0.9470686027020416
3704,148.03812530403957,0.028136014938354492,0.9464844987508372
3705,148.07679680502042,0.028118964284658432,0.9459109214531194
3706,148.11392344208434,0.028102416545152664,0.9453542619913621
3707,148.1523821922019,0.02808528020977974,0.9447778023956658
3708,148.1906940699555,0.028068572282791138,0.9442157542898619
3709,148.22765992302448,0.028051424771547318,0.9436389187422554
3710,148.2661207872443,0.028034795075654984,0.9430795022998232
3711,148.30447648093104,0.028018105775117874,0.9425180807805362
3712,148.34149267105386,0.028001874685287476,0.9419720732895691
3713,148.37874469719827,0.027985479682683945,0.9414205518372518
3714,148.4172002808191,0.027968835085630417,0.9408606341256059
3715,148.455662435852,0.027952071279287338,0.940296706260251
3716,148.49265222623944,0.027935605496168137,0.939742803779169
3717,148.5311972158961,0.02791924774646759,0.9391925354998857
3718,148.56836853083223,0.027902614325284958,0.9386329937401501
3719,148.60659670224413,0.027886178344488144,0.9380800937974952
3720,148.64497949695215,0.027869436889886856,0.9375169178359606
3721,148.68251893809065,0.027852904051542282,0.9369607596434172
3722,148.72111209109426,0.027836009860038757,0.9363924456724426
3723,148.75974635593593,0.02781892940402031,0.9358178658362976
3724,148.7972417101264,0.02780279517173767,0.9352751165952191
3725,148.83460159879178,0.027786247432231903,0.934718457133462
3726,148.87323405081406,0.027769431471824646,0.9341527748258591
3727,148.91166950622573,0.027752872556447983,0.9335957394121916
3728,148.94867430906743,0.027736440300941467,0.9330429647868402
3729,148.98717204714194,0.027719635516405106,0.9324776584311476
3730,149.02462527807802,0.027703553438186646,0.931936663632317
3731,149.06303652608767,0.027687404304742813,0.931393413122025
3732,149.10149451391771,0.027670767158269882,0.9308337460449858
3733,149.13850832125172,0.027654509991407394,0.930286861332895
3734,149.1769480011426,0.027638576924800873,0.9297508792262007
3735,149.21539094811305,0.027621828019618988,0.9291874526300594
3736,149.25237924512476,0.027605291455984116,0.9286311691202124
3737,149.28956539183855,0.02758852019906044,0.9280669906202506
3738,149.32818215992302,0.02757219970226288,0.9275179755140015
3739,149.36662995396182,0.027555637061595917,0.9269608147830306
3740,149.40352180600166,0.027539588510990143,0.9264209478399307
3741,149.44205221394077,0.027523178607225418,0.9258689251183998
3742,149.4806273500435,0.02750694751739502,0.9253229176274327
3743,149.5190363251604,0.027490340173244476,0.9247642530888209
3744,149.55609824322164,0.027473464608192444,0.9241965657043635
3745,149.5931483041495,0.027457278221845627,0.9236520620210372
3746,149.63163187215105,0.027440696954727173,0.9230942747035493
3747,149.6703445748426,0.027424443513154984,0.9225475153087618
3748,149.7074940172024,0.027408301830291748,0.9220045154330765
3749,149.7459657858126,0.027392443269491196,0.9214710396724507
3750,149.78352288296446,0.027375921607017517,0.9209152574318172
3751,149.82225838117301,0.02735915780067444,0.9203513295664623
3752,149.8605446810834,0.02734232321381569,0.9197850206723424
3753,149.8977478328161,0.02732587233185768,0.9192316194604739
3754,149.9365824512206,0.02730938047170639,0.918676839758268
3755,149.97521392209455,0.02729327231645584,0.9181349677383134
3756,150.01353772822767,0.027277059853076935,0.9175895868338634
3757,150.05068863090128,0.027260713279247284,0.9170396945064904
3758,150.08933113794774,0.02724454551935196,0.9164958174096812
3759,150.12798610515893,0.027228474617004395,0.915955198562761
3760,150.16495668608695,0.027212053537368774,0.9154027998893197
3761,150.20367349497974,0.027195855975151062,0.9148579202540833
3762,150.24097434524447,0.027180194854736328,0.9143310863105383
3763,150.27959909616038,0.02716413140296936,0.9137907180982248
3764,150.31798299308866,0.027147948741912842,0.9132463397322019
3765,150.35517229419202,0.027132079005241394,0.9127124880196658
3766,150.39250604389235,0.02711597830057144,0.9121708666343181
3767,150.43112969305366,0.027099840342998505,0.9116279920759363
3768,150.46985049918294,0.027083761990070343,0.9110871225944092
3769,150.5069868308492,0.027067862451076508,0.9105522683434456
3770,150.5452682832256,0.02705191820859909,0.9100159102848412
3771,150.58263779617846,0.02703603357076645,0.9094815573030913
3772,150.6211200421676,0.02702021598815918,0.9089494600328031
3773,150.65940119279549,0.02700377255678177,0.9083963094555414
3774,150.69645984703675,0.026987522840499878,0.9078496753780573
3775,150.73507693596184,0.026971347630023956,0.9073055476466413
3776,150.77354686288163,0.026954971253871918,0.9067546527808411
3777,150.81153439125046,0.02693904936313629,0.9062190466260571
3778,150.8499159142375,0.0269225612282753,0.9056643922411546
3779,150.88723515206948,0.02690669149160385,0.9051305405286184
3780,150.92591907223687,0.02689063549041748,0.9045904229509117
3781,150.964364701882,0.02687440812587738,0.904044540777248
3782,151.00198434386402,0.02685847133398056,0.9035084333532504
3783,151.0390874352306,0.026842691004276276,0.9029775892559962
3784,151.07745830202475,0.026826336979866028,0.9024274462940164
3785,151.1161177251488,0.026810437440872192,0.901892592043053
3786,151.1533528859727,0.026794180274009705,0.901345707330962
3787,151.19188457587734,0.026778273284435272,0.9008106024453918
3788,151.2290861159563,0.02676231414079666,0.9002737431175738
3789,151.2675011800602,0.026746220886707306,0.8997323723668328
3790,151.30599323986098,0.02673054113984108,0.8992049118367706
3791,151.34311860520393,0.02671491540968418,0.8986792684076081
3792,151.38208277896047,0.026699012145400047,0.8981442888393412
3793,151.42083236807957,0.02668321505188942,0.8976128808142216
3794,151.45814586803317,0.026667773723602295,0.8970934405915778
3795,151.4965384672396,0.02665192447602749,0.8965602781242106
3796,151.53364315116778,0.026635976508259773,0.8960237947483027
3797,151.5725368182175,0.02662033773958683,0.895497712708578
3798,151.61076209507883,0.026604922488331795,0.8949791497070583
3799,151.64785666391253,0.02658921666443348,0.8944508119558723
3800,151.68545100698248,0.026573630049824715,0.8939264843583955
3801,151.72393790911883,0.026558244600892067,0.8934089238953028
3802,151.76239800220355,0.026542674750089645,0.8928851602256914
3803,151.80095940595493,0.026527132838964462,0.8923623364358556
3804,151.83815188286826,0.026511743664741516,0.8918446506554597
3805,151.87541407393292,0.026495570316910744,0.8913005855826954
3806,151.91424674913287,0.02647988684475422,0.8907729997353299
3807,151.95298703480512,0.026463959366083145,0.8902372056045907
3808,151.9900024230592,0.026448285207152367,0.889709933050484
3809,152.02855778904632,0.026432257145643234,0.8891707553525526
3810,152.065827452112,0.026416322216391563,0.8886347105872068
3811,152.10456883907318,0.026401059702038765,0.8881212855951269
3812,152.14349834015593,0.026385515928268433,0.8875983991466392
3813,152.1806327388622,0.026370113715529442,0.8870802747556814
3814,152.21912211505696,0.026354491710662842,0.8865547566438222
3815,152.2565005221404,0.026338862255215645,0.8860289878973561
3816,152.29506941884756,0.026322999969124794,0.8854953868194269
3817,152.33375944802538,0.0263076089322567,0.8849776383803791
3818,152.37097416818142,0.02629193104803562,0.8844502405089686
3819,152.40972823416814,0.026275889948010445,0.8839106242004756
3820,152.4483487289399,0.026259861886501312,0.8833714465025445
3821,152.4870719080791,0.02624419517815113,0.8828444245830442
3822,152.5258188038133,0.026229187846183777,0.882339583826248
3823,152.56294006295502,0.026214316487312317,0.8818393171510264
3824,152.60018222406507,0.02619946002960205,0.8813395517450183
3825,152.6390925659798,0.02618439495563507,0.8808327685700192
3826,152.67754997406155,0.026169553399086,0.8803335044332249
3827,152.71462673600763,0.026154503226280212,0.8798272225274394
3828,152.75325151719153,0.0261395126581192,0.8793229456985087
3829,152.7918897778727,0.02612452208995819,0.8788186688695777
3830,152.83060783986002,0.026109769940376282,0.8783224123480654
3831,152.86764797614887,0.02609480917453766,0.8778191380575617
3832,152.907694876194,0.026080071926116943,0.877323382805263
3833,152.94649906782433,0.02606530487537384,0.8768266250145368
3834,152.9850258808583,0.026050373911857605,0.8763243532624606
3835,153.02219461183995,0.026035353541374207,0.8758190738951024
3836,153.0609120829031,0.0260201096534729,0.8753062754895395
3837,153.09795942017809,0.026005223393440247,0.8748055075451042
3838,153.13675628090277,0.02599048614501953,0.8743097522928054
3839,153.17545168893412,0.02597580850124359,0.8738160021173611
3840,153.2127306559123,0.025960996747016907,0.873317740518994
3841,153.25105343014002,0.02594609558582306,0.8728164713053451
3842,153.28821425884962,0.025931477546691895,0.8723247262067555
3843,153.32676163315773,0.025916725397109985,0.871828469685243
3844,153.36517811892554,0.025901958346366882,0.871331711894517
3845,153.40317653305829,0.02588707208633423,0.8708309439500816
3846,153.4414497129619,0.025872334837913513,0.8703351886977828
3847,153.4788839239627,0.02585768699645996,0.8698424410607659
3848,153.51725739613175,0.025842860341072083,0.8693436781931851
3849,153.5555603899993,0.025828257203102112,0.8688524343638091
3850,153.5927891409956,0.025813564658164978,0.8683581829191513
3851,153.63110639806837,0.025798678398132324,0.867857414974716
3852,153.6683063651435,0.025783821940422058,0.8673576495687081
3853,153.70687919808552,0.025769174098968506,0.866864901931691
3854,153.74551971210167,0.025753960013389587,0.8663531060645555
3855,153.78389030881226,0.025739192962646484,0.8658563482738293
3856,153.82095938920975,0.02572457492351532,0.8653646031752397
3857,153.85963759105653,0.02570997178554535,0.8648733593458637
3858,153.89814671687782,0.025695160031318665,0.8643750977474965
3859,153.93631884409115,0.025680378079414368,0.863877838687557
3860,153.97336813388392,0.025665774941444397,0.8633865948581809
3861,154.01037652185187,0.025650978088378906,0.8628888345290275
3862,154.04868082888424,0.025636374950408936,0.8623975906996515
3863,154.08703682385385,0.025621607899665833,0.8619008329089253
3864,154.12534124124795,0.02560688555240631,0.8614055789258402
3865,154.16225276188925,0.025592148303985596,0.8609098236735413
3866,154.20046952692792,0.025577589869499207,0.8604200836518064
3867,154.23874474922195,0.025562956929206848,0.8599278372840031
3868,154.27694185404107,0.02554801106452942,0.8594250642627131
3869,154.3140015299432,0.025533407926559448,0.8589338204333372
3870,154.35226351302117,0.025518864393234253,0.8584445816808159
3871,154.38932671304792,0.02550441026687622,0.8579583505435763
3872,154.42790564522147,0.025489985942840576,0.8574731219447641
3873,154.46649722615257,0.02547527849674225,0.8569783692308927
3874,154.50383639382198,0.025460779666900635,0.8564906342860121
3875,154.5422630859539,0.025445982813835144,0.8559928739568589
3876,154.58071387419477,0.025431126356124878,0.8554931085508508
3877,154.61919012991711,0.02541668713092804,0.8550073786828248
3878,154.65787233784795,0.025402337312698364,0.854524656430081
3879,154.6950963921845,0.025387853384017944,0.8540374227544142
3880,154.73362195305526,0.025373056530952454,0.8535396624252607
3881,154.7707923562266,0.025358572602272034,0.853052428749594
3882,154.80928204301745,0.025344178080558777,0.8525682026892091
3883,154.84778550080955,0.025329694151878357,0.8520809690135424
3884,154.88493815716356,0.02531534433364868,0.8515982467607983
3885,154.9234749651514,0.02530108392238617,0.8511185321233362
3886,154.9607478431426,0.025286763906478882,0.8506368124090197
3887,154.99936562310904,0.025272175669670105,0.8501460698488573
3888,155.0378117938526,0.025257587432861328,0.849655327288695
3889,155.07618262199685,0.025242701172828674,0.8491545593442597
3890,155.11449135513976,0.025228172540664673,0.8486658218609519
3891,155.15154165681452,0.025213509798049927,0.8481725729547214
3892,155.19018973316997,0.025199010968208313,0.847684838009841
3893,155.2288356460631,0.025184571743011475,0.847199108141815
3894,155.26584793021902,0.025170162320137024,0.8467143808122165
3895,155.30415764497593,0.025155648589134216,0.8462261445981225
3896,155.34133209381253,0.02514106035232544,0.8457354020379602
3897,155.37993078492582,0.025126665830612183,0.8452511759775752
3898,155.41833992116153,0.0251120924949646,0.8447609346866265
3899,155.45690930821002,0.02509768307209015,0.8442762073570279
3900,155.49522132705897,0.025083184242248535,0.8437884724121476
3901,155.5323865818791,0.025068819522857666,0.84330524889019
3902,155.57107039215043,0.025054380297660828,0.8428195190221641
3903,155.609490333125,0.025040045380592346,0.8423372980386338
3904,155.64651688886806,0.025025635957717896,0.8418525707090353
3905,155.68492892896757,0.025011494755744934,0.8413768662252824
3906,155.72207832988352,0.024997174739837646,0.8408951465109658
3907,155.76046319911256,0.024982929229736328,0.8404159331427173
3908,155.80024845292792,0.024968788027763367,0.8399402286589644
3909,155.83727621100843,0.024954557418823242,0.8394615165599297
3910,155.87577131623402,0.024940431118011475,0.8389863133453905
3911,155.913987218868,0.024926185607910156,0.8385070999771421
3912,155.95223818486556,0.02491198480129242,0.8380293904165347
3913,155.98918043309823,0.024897858500480652,0.8375541872019955
3914,156.0275198528543,0.024883374571800232,0.8370669535263285
3915,156.06567769823596,0.024869173765182495,0.8365892439657211
3916,156.10369600215927,0.0248548686504364,0.8361080255206182
3917,156.1418035919778,0.02484065294265747,0.8356298146907972
3918,156.17872047191486,0.024826526641845703,0.8351546114762579
3919,156.2170659210533,0.024812445044517517,0.8346809120693596
3920,156.2555449209176,0.02479839324951172,0.8342082152008887
3921,156.2938064429909,0.024784371256828308,0.8337365208708449
3922,156.33228688593954,0.024770349264144897,0.8332648265408014
3923,156.36943978304043,0.024756088852882385,0.8327851119033394
3924,156.4079453041777,0.02474193274974823,0.8323089061503728
3925,156.4461669260636,0.0247279554605484,0.8318387156279701
3926,156.4829899640754,0.024713978171348572,0.8313685251055672
3927,156.52115615224466,0.024700075387954712,0.8309008409292329
3928,156.55815766984597,0.024685963988304138,0.8304261389839073
3929,156.59641438396648,0.02467179298400879,0.8299494319617271
3930,156.63451241981238,0.02465781569480896,0.8294792414393244
3931,156.6728103668429,0.024643674492836,0.8290035369555715
3932,156.71099094720557,0.024629414081573486,0.8285238223181094
3933,156.74825510103256,0.024615362286567688,0.8280511254496384
3934,156.78666330501437,0.02460116147994995,0.8275734158890311
3935,156.82491660490632,0.024587184190750122,0.8271032253666284
3936,156.86350059416145,0.02457331120967865,0.8266365437287211
3937,156.90217746421695,0.024559378623962402,0.8261678570139593
3938,156.94060555798933,0.024545490741729736,0.8257006741068385
3939,156.97778856987134,0.024531587958335876,0.8252329899305041
3940,157.01654267683625,0.024517759680747986,0.8247678121002378
3941,157.05474135279655,0.02450372278690338,0.8242956165009805
3942,157.0918395081535,0.024489611387252808,0.823820914555655
3943,157.13016234198585,0.024475648999214172,0.8233512253024659
3944,157.16873112879694,0.0244617760181427,0.8228845436645587
3945,157.20740412315354,0.02444782853126526,0.8224153556805832
3946,157.2443919298239,0.0244339257478714,0.8219476715042486
3947,157.28158371616155,0.02442021667957306,0.8214865038276916
3948,157.32021791115403,0.024406418204307556,0.8210223285358528
3949,157.35845245188102,0.02439257502555847,0.820556649436373
3950,157.39689217414707,0.024378716945648193,0.8200904690676794
3951,157.4343283381313,0.02436484396457672,0.8196237874297722
3952,157.4726607678458,0.02435089647769928,0.8191545994457967
3953,157.51135266013443,0.02433699369430542,0.8186869152694622
3954,157.5485848071985,0.024323105812072754,0.8182197323623415
3955,157.58684312412515,0.02430933713912964,0.8177565596089299
3956,157.6252528699115,0.02429555356502533,0.8172928855863045
3957,157.66393162310123,0.024281799793243408,0.8168302141021065
3958,157.70224863896146,0.02426806092262268,0.8163680438871221
3959,157.74086080119014,0.024254292249679565,0.8159048711337106
3960,157.77808629721403,0.024240419268608093,0.8154381894958034
3961,157.8164257472381,0.02422662079334259,0.8149740142039644
3962,157.85481070587412,0.0242130309343338,0.8145168566811165
3963,157.89326727204025,0.024199366569519043,0.8140571928122006
3964,157.93154384708032,0.024185672402381897,0.8135965264048571
3965,157.9685061662458,0.024171993136405945,0.8131363612667274
3966,158.00703676510602,0.024158328771591187,0.8126766973978112
3967,158.0441629011184,0.024144649505615234,0.8122165322596815
3968,158.08239136310294,0.024131029844284058,0.8117583721984064
3969,158.1205530948937,0.024117380380630493,0.8112992095987039
3970,158.15871750982478,0.024103835225105286,0.810843555883497
3971,158.19580418709666,0.02409026026725769,0.8103868996298629
3972,158.23462226008996,0.024076536297798157,0.8099252306840922
3973,158.27279003988951,0.02406299114227295,0.8094695769688851
3974,158.3097306760028,0.024049267172813416,0.8090079080231145
3975,158.3480496648699,0.024035722017288208,0.8085522543079076
3976,158.38652877602726,0.024022176861763,0.8080966005927007
3977,158.425029899925,0.024008706212043762,0.807643453223562
3978,158.46326451189816,0.023994997143745422,0.807182285547005
3979,158.50138240680099,0.02398158609867096,0.8067311432547208
3980,158.5384143711999,0.023968040943145752,0.806275489539514
3981,158.5765611291863,0.023954346776008606,0.8058148231321706
3982,158.61338467802852,0.02394089102745056,0.8053621770322458
3983,158.65153807681054,0.023927345871925354,0.8049065233170387
3984,158.6914199781604,0.023913711309432983,0.80444786198655
3985,158.72948310989887,0.023900195956230164,0.8039932108097704
3986,158.76649275003,0.023886770009994507,0.8035415672482726
3987,158.80485888989642,0.0238732248544693,0.8030859135330658
3988,158.84311059722677,0.023859620094299316,0.8026282547410042
3989,158.8806511098519,0.023846134543418884,0.8021746061026519
3990,158.91923207510263,0.023832768201828003,0.8017249676180088
3991,158.95773168606684,0.023819416761398315,0.8012758304025794
3992,158.9961142721586,0.023805931210517883,0.8008221817642271
3993,159.03461397299543,0.02379247546195984,0.800369535664302
3994,159.072783166077,0.023778989911079407,0.7999158870259497
3995,159.1097642132081,0.02376551926136017,0.799462739656811
3996,159.1483806609176,0.0237521231174469,0.7990120986337406
3997,159.18680260609835,0.023738712072372437,0.7985609563414566
3998,159.2252104091458,0.023725345730781555,0.7981113178568134
3999,159.26333036692813,0.023711875081062317,0.7976581704876747
4000,159.30028625717387,0.02369849383831024,0.7972080307338181
4001,159.33862773980945,0.02368508279323578,0.7967568884415339
4002,159.3769378052093,0.023671790957450867,0.7963097563029591
4003,159.41529137594625,0.023658454418182373,0.7958611203567433
4004,159.45234365109354,0.023645102977752686,0.7954119831413139
4005,159.48956752521917,0.023631632328033447,0.7949588357721752
4006,159.52786026522517,0.023618236184120178,0.7945081947491047
4007,159.56618207786232,0.023604601621627808,0.7940495334186161
4008,159.60465505998582,0.02359120547771454,0.7935988923955455
4009,159.64272221783176,0.02357792854309082,0.7931522615261843
4010,159.6807327112183,0.023564383387565613,0.7926966078109774
4011,159.71771662309766,0.023551031947135925,0.7922474705955479
4012,159.75608508614823,0.023537680506706238,0.7917983333801184
4013,159.79416250111535,0.0235244482755661,0.7913532063183981
4014,159.8323420691304,0.023511424660682678,0.790915097025669
4015,159.87059896392748,0.023498088121414185,0.7904664610794532
4016,159.90747567405924,0.02348482608795166,0.7900203314793056
4017,159.9460865240544,0.02347162365913391,0.7895762069560126
4018,159.98444403102621,0.02345845103263855,0.789133084971147
4019,160.02142369607463,0.023445293307304382,0.7886904642554948
4020,160.05983262090012,0.02343212068080902,0.7882473422706293
4021,160.09837639983743,0.02341906726360321,0.7878082304394728
4022,160.1366587341763,0.023405879735946655,0.7873646071853934
4023,160.17511551082134,0.02339284121990204,0.7869259966234505
4024,160.21327255479991,0.023379728198051453,0.7864848797154396
4025,160.249931585975,0.023366600275039673,0.7860432615382147
4026,160.2882917369716,0.023353591561317444,0.7856056535146992
4027,160.32618720596656,0.02334059774875641,0.7851685467603974
4028,160.36426053382456,0.023327231407165527,0.7847189082757542
4029,160.40262720594183,0.02331414818763733,0.7842787939061704
4030,160.43942027911544,0.023301035165786743,0.7838376769981593
4031,160.47768843080848,0.02328789234161377,0.7833955575517211
4032,160.51617764681578,0.02327480912208557,0.7829554431821371
4033,160.55452749319375,0.0232619047164917,0.7825213440431171
4034,160.59254861203954,0.023248791694641113,0.7820802271351062
4035,160.6306050340645,0.023235753178596497,0.7816416165731633
4036,160.66868485184386,0.02322252094745636,0.7811964895114429
4037,160.70567162707448,0.023209378123283386,0.7807543700650046
4038,160.7439209111035,0.023196235299110413,0.7803122506185662
4039,160.7821765942499,0.023183181881904602,0.7798731387874097
4040,160.8204308259301,0.023169875144958496,0.7794255053796212
4041,160.85744883911684,0.023156851530075073,0.778987396086892
4042,160.8958887201734,0.023143768310546875,0.7785472817173082
4043,160.93428480625153,0.02313089370727539,0.7781141851167155
4044,160.97281469404697,0.02311791479587555,0.7776775796316273
4045,161.01125390501693,0.02310486137866974,0.7772384678004708
4046,161.04835373116657,0.023091793060302734,0.7767988547001007
4047,161.0867540128529,0.023078560829162598,0.7763537276383804
4048,161.1251975512132,0.023065537214279175,0.7759156183456511
4049,161.16337682818994,0.023052453994750977,0.7754755039760675
4050,161.20180232916027,0.023039579391479492,0.7750424073754747
4051,161.2388705178164,0.02302667498588562,0.7746083082364548
4052,161.27712747314945,0.023013681173324585,0.7741712014821528
4053,161.31430598907173,0.0230008065700531,0.7737381048815601
4054,161.35255060484633,0.02298790216445923,0.7733040057425401
4055,161.390979019925,0.022974863648414612,0.7728653951805973
4056,161.4305794048123,0.02296207845211029,0.7724353061952864
4057,161.46901900600642,0.02294926345348358,0.7720042146715483
4058,161.50768464896828,0.022936537861824036,0.7715761307630922
4059,161.54486193321645,0.02292361855506897,0.7711415303548584
4060,161.5831711469218,0.022910863161087036,0.770712443907975
4061,161.6217194730416,0.022898003458976746,0.7702798485765959
4062,161.66012205788866,0.022885039448738098,0.7698437443607213
4063,161.69715990219265,0.022872239351272583,0.7694131541061968
4064,161.73568848799914,0.022859573364257812,0.7689870752745953
4065,161.77409036224708,0.022846758365631104,0.7685559837508572
4066,161.81237954599783,0.022834017872810364,0.7681273985731873
4067,161.85101622482762,0.022821038961410522,0.7676907930880991
4068,161.88971067219973,0.02280832827091217,0.7672632104488565
4069,161.9283478418365,0.022795602679252625,0.7668351265404003
4070,161.96685917116702,0.0227825790643692,0.7663970172476711
4071,162.00403840793297,0.022769808769226074,0.7659674295315739
4072,162.0423211818561,0.02275700867176056,0.7655368392770495
4073,162.0807680040598,0.022744446992874146,0.7651142693299434
4074,162.11956458492205,0.022731587290763855,0.7646816739985643
4075,162.15852609509602,0.02271866798400879,0.7642470735903307
4076,162.197011356242,0.02270616590976715,0.7638265087200793
4077,162.23432278214023,0.022693365812301636,0.7633959184655548
4078,162.2716761631891,0.022680670022964478,0.7629688370955259
4079,162.31025712704286,0.022668033838272095,0.7625437608023515
4080,162.3490569628775,0.022655069828033447,0.762107656586477
4081,162.38773442385718,0.022642046213150024,0.7616695472937478
4082,162.42623926419765,0.022629037499427795,0.7612319392702322
4083,162.46464376198128,0.022616371512413025,0.7608058604386305
4084,162.50314488681033,0.022603631019592285,0.7603772752609608
4085,162.54157563392073,0.0225907564163208,0.7599441786603681
4086,162.5802319929935,0.022578030824661255,0.7595160947519118
4087,162.61860584607348,0.02256530523300171,0.7590880108434556
4088,162.6555721112527,0.022552594542503357,0.7586604282042131
4089,162.69410351105034,0.022539883852005005,0.7582328455649705
4090,162.73239086195827,0.022527143359184265,0.7578042603873006
4091,162.77073027193546,0.0225144624710083,0.7573776802864853
4092,162.80919635389,0.02250179648399353,0.7569516014548838
4093,162.84797892300412,0.022489070892333984,0.7565235175464275
4094,162.88570758979768,0.0224764347076416,0.7560984412532532
4095,162.92462097713724,0.02246396243572235,0.755678878921429
4096,162.9621032020077,0.022451385855674744,0.7552558077051092
4097,163.0012970129028,0.022438794374465942,0.754832235219576
4098,163.0401565991342,0.022426307201385498,0.7544121716185381
4099,163.07890170207247,0.022413700819015503,0.7539880978637911
4100,163.1178728970699,0.022401154041290283,0.7535660291858987
4101,163.15641196910292,0.022388696670532227,0.7531469681232882
4102,163.19501963397488,0.022376105189323425,0.7527233956377548
4103,163.23368524806574,0.02236354351043701,0.7523008256906487
4104,163.27251647086814,0.02235083281993866,0.7518732430514061
4105,163.31155636906624,0.022338509559631348,0.7514586934117184
4106,163.35044689197093,0.022326231002807617,0.7510456475796717
4107,163.38808067608625,0.02231377363204956,0.7506265865170612
4108,163.4268936519511,0.022300943732261658,0.7501949937241095
4109,163.46569815510884,0.022288501262664795,0.7497764339307126
4110,163.50448988797143,0.02227604389190674,0.749357372868102
4111,163.54187049902976,0.022263482213020325,0.748934802920996
4112,163.58102249819785,0.022251158952713013,0.7485202532813082
4113,163.619862313848,0.022238880395889282,0.7481072074492615
4114,163.65872581582516,0.02222631871700287,0.7476846375021554
4115,163.69629128696397,0.022214025259017944,0.747271090400895
4116,163.735245406162,0.02220173180103302,0.7468575432996347
4117,163.7740166890435,0.022189289331436157,0.7464389835062378
4118,163.8126848861575,0.02217690646648407,0.7460224287896955
4119,163.85011429013684,0.022164776921272278,0.7456143956497853
4120,163.8887227368541,0.022152632474899292,0.7452058612406613
4121,163.92740635713562,0.022140562534332275,0.7447998331776057
4122,163.96619712002575,0.02212829887866974,0.7443872886147727
4123,164.0036022379063,0.022116050124168396,0.7439752453211532
4124,164.04251148924232,0.022103890776634216,0.7435662096428156
4125,164.0811261748895,0.022091761231422424,0.7431581765029054
4126,164.11992316693068,0.022079676389694214,0.7427516471706361
4127,164.15874917292967,0.022067531943321228,0.7423431127615122
4128,164.19889592379332,0.0220554918050766,0.7419380872368837
4129,164.23780917096883,0.022043377161026,0.7415305553661872
4130,164.2764154751785,0.022031262516975403,0.7411230234954905
4131,164.31527605187148,0.022019222378730774,0.7407179979708622
4132,164.35419317614287,0.02200719714164734,0.7403134737154475
4133,164.39182423520833,0.02199500799179077,0.7399034354986826
4134,164.4309645248577,0.021982744336128235,0.7394908909358496
4135,164.46961928205565,0.02197064459323883,0.7390838603343666
4136,164.5082840938121,0.021958664059638977,0.7386808398865929
4137,164.54681150894612,0.021946430206298828,0.7382692978621871
4138,164.5854083080776,0.021934300661087036,0.7378612647222769
4139,164.62402360513806,0.021922171115875244,0.7374532315823665
4140,164.66146268416196,0.02191019058227539,0.7370502111345928
4141,164.7007088251412,0.021897941827774048,0.7366381678409734
4142,164.73990877484903,0.021885782480239868,0.7362291321626359
4143,164.7787723368965,0.02187362313270569,0.7358200964842982
4144,164.81633866904303,0.021861597895622253,0.7354155722288835
4145,164.85538859292865,0.021849721670150757,0.7350160606656053
4146,164.89426233014092,0.021837711334228516,0.7346120376794042
4147,164.933528711088,0.02182576060295105,0.7342100197700578
4148,164.97219378408045,0.02181375026702881,0.7338059967838567
4149,165.01115093706176,0.021801814436912537,0.733404480143724
4150,165.04997856495902,0.02178993821144104,0.7330049685804456
4151,165.08900483325124,0.02177797257900238,0.7326024494018856
4152,165.12773484410718,0.0217658132314682,0.7321934137235481
4153,165.16538352007046,0.021753579378128052,0.7317818716991422
4154,165.20454878779128,0.02174168825149536,0.7313818588666503
4155,165.24338460806757,0.021729692816734314,0.730978337149663
4156,165.2821175530553,0.02171790599822998,0.7305818332016666
4157,165.32127578090876,0.021706223487854004,0.7301888381381658
4158,165.3604421308264,0.02169455587863922,0.7297963443438786
4159,165.39929336402565,0.021682843565940857,0.7294023467419506
4160,165.43815735680982,0.021671071648597717,0.7290063440631679
4161,165.47584998002276,0.02165938913822174,0.7286133489996672
4162,165.5146985091269,0.02164764702320099,0.7282183488593118
4163,165.55364194186404,0.02163603901863098,0.7278278601418793
4164,165.5924070761539,0.02162441611289978,0.7274368701552331
4165,165.63003585208207,0.021612584590911865,0.7270388623995957
4166,165.669242864009,0.02160094678401947,0.7266473711437359
4167,165.70805229386315,0.02158939838409424,0.7262588875031579
4168,165.74713454721496,0.02157779037952423,0.7258683987857254
4169,165.78617175109684,0.021566256880760193,0.7254804164143612
4170,165.82525685895234,0.02155454456806183,0.7250864188124331
4171,165.86427180003375,0.021542951464653015,0.7246964313642141
4172,165.90319616394117,0.02153146266937256,0.7243099528004908
4173,165.94090826623142,0.021519869565963745,0.723919965352272
4174,165.97976222308353,0.021508172154426575,0.7235264690195575
4175,166.0187248950824,0.021496638655662537,0.7231384866481932
4176,166.05760271893814,0.02148495614528656,0.7227454915846925
4177,166.09658976783976,0.02147337794303894,0.7223560054056872
4178,166.13564930623397,0.021461576223373413,0.7219590001884773
4179,166.17478466918692,0.021449953317642212,0.721568010201831
4180,166.21246215887368,0.0214383602142334,0.7211780227536121
4181,166.25139259221032,0.021426841616630554,0.7207905416514615
4182,166.2903095651418,0.02141524851322174,0.7204005542032427
4183,166.32942715100944,0.021403715014457703,0.7200125718318783
4184,166.36734262108803,0.021392181515693665,0.719624589460514
4185,166.40631682099774,0.021380603313446045,0.7192351032815087
4186,166.44545437721536,0.021369248628616333,0.7188531361407082
4187,166.48448740597814,0.021357864141464233,0.7184701664614805
4188,166.52342473901808,0.021346494555473328,0.7180876980514663
4189,166.56210072804242,0.021335184574127197,0.7177072347183068
4190,166.59947826480493,0.02132369577884674,0.7173207561545835
4191,166.63854485424235,0.021312177181243896,0.7169332750524328
4192,166.67740496108308,0.02130083739757538,0.7165518091808459
4193,166.7167375618592,0.02128945291042328,0.716168839501618
4194,166.75569409504533,0.021277964115142822,0.7157823609378947
4195,166.79453983111307,0.02126675844192505,0.7154054064892308
4196,166.83314052596688,0.02125556766986847,0.7150289533097803
4197,166.87200566008687,0.021244332194328308,0.714650996322689
4198,166.9108632528223,0.021233096718788147,0.7142730393355977
4199,166.948462003842,0.021221786737442017,0.7138925760024382
4200,166.98746237298474,0.02121056616306305,0.7135151202845605
4201,167.02629391709343,0.021199405193328857,0.7131396696435375
4202,167.0653520929627,0.021188169717788696,0.7127617126564462
4203,167.1054162401706,0.021176889538764954,0.7123822518617139
4204,167.1438910951838,0.0211656391620636,0.7120037936054089
4205,167.18266580300406,0.021154165267944336,0.7116178163108993
4206,167.2215593601577,0.021142855286598206,0.7112373529777396
4207,167.26034030783921,0.0211314857006073,0.7108548845677255
4208,167.29931155312806,0.02112036943435669,0.7104809377343434
4209,167.33847176423296,0.02110910415649414,0.7101019782088247
4210,167.37727224081755,0.02109794318675995,0.7097265275678017
4211,167.41624781209975,0.021086782217025757,0.7093510769267786
4212,167.45505781285465,0.02107568085193634,0.7089776313626102
4213,167.49257361888885,0.02106456458568573,0.7086036845292281
4214,167.53169554192573,0.021053418517112732,0.7082287351574186
4215,167.56981082307175,0.021042421460151672,0.7078587984777457
4216,167.60886146780103,0.021031230688095093,0.7074823452982952
4217,167.647492678836,0.02102014422416687,0.7071094010033405
4218,167.6865402702242,0.021009042859077454,0.706735955439172
4219,167.72522330889478,0.02099791169166565,0.7063615073365762
4220,167.76399599388242,0.02098679542541504,0.705987560503194
4221,167.80284960195422,0.020975694060325623,0.7056141149390256
4222,167.84030313417315,0.020964741706848145,0.7052456820669936
4223,167.87900777580217,0.020953595638275146,0.7048707326951842
4224,167.91782937385142,0.020942702889442444,0.7045043049000068
4225,167.95651781186461,0.02093176543712616,0.7041363732971885
4226,167.99529905989766,0.020920783281326294,0.7037669378867292
4227,168.03413576213643,0.020909875631332397,0.7034000088223381
4228,168.07269672723487,0.020898982882499695,0.7030335810271608
4229,168.11130193900317,0.020887866616249084,0.7026596341937786
4230,168.14997522393242,0.0208769291639328,0.7022917025909603
4231,168.1885954188183,0.02086612582206726,0.7019282824110648
4232,168.2274883859791,0.020855233073234558,0.7015618546158875
4233,168.26622105017304,0.020844489336013794,0.7012004395128465
4234,168.30495943315327,0.020833700895309448,0.7008375206021646
4235,168.34358001779765,0.020822763442993164,0.7004695889993463
4236,168.38211967097595,0.02081190049648285,0.7001041637425962
4237,168.42075334582478,0.02080090343952179,0.6997342270629233
4238,168.4595541539602,0.020790129899978638,0.6993718094214552
4239,168.49842607881874,0.02077941596508026,0.6990113968568415
4240,168.5371740059927,0.02076868712902069,0.6986504830230142
4241,168.57591248024255,0.02075803279876709,0.6982920755352552
4242,168.61462627584115,0.0207473486661911,0.697932665509069
4243,168.65353980381042,0.020736604928970337,0.6975712504060281
4244,168.6923623639159,0.020725980401039124,0.6972138454566963
4245,168.73107588011771,0.02071528136730194,0.6968539341612964
4246,168.76864659786224,0.020704597234725952,0.69649452413511
4247,168.80733237182721,0.020694002509117126,0.6961381217242056
4248,168.8460114649497,0.020683452486991882,0.6957832231209422
4249,168.88474478106946,0.020672813057899475,0.695425316902397
4250,168.92349050519988,0.020662128925323486,0.6950659068762106
4251,168.9622069550678,0.020651623606681824,0.694712512080588
4252,169.000885959249,0.020641103386878967,0.6943586160157519
4253,169.0396383232437,0.020630642771720886,0.6940067250277704
4254,169.078410807997,0.020620018243789673,0.6936493200784386
4255,169.11704109795392,0.020609542727470398,0.6932969278212434
4256,169.1556169060059,0.020599082112312317,0.6929450368332618
4257,169.1943100411445,0.020588621497154236,0.6925931458452802
4258,169.23281522095203,0.020578250288963318,0.6922442624725805
4259,169.27170141786337,0.020567774772644043,0.6918918702153853
4260,169.31043485412374,0.020557329058647156,0.6915404804966174
4261,169.34897835180163,0.02054697275161743,0.6911920983931314
4262,169.38751678308472,0.020536601543426514,0.6908432150204318
4263,169.42627678904682,0.020526155829429626,0.6904918253016639
4264,169.46532150590792,0.02051587402820587,0.690145949544246
4265,169.50379637023434,0.020505592226982117,0.6898000737868283
4266,169.54239529324695,0.020495250821113586,0.6894521929525559
4267,169.5810913532041,0.02048499882221222,0.6891073197335654
4268,169.61980713205412,0.020474717020988464,0.6887614439761476
4269,169.6585147981532,0.020464465022087097,0.6884165707571571
4270,169.69717584410682,0.020454198122024536,0.688071196268953
4271,169.73604554589838,0.02044391632080078,0.6877253205115352
4272,169.77461249986663,0.020433470606803894,0.6873739307927673
4273,169.8134364420548,0.020423218607902527,0.6870290575737767
4274,169.85212484002113,0.020412713289260864,0.6866756627781543
4275,169.89229222293943,0.02040240168571472,0.6863287844823092
4276,169.93106822296977,0.02039220929145813,0.6859859163401734
4277,169.96988918120041,0.02038198709487915,0.6856420456596102
4278,170.00863926205784,0.020371705293655396,0.6852961699021923
4279,170.04723724303767,0.02036149799823761,0.6849528004908428
4280,170.0862563708797,0.02035127580165863,0.6846089298102797
4281,170.12523677013814,0.02034112811088562,0.6842675654757847
4282,170.16394175216556,0.020330876111984253,0.6839226922567941
4283,170.20297503098845,0.020320415496826172,0.6835708012688126
4284,170.2418863759376,0.02031029760837555,0.683230439472745
4285,170.28099348582327,0.020300209522247314,0.6828910802151047
4286,170.31979000708088,0.02029016613960266,0.6825532247651052
4287,170.35849565081298,0.020280063152313232,0.6822133642382513
4288,170.39731835201383,0.020269930362701416,0.68187250117297
4289,170.43608984490857,0.020259857177734375,0.6815336431845432
4290,170.4750010999851,0.02024972438812256,0.681192780119262
4291,170.51358883501962,0.02023974061012268,0.6808569297461171
4292,170.55227075424045,0.020229622721672058,0.6805165679500496
4293,170.5912971822545,0.020219743251800537,0.6801842264614002
4294,170.63043648097664,0.020209670066833496,0.6798453684729736
4295,170.66907512396574,0.020199522376060486,0.6795040041384787
4296,170.7077757199295,0.020189553499221802,0.6791686550345475
4297,170.74641053611413,0.020179539918899536,0.6788318021229753
4298,170.78500709496439,0.020169511437416077,0.6784944479421896
4299,170.8239590912126,0.02015957236289978,0.6781601013766857
4300,170.8627572148107,0.020149752497673035,0.6778297649648911
4301,170.90138947684318,0.020139798521995544,0.6774949171301736
4302,170.9401728590019,0.0201299786567688,0.6771645807183789
4303,170.97906306106597,0.020120158791542053,0.6768342443065842
4304,171.01757364114746,0.020110279321670532,0.676501902817935
4305,171.0563565720804,0.020100325345993042,0.6761670549832175
4306,171.09513985319063,0.02009040117263794,0.6758332096869273
4307,171.13381562102586,0.020080476999282837,0.6754993643906371
4308,171.17239823983982,0.020070597529411316,0.6751670229019878
4309,171.21111844480038,0.020060747861862183,0.6748356839517659
4310,171.24984202580526,0.020050719380378723,0.6744983297709801
4311,171.28875081706792,0.020040690898895264,0.6741609755901944
4312,171.32735686097294,0.02003064751625061,0.673823120140195
4313,171.3657722058706,0.020020782947540283,0.6734912799207593
4314,171.40432228520513,0.020010560750961304,0.6731474092401961
4315,171.4426031569019,0.02000066637992859,0.6728145664823332
4316,171.480784738902,0.01999048888683319,0.6724721996094111
4317,171.519406395033,0.01998022198677063,0.6721268251212069
4318,171.5577859459445,0.01997019350528717,0.6717894709404212
4319,171.59611715422943,0.0199597030878067,0.6714365774140123
4320,171.63487492688,0.01994958519935608,0.6710962156179446
4321,171.67393372487277,0.019939064979553223,0.6707423195531085
4322,171.71320001594722,0.019928783178329468,0.6703964437956906
4323,171.75264025013894,0.019917666912078857,0.6700224969623085
4324,171.79193373210728,0.01990668475627899,0.6696530615518493
4325,171.8309402312152,0.019895926117897034,0.6692911451795948
4326,171.86995038483292,0.019885286688804626,0.6689332389610494
4327,171.9090314861387,0.01987449824810028,0.6685703200503675
4328,171.94824310485274,0.01986338198184967,0.6681963732169854
4329,171.9874613629654,0.019852593541145325,0.6678334543063036
4330,172.0266161058098,0.01984177529811859,0.6674695328571945
4331,172.06604098714888,0.019830092787742615,0.6670765377936937
4332,172.10530676692724,0.019818484783172607,0.6666860490762612
4333,172.1443329951726,0.019806981086730957,0.666299069243324
4334,172.18335054116324,0.019795984029769897,0.6659291325636512
4335,172.22280379384756,0.019784316420555115,0.6655366387693641
4336,172.26214338606223,0.019772425293922424,0.6651366259368722
4337,172.3011199501343,0.019760802388191223,0.664745635950226
4338,172.34017659397796,0.01974894106388092,0.6643466256561614
4339,172.3792565939948,0.01973731815814972,0.6639556356695152
4340,172.41876874584705,0.019725307822227478,0.6635516126833141
4341,172.45815066201612,0.019713297486305237,0.6631475896971131
4342,172.4974600179121,0.019701048731803894,0.6627355464034936
4343,172.53649173490703,0.01968836784362793,0.6623089663026784
4344,172.57548112794757,0.019675657153129578,0.6618813836634359
4345,172.61461083311588,0.01966308057308197,0.6614583124471161
4346,172.6541024041362,0.019650444388389587,0.6610332361539418
4347,172.6932125701569,0.019637465476989746,0.6605966306688535
4348,172.73379634181038,0.01962485909461975,0.6601725569141065
4349,172.7731646168977,0.019611239433288574,0.6597143968528314
4350,172.81248431885615,0.019597411155700684,0.6592492190225652
4351,172.85164397908375,0.01958400011062622,0.6587980767302811
4352,172.89084868691862,0.01957063376903534,0.6583484382456379
4353,172.93008737592027,0.01955665647983551,0.6578782477232352
4354,172.96907914290205,0.01954348385334015,0.6574351257383696
4355,173.0084592658095,0.0195293128490448,0.6569584187161894
4356,173.04784312518314,0.01951591670513153,0.656507777693119
4357,173.0869518169202,0.019502267241477966,0.6560486150934165
4358,173.1261328002438,0.01948779821395874,0.6555618826869634
4359,173.16533010685816,0.01947370171546936,0.6550876820108514
4360,173.20441940100864,0.01946026086807251,0.6546355371801401
4361,173.24355996213853,0.01944562792778015,0.6541432908123368
4362,173.28274905588478,0.019432321190834045,0.6536956574045483
4363,173.32203771080822,0.019418060779571533,0.6532159427670863
4364,173.3611480970867,0.019403502345085144,0.6527262027453512
4365,173.40027984511107,0.019389629364013672,0.6522595211074441
4366,173.43935391586274,0.019375964999198914,0.651799857238528
4367,173.47842558287084,0.019361361861228943,0.6513086134091519
4368,173.51731059793383,0.019347459077835083,0.6508409292328176
4369,173.55655711889267,0.019332751631736755,0.650346176518946
4370,173.59554020222276,0.019319343147799373,0.649895120382308
4371,173.63441936811432,0.01930631580762565,0.6494568857722754
4372,173.67331044282764,0.019293079851195216,0.6490116333932516
4373,173.71221671020612,0.01928017125464976,0.6485773932722654
4374,173.7511367779225,0.019267539959400892,0.6481524814580518
4375,173.79028139496222,0.01925373449921608,0.6476880711962689
4376,173.82931886101142,0.019240959780290723,0.6472583346658739
4377,173.86826930521056,0.019227695651352406,0.6468121345747433
4378,173.90737201925367,0.019214019645005465,0.6463520790892541
4379,173.94636845216155,0.019200862618163228,0.6459094818705964
4380,173.98542969394475,0.019187969155609608,0.6454757508511552
4381,174.02447884716094,0.019174614222720265,0.6450264961507537
4382,174.06323301512748,0.019161276519298553,0.6445778210428805
4383,174.10226049507037,0.01914803311228752,0.64413231802925
4384,174.14142165798694,0.019134819274768233,0.6436878097217154
4385,174.1804063329473,0.01912195375189185,0.6432550185820497
4386,174.21952267782763,0.019108950858935714,0.6428176063668207
4387,174.25825822679326,0.019095740979537368,0.642373231208921
4388,174.29742224421352,0.019082369282841682,0.6419234125806542
4389,174.33627264713868,0.019069174071773887,0.6414795308596366
4390,174.37520205881447,0.01905516884289682,0.6410084004574583
4391,174.41404440021142,0.01904186327010393,0.640560806211327
4392,174.45276820100844,0.019028773996978998,0.6401204882011253
4393,174.4914127229713,0.019015995494555682,0.639690624395344
4394,174.53061552811414,0.019003051740583032,0.6392552015923066
4395,174.5698906229809,0.01898982626153156,0.638810301668199
4396,174.60873270314187,0.01897695369552821,0.6383772736005064
4397,174.64778455998749,0.01896431838395074,0.6379522266785752
4398,174.68670469801873,0.01895143766887486,0.6375189244792815
4399,174.7257207510993,0.0189390234882012,0.6371013163141575
4400,174.76482973480597,0.018925829732324928,0.6366574835452115
4401,174.80376826087013,0.01891281607095152,0.6362197090846523
4402,174.84263819316402,0.01889973593642935,0.6357796984934604
4403,174.8814627272077,0.018886776000726968,0.6353437313433865
4404,174.92039187811315,0.01887354237260297,0.6348985572876774
4405,174.9592268471606,0.018860841926652938,0.6344713192710193
4406,174.99800250679255,0.018847073195502162,0.6340081445595247
4407,175.03676512697712,0.018833831476513296,0.6335626983302973
4408,175.07572945207357,0.018820659024640918,0.6331195822196802
4409,175.11453939415514,0.018807513755746186,0.6326773805337615
4410,175.15313121583313,0.018794434261508286,0.6322373914814811
4411,175.19196398183703,0.01878070569364354,0.631775567847164
4412,175.23090746579692,0.01876736100530252,0.631326657769347
4413,175.26961792679504,0.0187539208563976,0.6308745364356301
4414,175.308680200018,0.018740444560535252,0.6304211991324533
4415,175.34751627082005,0.01872694492340088,0.6299670766380475
4416,175.3865404361859,0.01871319068595767,0.6295043894891866
4417,175.42546415887773,0.01869985571829602,0.6290558064112082
4418,175.46444400819018,0.018685933260712773,0.6285874604028651
4419,175.5034961849451,0.018672483216505498,0.6281350061950609
4420,175.54252332495525,0.018658771528862417,0.6276737504047749
4421,175.58130519511178,0.018645260366611183,0.6272192402099616
4422,175.61995495390147,0.01863121788483113,0.6267468566347492
4423,175.65887838695198,0.018617970636114478,0.6263012243876496
4424,175.69773871498182,0.018604041717480868,0.6258326610321082
4425,175.7368685998954,0.018590428575407714,0.6253747202761141
4426,175.77573983510956,0.018576902628410608,0.624919712728253
4427,175.81500882003456,0.01856356329517439,0.6244709827940595
4428,175.85401678085327,0.018550166045315564,0.6240203045674148
4429,175.89308813679963,0.018536107207182795,0.623547370770917
4430,175.93215485708788,0.01852315291762352,0.6231115935548809
4431,175.97100197523832,0.01851015631109476,0.6226743928126015
4432,176.0113002359867,0.018497906625270844,0.6222623181896562
4433,176.05042898887768,0.01848522201180458,0.6218356127715375
4434,176.0895265461877,0.018472702242434025,0.6214144526440949
4435,176.1286702021025,0.018460050225257874,0.620988843752381
4436,176.1677782041952,0.018447063863277435,0.6205519876326859
4437,176.2069806791842,0.018434145487844944,0.6201174185537781
4438,176.2459786348045,0.01842090580612421,0.619672040857451
4439,176.2850230098702,0.018407756462693214,0.6192297021057317
4440,176.3239567889832,0.018394820392131805,0.6187945377696327
4441,176.36294048419222,0.018381820991635323,0.6183572430393757
4442,176.40193050680682,0.018368679098784924,0.6179151549222631
4443,176.44086033990607,0.018355529755353928,0.6174728161705438
4444,176.47961530881003,0.01834366749972105,0.6170737745471534
4445,176.51818359503523,0.018331637606024742,0.6166690936451095
4446,176.5571398078464,0.01832008920609951,0.6162806100045315
4447,176.59632957400754,0.01830823626369238,0.6158818816743996
4448,176.63548964401707,0.018296455033123493,0.6154855657023584
4449,176.67452795105055,0.018284788355231285,0.6150931032373971
4450,176.71352931205183,0.018273087218403816,0.6146994815873792
4451,176.7528434759006,0.018260804004967213,0.6142862791087033
4452,176.79177351901308,0.018249429762363434,0.6139036540520598
4453,176.8308579949662,0.0182380061596632,0.6135193685411462
4454,176.86976557504386,0.018226006999611855,0.6131157215068553
4455,176.90873354580253,0.018213991075754166,0.6127115105446992
4456,176.94753704685718,0.018201920203864574,0.6123054511523176
4457,176.98645473085344,0.018189954571425915,0.6119029319737576
4458,177.0254797381349,0.01817820407450199,0.6115076498694695
4459,177.06452052900568,0.01816639583557844,0.6111104253469785
4460,177.10347070218995,0.018155028112232685,0.6107280195956161
4461,177.1422926420346,0.018143247812986374,0.6103317349529008
4462,177.1811419231817,0.018131407909095287,0.6099334452333307
4463,177.22002234123647,0.018119576387107372,0.6095354374776935
4464,177.25880067516118,0.0181077653542161,0.609138118967225
4465,177.2976832059212,0.01809593942016363,0.6087402991875429
4466,177.33640157990158,0.018083994276821613,0.6083384692541516
4467,177.37531394604594,0.018072331324219704,0.6079461321064936
4468,177.41426414996386,0.01806042715907097,0.6075456806634398
4469,177.45317044714466,0.018048666417598724,0.6071500539365674
4470,177.4920514258556,0.018036458641290665,0.6067393891332855
4471,177.53116164216772,0.018024398013949394,0.6063336743634884
4472,177.5700848242268,0.01801248826086521,0.6059330349444794
4473,177.60906225908548,0.01800102088600397,0.6055472769552507
4474,177.6482064658776,0.017989367246627808,0.6051552531008513
4475,177.68724200921133,0.017977597191929817,0.6047593130807204
4476,177.72609100025147,0.01796569675207138,0.60435898695497
4477,177.76506728306413,0.017953854985535145,0.6039606345767483
4478,177.80388187197968,0.01794177759438753,0.6035543558790858
4479,177.84244947694242,0.017930081114172935,0.6031608908756972
4480,177.88110113004223,0.01791861467063427,0.6027751642157944
4481,177.91982613317668,0.01790663320571184,0.6023721124386948
4482,177.95862607983872,0.017894547432661057,0.6019655517770995
4483,177.9974657758139,0.01788254175335169,0.6015616854375279
4484,178.03619957296178,0.0178704634308815,0.6011553754105394
4485,178.07480932306498,0.01785857416689396,0.6007554252366993
4486,178.1136033302173,0.01784697826951742,0.6003653438005029
4487,178.1522050970234,0.0178353451192379,0.5999740091912723
4488,178.19094633497298,0.01782355923205614,0.5995775365726018
4489,178.2297615450807,0.017811461351811886,0.5991705686297706
4490,178.26875685714185,0.0177993755787611,0.5987640079681754
4491,178.3075336390175,0.017787576653063297,0.598367096738943
4492,178.346651526168,0.017776377499103546,0.59799036159556
4493,178.38573599187657,0.017764555290341377,0.5975926671331813
4494,178.4246453042142,0.01775255799293518,0.5971890827575421
4495,178.46338298683986,0.017740491777658463,0.5967831800117899
4496,178.50233497284353,0.017728667706251144,0.5963854228907594
4497,178.5411848849617,0.017716897651553154,0.5959894828706285
4498,178.5801753900014,0.017704796977341175,0.5955824209398196
4499,178.61898411996663,0.017692853696644306,0.59518065366508
4500,178.65779233910143,0.01768099144101143,0.5947816120416896
4501,178.69641470722854,0.017669031396508217,0.5943792808390845
4502,178.73524102382362,0.017656834796071053,0.5939689919877129
4503,178.77400708990172,0.01764455158263445,0.5935557895090369
4504,178.81281246384606,0.017632446251809597,0.5931485709315988
4505,178.85168063407764,0.017620157450437546,0.5927351804769677
4506,178.89054107200354,0.017607885412871838,0.5923223539502019
4507,178.92970739211887,0.017595764249563217,0.5919146027742244
4508,178.96833638008684,0.01758340373635292,0.5914987999615026
4509,179.00700336601585,0.017570892348885536,0.5910779217979926
4510,179.045744583942,0.01755886059254408,0.5906731782372968
4511,179.08439054805785,0.0175471818074584,0.5902803084910995
4512,179.12311924714595,0.01753486692905426,0.5898660408153444
4513,179.16197597887367,0.01752278208732605,0.5894595114830752
4514,179.20057903882116,0.017510557547211647,0.5890482827519279
4515,179.23928717710078,0.01749883033335209,0.5886537838807862
4516,179.27916064485908,0.0174868730828166,0.5882515466661588
4517,179.31833693105727,0.017474744468927383,0.5878435448555743
4518,179.35730776609853,0.01746190804988146,0.5874117327573416
4519,179.39622669201344,0.01744973286986351,0.5870021644804645
4520,179.43513930914924,0.017437397502362728,0.5865872075595407
4521,179.47389609087259,0.017425425350666046,0.5861844690756997
4522,179.51274925703183,0.017413627356290817,0.5857875891757931
4523,179.55170567100868,0.017400769516825676,0.5853550565030657
4524,179.5903285900131,0.01738828420639038,0.5849350555606796
4525,179.62913080118597,0.017376301810145378,0.5845319724542543
4526,179.66812011320144,0.01736399531364441,0.5841179867424319
4527,179.70708436798304,0.017351992428302765,0.5837142143908376
4528,179.7458202680573,0.01734025403857231,0.5833193395677856
4529,179.78589141601697,0.017328099347651005,0.5829104605360773
4530,179.8248535580933,0.01731580775231123,0.5824969760934687
4531,179.86353292316198,0.0173038262873888,0.5820939243163691
4532,179.90222220215946,0.017291473224759102,0.581678372138254
4533,179.94106025714427,0.017279318533837795,0.5812694931065457
4534,179.97966652084142,0.017267782241106033,0.580881416747204
4535,180.01846622722223,0.017255800776183605,0.5804783649701043
4536,180.05728378985077,0.017244004644453526,0.5800815477288495
4537,180.09603411192074,0.01723218895494938,0.5796840725717517
4538,180.1349183358252,0.017220472916960716,0.5792899496525202
4539,180.17378112720326,0.01720864698290825,0.578892129872838
4540,180.212752323132,0.01719706505537033,0.5785025183765293
4541,180.25170260714367,0.01718544028699398,0.5781114657312315
4542,180.29043076513335,0.017173598520457745,0.5777131133530098
4543,180.32940112892538,0.017162108793854713,0.5773266034599606
4544,180.36833953484893,0.01715059671550989,0.576939341663091
4545,180.40703235007823,0.01713848114013672,0.5765317784630685
4546,180.44594211224467,0.01712666917592287,0.5761344286232741
4547,180.48460530210286,0.01711503602564335,0.5757430940140436
4548,180.52320595784113,0.01710327435284853,0.5753474359578453
4549,180.56191985495389,0.017091207206249237,0.5749415018827672
4550,180.60062096221372,0.017078770324587822,0.5745231300653254
4551,180.63935419823974,0.017066922038793564,0.5741245583818227
4552,180.67786252405494,0.01705521997064352,0.5737309054024791
4553,180.71662908094004,0.01704317517578602,0.5733257232312214
4554,180.7552884039469,0.017031118273735046,0.5729201337787277
4555,180.79416158189997,0.01701923832297325,0.5725204968981461
4556,180.83289366587996,0.017007253132760525,0.572117319803743
4557,180.87162773311138,0.016995085403323174,0.5717080021614729
4558,180.91019632993266,0.016982954926788807,0.5712999376922367
4559,180.94886164413765,0.016970623284578323,0.5708851060886164
4560,180.9874648428522,0.016958462074398994,0.5704760077516271
4561,181.02657843381166,0.016946392133831978,0.5700699796885714
4562,181.06530895503238,0.016934464685618877,0.5696687450123713
4563,181.1041076700203,0.0169224813580513,0.5692656305766199
4564,181.14304723823443,0.016910437494516373,0.5688604797346882
4565,181.18187452619895,0.016897739842534065,0.5684333357060076
4566,181.2206095638685,0.016885584220290184,0.5680244253449734
4567,181.25948034785688,0.016873459331691265,0.5676165488516925
4568,181.29839661112055,0.016862153075635433,0.5672362108358363
4569,181.33730339910835,0.016850538551807404,0.5668455028131228
4570,181.37601426104084,0.016838686540722847,0.5664468058123168
4571,181.41504340386018,0.01682729460299015,0.5660635854984821
4572,181.45376029517502,0.01681565586477518,0.5656720629132965
4573,181.49247725587338,0.016803720965981483,0.5652705776024896
4574,181.5311093488708,0.01679210178554058,0.5648797129331468
4575,181.5700607248582,0.0167804267257452,0.5644869685042527
4576,181.60888277599588,0.016768460161983967,0.5640844179963668
4577,181.64779835706577,0.016756586730480194,0.5636850004210661
4578,181.68641703901812,0.0167449451982975,0.5632933838479028
4579,181.7250168840401,0.016733079217374325,0.562894216907209
4580,181.76386234909296,0.01672145538032055,0.562503195591237
4581,181.8026983300224,0.01670954655855894,0.562102587501554
4582,181.84179584681988,0.01669770199805498,0.5617041411353547
4583,181.88149216817692,0.01668555848300457,0.5612956380555567
4584,181.92061862908304,0.016674249432981014,0.560915206051723
4585,181.95969483302906,0.016662155278027058,0.5605083634261951
4586,181.9991062739864,0.016650564037263393,0.5601184386366279
4587,182.03828641492873,0.016638996079564095,0.5597292970802071
4588,182.07751665217802,0.0166267529129982,0.5593174417625427
4589,182.11683133710176,0.016614659689366817,0.5589106304663408
4590,182.15581380017102,0.016603094525635242,0.5585215828978976
4591,182.19494578894228,0.016591192223131657,0.5581211941134954
4592,182.234039418865,0.01657960657030344,0.5577314572998833
4593,182.27310658013448,0.01656833291053772,0.557352215810432
4594,182.31210993416607,0.016556491144001484,0.5569538634322103
4595,182.3512538508512,0.016545002348721027,0.556567384868487
4596,182.3903125282377,0.01653298456221819,0.5561631112476791
4597,182.42941764602438,0.01652117446064949,0.5557658240665364
4598,182.46861934987828,0.01650938205420971,0.555369132142585
4599,182.5077847391367,0.01649773120880127,0.5549772022761632
4600,182.54790866700932,0.01648683939129114,0.5546108058103117
4601,182.58732263185084,0.01647509913891554,0.554215868328608
4602,182.62658968521282,0.016463431529700756,0.553823374534321
4603,182.66584604093805,0.016451464034616947,0.5534207926971091
4604,182.70501241181046,0.016439683735370636,0.5530245080543937
4605,182.74431116320193,0.016428664326667786,0.5526538194709003
4606,182.7836305438541,0.01641722023487091,0.552268844714818
4607,183.15852873306721,0.0164061039686203,0.5518948978814358
4608,183.19864189485088,0.016394808888435364,0.5515149358174899
4609,183.23812266997993,0.0163838192820549,0.5511452497724237
4610,183.27736485516652,0.01637270674109459,0.5507714282563451
4611,183.31694670394063,0.016361482441425323,0.5503938472211639
4612,183.35624069720507,0.016349684447050095,0.5499969673212575
4613,183.3954868791625,0.01633831486105919,0.5496144989112433
4614,183.43486516922712,0.016327213495969772,0.5492410533470748
4615,183.4739511278458,0.016315676271915436,0.548852945658407
4616,183.51310575101525,0.016304481774568558,0.5484763671616534
4617,183.5523243411444,0.016293060034513474,0.5480921443093913
4618,183.5916276378557,0.016281645745038986,0.5477081720917363
4619,183.63063674094155,0.016270510852336884,0.5473335986718372
4620,183.67002625903115,0.016259241849184036,0.546954513829015
4621,183.7094317912124,0.01624789461493492,0.5465727973228214
4622,183.74852162599564,0.01623661443591118,0.5461933365280891
4623,183.78771394584328,0.016224928200244904,0.5458002161472849
4624,183.82690181024373,0.01621393859386444,0.5454305301022189
4625,183.86597093380988,0.016202744096517563,0.545053951605465
4626,183.9051271090284,0.01619153842329979,0.544676997156801
4627,183.9445043578744,0.016180355101823807,0.5443007946119575
4628,183.98356748186052,0.016169480979442596,0.5439349934032971
4629,184.0225852089934,0.016158603131771088,0.5435690668773334
4630,184.06166910380125,0.01614784076809883,0.5432070251877754
4631,184.10053228680044,0.016136132180690765,0.5428131529031508
4632,184.13969164714217,0.016125008463859558,0.5424389554351619
4633,184.17915178090334,0.016113512217998505,0.5420522262368317
4634,184.21817752020434,0.01610233634710312,0.5416762743265949
4635,184.25742688588798,0.016091004014015198,0.541295059089615
4636,184.29676255211234,0.01608000323176384,0.5409249970926386
4637,184.3357564820908,0.016068678349256516,0.5405440324902654
4638,184.3746692701243,0.016057565808296204,0.5401702109741866
4639,184.4138483600691,0.016046684235334396,0.5398041591309195
4640,184.453004184179,0.016035478562116623,0.5394272046822555
4641,184.49231150792912,0.0160243920981884,0.5390542603873006
4642,184.5314383590594,0.016013547778129578,0.5386894617170677
4643,184.57067267224193,0.016002237796783447,0.538308998383908
4644,184.6099843219854,0.015991713851690292,0.5379549770017685
4645,184.64923312701285,0.015980053693056107,0.5375627338420882
4646,184.68856761185452,0.01596878096461296,0.5371835236819628
4647,184.7280101198703,0.015957843512296677,0.5368155920791444
4648,184.76707852212712,0.015946950763463974,0.536449164283967
4649,184.80563171720132,0.015935644507408142,0.5360688262681108
4650,184.84427643893287,0.0159246027469635,0.535697385780797
4651,184.88275982718915,0.015913892537355423,0.5353370985334868
4652,184.92121285991743,0.015902798622846603,0.5349639036039251
4653,184.95962061407045,0.015891671180725098,0.5345895808186327
4654,184.9977770592086,0.015880722552537918,0.5342212732639042
4655,185.03647907683626,0.015870019793510437,0.5338612366512009
4656,185.0750500881113,0.015858497470617294,0.5334736302317468
4657,185.11396093294024,0.015847627073526382,0.5331079543403899
4658,185.15263944584876,0.01583697274327278,0.5327495468526309
4659,185.19110782211646,0.015826229006052017,0.5323881317495899
4660,185.22939221002162,0.015815000981092453,0.5320104253971055
4661,185.2681107642129,0.015804000198841095,0.5316403634001291
4662,185.30666598118842,0.015793099999427795,0.5312736849703449
4663,185.34512872807682,0.015782266855239868,0.5309092622520221
4664,185.38352983212098,0.01577172428369522,0.5305546142833655
4665,185.42188132181764,0.015761032700538635,0.5301949536225724
4666,185.46069333702326,0.015750445425510406,0.5298388018462749
4667,185.499615509063,0.01573997735977173,0.5294866602236863
4668,185.5383150340058,0.015729382634162903,0.5291302578127819
4669,185.57718711020425,0.015718959271907806,0.5287796199978345
4670,185.61599669000134,0.015708349645137787,0.5284227163177164
4671,185.65471569495276,0.01569870300590992,0.5280982071605305
4672,185.69316572323442,0.015689246356487274,0.5277800891858184
4673,185.73283614590764,0.015679826959967613,0.5274632243841406
4674,185.77146506402642,0.015670163556933403,0.5271381512990894
4675,185.8100766260177,0.015660367906093597,0.5268086294497668
4676,185.84880156023428,0.015650685876607895,0.5264829297781984
4677,185.88761298405007,0.015640700235962868,0.526147016746402
4678,185.926272850018,0.015630731359124184,0.5258116676424707
4679,185.9649325539358,0.015621557831764221,0.5255030737828181
4680,186.00336674880236,0.015612974762916565,0.5252143427157563
4681,186.04178672097623,0.015604093670845032,0.5249155862644215
4682,186.08023543702438,0.015595272183418274,0.5246188348899413
4683,186.11849893303588,0.015586435794830322,0.5243215822462475
4684,186.15697628213093,0.015577688813209534,0.5240273372178356
4685,186.1952243349515,0.015569224953651428,0.5237426163044829
4686,186.2334848670289,0.015560463070869446,0.5234478700068573
4687,186.27200376009569,0.015551701188087463,0.5231531237092317
4688,186.3105539791286,0.015543267130851746,0.5228694053343064
4689,186.34900141414255,0.015534728765487671,0.5225821780748856
4690,186.38746244786307,0.015526264905929565,0.522297457161533
4691,186.42625223007053,0.01551760733127594,0.5220062197484029
4692,186.46490867016837,0.015509426593780518,0.5217310229501098
4693,186.50367480609566,0.015500664710998535,0.5214362766524842
4694,186.54239301988855,0.01549212634563446,0.5211490493930633
4695,186.58091860217974,0.015483394265174866,0.520855305633865
4696,186.6194990267977,0.015474990010261536,0.5205725897973669
4697,186.65826300997287,0.015466570854187012,0.5202893726916553
4698,186.6970061310567,0.015458092093467712,0.520004150509089
4699,186.73552580503747,0.015449702739715576,0.5197219359418047
4700,186.77422574022785,0.015441149473190308,0.5194342074131701
4701,186.81308062002063,0.015432626008987427,0.519147481422963
4702,186.851730289869,0.015423953533172607,0.5188557427406193
4703,186.8904712079093,0.01541486382484436,0.5185499685202934
4704,186.9292280091904,0.015406012535095215,0.5182522146073859
4705,186.96806747606024,0.01539696753025055,0.517947944194701
4706,187.0067114168778,0.015388146042823792,0.5176511928202208
4707,187.04528147680685,0.015379339456558228,0.5173549427149543
4708,187.08414587099105,0.015370696783065796,0.5170642065710379
4709,187.1229842561297,0.01536223292350769,0.5167794856576853
4710,187.16184843005612,0.015353366732597351,0.5164812304755642
4711,187.20046496996656,0.015344932675361633,0.5161975121006388
4712,187.23927548294887,0.015336006879806519,0.5158972518416631
4713,187.27815889613703,0.015327349305152893,0.515606014428533
4714,187.31716276193038,0.015318363904953003,0.5153037490927027
4715,187.35583210084587,0.01530967652797699,0.5150115091411455
4716,187.39456597808748,0.015300601720809937,0.5147062361900332
4717,187.43338402314112,0.015291526913642883,0.5144009632389209
4718,187.47209852095693,0.015282675623893738,0.5141032093260134
4719,187.5109600611031,0.015273064374923706,0.5137798906832098
4720,187.54986584791914,0.01526331901550293,0.5134520606174834
4721,187.58852475183085,0.015253201127052307,0.5131116988214158
4722,187.62716615898535,0.015243127942085266,0.5127728408329891
4723,187.6661898251623,0.01523369550704956,0.5124555374207493
4724,187.70500988187268,0.01522374153137207,0.5121206895860317
4725,187.74368171487004,0.015214085578918457,0.5117958671355873
4726,187.78234272217378,0.015204250812530518,0.511465029454579
4727,187.82119692116976,0.015194252133369446,0.5111286778122205
4728,187.8601347268559,0.015184715390205383,0.5108078655154853
4729,187.8988877730444,0.015175268054008484,0.5104900608340318
4730,187.93772167200223,0.015165656805038452,0.5101667421912282
4731,187.97647613985464,0.015156030654907227,0.5098429222792109
4732,188.01536221709102,0.01514628529548645,0.5095150922134846
4733,188.0539619019255,0.015136674046516418,0.5091917735706809
4734,188.09255950292572,0.015127182006835938,0.5088724650815866
4735,188.1312394379638,0.015117570757865906,0.508549146438783
4736,188.1698285760358,0.015108168125152588,0.5082328455649705
4737,188.2084912559949,0.015098512172698975,0.507908023114526
4738,188.24721382698044,0.0150890052318573,0.507588213356218
4739,188.28585518384352,0.015079513192176819,0.5072689048671235
4740,188.32480676984414,0.015069961547851562,0.5069475913011745
4741,188.36383994994685,0.015060514211654663,0.5066297866197211
4742,188.40265622222796,0.015051275491714478,0.5063189997072588
4743,188.44175454881042,0.015042036771774292,0.5060082127947965
4744,188.4806403759867,0.015032947063446045,0.5057024385744705
4745,188.51929325098172,0.015023693442344666,0.5053911503927946
4746,188.55794258089736,0.015014246106147766,0.5050733457113411
4747,188.59671370405704,0.015005447785370052,0.5047773736538416
4748,188.6354629341513,0.014996878686361015,0.5044891125266676
4749,188.67431776504964,0.014988364651799202,0.5042027037458846
4750,188.71303928317502,0.014979823492467403,0.5039153824984862
4751,188.75161334918812,0.014971365570090711,0.5036308613095859
4752,188.79057235596702,0.014962928602471948,0.5033470450305172
4753,188.82921420410275,0.014954736921936274,0.5030714801126452
4754,188.86786061897874,0.014946085750125349,0.5027804580886304
4755,188.90656421985477,0.014937693369574845,0.502498141701037
4756,188.9453867818229,0.014929290860891342,0.5022154846070249
4757,188.98409502906725,0.014920997200533748,0.5019364891279721
4758,189.0226433458738,0.01491258735768497,0.5016535853155188
4759,189.06154273403808,0.014904033858329058,0.5013658489545529
4760,189.10012088622898,0.014896153006702662,0.5011007401991843
4761,189.13885706709698,0.01488805003464222,0.5008281593995998
4762,189.1776185859926,0.014879787340760231,0.5005502056206315
4763,189.21620048303157,0.014871625928208232,0.5002756589058496
4764,189.25488413497806,0.014862998388707638,0.4999854318634783
4765,189.2937658149749,0.014854797278530896,0.49970954973618203
4766,189.3324776389636,0.01484672212973237,0.49943790490020734
4767,189.37113736383617,0.014838606119155884,0.49916488549006083
4768,189.41161508718506,0.014830099884420633,0.4988787390923819
4769,189.45022387523204,0.014821884222328663,0.4986023674443691
4770,189.48907800391316,0.01481375191360712,0.4983287997710202
4771,189.52776276692748,0.01480573508888483,0.4980591169340771
4772,189.56629375787452,0.014797445852309465,0.4977802702693219
4773,189.6048445389606,0.014789275825023651,0.497505433758276
4774,189.64345750305802,0.014781125821173191,0.4972312708277358
4775,189.6820013928227,0.014773169998079538,0.49696364006163607
4776,189.72083649318665,0.014765109866857529,0.4966925004110408
4777,189.75968500413,0.014756893273442984,0.49641609743370213
4778,189.7983689759858,0.01474885642528534,0.49614574101625314
4779,189.83703874610364,0.014740647748112679,0.4958696043381843
4780,189.87586750695482,0.014732494484633207,0.49559533175500364
4781,189.91428482625633,0.014724329579621553,0.49532066755524995
4782,189.95303828222677,0.014716398436576128,0.49505386701628523
4783,189.9918096959591,0.014708432834595442,0.494785907292264
4784,190.03067118581384,0.014700484462082386,0.49451852716077105
4785,190.06959854625165,0.014692460186779499,0.49424859368922114
4786,190.1085325148888,0.014684437308460474,0.49397870721165993
4787,190.14718657219782,0.014676228631287813,0.49370257053359107
4788,190.185801488813,0.014668009243905544,0.49342607356827484
4789,190.22455240180716,0.01466013491153717,0.4931611841181872
4790,190.2632431741804,0.014652088284492493,0.4928904987428168
4791,190.30195073224604,0.014643743634223938,0.49260978798317345
4792,190.34061743784696,0.014635786414146423,0.4923421102230849
4793,190.37915313616395,0.014627769589424133,0.49207242738614176
4794,190.4177513681352,0.014619916677474976,0.4918082585105487
4795,190.45650436496362,0.014612182974815369,0.4915480997886649
4796,190.495110578835,0.014604374766349792,0.4912854347207129
4797,190.53369647217914,0.014596447348594666,0.4910187594990516
4798,190.57244704524055,0.014588207006454468,0.49074155762390376
4799,190.61099643306807,0.014580145478248596,0.4904703709793196
4800,190.64963372517377,0.014572232961654663,0.49020419702687207
4801,190.6884515490383,0.014564350247383118,0.48993902561285174
4802,190.72722823079675,0.01455647184047848,0.4896739990969635
4803,190.7658836999908,0.014548775157891214,0.4894150857157824
4804,190.8046123390086,0.014540964271873236,0.4891523305760185
4805,190.84351279819384,0.014533332083374262,0.48889558675065264
4806,190.8822558792308,0.014525679289363325,0.4886381497639523
4807,190.92088733101264,0.014517771662212908,0.4883721402904655
4808,190.95965267624706,0.014510009670630097,0.48811102994030886
4809,190.99855864420533,0.01450219564139843,0.48784816906407025
4810,191.0374183212407,0.014494199422188103,0.4875791793884616
4811,191.07604524679482,0.014486346859484911,0.4873150222613658
4812,191.1146790832281,0.014478601166047156,0.4870544601744116
4813,191.1534414831549,0.01447074068710208,0.48679003674804605
4814,191.19216666789725,0.01446292141918093,0.4865269996443495
4815,191.2308752471581,0.014455192838795483,0.48626701323375787
4816,191.26965427212417,0.014447650872170925,0.48601330443683405
4817,191.30846312316135,0.014439788414165378,0.48574881443565104
4818,191.34718650393188,0.01443187310360372,0.48548254649522593
4819,191.38591746706516,0.014424135908484459,0.48522227028837017
4820,191.4247111249715,0.014416220830753446,0.48495601018027645
4821,191.46358613483608,0.014408661634661257,0.4847017217908244
4822,191.50247283279896,0.014400860061869025,0.484439279944319
4823,191.54116081120446,0.014393090270459652,0.4841779072110584
4824,191.57996727805585,0.014385368558578193,0.4839181518542449
4825,191.61866792617366,0.014377921004779637,0.4836676190677295
4826,191.65733359009027,0.01436998334247619,0.48340059922348383
4827,191.69590228796005,0.014362111687660217,0.4831357998452081
4828,191.7346086539328,0.014354387065395713,0.4828759465842513
4829,191.7733403868042,0.014346591080538929,0.48261369271370114
4830,191.81204877607524,0.014338824315927923,0.4823524218007495
4831,191.85124490223825,0.014331053593195975,0.48209101773816304
4832,191.89013669919223,0.014323358074761927,0.4818321435186392
4833,191.92901504412293,0.014315754757262766,0.4815763709023748
4834,191.96784211322665,0.01430780894588679,0.48130907692652797
4835,192.00656752707437,0.014300029026344419,0.4810473634868487
4836,192.0454529831186,0.01429221488069743,0.48078449869444434
4837,192.08419719617814,0.014284476870670915,0.48052419507442845
4838,192.123423689045,0.014276821166276932,0.4802666601835848
4839,192.16239424422383,0.014268868486396968,0.47999913515395987
4840,192.20164257800207,0.014261242002248764,0.4797425832207149
4841,192.24053612723947,0.014253451256081462,0.47948050557762256
4842,192.27960849599913,0.014245654223486781,0.4792182164615807
4843,192.3183340812102,0.01423778582829982,0.47895352673594543
4844,192.3572667390108,0.0142302883323282,0.47870131391433113
4845,192.3961186548695,0.014222486061044037,0.47843884857083135
4846,192.4348706798628,0.014214873313903809,0.47818275874514266
4847,192.47353728488088,0.014207273721694946,0.4779271114461818
4848,192.5126660191454,0.014199838042259216,0.4776769781085709
4849,192.5516248070635,0.014192402362823486,0.4774268447709601
4850,192.59049900621176,0.014184921979904175,0.4771752076257083
4851,192.62935157306492,0.014177396893501282,0.47692206667281556
4852,192.6682550571859,0.01416991651058197,0.47667042952756383
4853,192.7072326829657,0.014162495732307434,0.47642079745916666
4854,192.7460194900632,0.014155015349388123,0.4761691603139148
4855,192.78477812511846,0.01414749026298523,0.47591601936102207
4856,192.8236570111476,0.01413998007774353,0.475663379677343
4857,192.86236116383225,0.014132484793663025,0.4754112412628776
4858,192.90118987485766,0.014125034213066101,0.47516060665605314
4859,192.9399093100801,0.014117613434791565,0.47491097458765597
4860,192.9787245709449,0.014110162854194641,0.47466033998083146
4861,193.01736071985215,0.01410268247127533,0.4744087028355797
4862,193.05610691616312,0.014095231890678406,0.4741580682287552
4863,193.09484815504402,0.014087796211242676,0.47390793489114436
4864,193.13381112879142,0.014080390334129333,0.47365880409196087
4865,193.17236864892766,0.014072954654693604,0.47340867075435006
4866,193.21096174418926,0.01406550221145153,0.4731579734888738
4867,193.25000795302913,0.014058173634111881,0.4729114430237361
4868,193.28869362780824,0.014050746336579323,0.47266159165005794
4869,193.32742548314855,0.01404324546456337,0.4724092652596374
4870,193.36614729184657,0.014035895466804504,0.47216201422000503
4871,193.4046355979517,0.014028474688529968,0.47191238215160786
4872,193.44324192311615,0.014021266251802444,0.4716698931695052
4873,193.48175520682707,0.014014281332492828,0.47143492322560726
4874,193.52015195507556,0.014007164165377617,0.4711955045174382
4875,193.5587630472146,0.014000160619616508,0.47095990798702314
4876,193.59932173183188,0.013992931693792343,0.4707167297597517
4877,193.63790830690414,0.013985376805067062,0.4704625862684317
4878,193.6764503242448,0.013978205621242523,0.4702213504593631
4879,193.7148438268341,0.013971081003546715,0.4699816811165872
4880,193.753712778911,0.013963961973786354,0.4697421997497664
4881,193.79258450400084,0.013956740498542786,0.46949927215710174
4882,193.83133014012128,0.013949664309620857,0.4692612319392702
4883,193.87006958620623,0.01394248940050602,0.4690198708128983
4884,193.90853025997058,0.013935502618551254,0.46878483821034855
4885,193.94724852405488,0.01392858661711216,0.4685521866365638
4886,193.98573485715315,0.013921573758125305,0.4683162768128903
4887,194.02418790012598,0.01391475461423397,0.46808688348899413
4888,194.06278237700462,0.013907786458730698,0.46785247747296155
4889,194.10115277580917,0.013900702819228172,0.4676141866205232
4890,194.1398060610518,0.013893811032176018,0.46738234960921055
4891,194.1783000859432,0.013886839151382446,0.46714781827587454
4892,194.21727086184546,0.013879973441362381,0.46691685848568576
4893,194.2560194521211,0.013873059302568436,0.46668426957055265
4894,194.29490621993318,0.01386609859764576,0.46645011418912685
4895,194.33352168882266,0.013859370723366737,0.46622379113916435
4896,194.37240419117734,0.013852190226316452,0.4659822420368373
4897,194.41118056280538,0.013845160603523254,0.46574576828529834
4898,194.44975367793813,0.013838257640600204,0.4655135553220755
4899,194.4881486929953,0.013831431046128273,0.46528391136357256
4900,194.52672187704593,0.01382455974817276,0.4650527635974287
4901,194.56518468400463,0.013817477971315384,0.46481453540364204
4902,194.60377178993076,0.013810427859425545,0.4645773724069343
4903,194.64247393002734,0.013803502544760704,0.46434440753989104
4904,194.68114903802052,0.013796297833323479,0.46410204387509174
4905,194.71973535325378,0.01378912664949894,0.4638608080660232
4906,194.75824269792065,0.013782203197479248,0.4636279058576315
4907,194.7967607388273,0.013775184750556946,0.46339180805800284
4908,194.83553215302527,0.013768363744020462,0.46316235207545503
4909,194.87395982816815,0.013761434704065323,0.46292926189110833
4910,194.91250813519582,0.013754341751337051,0.4626906577454114
4911,194.95102083822712,0.013747455552220345,0.4624590087100538
4912,194.99005186511204,0.0137404203414917,0.4622223469825599
4913,195.0286828461103,0.013733629137277603,0.4619938935384393
4914,195.0673326868564,0.013726847246289253,0.4617657533875773
4915,195.10591421509162,0.013719802722334862,0.4615287783668248
4916,195.1446211412549,0.013712882995605469,0.4612960014757366
4917,195.1831674161367,0.013705944642424583,0.46106259799813126
4918,195.22192273614928,0.013699010014533997,0.46082931983782943
4919,195.26051529916003,0.013692129403352737,0.460597858778427
4920,195.299286023248,0.01368524506688118,0.4603662724017211
4921,195.33823374286294,0.013678383082151413,0.46013543792883577
4922,195.37691155588254,0.013671407476067543,0.4599007812781964
4923,195.4154767380096,0.013664517551660538,0.4596690069255355
4924,195.45405851583928,0.013657601550221443,0.45943635535175065
4925,195.492541924119,0.013650771230459213,0.45920658607594433
4926,195.53085872111842,0.013643909245729446,0.458975751603059
4927,195.5692985751666,0.013636862859129906,0.4587387139236547
4928,195.60822845809162,0.01362999901175499,0.4585078167921176
4929,195.646912119817,0.013623187318444252,0.4582786741028284
4930,195.68586788186803,0.01361616887152195,0.45804257630319967
4931,195.72455030214041,0.013609141111373901,0.45780616521031253
4932,195.76305761700496,0.01360214501619339,0.4575708193145043
4933,195.80158511316404,0.01359521970152855,0.457337854447461
4934,195.84011585405096,0.01358826830983162,0.4571040123592937
4935,195.8786888080649,0.013581503182649612,0.45687643613629714
4936,195.91745521500707,0.013574700802564621,0.45664760674026633
4937,195.95630458695814,0.013567805290222168,0.4564156444116503
4938,195.9948391742073,0.0135610681027174,0.45618900806842927
4939,196.03325916687027,0.013554342091083527,0.4559627476771184
4940,196.0719256028533,0.013547476381063461,0.4557317878869297
4941,196.110402001068,0.013540595769882202,0.4555003268275273
4942,196.14880102314055,0.013533763587474823,0.4552704948930692
4943,196.18710722401738,0.013526827096939087,0.45503715407411566
4944,196.2257749508135,0.013520153239369392,0.4548126481250526
4945,196.26447238400578,0.013513291254639626,0.45458181365216727
4946,196.30296620819718,0.013506406918168068,0.4543502272754614
4947,196.34131552511826,0.013499598950147629,0.45412120990347565
4948,196.3800647361204,0.013492904603481293,0.4538960147092438
4949,196.41870102612302,0.01348612830042839,0.45366806253433695
4950,196.45712988311425,0.013479335233569145,0.4534395464315647
4951,196.49575663823634,0.013472400605678558,0.45320626827126287
4952,196.53423817409202,0.013465549796819687,0.45297580975028773
4953,196.57268310524523,0.01345871016383171,0.45274572718122286
4954,196.61112584220245,0.013451855629682541,0.4525151433429443
4955,196.6496871788986,0.013444999232888222,0.4522844968460141
4956,196.6883874060586,0.013438010588288307,0.4520494015848127
4957,196.72712500905618,0.01343105174601078,0.4518153088620387
4958,196.76558190817013,0.013424253091216087,0.45158660478331136
4959,196.8039078079164,0.013417515903711319,0.4513599684400903
4960,196.84236905397847,0.01341082714498043,0.4511349612218136
4961,196.8809053930454,0.013403937220573425,0.4509031868691527
4962,196.91961828898638,0.013397131115198135,0.4506742321558186
4963,196.9584829742089,0.013390280306339264,0.45044377363484345
4964,196.99720943020657,0.013383489102125168,0.45021532019072286
4965,197.03590755397454,0.0133766308426857,0.4499846110351409
4966,197.0748049491085,0.013369660824537277,0.44975014236045663
4967,197.1132434089668,0.013362731784582138,0.44951705217610993
4968,197.15175926825032,0.013355962932109833,0.4492893506358099
4969,197.19047549879178,0.01334899291396141,0.4490548819611256
4970,197.2290181471035,0.013342464342713356,0.44883526338689567
4971,197.26750168716535,0.01333589293062687,0.44861420366367644
4972,197.30604527611285,0.013329191133379936,0.44838875783483784
4973,197.34472744585946,0.013322222977876663,0.44815435181880525
4974,197.38343311101198,0.013315368443727493,0.44792376798052674
4975,197.42219951795414,0.013308269903063774,0.44768497585887473
4976,197.4608618770726,0.01330149732530117,0.4474571490012712
4977,197.49954508803785,0.01329466700553894,0.4472273797254649
4978,197.53801879286766,0.013287857174873352,0.4469982996948273
4979,197.5767002007924,0.013281110674142838,0.4467713500583477
4980,197.61517951404676,0.013274326920509338,0.4465431472488341
4981,197.65391611587256,0.01326756738126278,0.44631575900179254
4982,197.69247288489714,0.01326068863272667,0.4460843606010418
4983,197.73100061202422,0.013253817334771156,0.4458532128348979
4984,197.77024333784357,0.013246919959783554,0.4456211878476302
4985,197.80899314023554,0.013240108266472816,0.44539204515834085
4986,197.847624912858,0.013233236968517303,0.445160897392197
4987,197.8861722489819,0.013226363807916641,0.4449296869674014
4988,197.92478094715625,0.013219479471445084,0.44469810059069564
4989,197.96340089291334,0.013212505728006363,0.4444635065987079
4990,198.00194348115474,0.013205597177147865,0.44423110565952995
4991,198.04049259983003,0.013198703527450562,0.44399920598956555
4992,198.07917500985786,0.013191938400268555,0.4437716297665689
4993,198.117984672077,0.013185020536184311,0.44353891553413244
4994,198.1565662799403,0.013177957385778427,0.44330131392686284
4995,198.19501829100773,0.013170929625630379,0.4430649028339756
4996,198.2334252349101,0.013164015486836433,0.44283231391884254
4997,198.27186003979295,0.013157298788428307,0.44260636682079024
4998,198.31019794009626,0.013150358572602272,0.4423729006845332
4999,198.34861827315763,0.013143450021743774,0.44214049974535524
5000,198.38710410613567,0.013136385008692741,0.44190283547943393
5001,198.42565718106925,0.01312953419983387,0.4416723769584588
5002,198.46394077688456,0.013122586533427238,0.44143866018759503
5003,198.50234124111012,0.013115618377923965,0.44120425417156245
5004,198.54074457893148,0.013108775019645691,0.44097404628519415
5005,198.57919693086296,0.01310206949710846,0.4407484751390521
5006,198.61760216206312,0.013095077127218246,0.4405132545605473
5007,198.65616719517857,0.013088129460811615,0.4402795377896835
5008,198.69466417422518,0.013081295415759087,0.4400496431965737
5009,198.7330543519929,0.013074502348899841,0.4398211270938015
5010,198.771308735013,0.013067519292235374,0.4395862198085553
5011,198.8097445918247,0.013060690835118294,0.4393565131914006
5012,198.84816370392218,0.0130538959056139,0.4391279344299767
5013,198.8864531898871,0.013047156855463982,0.438901235428104
5014,198.92474877508357,0.01304042711853981,0.4386748497194897
5015,198.96297874115407,0.013033498078584671,0.43844175953514297
5016,199.00145280594006,0.013026773929595947,0.43821556180248394
5017,199.04004230583087,0.013019649311900139,0.43797589245970797
5018,199.0784108210355,0.013012619689106941,0.4377394187081691
5019,199.11677516112104,0.013005794957280159,0.43750983740831784
5020,199.15553354518488,0.012999000027775764,0.43728125864689393
5021,199.19393541105092,0.012992151081562042,0.43705086278457056
5022,199.2324290559627,0.012985264882445335,0.43681921374921306
5023,199.27099035214633,0.012978479266166687,0.4365909482810476
5024,199.30950522888452,0.012971658259630203,0.43636149229849985
5025,199.34849606500939,0.012965057045221329,0.4361394300368533
5026,199.38713590987027,0.012958172708749771,0.4359078436601475
5027,199.4255671510473,0.01295117661356926,0.43567249776433925
5028,199.464128238149,0.01294419914484024,0.43543777845504816
5029,199.50270065106452,0.012937182560563087,0.43520174331407124
5030,199.54101822013035,0.012930449098348618,0.4349752322881536
5031,199.57953884499148,0.012923700734972954,0.4347482199930223
5032,199.61812728317454,0.012916725128889084,0.4345135633423829
5033,199.6565565802157,0.012910006567835808,0.4342875535856789
5034,199.69486980186775,0.012903103604912758,0.43405534062245604
5035,199.73333329102024,0.012896308675408363,0.43382676186103214
5036,199.77185447700322,0.012889483943581581,0.4335971805611809
5037,199.81048281490803,0.012882880866527557,0.4333750556408827
5038,199.84925367916003,0.012875966727733612,0.43314246672574963
5039,199.88805359601974,0.012869138270616531,0.432912760108595
5040,199.92678545089439,0.012862231582403183,0.4326804218280687
5041,199.96550981514156,0.012855436652898788,0.43245184306664475
5042,200.00397329311818,0.012848632410168648,0.4322229510119623
5043,200.04241657117382,0.012841938063502312,0.4319977558177305
5044,200.08089448185638,0.012835031375288963,0.4317654175372042
5045,200.11938756611198,0.012828152626752853,0.4315340191364535
5046,200.15780571708456,0.012821288779377937,0.4313031220049165
5047,200.19659176282585,0.012814616784453392,0.4310786787145051
5048,200.23532149521634,0.012808091938495636,0.43085918545757856
5049,200.27412279415876,0.01280149631202221,0.43063731117188725
5050,200.31291390908882,0.012794794514775276,0.4304118653430486
5051,200.35169672081247,0.012788191437721252,0.4301897404227504
5052,200.39054335886613,0.012781355530023575,0.429959783170989
5053,200.42928272485733,0.012774650007486343,0.4297342120248469
5054,200.4677897291258,0.012767994776368141,0.429510332662301
5055,200.5063619329594,0.01276138424873352,0.4292879571073959
5056,200.54499128321186,0.012754620984196663,0.429060443543051
5057,200.5835637068376,0.012747922912240028,0.4288351230315158
5058,200.6222258862108,0.012741290032863617,0.4286119955727903
5059,200.6610219371505,0.012734776362776756,0.42839287826777395
5060,200.69974238518625,0.012728264555335045,0.42817382362140943
5061,200.73845051322132,0.012721620500087738,0.4279503202107736
5062,200.77695609582588,0.012714968994259834,0.4277265661655311
5063,200.8155519561842,0.012708473950624466,0.4275080754470319
5064,200.85432860814035,0.012701809406280518,0.42728388279122737
5065,200.89315952220932,0.012695299461483955,0.42706489080351445
5066,200.93199762701988,0.01268862932920456,0.4268405101717549
5067,200.97054119687527,0.012681925669312477,0.4266150016842646
5068,201.00920672202483,0.012675143778324127,0.42638686153340255
5069,201.04789096396416,0.012668542563915253,0.4261647992717561
5070,201.0864168582484,0.012661807239055634,0.4259382255871868
5071,201.12476031621918,0.012655150145292282,0.42571428356598906
5072,201.16321774525568,0.012648554518818855,0.42549240928029775
5073,201.20175930205733,0.012642014771699905,0.42527241475415756
5074,201.24036302324384,0.01263544149696827,0.4250512923722866
5075,201.2786402911879,0.012628795579075813,0.4248277263029992
5076,201.31727844383568,0.012621929869055748,0.4245967665128104
5077,201.35585921024904,0.012615138664841652,0.42436831306868994
5078,201.39432177785784,0.012608509510755539,0.42414531092726787
5079,201.43283754587173,0.012601938098669052,0.42392425120404864
5080,201.47125105001032,0.012595316395163536,0.42370149969723336
5081,201.50955433724448,0.012588776648044586,0.4234815051710932
5082,201.54795471113175,0.012582166120409966,0.4232591296161882
5083,201.58672577422112,0.012575361877679825,0.4230302375615057
5084,201.62513593304902,0.012568645179271698,0.4228042904634534
5085,201.6635543438606,0.01256185956299305,0.42257602499528807
5086,201.70203571021557,0.012555155903100967,0.4223505165077977
5087,201.73935808520764,0.012548688799142838,0.4221329656690741
5088,201.7777295052074,0.012541932985186577,0.42190570273933603
5089,201.8163362108171,0.012535188347101212,0.4216788157615082
5090,201.85461712395772,0.012528656050562859,0.4214590718699748
5091,201.89291916880757,0.01252187229692936,0.42123086906046103
5092,201.9334195558913,0.012515060603618622,0.42100172637117184
5093,201.97192029096186,0.012508219107985497,0.42077158114345525
5094,202.01062014698982,0.012501491233706474,0.4205452580934927
5095,202.04888072889298,0.012494714930653572,0.42031730591858585
5096,202.08763194316998,0.012487920001149178,0.42008872715716195
5097,202.1261189468205,0.012481125071644783,0.419860148395738
5098,202.16479585925117,0.012474464252591133,0.41963608105723693
5099,202.2034564660862,0.012467732653021812,0.419409632689971
5100,202.2418480780907,0.012461226433515549,0.4191907660195615
5101,202.28056657221168,0.01245463639497757,0.41896907970982533
5102,202.31888951919973,0.012447962537407875,0.41874457376076224
5103,202.35752107203007,0.01244121789932251,0.4185176867829344
5104,202.3962679291144,0.012434462085366249,0.41829042385319626
5105,202.434902776964,0.01242753490805626,0.4180573963275013
5106,202.47359951818362,0.012420818209648132,0.417831449229449
5107,202.51212086481974,0.012414166703820229,0.41760769518420643
5108,202.55062863091007,0.012407355010509491,0.4173785524949171
5109,202.5891640591435,0.012400753796100616,0.41715649023327067
5110,202.62785019399598,0.012394288554787636,0.41693900205319867
5111,202.66637463588268,0.012387748807668686,0.41671900752705854
5112,202.70477713318542,0.012381145730614662,0.4164968826067603
5113,202.74341086903587,0.012374676764011383,0.416279269109385
5114,202.7819924261421,0.012368017807602882,0.41605526442953555
5115,202.82067120121792,0.012361602857708931,0.41583946803305966
5116,202.8592995190993,0.012354917824268341,0.41561458613208646
5117,202.89762994693592,0.012348461896181107,0.4153974112452731
5118,202.93620567582548,0.01234176754951477,0.4151722160510412
5119,202.97486175503582,0.012335063889622688,0.4149467075635509
5120,203.0135046360083,0.012328479439020157,0.4147252092297698
5121,203.05217248387635,0.01232202909886837,0.41450822231891155
5122,203.09068705001846,0.01231548935174942,0.41428822779277125
5123,203.1293782540597,0.012308945879340172,0.4140681079493277
5124,203.168369110208,0.012302374467253685,0.4138470482261085
5125,203.206807481125,0.012295648455619812,0.4136207878347977
5126,203.2452577301301,0.012289026752114296,0.41339803632798244
5127,203.2838262678124,0.01228240318596363,0.41317522216251545
5128,203.3226366811432,0.012275859713554382,0.4129551023190719
5129,203.36128389788792,0.012269403785467148,0.4127379274322585
5130,203.39986058790237,0.012262918055057526,0.4125197500070178
5131,203.43834997620434,0.012256234884262085,0.41229493076469625
5132,203.47698126919568,0.012249724939465523,0.41207593877698334
5133,203.5158298201859,0.012242985889315605,0.4118492397751106
5134,203.5545204328373,0.012236524373292923,0.41163187691234204
5135,203.5931523470208,0.01222982071340084,0.41140636842485173
5136,203.63184771686792,0.012223402038216591,0.41119044671107247
5137,203.67050515906885,0.01221674494445324,0.4109665046898747
5138,203.70906560495496,0.012210257351398468,0.41074826460598235
5139,203.74797664023936,0.012203983962535858,0.41053723026703615
5140,203.78681837115437,0.01219741441309452,0.4103162332024687
5141,203.8252321849577,0.012190848588943481,0.41009536145520453
5142,203.86368313524872,0.012184325605630875,0.40987593085692975
5143,203.9023879589513,0.012177880853414536,0.4096591319220266
5144,203.9410644499585,0.012171415612101555,0.4094416437419546
5145,203.97967792581767,0.012165021151304245,0.40922653659064756
5146,204.0183383221738,0.012158310040831566,0.4090007774685504
5147,204.05675555113703,0.012151774019002914,0.40878090825971364
5148,204.0955166509375,0.012145131826400757,0.4085574675077296
5149,204.13407781720161,0.012138605117797852,0.4083379115921514
5150,204.17265624087304,0.012132225558161736,0.4081233057100579
5151,204.21128706308082,0.01212581992149353,0.4079078226068405
5152,204.25002639880404,0.012119326740503311,0.40768939454699293
5153,204.28889503981918,0.012112898752093315,0.40747315953995517
5154,204.32727959984913,0.012106398120522499,0.40725448084550075
5155,204.36599776381627,0.012099917978048325,0.4070364913962152
5156,204.40465058991686,0.012093640863895416,0.4068253317399656
5157,204.44341841805726,0.012087110430002213,0.40660565050708397
5158,204.4821634129621,0.012080477550625801,0.4063825230483585
5159,204.52089583780617,0.012074051424860954,0.40616635069997237
5160,204.55968819512054,0.012067630887031555,0.4059503663275414
5161,204.59856452792883,0.012061061337590218,0.4057293692629738
5162,204.63719618180767,0.01205446757376194,0.4055075576359342
5163,204.6761142280884,0.012047996744513512,0.40528988147990713
5164,204.71490808622912,0.012041434645652771,0.40506913504994646
5165,204.7525327480398,0.012034876272082329,0.40484851393728916
5166,204.79111746000126,0.012028561905026436,0.40463610110800546
5167,204.82966379495338,0.012022171169519424,0.4044211192740017
5168,204.86852322192863,0.012015953660011292,0.40421196469460674
5169,204.90725330403075,0.012009598314762115,0.4039981733749855
5170,204.9459462799132,0.012003034353256226,0.40377736428637306
5171,204.9845161489211,0.01199648529291153,0.4035570564669744
5172,205.02329161018133,0.01198994554579258,0.4033370619408342
5173,205.06227470422164,0.011983415111899376,0.40311738070795256
5174,205.10084681818262,0.011976953595876694,0.402900017845184
5175,205.13946055388078,0.011970475316047668,0.40268209105455016
5176,205.17815520288423,0.01196383498609066,0.4024587129612178
5177,205.21665349416435,0.011957211419939995,0.40223589879575083
5178,205.2552041648887,0.011950695887207985,0.40201671883208284
5179,205.29387000994757,0.011944374069571495,0.4018040553681923
5180,205.33238716982305,0.01193786971271038,0.4015852513564345
5181,205.37098034610972,0.01193135604262352,0.4013661340514182
5182,205.4097357960418,0.011925045400857925,0.40115384653943786
5183,205.44821392698213,0.011918675154447556,0.4009395539506029
5184,205.48694046400487,0.011912442743778229,0.4007298981019943
5185,205.52558998391032,0.011906389147043228,0.4005262574839494
5186,205.56421275483444,0.011900007724761963,0.4003115889432042
5187,205.60290546016768,0.011893738061189651,0.40010067992156145
5188,205.6418500058353,0.011887423694133759,0.3998882670922776
5189,205.68062475603074,0.011881005018949509,0.39967234537849833
5190,205.71930566383526,0.011874470859766006,0.3994525388283133
5191,205.7579411729239,0.011868085712194443,0.39923774497026465
5192,205.7963363789022,0.011861927807331085,0.3990305954677243
5193,205.83491628384218,0.011855602264404297,0.3988178066865303
5194,205.8736137370579,0.011849138885736465,0.39860038116511004
5195,205.91221339115873,0.011842809617519379,0.3983874670666127
5196,205.95082784816623,0.011836577206850052,0.39817781121800394
5197,205.98923795716837,0.011830274015665054,0.39796577434063046
5198,206.02768548298627,0.011823900043964386,0.39775135643449216
5199,206.0659755691886,0.011817537248134613,0.397537314480264
5200,206.1065529328771,0.01181124895811081,0.3973257788721042
5201,206.14507868606597,0.011805042624473572,0.3971170002446194
5202,206.18364702397957,0.011798691004514694,0.39690333424230145
5203,206.22236566897482,0.011792391538619995,0.3966914226822314
5204,206.26084728585556,0.011786200106143951,0.39648314532396023
5205,206.29953243024647,0.011779937893152237,0.3962724869369243
5206,206.33823489025235,0.011773619800806046,0.3960599487903372
5207,206.37688220711425,0.011767420917749405,0.3958514207974591
5208,206.4154881220311,0.011761143803596497,0.3956402611412096
5209,206.45435453020036,0.01175462082028389,0.39542083054293475
5210,206.49302603304386,0.011748462915420532,0.3952136810403943
5211,206.5317469118163,0.011742312461137772,0.39500678217246066
5212,206.57033648202196,0.011735975742340088,0.3947936174393565
5213,206.60882120300084,0.011729709804058075,0.39458283373501707
5214,206.64749129395932,0.011723391711711884,0.3943702955884299
5215,206.6860460420139,0.011717177927494049,0.3941612663263383
5216,206.72455091308802,0.011711008846759796,0.3939537408718876
5217,206.76214515883476,0.011704903095960617,0.393748345811595
5218,206.80080115888268,0.011698797345161438,0.3935429507513023
5219,206.83939768886194,0.011692602187395096,0.3933345480757277
5220,206.87810976384208,0.011686626821756363,0.39313353912105453
5221,206.91677746223286,0.011680714786052704,0.3929346605605393
5222,206.9552272912115,0.011674411594867706,0.39272262368316574
5223,206.99391400720924,0.011667989194393158,0.39250657665208305
5224,207.03268833598122,0.011661842465400696,0.3922998031014529
5225,207.0713934712112,0.011655669659376144,0.3920921523296988
5226,207.1101753921248,0.011649377644062042,0.39188049140423553
5227,207.14889616891742,0.011643130332231522,0.3916703342864132
5228,207.1874612220563,0.011637076735496521,0.3914666936683683
5229,207.22599027119577,0.011630769819021225,0.3912545314736914
5230,207.26456873398274,0.011624563485383987,0.3910457528462066
5231,207.30322564486414,0.01161826029419899,0.3908337159688331
5232,207.34202190721408,0.011612124741077423,0.39062731837011316
5233,207.38051717495546,0.011606018990278244,0.3904219233098205
5234,207.41894668294117,0.011599771678447723,0.39021176619199816
5235,207.45732178818434,0.01159369945526123,0.3900074989874362
5236,207.49598235590383,0.011587493121623993,0.3897987203599514
5237,207.53465620288625,0.011581320315599442,0.3895910695881973
5238,207.57319831103086,0.011575311422348022,0.3893889327777934
5239,207.6118399500847,0.011569049209356308,0.38917827439075736
5240,207.6503025982529,0.01156298816204071,0.3889743831381057
5241,207.68889037379995,0.011556845158338547,0.3887677349047789
5242,207.72751347487792,0.01155068352818489,0.38856046008493506
5243,207.76622512890026,0.011544670909643173,0.3883581979572277
5244,207.8048794171773,0.011538591235876083,0.38815368011805895
5245,207.84367428719997,0.011532384902238846,0.38794490149057415
5246,207.8822129392065,0.011526275426149368,0.38773938111297807
5247,207.92092119902372,0.011520285159349442,0.3875378708890912
5248,207.95963622815907,0.011514272540807724,0.38733560876138384
5249,207.99842836381868,0.011508308351039886,0.3871349757586208
5250,208.0370393767953,0.011502102017402649,0.3869261971311361
5251,208.07558849500492,0.011495918035507202,0.38671817040747175
5252,208.11417170614004,0.011489734053611755,0.38651014368380743
5253,208.15266376780346,0.011483710259199142,0.3863075056041898
5254,208.1911397362128,0.011477641761302948,0.38610336371693127
5255,208.22847492108122,0.011471673846244812,0.3859026053968649
5256,208.2669522599317,0.01146559789776802,0.3856982128749995
5257,208.3056327579543,0.011459529399871826,0.38549407098774097
5258,208.34411847079173,0.011453583836555481,0.385294064571495
5259,208.38244364084676,0.011447638273239136,0.3850940581552491
5260,208.42100936500356,0.011441677808761597,0.3848935504697895
5261,208.45848387898877,0.011435717344284058,0.3846930427843299
5262,208.497208643239,0.011429697275161743,0.3844905300220157
5263,208.53612309414893,0.01142372190952301,0.3842895210673425
5264,208.57466281903908,0.011417776346206665,0.3840895146510966
5265,208.61335578514263,0.011411800980567932,0.38388850569642335
5266,208.65191995585337,0.011405840516090393,0.38368799801096376
5267,208.69065723894164,0.011399909853935242,0.3834884928639315
5268,208.72930960403755,0.011393964290618896,0.38328848644768554
5269,208.76790490187705,0.011388048529624939,0.3830894825698669
5270,208.8065658188425,0.011382147669792175,0.3828909799612619
5271,208.8451243620366,0.011376187205314636,0.38269047227580233
5272,208.8839764590375,0.011370226740837097,0.3824899645903428
5273,208.9226919990033,0.011364281177520752,0.38228995817409683
5274,208.96130785904825,0.0113583505153656,0.3820904530270645
5275,208.99976553907618,0.011352494359016418,0.3818934542261005
5276,209.03813668899238,0.011346593499183655,0.3816949516174955
5277,209.0765888611786,0.011340692639350891,0.3814964490088905
5278,209.11514665279537,0.011334732174873352,0.3812959413234309
5279,209.1536687212065,0.0113288015127182,0.38109643617639866
5280,209.19201427185908,0.01132291555404663,0.3808984348370073
5281,209.230785807129,0.01131698489189148,0.38069892968997504
5282,209.2692890157923,0.011311054229736328,0.3804994245429427
5283,209.3078012978658,0.011305168271064758,0.3803014232035514
5284,209.34649129025638,0.011299237608909607,0.3801019180565191
5285,209.3849700218998,0.01129332184791565,0.3799029141787005
5286,209.4233656488359,0.011287420988082886,0.3797044115700955
5287,209.4620159608312,0.011281505227088928,0.37950540769227686
5288,209.50077501684427,0.011275634169578552,0.37930790762209915
5289,209.539289674256,0.011269703507423401,0.3791084024750669
5290,209.57803568989038,0.011263787746429443,0.37890939859724826
5291,209.616422212217,0.011257871985435486,0.37871039471942963
5292,209.65373753616586,0.011252015829086304,0.37851339591846556
5293,209.6923106708564,0.011246174573898315,0.3783168983867152
5294,209.7308518080972,0.011240363121032715,0.37812140339339206
5295,209.7693992741406,0.011234492063522339,0.3779239033232144
5296,209.8079691939056,0.011228680610656738,0.3777284083298913
5297,209.84506550710648,0.01122283935546875,0.3775319107981409
5298,209.88363823108375,0.011217013001441956,0.37733591453560417
5299,209.92229422181845,0.011211186647415161,0.3771399182730674
5300,209.96075231209397,0.011205360293388367,0.3769439220105307
5301,209.9993937909603,0.011199474334716797,0.3767459206711393
5302,210.03789633885026,0.01119367778301239,0.37655092694702985
5303,210.0763841951266,0.011187851428985596,0.37635493068449316
5304,210.1147950552404,0.011182084679603577,0.37616093949881096
5305,210.15319679118693,0.011176347732543945,0.37596795085155615
5306,210.19180274521932,0.011170551180839539,0.3757729571274467
5307,210.2303069261834,0.011164769530296326,0.3755784646725509
5308,210.27094111591578,0.011158972978591919,0.37538347094844143
5309,210.3094349708408,0.011153146624565125,0.3751874746859047
5310,210.34796153614298,0.0111473947763443,0.3749939847694362
5311,210.38662511808798,0.011141613125801086,0.3747994923145404
5312,210.4250498288311,0.011135801672935486,0.3746039973212173
5313,210.46349864592776,0.011130020022392273,0.3744095048663215
5314,210.50096737081185,0.011124253273010254,0.3742155136806394
5315,210.53953667124733,0.011118531227111816,0.3740230263025982
5316,210.57795712491497,0.011112779378890991,0.3738295363861297
5317,210.61647600820288,0.011107057332992554,0.3736370490080885
5318,210.65492021804675,0.011101290583610535,0.37344305782240633
5319,210.6936764200218,0.011095598340034485,0.37325157298279243
5320,210.732352911029,0.011089891195297241,0.3730595868739649
5321,210.7710525970906,0.01108415424823761,0.37286659822671003
5322,210.80945823900402,0.011078432202339172,0.37267411084866886
5323,210.847983031068,0.011072710156440735,0.37248162347062763
5324,210.88661013823003,0.011066988110542297,0.3722891360925864
5325,210.92524982290342,0.011061236262321472,0.37209564617611796
5326,210.96403175406158,0.01105549931526184,0.3719026575288631
5327,211.00241103488952,0.011049807071685791,0.3717111726892492
5328,211.0412973240018,0.01104407012462616,0.3715181840419943
5329,211.07985027786344,0.011038348078727722,0.37132569666395315
5330,211.11831949604675,0.011032640933990479,0.3711337105551256
5331,211.1569016049616,0.011026918888092041,0.3709412231770844
5332,211.19551314786077,0.011021226644515991,0.3707497383374705
5333,211.23396452888846,0.011015504598617554,0.37055725095942926
5334,211.27120888605714,0.01100979745388031,0.3703652648506017
5335,211.3098289729096,0.011004120111465454,0.37017428128020147
5336,211.34825578611344,0.010998427867889404,0.36998279644058757
5337,211.38674907991663,0.010992735624313354,0.36979131160097367
5338,211.42400781903416,0.010987043380737305,0.3695998267613598
5339,211.462380760815,0.010981366038322449,0.3694088431909595
5340,211.50084789609537,0.010975673794746399,0.3692173583513456
5341,211.53922512521967,0.010969996452331543,0.36902637478094535
5342,211.57791270315647,0.010964348912239075,0.36883639374897237
5343,211.6164702749811,0.010958746075630188,0.36864791652464035
5344,211.65531221590936,0.010953113436698914,0.36845843676188106
5345,211.69386828504503,0.010947421193122864,0.36826695192226716
5346,211.7312957891263,0.010941728949546814,0.36807546708265326
5347,211.7698223539628,0.010936081409454346,0.3678854860506803
5348,211.8081863131374,0.010930582880973816,0.3677005177108439
5349,211.84546425985172,0.010925069451332092,0.36751504810179375
5350,211.88401876715943,0.010919526219367981,0.36732857595431634
5351,211.9223621939309,0.010913923382759094,0.3671400987299843
5352,211.96080995025113,0.010908335447311401,0.36695212277486594
5353,211.99958774400875,0.010902807116508484,0.3667661518966022
5354,212.03796662623063,0.010897323489189148,0.36658168482597936
5355,212.07638314412907,0.010891750454902649,0.36639421014007467
5356,212.11495811212808,0.010886281728744507,0.3662102443386655
5357,212.1533393971622,0.010880798101425171,0.36602577726804264
5358,212.1916754031554,0.010875388979911804,0.3658438165434881
5359,212.23004979779944,0.01086995005607605,0.36566085328050624
5360,212.2674893802032,0.010864555835723877,0.36547939382516537
5361,212.3060513790697,0.010859042406082153,0.3652939242161152
5362,212.34460403304547,0.01085364818572998,0.3651124647607743
5363,212.38189278682694,0.010848253965377808,0.3649310053054334
5364,212.42045785021037,0.010842710733413696,0.36474453315795596
5365,212.45875122211874,0.01083722710609436,0.36456006608733316
5366,212.49708091979846,0.010831817984580994,0.36437810536277854
5367,212.53543335106224,0.010826438665390015,0.3641971471766513
5368,212.57396157924086,0.010820955038070679,0.36401268010602844
5369,212.61236319411546,0.010815590620040894,0.36383222318911485
5370,212.65101976506412,0.010810121893882751,0.3636482573877057
5371,212.68957004509866,0.010804519057273865,0.36345978016337366
5372,212.72819898510352,0.010799095034599304,0.3632773181696054
5373,212.7667827862315,0.01079365611076355,0.36309435490662356
5374,212.80525164399296,0.010788261890411377,0.36291289545128264
5375,212.84268532693386,0.01078292727470398,0.3627334410727963
5376,212.88138078711927,0.010777398943901062,0.3625474701945326
5377,212.9199684439227,0.01077200472354889,0.36236601073919167
5378,212.95855679316446,0.010766640305519104,0.362185553822278
5379,212.99729613913223,0.010761290788650513,0.362005598174578
5380,213.03599512390792,0.010755926370620728,0.3618251412576644
5381,213.07337514590472,0.010750442743301392,0.3616406741870416
5382,213.111949021928,0.010744988918304443,0.36145720965484607
5383,213.15039935195819,0.01073947548866272,0.36127174004579593
5384,213.18762524006888,0.01073409616947174,0.3610907818596687
5385,213.2263415218331,0.010728687047958374,0.3609088211351141
5386,213.2648945171386,0.010723546147346497,0.3607358832564052
5387,213.30353457294405,0.010718315839767456,0.3605599377624144
5388,213.3422488719225,0.01071302592754364,0.36038198719156905
5389,213.3811406288296,0.010707676410675049,0.3602020315438691
5390,213.41855895891786,0.010702252388000488,0.36001956955010084
5391,213.4571607070975,0.010696768760681152,0.35983510247947803
5392,213.49587307218462,0.010691434144973755,0.3596556481009917
5393,213.53440252086148,0.010685950517654419,0.35947118103036885
5394,213.5730621269904,0.010680466890335083,0.3592867139597461
5395,213.6115742600523,0.010675162076950073,0.35910826211968705
5396,213.6489937021397,0.010669708251953125,0.3589247975874915
5397,213.68765814509243,0.010664254426956177,0.35874133305529604
5398,213.72635218314826,0.010658785700798035,0.3585573672538868
5399,213.76375511894003,0.010653272271156311,0.35837189764483673
5400,213.80217424221337,0.010647878050804138,0.3581904381894958
5401,213.84087397810072,0.010642573237419128,0.35801198634943676
5402,213.87983875581995,0.010637283325195312,0.3578340357785914
5403,213.91885804524645,0.010631874203681946,0.35765207505403684
5404,213.95674779824913,0.010626554489135742,0.3574731219447641
5405,213.99566179793328,0.010621190071105957,0.3572926650278505
5406,214.03453458612785,0.010615795850753784,0.3571112055725096
5407,214.07350916787982,0.010610401630401611,0.35692974611716866
5408,214.11228558979928,0.010605037212371826,0.35674928920025506
5409,214.15115972002968,0.010599642992019653,0.35656782974491413
5410,214.18858336796984,0.010594278573989868,0.3563873728280005
5411,214.2271268288605,0.010589033365249634,0.35621092606479604
5412,214.26480286801234,0.010583668947219849,0.35603046914788244
5413,214.30363798886538,0.010578274726867676,0.3558490096925415
5414,214.34237490221858,0.010572776198387146,0.3556640413527051
5415,214.38140229415148,0.010567307472229004,0.3554800755512959
5416,214.4224311900325,0.010561838746070862,0.3552961097498867
5417,214.46130129415542,0.010556429624557495,0.3551141490253321
5418,214.4987605959177,0.01055113971233368,0.35493619845448676
5419,214.53756610304117,0.01054564118385315,0.35475123011465026
5420,214.57622595923021,0.010540187358856201,0.35456776558245473
5421,214.6150152408518,0.010534808039665222,0.3543868073963275
5422,214.65396771999076,0.01052945852279663,0.35420685174862754
5423,214.69179458683357,0.010524064302444458,0.3540253922932866
5424,214.730920326896,0.010518774390220642,0.35384744172244126
5425,214.76883157202974,0.010513365268707275,0.35366548099788664
5426,214.80768059380352,0.010507956147193909,0.3534835202733321
5427,214.84655184904113,0.010502606630325317,0.3533035646256321
5428,214.88548495806754,0.010497301816940308,0.35312511278557307
5429,214.92437109723687,0.010491922497749329,0.3529441545994458
5430,214.9621600168757,0.010486587882041931,0.35276470022095946
5431,215.0013255472295,0.01048123836517334,0.3525847445732595
5432,215.04040244407952,0.01047593355178833,0.35240629273320045
5433,215.07820597616956,0.01047070324420929,0.3522303472392097
5434,215.11754106217995,0.010465413331985474,0.3520523966683643
5435,215.15641355980188,0.010460108518600464,0.35187394482830525
5436,215.19546437682584,0.010454699397087097,0.3516919841037507
5437,215.23428440606222,0.010449394583702087,0.3515135322636917
5438,215.27204819815233,0.010444104671478271,0.3513355816928463
5439,215.31100607523695,0.010438844561576843,0.3511586336604282
5440,215.3498759791255,0.010433554649353027,0.3509806830895828
5441,215.38899051211774,0.010428279638290405,0.3508032337879511
5442,215.4281284310855,0.010423019528388977,0.350626285755533
5443,215.46604539407417,0.01041780412197113,0.35045084153075584
5444,215.50511157512665,0.010412588715553284,0.35027539730597873
5445,215.5431609991938,0.010407254099845886,0.3500959429274924
5446,215.58233770588413,0.010401993989944458,0.34991899489507433
5447,215.62123542185873,0.010396704077720642,0.3497410443242289
5448,215.6604201309383,0.01039142906665802,0.3495635950225972
5449,215.69950035307556,0.010386079549789429,0.34938363937489725
5450,215.737407641951,0.010380789637565613,0.34920568880405184
5451,215.77650520997122,0.010375604033470154,0.34903124711770206
5452,215.81557432515547,0.010370433330535889,0.34885730670056586
5453,215.853572901804,0.010365128517150879,0.34867885486050676
5454,215.8925618152134,0.010359898209571838,0.348502909366516
5455,215.93143117800355,0.010354623198509216,0.3483254600648843
5456,215.97046123398468,0.010349288582801819,0.348146005686398
5457,216.00959399482235,0.010343983769416809,0.34796755384633893
5458,216.0476982621476,0.010338693857192993,0.3477896032754935
5459,216.08683752221987,0.010333403944969177,0.34761165270464817
5460,216.12455020705238,0.010328039526939392,0.34743119578773457
5461,216.1635966990143,0.01032276451587677,0.3472537464861028
5462,216.20236005214974,0.010317504405975342,0.3470767984536848
5463,216.24129863921553,0.010312288999557495,0.3469013542289076
5464,216.2803188902326,0.010307073593139648,0.34672591000413044
5465,216.31908051017672,0.010301932692527771,0.3465529721254216
5466,216.35782089922577,0.010296717286109924,0.3463775279006444
5467,216.39656936889514,0.010291427373886108,0.34619957732979906
5468,216.43430176423863,0.010286152362823486,0.34602212802816734
5469,216.4730396680534,0.010280817747116089,0.34584267364968097
5470,216.51095837401226,0.010275527834892273,0.3456647230788356
5471,216.54962700419128,0.010270163416862488,0.345484266161922
5472,216.5873017720878,0.010264873504638672,0.3453063155910766
5473,216.62616717908531,0.010259568691253662,0.34512786375101756
5474,216.66513319779187,0.010254338383674622,0.34495191825702676
5475,216.70268178498372,0.010249197483062744,0.3447789803783179
5476,216.74149362090975,0.010243833065032959,0.3445985234614043
5477,216.7791504021734,0.010238543152809143,0.3444205728905589
5478,216.8179380511865,0.010233357548713684,0.34424613120420905
5479,216.8567944741808,0.010228157043457031,0.3440711882486456
5480,216.8944552410394,0.010222852230072021,0.34389273640858653
5481,216.93334420304745,0.010217607021331787,0.3437162896453821
5482,216.97223516879603,0.010212287306785583,0.34353733653610946
5483,217.01114581385627,0.010207101702690125,0.34336289484975957
5484,217.0488496250473,0.010201811790466309,0.3431849442789142
5485,217.08758504502475,0.01019655168056488,0.34300799624649614
5486,217.12628133688122,0.010191366076469421,0.3428335545601463
5487,217.16387222800404,0.010186240077018738,0.342661117950651
5488,217.2030921508558,0.010181114077568054,0.3424886813411558
5489,217.24186015082523,0.010176032781600952,0.3423177485393015
5490,217.2806045152247,0.010170936584472656,0.34214631446823357
5491,217.3181886151433,0.010165691375732422,0.34196986770502913
5492,217.3571796119213,0.010160580277442932,0.34179793236474754
5493,217.395929554943,0.010155409574508667,0.34162399194761134
5494,217.43351145181805,0.010150283575057983,0.3414515553381161
5495,217.47238898696378,0.010145038366317749,0.34127510857491167
5496,217.51116241514683,0.010139897465705872,0.3411021706962028
5497,217.54995167721063,0.010134607553482056,0.3409242201253574
5498,217.58733252994716,0.010129377245903015,0.3407482746313666
5499,217.62613371014595,0.010124191641807556,0.3405738329450168
5500,217.66473049204797,0.010118961334228516,0.340397887451026
5501,217.70236342586577,0.010113731026649475,0.3402219419570352
5502,217.74102343199775,0.01010844111442566,0.34004399138618985
5503,217.778486891184,0.010103240609169006,0.3398690484306263
5504,217.81740088108927,0.010097995400428772,0.3396926016674219
5505,217.85604360187426,0.010092735290527344,0.33951565363500386
5506,217.89500062679872,0.010087579488754272,0.3393422144870813
5507,217.93257429124787,0.01008249819278717,0.33917128168522703
5508,217.9713901639916,0.010077372193336487,0.33899884507573175
5509,218.01028817007318,0.01007223129272461,0.3388259071970229
5510,218.0479334029369,0.010067149996757507,0.33865497439516856
5511,218.08662581909448,0.010062038898468018,0.33848303905488697
5512,218.12426187796518,0.010056853294372559,0.33830859736853713
5513,218.16304613184184,0.010051637887954712,0.33813315314376
5514,218.20165144605562,0.010046452283859253,0.3379587114574102
5515,218.24048798996955,0.010041385889053345,0.3377882799247695
5516,218.2780789611861,0.010036289691925049,0.33761684585370155
5517,218.31686838297173,0.010031238198280334,0.33744691559027457
5518,218.35566199198365,0.010026142001152039,0.3372754815192066
5519,218.39327060896903,0.010020911693572998,0.3370995360252158
5520,218.43230397021398,0.010015785694122314,0.3369270994157206
5521,218.46983452001587,0.01001061499118805,0.3367531589985844
5522,218.50863244524226,0.010005459189414978,0.3365797198506619
5523,218.54744493216276,0.010000362992286682,0.3364082857795939
5524,218.58822283986956,0.009995177388191223,0.3362338440932441
5525,218.62588945496827,0.009989887475967407,0.33605589352239873
5526,218.66480321483687,0.009984731674194336,0.33588245437447617
5527,218.70355724403635,0.00997956097126007,0.33570851395733997
5528,218.74131582817063,0.009974360466003418,0.3355335710017765
5529,218.78030398115516,0.009969189763069153,0.3353596305846403
5530,218.81811195984483,0.009964033961296082,0.3351861914367178
5531,218.85678561683744,0.009958982467651367,0.33501626117329075
5532,218.89443534705788,0.00995384156703949,0.3348433232945819
5533,218.93345679016784,0.009948626160621643,0.3346678790698048
5534,218.97101322887465,0.009943470358848572,0.3344944399218822
5535,219.00961606903002,0.009938284754753113,0.3343199982355324
5536,219.04738157382235,0.00993320345878601,0.33414906543367806
5537,219.0860490212217,0.009928077459335327,0.33397662882418283
5538,219.12461962224916,0.009923055768013,0.3338077010991831
5539,219.16326687997207,0.009917929768562317,0.3336352644896879
5540,219.20063624624163,0.009912848472595215,0.3334643316878336
5541,219.2392663070932,0.009907692670822144,0.33329089253991107
5542,219.27691634790972,0.009902611374855042,0.33311995973805675
5543,219.31560671003535,0.00989753007888794,0.33294902693620243
5544,219.35425083292648,0.00989241898059845,0.33277709159592084
5545,219.39175820816308,0.009887397289276123,0.3326081638709212
5546,219.4303383040242,0.00988239049911499,0.3324397374151351
5547,219.4690696890466,0.0098772794008255,0.3322678020748535
5548,219.50772103201598,0.009872183203697205,0.3320963680037856
5549,219.545231891796,0.00986713171005249,0.33192643774035857
5550,219.58400695212185,0.009862139821052551,0.3317585125537862
5551,219.62179138604552,0.00985705852508545,0.3315875797519319
5552,219.66061189491302,0.009852036833763123,0.33141865202693216
5553,219.69800981506705,0.009846925735473633,0.33124671668665057
5554,219.7368071791716,0.009841904044151306,0.3310777889616509
5555,219.77436971710995,0.00983680784702301,0.33090635489058295
5556,219.81314182281494,0.009831801056861877,0.33073792843479694
5557,219.85040787281469,0.00982685387134552,0.33057150705586547
5558,219.88900357298553,0.009821847081184387,0.33040308060007945
5559,219.92645592382178,0.009816780686378479,0.3302326490674387
5560,219.96519903605804,0.009811744093894958,0.3300632200732254
5561,220.00399114284664,0.009806767106056213,0.3298957961558666
5562,220.04276209697127,0.00980176031589508,0.3297273697000806
5563,220.08007384603843,0.009796753525733948,0.3295589432442945
5564,220.11872514011338,0.009791627526283264,0.3293865066347993
5565,220.1574661792256,0.00978657603263855,0.3292165763713723
5566,220.19493873091415,0.00978153944015503,0.32904714737715896
5567,220.23358613811433,0.00977642834186554,0.32887521203687736
5568,220.27107955189422,0.009771361947059631,0.32870478050423674
5569,220.30985331116244,0.009766250848770142,0.32853284516395515
5570,220.34721869090572,0.009761244058609009,0.32836441870816907
5571,220.38588463608176,0.009756237268447876,0.32819599225238305
5572,220.4232591399923,0.009751230478286743,0.328027565796597
5573,220.4617951498367,0.00974622368812561,0.32785913934081096
5574,220.5004808451049,0.009741276502609253,0.3276927179618795
5575,220.53899367991835,0.009736254811286926,0.3275237902368798
5576,220.57636010088027,0.009731218218803406,0.3273543612426664
5577,220.61495546111837,0.00972624123096466,0.3271869373253077
5578,220.65267393412068,0.009721294045448303,0.3270205159463762
5579,220.69137523323298,0.009716302156448364,0.32685259075980383
5580,220.7284517372027,0.0097113698720932,0.326686670650086
5581,220.76713379705325,0.009706422686576843,0.3265202492711546
5582,220.8045630529523,0.009701326489448547,0.32634881520008663
5583,220.84329861402512,0.009696364402770996,0.3261818925519415
5584,220.88092938624322,0.009691402316093445,0.3260149699037964
5585,220.91963230725378,0.009686410427093506,0.32584704471722403
5586,220.95733826281503,0.009681418538093567,0.3256791195306516
5587,220.99614368891343,0.00967647135257721,0.3255126981517201
5588,221.03362519480288,0.009671524167060852,0.3253462767727887
5589,221.07233355380595,0.0096665620803833,0.3251793541246436
5590,221.1108595081605,0.00966159999370575,0.3250124314764985
5591,221.149517390877,0.00965660810470581,0.32484450628992606
5592,221.1867836820893,0.009651720523834229,0.32468008998784925
5593,221.22547611687332,0.009646713733673096,0.3245116635320632
5594,221.26308489590883,0.009641766548156738,0.3243452421531317
5595,221.3017111509107,0.009636804461479187,0.3241783195049866
5596,221.33924998296425,0.009631842374801636,0.32401139685684155
5597,221.37784120580181,0.009626954793930054,0.3238469805547647
5598,221.41527976701036,0.009622007608413696,0.3236805591758332
5599,221.45375131908804,0.009617075324058533,0.3235146390661154
5600,221.49109231308103,0.009612128138542175,0.3233482176871839
5601,221.5294910450466,0.0096072256565094,0.32318330011589347
5602,221.56694884505123,0.009602293372154236,0.32301738000617564
5603,221.60543436789885,0.009597361087799072,0.32285145989645786
5604,221.64389034593478,0.00959247350692749,0.322687043594381
5605,221.68134748516604,0.009587541222572327,0.32252112348466316
5606,221.71984197199345,0.009582608938217163,0.32235520337494533
5607,221.75727104814723,0.009577676653862,0.32218928326522756
5608,221.79586283210665,0.009572714567184448,0.32202236061708245
5609,221.83303538011387,0.009567812085151672,0.32185744304579195
5610,221.8714922000654,0.009562864899635315,0.3216910216668605
5611,221.9099160498008,0.009557962417602539,0.32152610409557
5612,221.94833640381694,0.009553030133247375,0.32136018398585214
5613,221.98554383590817,0.009548097848892212,0.32119426387613437
5614,222.0241443431005,0.009543165564537048,0.3210283437664166
5615,222.06131554907188,0.009538263082504272,0.3208634261951261
5616,222.09973247814924,0.00953337550163269,0.3206990098930492
5617,222.1369936009869,0.009528541937470436,0.32053641069187183
5618,222.17543711094186,0.009523676708340645,0.3203727462936154
5619,222.21265873406082,0.009518777951598167,0.3202079540396283
5620,222.25108930421993,0.00951394997537136,0.32004554281440606
5621,222.28822848200798,0.009509090334177017,0.3198820663921048
5622,222.32660895679146,0.009504279121756554,0.3197202190947479
5623,222.36396331992,0.009499454870820045,0.31955793318682907
5624,222.40237248782068,0.009494636207818985,0.3193958352548653
5625,222.43956551793963,0.009489806368947029,0.31923336137099134
5626,222.47793298307806,0.00948508083820343,0.31907439637161294
5627,222.5150783099234,0.009480264037847519,0.3189123610983009
5628,222.5534417591989,0.00947541743516922,0.3187493232865616
5629,222.5907026110217,0.009470604360103607,0.31858741333055296
5630,222.6290587889962,0.009465774521231651,0.318424939446679
5631,222.66628132294863,0.009460968896746635,0.3182632801252772
5632,222.70671772398055,0.009456189349293709,0.3181024980249993
5633,222.74413037579507,0.009451372548937798,0.3179404627516873
5634,222.78262451197952,0.009446587413549423,0.31777949267545424
5635,222.8197028688155,0.009441819041967392,0.3176190865270866
5636,222.8581684520468,0.009437007829546928,0.3174572392297297
5637,222.89669795101508,0.009432241320610046,0.3172968957400137
5638,222.9340223991312,0.009427489712834358,0.31713705351951144
5639,222.97259018709883,0.009422823786735535,0.3169800935969876
5640,223.00984503002837,0.009417962282896042,0.3168165545160346
5641,223.04854391515255,0.009413139894604683,0.31665433126676745
5642,223.08570867218077,0.009408406913280487,0.3164951156327822
5643,223.1241521621123,0.009403606876730919,0.3163336442873355
5644,223.16138996882364,0.00939887948334217,0.3161746166293054
5645,223.19986373512074,0.009394180029630661,0.31601652885105086
5646,223.23728596093133,0.00938938558101654,0.3158552454815593
5647,223.27580549521372,0.009384570643305779,0.315693272866899
5648,223.31312206201255,0.0093797966837883,0.31553267874257623
5649,223.3516721832566,0.009374978020787239,0.3153705808106125
5650,223.3891678499058,0.009370164945721626,0.31520867085460386
5651,223.42758574103937,0.009365426376461983,0.3150492672446635
5652,223.4660760620609,0.009360628202557564,0.31488785855786855
5653,223.50437188893557,0.009355738759040833,0.31472337959714
5654,223.54175428394228,0.009350869804620743,0.31455958988158017
5655,223.5789246200584,0.00934603065252304,0.31439680270444764
5656,223.6175430440344,0.00934128649532795,0.3142372111185522
5657,223.65485188923776,0.009336525574326515,0.3140770556047913
5658,223.69322634395212,0.009331749752163887,0.3139163988218168
5659,223.7305200761184,0.0093269944190979,0.31375643128401115
5660,223.76891884813085,0.009322259575128555,0.3135971529913742
5661,223.80634932685643,0.009317569434642792,0.31343937850637815
5662,223.84470981080085,0.009312763810157776,0.3132777191849764
5663,223.88191508920863,0.009307947009801865,0.31311568391166433
5664,223.9204899868928,0.009303146973252296,0.3129542125662177
5665,223.95773669797927,0.00929838977754116,0.31279418236976025
5666,223.99623567191884,0.009293658658862114,0.31263502939442667
5667,224.03335611196235,0.009288884699344635,0.3124744352701039
5668,224.07206677505746,0.009284181520342827,0.3123162221745459
5669,224.10925438720733,0.009279480203986168,0.3121580717376397
5670,224.14640658488497,0.00927477516233921,0.31199979598343003
5671,224.18508482910693,0.009270060807466507,0.31184120693596185
5672,224.2223010538146,0.009265316650271416,0.3116816153500664
5673,224.26063114311546,0.009260550141334534,0.3115212718603504
5674,224.29783154418692,0.009255819022655487,0.31136211888501686
5675,224.33624108182266,0.009251069277524948,0.31120233932316627
5676,224.37340945517644,0.009246399626135826,0.31104525408333905
5677,224.41181056993082,0.009241703897714615,0.3108872916223879
5678,224.44913521921262,0.009237002581357956,0.3107291411854816
5679,224.48762815305963,0.009232280775904655,0.31057030150340664
5680,224.52493368415162,0.0092275720089674,0.31041190043189354
5681,224.56324879918247,0.009222850203514099,0.31025306074981857
5682,224.60059728380293,0.009218117222189903,0.3100938451158333
5683,224.63893462298438,0.009213415905833244,0.30993569467892707
5684,224.6762752858922,0.009208638221025467,0.30977497523730085
5685,224.71344472002238,0.009203927591443062,0.30961651150713604
5686,224.75209089601412,0.009199259802699089,0.30945948892596054
5687,224.7893005302176,0.009194549173116684,0.3093010251957958
5688,224.82802268117666,0.009189875796437263,0.3091438146386651
5689,224.86530579719692,0.009185204282402992,0.30898666674018616
5690,224.90375280193985,0.009180450811982155,0.30882676186103214
5691,224.94110376015306,0.0091757383197546,0.30866823547221567
5692,224.9798142630607,0.009170971810817719,0.30850789198249967
5693,225.0174004570581,0.009166272357106209,0.3083498042042452
5694,225.05594557104632,0.009161602705717087,0.3081927189644179
5695,225.09346849890426,0.00915692001581192,0.3080351951140287
5696,225.13201638590544,0.009152121841907501,0.30787378642723373
5697,225.1694227992557,0.009147411212325096,0.30771532269706897
5698,225.20770519506186,0.009142642840743065,0.3075549165487013
5699,225.2449084399268,0.009137885645031929,0.3073948863522439
5700,225.28304354287684,0.009133175015449524,0.3072364226220791
5701,225.32019982812926,0.009128455072641373,0.3070776455986558
5702,225.35714496299624,0.00912378914654255,0.30692068567613195
5703,225.3955686329864,0.009119071066379547,0.30676197131136035
5704,225.43303496623412,0.009114405140280724,0.3066050113888365
5705,225.47137984680012,0.009109711274504662,0.3064471115865371
5706,225.5087500438094,0.009105080738663673,0.3062913421783957
5707,225.54720192681998,0.00910039059817791,0.30613356769339967
5708,225.58445039996877,0.009095702320337296,0.3059758558670554
5709,225.62278689816594,0.009091008454561234,0.3058179560647559
5710,225.65997778484598,0.009086329489946365,0.3056605575316702
5711,225.69823789782822,0.009081687778234482,0.30550441217161856
5712,225.7355956058018,0.009077047929167747,0.3053483294702186
5713,225.7740590958856,0.00907239317893982,0.305191745499605
5714,225.81139595387504,0.00906769372522831,0.3050336577213505
5715,225.85019607190043,0.009063059464097023,0.30487776299590563
5716,225.88757002493367,0.009058397263288498,0.3047209283906852
5717,225.92480284394696,0.009053763002157211,0.3045650336652404
5718,225.96328446315601,0.009049052372574806,0.3044065699350756
5719,226.0004590251483,0.009044419974088669,0.3042507378682825
5720,226.03881409112364,0.009039867669343948,0.3040976001235127
5721,226.07606639014557,0.009035173803567886,0.3039397003212133
5722,226.1144759892486,0.009030533954501152,0.3037836176198134
5723,226.15157061023638,0.00902588851749897,0.3036273469424583
5724,226.1898910338059,0.009021267294883728,0.3034718908275754
5725,226.22733008582145,0.009016614407300949,0.3033153695156135
5726,226.26551930094138,0.00901191309094429,0.3031572190787073
5727,226.30280354898423,0.009007340297102928,0.3030033920887688
5728,226.34125757496804,0.00900266133248806,0.302845993555683
5729,226.37842408381402,0.008998056873679161,0.30269110136866545
5730,226.4153533759527,0.008993426337838173,0.30253533196052407
5731,226.45228153513744,0.008988771587610245,0.30237874798991043
5732,226.48957468615845,0.008984144777059555,0.3022231038990725
5733,226.5280572650954,0.00897948257625103,0.30206626929385205
5734,226.5651251762174,0.008974859490990639,0.30191075052031746
5735,226.6036355867982,0.008970215916633606,0.3017545425016141
5736,226.6408571698703,0.00896553136408329,0.3015969559925732
5737,226.67843977781013,0.008960898965597153,0.3014411239257801
5738,226.71711130300537,0.008956244215369225,0.30128453995516646
5739,226.75447490112856,0.008951596915721893,0.3011282066191597
5740,226.79350265301764,0.008946910500526428,0.3009705574514671
5741,226.83278852608055,0.008942225947976112,0.30081297094242626
5742,226.87151248985901,0.008937571197748184,0.30065638697181263
5743,226.90924124000594,0.0089329294860363,0.300500241611761
5744,226.94801333593205,0.008928338065743446,0.3003457880353054
5745,226.98562800325453,0.008923739194869995,0.300191083824243
5746,227.02425854513422,0.008919136598706245,0.30003625429587716
5747,227.0617834571749,0.008914563804864883,0.29988242730593867
5748,227.0991178099066,0.008909890428185463,0.299725216748808
5749,227.13647898379713,0.008905211463570595,0.2995678182157222
5750,227.17379661183804,0.008900588378310204,0.2994122994421876
5751,227.21257267519832,0.008895950391888618,0.2992562793994394
5752,227.24991911603138,0.008891312405467033,0.29910025935669116
5753,227.28829523408785,0.008886732161045074,0.2989461817321458
5754,227.32591665210202,0.00888209417462349,0.29879016168939754
5755,227.3646094580181,0.008877521380782127,0.29863633469945905
5756,227.40214001806453,0.00887281447649002,0.29847799628659766
5757,227.4395632869564,0.008868156000971794,0.29832128699868066
5758,227.47834625979885,0.008863447234034538,0.2981628859271676
5759,227.5161725860089,0.008858809247612953,0.2980068658844193
5760,227.55370663199574,0.008854169398546219,0.29785078318301944
5761,227.5913671781309,0.00884956493973732,0.2976958909960019
5762,227.63028328306973,0.008844869211316109,0.29753792853505073
5763,227.66789298225194,0.008840292692184448,0.2973839762278088
5764,227.7067890460603,0.008835766464471817,0.2972317157041629
5765,227.74433341715485,0.00883118063211441,0.2970774501036625
5766,227.78193985112011,0.008826667442917824,0.29692562819057855
5767,227.82082915399224,0.008822066709399223,0.29677086132086444
5768,227.8585995072499,0.008817477151751518,0.29661647040306055
5769,227.8973615989089,0.008812841027975082,0.29646051301896403
5770,227.93511642701924,0.008808191865682602,0.29630411702430554
5771,227.9740164768882,0.008803555741906166,0.296148159640209
5772,228.0115737770684,0.008798867464065552,0.2959904478138647
5773,228.04938537208363,0.008794168010354042,0.2958323600356102
5774,228.08823560690507,0.008789554238319397,0.2956771545553341
5775,228.12601077603176,0.008784906938672066,0.2955208212193273
5776,228.16480959299952,0.008780255913734436,0.2953643625660171
5777,228.2025360991247,0.00877571851015091,0.29521172609046104
5778,228.24129752907902,0.00877106562256813,0.29505520477849917
5779,228.27928212611005,0.008766433224081993,0.2948993727117061
5780,228.31667313491926,0.008761901408433914,0.2947469242121051
5781,228.35549398511648,0.008757269009947777,0.29459109214531193
5782,228.3927885182202,0.008752670139074326,0.29443638793424953
5783,228.43025662424043,0.008748088032007217,0.29428224765105243
5784,228.4676727708429,0.008743485435843468,0.2941274181226866
5785,228.50628652889282,0.008738866075873375,0.29397202466645544
5786,228.5437891059555,0.008734289556741714,0.29381807235921353
5787,228.58236956316978,0.008729631081223488,0.29366136307129653
5788,228.6197970979847,0.00872495211660862,0.29350396453821076
5789,228.65711478609592,0.008720329031348228,0.29334844576467617
5790,228.69582829391584,0.008715754374861717,0.2931945561160859
5791,228.73310770420358,0.008711148053407669,0.29303960127041667
5792,228.7702924022451,0.008706577122211456,0.2928858369391299
5793,228.80734716216102,0.008701976388692856,0.29273107006941573
5794,228.84583635115996,0.008697347715497017,0.29257536331992606
5795,228.88327185809612,0.008692687377333641,0.29241859137335735
5796,228.92059598490596,0.008688071742653847,0.29226332323442955
5797,228.95935410121456,0.008683424443006516,0.29210698989842276
5798,228.99657063698396,0.008678803220391273,0.2919515337835399
5799,229.03504901984707,0.008674178272485733,0.29179595235135364
5800,229.07240434503183,0.00866953656077385,0.29163980699130193
5801,229.10969063593075,0.00866498239338398,0.29148660658788056
5802,229.14711494510993,0.008660450577735901,0.2913341580882795
5803,229.18432992789894,0.008655842393636703,0.2911791405839586
5804,229.2231241981499,0.00865119881927967,0.2910229325652552
5805,229.26040230691433,0.008646592497825623,0.29086797771958595
5806,229.29939700011164,0.008641958236694336,0.29071208299414114
5807,229.3369653970003,0.00863725133240223,0.2905537445812798
5808,229.37446200614795,0.00863262265920639,0.2903980378317901
5809,229.411851933226,0.008627967908978462,0.2902414538611765
5810,229.44914584606886,0.008623354136943817,0.2900862483809004
5811,229.487927115988,0.008618736639618874,0.28993091758332096
5812,229.52529094414786,0.008614229038357735,0.28977928364619215
5813,229.56397375604138,0.008609704673290253,0.289627085781198
5814,229.60150935314596,0.00860508717596531,0.2894717549836185
5815,229.64030468510464,0.008600486442446709,0.28931698811390444
5816,229.67780924588442,0.008595846593379974,0.28916090541250444
5817,229.71641383925453,0.008591225370764732,0.28900544929762156
5818,229.75376090221107,0.008586585521697998,0.2888493665962216
5819,229.79118801513687,0.008582096546888351,0.2886983592456099
5820,229.82871703291312,0.008577512577176094,0.2885441563037611
5821,229.86601443123072,0.008572887629270554,0.2883885748715748
5822,229.90483579179272,0.00856819935142994,0.2882308630452305
5823,229.9420723579824,0.008563630282878876,0.2880771613725954
5824,229.97927662497386,0.008559046313166618,0.28792295843074667
5825,230.017808327917,0.008554480969905853,0.28776938207541497
5826,230.0552680110559,0.0085498858243227,0.28761480318165594
5827,230.0925941420719,0.008545301854610443,0.2874606002398072
5828,230.12987205013633,0.008540676906704903,0.2873050188076209
5829,230.1685398290865,0.008536051958799362,0.28714943737543464
5830,230.20601981319487,0.008531492203474045,0.286996048996058
5831,230.2437091129832,0.00852694921195507,0.2868432245445468
5832,230.2807572442107,0.008522385731339455,0.2866897108478668
5833,230.31812259508297,0.008517839014530182,0.2865367610790522
5834,230.3556075161323,0.008513256907463074,0.2863826207958551
5835,230.3930578250438,0.008508602157235146,0.2862260368252415
5836,230.43171775201336,0.008504034951329231,0.2860723978112581
5837,230.46920194197446,0.00849953107535839,0.2859208891914327
5838,230.50683692004532,0.008494960144162178,0.2857671248601459
5839,230.54542108206078,0.008490391075611115,0.28561342318751076
5840,230.58279220107943,0.00848582573235035,0.28545984683217906
5841,230.62143554305658,0.00848127156496048,0.28530664642875764
5842,230.65890148608014,0.008476737886667252,0.2851541352705049
5843,230.69623405719176,0.008472191169857979,0.2850011855016903
5844,230.7350815469399,0.008467590436339378,0.28484641863197613
5845,230.7724141580984,0.008463067933917046,0.2846942834256337
5846,230.80982599919662,0.008458554744720459,0.2845424615125498
5847,230.84720592107624,0.008453983813524246,0.2843886971812629
5848,230.88573918724433,0.008449332788586617,0.28423223852795276
5849,230.9250458809547,0.008444689214229584,0.2840760305092494
5850,230.96245556883514,0.008440081030130386,0.28392101300492845
5851,231.00123819103464,0.008435547351837158,0.2837685018466758
5852,231.03896825294942,0.00843101367354393,0.2836159906884231
5853,231.07659863401204,0.008426424115896225,0.2834615997706192
5854,231.11426267586648,0.008421903476119041,0.28330952722292846
5855,231.15300361486152,0.008417382836341858,0.28315745467523773
5856,231.19072357099503,0.008412877097725868,0.2830058833967606
5857,231.22837834991515,0.008408304303884506,0.2828520564068221
5858,231.2675333651714,0.008403835818171501,0.2827017383013791
5859,231.30532193509862,0.00839925929903984,0.28254778599413716
5860,231.34293310716748,0.008394742384552956,0.2823958387637498
5861,231.38067418523133,0.008390247821807861,0.2822446434371829
5862,231.41948867589235,0.00838567316532135,0.2820907537885927
5863,231.45718664908782,0.008381238207221031,0.28194156353888045
5864,231.49472426995635,0.008376667276024818,0.28178779920759367
5865,231.53357246192172,0.00837215967476368,0.2816361652704648
5866,231.57117726420984,0.008367598056793213,0.28148271423243654
5867,231.6089564198628,0.008363064378499985,0.2813302030741838
5868,231.64648783113807,0.008358495309948921,0.2811765014015487
5869,231.68418098706752,0.008353913202881813,0.28102236111835166
5870,231.72328606713563,0.008349305018782616,0.2808673436140307
5871,231.76118089817464,0.008344775065779686,0.2807149577730814
5872,231.8003747011535,0.008340258151292801,0.2805630105426941
5873,231.83821615111083,0.008335744962096214,0.2804111886296102
5874,231.87618076708168,0.008331255987286568,0.28026018127899843
5875,231.91394370887429,0.008326724171638489,0.28010773277939743
5876,231.95165563281626,0.008322183042764664,0.27995497098653793
5877,231.9905585469678,0.008317606523633003,0.27980101867929597
5878,232.0282546770759,0.008313126862049103,0.2796503246219428
5879,232.0655999169685,0.008308593183755875,0.27949781346369007
5880,232.10303645487875,0.008304046466946602,0.27934486369487543
5881,232.14064013585448,0.008299479261040688,0.279191224680892
5882,232.1795675070025,0.008294954895973206,0.2790390268158978
5883,232.21713291993365,0.008290465921163559,0.27888801946528613
5884,232.2549192472361,0.008285965770483017,0.2787366361627641
5885,232.2940259091556,0.008281420916318893,0.2785837490526012
5886,232.3318404587917,0.008276905864477158,0.2784318644808656
5887,232.36962107708678,0.008272470906376839,0.27828267423115327
5888,232.40733975125477,0.008267892524600029,0.27812865926525965
5889,232.4449084890075,0.008263349533081055,0.2779758348137484
5890,232.48244412709028,0.008258843794465065,0.2778242635352713
5891,232.52008700696751,0.008254267275333405,0.2776703112280294
5892,232.55916468519717,0.008249752223491669,0.2775184266562937
5893,232.5969196949154,0.00824524275958538,0.2773667300605132
5894,232.63628821307793,0.0082407146692276,0.27721440687821564
5895,232.67402356211096,0.008236197754740715,0.27706245964782833
5896,232.71181015018374,0.008231686428189278,0.27691070039339605
5897,232.7494042161852,0.00822719931602478,0.27675975570143607
5898,232.78706035623327,0.00822271779179573,0.2766089989854311
5899,232.8247677241452,0.008218225091695786,0.27645786631751595
5900,232.86366060283035,0.008213698863983154,0.2763056057938701
5901,232.9017165270634,0.008209167048335075,0.2761531572942691
5902,232.93937160586938,0.008204665035009384,0.2760017113330954
5903,232.97698409017175,0.008200149983167648,0.2758498267613598
5904,233.0146847171709,0.008195649832487106,0.2756984434588378
5905,233.05231254408136,0.008191131055355072,0.27554643356979874
5906,233.0899343220517,0.008186738938093185,0.27539868446907567
5907,233.1288631861098,0.008182317018508911,0.2752499328299253
5908,233.16658040788025,0.008177882060408592,0.2751007425802131
5909,233.2043856731616,0.008173471316695213,0.274952366892973
5910,233.24200017983094,0.008169049397110939,0.2748036152538227
5911,233.27962822793052,0.00816459022462368,0.2746536104416382
5912,233.3185032699257,0.008160127326846123,0.2745034803121504
5913,233.3563568489626,0.008155647665262222,0.27435278625479714
5914,233.3939616009593,0.008151194080710411,0.2742029694185678
5915,233.43168658483773,0.008146658539772034,0.2740503956016634
5916,233.46933873882517,0.008142217993736267,0.273901017375996
5917,233.5068817678839,0.008137717843055725,0.273749634073474
5918,233.54453723691404,0.008133241906762123,0.27359906533342426
5919,233.58232519682497,0.008128760382533073,0.2734483086174193
5920,233.62155662709847,0.008124319836497307,0.2732989303917519
5921,233.65933665493503,0.008119858801364899,0.2731488629209158
5922,233.6986491479911,0.008115431293845177,0.2729999233058103
5923,233.73668591398746,0.008110977709293365,0.27285010646958097
5924,233.7742842468433,0.008106518536806107,0.27270010165739655
5925,233.81198855908588,0.008102085441350937,0.272550974066336
5926,233.8498231288977,0.008097628131508827,0.27240103191280324
5927,233.88766492903233,0.008093195036053658,0.2722519043217427
5928,233.92545423097908,0.008088763803243637,0.2721028393893338
5929,233.96306438092142,0.008084354922175407,0.2719545263607454
5930,234.00200582388788,0.008079949766397476,0.2718063386494604
5931,234.0401123748161,0.008075550198554993,0.2716583389141306
5932,234.07761599402875,0.008071133866906166,0.27150977525093534
5933,234.11525492789224,0.008066736161708832,0.2713618381742572
5934,234.15263862721622,0.008062275126576424,0.27121177070342106
5935,234.19025070080534,0.008057856932282448,0.27106314438157414
5936,234.22762195998803,0.008053436875343323,0.27091445540107556
5937,234.26660419395193,0.008049100637435913,0.27076858605990367
5938,234.30404879525304,0.00804470106959343,0.2706205863245738
5939,234.34164205007255,0.008040234446525574,0.27047033087778255
5940,234.37912102183327,0.008035838603973389,0.2703224564597561
5941,234.41663584904745,0.00803142786026001,0.270174080772516
5942,234.45416384516284,0.008026983588933945,0.2700245772295452
5943,234.49295734381303,0.00802253931760788,0.2698750736865744
5944,234.53049142984673,0.008018067106604576,0.26972463026382804
5945,234.56934355711564,0.008013613522052765,0.2695748134275987
5946,234.60692717786878,0.008009141311049461,0.2694243700048523
5947,234.6445714198053,0.008004698902368546,0.2692749291205332
5948,234.68222247296944,0.008000263944268227,0.2691257388708209
5949,234.72009114408866,0.007995815947651863,0.2689761100105467
5950,234.75758427707478,0.007991412654519081,0.26882798495791344
5951,234.79500978905708,0.007986968383193016,0.26867848141494266
5952,234.8324913252145,0.007982529699802399,0.26852916584792696
5953,234.87141079409048,0.007978102192282677,0.2683802262328215
5954,234.90915791224688,0.007973676547408104,0.26823134927636777
5955,234.94688391825184,0.007969222962856293,0.26808153244013844
5956,234.98455741396174,0.007964808493852615,0.26793303143559494
5957,235.02215545717627,0.007960410788655281,0.26778509435891673
5958,235.0617805821821,0.007956009358167648,0.2676370319649352
5959,235.0995427328162,0.00795164704322815,0.2674902854026395
5960,235.13705923222005,0.007947219535708427,0.26734134578753405
5961,235.1757728899829,0.007942849770188332,0.26719434859063146
5962,235.21334624523297,0.007938433438539505,0.2670457849274363
5963,235.2509755748324,0.00793401338160038,0.26689709594693767
5964,235.2884825700894,0.007929589599370956,0.2667482816491356
5965,235.32603616500273,0.007925119251012802,0.26659790088504093
5966,235.36349989380687,0.007920689880847931,0.2664488986112838
5967,235.40118871303275,0.007916262373328209,0.2662999589961783
5968,235.4386391728185,0.00791185349225998,0.26615164596758994
5969,235.47612398397177,0.007907465100288391,0.2660040221841703
5970,235.51349465316162,0.0079030841588974,0.26585664903535755
5971,235.55247727781534,0.007898693904280663,0.2657089625932862
5972,235.58994090696797,0.00789429247379303,0.2655609001993047
5973,235.62751904921606,0.0078898835927248,0.26541258717071625
5974,235.6649862639606,0.007885489612817764,0.2652647754113415
5975,235.7025004690513,0.007881132885813713,0.2651182168250009
5976,235.73994521982968,0.007876735180616379,0.2649702797483227
5977,235.77778485789895,0.007872320711612701,0.26482177874377927
5978,235.81531375506893,0.007867978885769844,0.2646757214266523
5979,235.85445393808186,0.007863586768507957,0.2645279723259293
5980,235.89206671295688,0.00785909965634346,0.2643770276339692
5981,235.92951760301366,0.007854685187339783,0.2642285266294257
5982,235.96757742296904,0.007850244641304016,0.2640791484037583
5983,236.0053086061962,0.007845791056752205,0.26392933156752896
5984,236.0427969628945,0.00784137099981308,0.2637806425870304
5985,236.08022620994598,0.007836978882551193,0.2636328934863073
5986,236.1179148289375,0.00783255323767662,0.2634840165298536
5987,236.15548960585147,0.007828207686543465,0.26333783389542326
5988,236.19309320813045,0.00782388262450695,0.26319234050616164
5989,236.23077736003324,0.007819516584277153,0.2630454686265625
5990,236.26837723515928,0.00781506858766079,0.2628958397662883
5991,236.30599600914866,0.007810672745108604,0.26274796534826184
5992,236.3435486932285,0.00780629925429821,0.2626008428340558
5993,236.38114679511636,0.007801905274391174,0.2624530310746811
5994,236.41904142592102,0.007797554135322571,0.26230666046429557
5995,236.45817583985627,0.007793184369802475,0.26215966326739304
5996,236.49602090613917,0.0077887363731861115,0.26201003440711884
5997,236.53384544001892,0.007784351706504822,0.2618625359410026
5998,236.57294437102973,0.007779859006404877,0.26171140327308745
5999,236.61081655789167,0.007775481790304184,0.2615641554415781
6000,236.64845809619874,0.007771024480462074,0.26141421328804537
6001,236.68612107587978,0.007766563445329666,0.26126414581720914
6002,236.72375180805102,0.007762175053358078,0.26111652203378954
6003,236.76139607001096,0.0077577922493219376,0.26096908622632503
6004,236.79900966584682,0.007753375917673111,0.2608205225631299
6005,236.83668291196227,0.007748959586024284,0.2606719588999346
6006,236.87416401784867,0.007744599133729935,0.26052527499629063
6007,236.91179395886138,0.007740123197436333,0.2603747062562408
6008,236.94920729193836,0.0077357422560453415,0.260227333107428
6009,236.98695972794667,0.0077313147485256195,0.2600783934923226
6010,237.02421610383317,0.007726909592747688,0.2599302057810376
6011,237.06173491617665,0.007722560316324234,0.2597838978293038
6012,237.09910412319005,0.007718198001384735,0.25963715126700804
6013,237.13636211119592,0.007713822647929192,0.25948996609415037
6014,237.17367860814556,0.0077094342559576035,0.2593423423107308
6015,237.21095781913027,0.007705114781856537,0.2591970368974243
6016,237.24812881601974,0.0077007487416267395,0.25905016501782513
6017,237.28537414502352,0.007696397602558136,0.25890379440743966
6018,237.32256354996935,0.007692066952586174,0.2587581130422229
6019,237.35977523820475,0.007687689736485481,0.2586108652107135
6020,237.3971088710241,0.007683303207159042,0.25846330408594564
6021,237.434188160114,0.00767894834280014,0.2583168081582567
6022,237.4712388352491,0.007674526423215866,0.2581680565191064
6023,237.50980906700715,0.007670188322663307,0.25802212451928286
6024,237.5470819370821,0.007665812969207764,0.25787493934642514
6025,237.58563204901293,0.00766143761575222,0.25772775417356747
6026,237.62289269082248,0.007656993344426155,0.2575782506305967
6027,237.6604176228866,0.007652653381228447,0.25743225597212144
6028,237.69761760393158,0.007648218423128128,0.25728306572240917
6029,237.73484165081754,0.007643844932317734,0.25713594320820315
6030,237.77201794600114,0.007639491930603981,0.25698950993916597
6031,237.80929357092828,0.007635163143277168,0.256843891232601
6032,237.84634585911408,0.007630808278918266,0.25669739530491203
6033,237.88356316601858,0.007626444101333618,0.25655058608396464
6034,237.92080200603232,0.007622014731168747,0.25640158381020745
6035,237.9581261142157,0.007617644965648651,0.25625458661330486
6036,237.99652236280963,0.007613331079483032,0.2561094691759535
6037,238.03381006605923,0.00760897621512413,0.2559629732482646
6038,238.07114463020116,0.007604669779539108,0.25581810644552005
6039,238.10847373586148,0.007600335404276848,0.2556722997629999
6040,238.14569553919137,0.0075960103422403336,0.25552680637373826
6041,238.18291256623343,0.007591679692268372,0.25538112500852156
6042,238.22012185119092,0.0075873397290706635,0.2552351303500463
6043,238.25762187503278,0.007582968100905418,0.25508807049449206
6044,238.29490415100008,0.00757865235209465,0.254942890398489
6045,238.33209112193435,0.007574345916509628,0.25479802359574444
6046,238.36944561591372,0.007570056244730949,0.25465372072086523
6047,238.4066559029743,0.007565686479210854,0.25450672352396264
6048,238.44534099800512,0.007561355829238892,0.25436104215874594
6049,238.48272069124505,0.0075570158660411835,0.2542150475002707
6050,238.52007169881836,0.007552726194262505,0.2540707446253915
6051,238.5573533042334,0.007548375055193901,0.253924374015006
6052,238.59470786806196,0.007544020190834999,0.2537778780873171
6053,238.63212255295366,0.007539663463830948,0.25363131950097645
6054,238.66934202425182,0.007535373792052269,0.2534870166260973
6055,238.7068482870236,0.007531065493822098,0.253342087164701
6056,238.74427052401006,0.007526719942688942,0.25319590453027063
6057,238.78158643981442,0.007522381842136383,0.2530499725304471
6058,238.81889635697007,0.0075180307030677795,0.2529036019200616
6059,238.85618383111432,0.007513681426644325,0.2527572939683278
6060,238.89340973086655,0.007509287446737289,0.2526094822089531
6061,238.9307805588469,0.007504962384700775,0.25246398881969145
6062,238.96795626310632,0.007500641047954559,0.25231862074773326
6063,239.0052415728569,0.00749635137617588,0.25217431787285405
6064,239.04266704479232,0.007492043077945709,0.25202938841145783
6065,239.08001449797302,0.007487721741199493,0.25188402033949964
6066,239.1170366811566,0.007483420893549919,0.25173934151271016
6067,239.15425591124222,0.007479090243577957,0.25159366014749346
6068,239.19130564387888,0.007474819198250771,0.2514499838591313
6069,239.22860019793734,0.007470490410923958,0.25130436515256627
6070,239.2675901739858,0.007466169074177742,0.2511589970806081
6071,239.3048759251833,0.007461821660399437,0.251012751787526
6072,239.34249831410125,0.00745750218629837,0.2508674463742195
6073,239.3800190091133,0.00745319202542305,0.25072245425417156
6074,239.41727781901136,0.007448766380548477,0.25057357729771784
6075,239.4546595448628,0.007444458082318306,0.25042864783632157
6076,239.49190791882575,0.007440134882926941,0.25028321710571166
6077,239.53076185891405,0.007435780018568039,0.25013672117802277
6078,239.56805095495656,0.007431430742144585,0.24999041322628898
6079,239.605430747848,0.007427109405398369,0.24984504515433076
6080,239.64295450784266,0.007422788068652153,0.24969967708237256
6081,239.68032746994868,0.0074184853583574295,0.24955493559693145
6082,239.71754749212414,0.007414212450385094,0.24941119664991762
6083,239.75480860518292,0.007409917190670967,0.24926670579908328
6084,239.79225846286863,0.0074055977165699005,0.24912140038577676
6085,239.82968724006787,0.007401280105113983,0.24897615763112202
6086,239.86718063382432,0.00739697553217411,0.24883135348702914
6087,239.9046162008308,0.007392628118395805,0.24868510819394707
6088,239.94211898883805,0.00738832913339138,0.24854049202580933
6089,239.98106913501397,0.007384028285741806,0.24839581319901993
6090,240.01849326398224,0.007379693910479546,0.24825000651649978
6091,240.05588754918426,0.0073753707110881805,0.24810457578588987
6092,240.0931524070911,0.007371054962277412,0.24795939568988679
6093,240.1305922609754,0.0073666758835315704,0.2478120851997257
6094,240.16826125094667,0.0073623862117528915,0.2476677823248465
6095,240.20566530991346,0.007358118891716003,0.2475242313537878
6096,240.24319029180333,0.007353750988841057,0.2473772968155369
6097,240.28062019124627,0.007349435240030289,0.24723211671953388
6098,240.31792737310752,0.007345167919993401,0.24708856574847515
6099,240.35524369124323,0.007340909913182259,0.24694532807067493
6100,240.39264114014804,0.0073366593569517136,0.2468023410274816
6101,240.42995575396344,0.007332373410463333,0.2466581634699058
6102,240.46736118523404,0.007328080013394356,0.2465137352777232
6103,240.5047472869046,0.007323786616325378,0.2463693070855406
6104,240.542212348897,0.0073195286095142365,0.2462260694077404
6105,240.57958189584315,0.007315272465348244,0.2460828943885919
6106,240.6168642011471,0.007311038672924042,0.2459404712732639
6107,240.65440166322514,0.007306816056370735,0.24579842410984615
6108,240.69340421818197,0.007302585989236832,0.24565612631182154
6109,240.7308227289468,0.007298290729522705,0.2455116354609872
6110,240.76825623307377,0.007293945178389549,0.24536545282655683
6111,240.80571118881926,0.007289661094546318,0.2452213379276328
6112,240.84314174810424,0.007285354658961296,0.2450764711248882
6113,240.8806116869673,0.007281096652150154,0.244933233447088
6114,240.9179601832293,0.007276840507984161,0.24479005842793955
6115,240.9551309091039,0.007272560149431229,0.2446460688463189
6116,240.99254155904055,0.007268259301781654,0.24450139001952945
6117,241.0299295540899,0.007264025509357452,0.24435896690420145
6118,241.06706976518035,0.007259773090481758,0.24421591720235636
6119,241.10442276718095,0.007255522534251213,0.244072930159163
6120,241.1417870959267,0.007251236587762833,0.24392875260158725
6121,241.17906026681885,0.007247002795338631,0.2437863294862592
6122,241.21634853212163,0.0072427429258823395,0.2436430291498073
6123,241.25351503212005,0.007238488644361496,0.24349991678931054
6124,241.2907162150368,0.007234187796711922,0.2433552379625211
6125,241.32794072292745,0.007229894399642944,0.2432108097703385
6126,241.36527436599135,0.00722559355199337,0.2430661309435491
6127,241.40262896101922,0.007221296429634094,0.24292157743406304
6128,241.43974405294284,0.007217057049274445,0.24277896634277993
6129,241.47727089794353,0.007212763652205467,0.2426345381505973
6130,241.51455590780824,0.00720847025513649,0.24249010995841472
6131,241.55184947000816,0.007204199209809303,0.24234643367005257
6132,241.5892665591091,0.007199961692094803,0.24220388523742117
6133,241.62652988592163,0.007195694372057915,0.24206033426636245
6134,241.66386645287275,0.007191425189375877,0.241916720636652
6135,241.70121986605227,0.007187187671661377,0.2417741722040206
6136,241.73860911279917,0.007182972505688667,0.24163237567520965
6137,241.777254357934,0.007178718224167824,0.24148926331471285
6138,241.81477306084707,0.0071745384484529495,0.24134865730028435
6139,241.85216187685728,0.0071702636778354645,0.2412048556946188
6140,241.88945176405832,0.0071660540997982025,0.24106324714176294
6141,241.92653906485066,0.007161809131503105,0.24092044807452467
6142,241.96374037722126,0.007157528772950172,0.24077645849290402
6143,242.0011002700776,0.00715329684317112,0.24063409803622773
6144,242.03833733685315,0.007149070501327515,0.24049192555550655
6145,242.07546358695254,0.0071448031812906265,0.24034837458444783
6146,242.11265737796202,0.007140530273318291,0.240204635637434
6147,242.14988524187356,0.007136274129152298,0.24006146061828548
6148,242.18718399200588,0.007131991907954216,0.23991740837801312
6149,242.2243457250297,0.007127784192562103,0.239775862483809
6150,242.2616496118717,0.007123572751879692,0.23963419127230146
6151,242.29899019608274,0.00711931474506855,0.2394909535945013
6152,242.33639938291162,0.007115084677934647,0.23934865579647666
6153,242.373853337951,0.007110822945833206,0.2392052928013731
6154,242.41096178116277,0.00710657611489296,0.2390624310754831
6155,242.44834802299738,0.007102368399500847,0.238920885181279
6156,242.48567855125293,0.007098112255334854,0.23877771016213054
6157,242.52299311524257,0.007093871012330055,0.23863503641219566
6158,242.56001305393875,0.007089629769325256,0.23849236266226087
6159,242.5970659428276,0.007085360586643219,0.23834874903255043
6160,242.63415996311232,0.007081111893057823,0.23820582464800874
6161,242.67132892785594,0.007076922804117203,0.2380649053403217
6162,242.70847925310954,0.00707269087433815,0.23792254488364542
6163,242.74577675201,0.007068486884236336,0.2377811243067447
6164,242.78299748385325,0.007064243778586388,0.2376383878981581
6165,242.82003921596333,0.00706002302467823,0.23749640339339206
6166,242.8572982470505,0.007055714726448059,0.23735147393199582
6167,242.8958433601074,0.007051397114992142,0.23720623117734102
6168,242.93338293395936,0.007047139108181,0.23706299349954083
6169,242.97101743193343,0.0070429109036922455,0.23692075836016796
6170,243.0085859298706,0.007038729265332222,0.23678008968708772
6171,243.04607162298635,0.007034469395875931,0.2366367893506358
6172,243.08348475582898,0.007030230015516281,0.23649417825935265
6173,243.12074448820204,0.0070259906351566315,0.23635156716806954
6174,243.1581446812488,0.007021762430667877,0.23620933202869668
6175,243.1962794852443,0.007017485797405243,0.23606546776437942
6176,243.2338126092218,0.007013240829110146,0.23592266869714115
6177,243.27114944718778,0.007008988410234451,0.2357796189952961
6178,243.30843074107543,0.007004773244261742,0.23563782246648515
6179,243.34559801220894,0.00700056366622448,0.23549621391362932
6180,243.38279068190604,0.006996398791670799,0.23535610916841443
6181,243.4200805388391,0.006992185488343239,0.23521437529825517
6182,243.45906552812085,0.00698801688849926,0.2350741452357369
6183,243.49649605713785,0.006983799859881401,0.23493228604827424
6184,243.53375658020377,0.006979582831263542,0.23479042686081159
6185,243.57106599584222,0.006975369527935982,0.23464869299065233
6186,243.60824145982042,0.0069711897522211075,0.23450808697622383
6187,243.64549106592312,0.00696701742708683,0.23436773159640206
6188,243.68276239512488,0.006962783634662628,0.2342253084810741
6189,243.72009614808485,0.00695856474339962,0.23408338663495973
6190,243.75740157905966,0.006954336538910866,0.23394115149558684
6191,243.79496073210612,0.006950071081519127,0.23379766318317982
6192,243.832168194931,0.006945814937353134,0.2336544881640313
6193,243.87004979513586,0.006941590458154678,0.23351237834196184
6194,243.90739761991426,0.006937362253665924,0.23337014320258895
6195,243.9449902852066,0.006933145225048065,0.2332282840151263
6196,243.98259816225618,0.006928926333785057,0.23308636216901193
6197,244.02130589215085,0.006924688816070557,0.23294381373638054
6198,244.05875397706404,0.006920482963323593,0.2328023305008281
6199,244.09618722088635,0.006916290149092674,0.23266128587583762
6200,244.13438023300841,0.006912108510732651,0.23252061720275738
6201,244.17178133782,0.006907915696501732,0.2323795725777669
6202,244.20921551296487,0.006903724744915962,0.23223859061142815
6203,244.246681695804,0.006899528205394745,0.23209742066913425
6204,244.2843047771603,0.0068953633308410645,0.23195731592391935
6205,244.3220272869803,0.006891123950481415,0.23181470483263625
6206,244.35961436387151,0.006886877119541168,0.23167184310674627
6207,244.39733000425622,0.006882691755890846,0.23153104911636263
6208,244.43499459698796,0.006878457963466644,0.23138862600103463
6209,244.47271589608863,0.006874235346913338,0.23124657883761682
6210,244.51035463018343,0.006870005279779434,0.23110428103959224
6211,244.5483390968293,0.006865834817290306,0.23096398831842224
6212,244.5863875700161,0.006861632689833641,0.23082263040017323
6213,244.62396025424823,0.006857456639409065,0.23068214970304812
6214,244.66164304502308,0.006853261962532997,0.23054104241940593
6215,244.69933039322495,0.006849080324172974,0.2304003737463257
6216,244.73684882512316,0.006844900548458099,0.23025976773189716
6217,244.7742880769074,0.006840765476226807,0.23012066552510957
6218,244.81176355481148,0.006836568936705589,0.22997949558281572
6219,244.84986884519458,0.006832348182797432,0.22983751107804964
6220,244.88751758402213,0.006828084588050842,0.22969408542429431
6221,244.92538744583726,0.006823889911174774,0.22955297814065212
6222,244.96276780124754,0.006819711998105049,0.2294124347848753
6223,245.0001175282523,0.0068155452609062195,0.22927226738100873
6224,245.03765189507976,0.006811371073126793,0.22913184934253533
6225,245.07646889984608,0.006807183846831322,0.22899099269349993
6226,245.11412590183318,0.0068029556423425674,0.22884875755412706
6227,245.15188674023375,0.006798775866627693,0.22870815153969853
6228,245.1892516198568,0.006794614717364311,0.22856817211178707
6229,245.22724296804518,0.006790457293391228,0.228428318001179
6230,245.2650508871302,0.006786271929740906,0.22828752401079533
6231,245.3027584250085,0.006782082840800285,0.22814660470310827
6232,245.34027565596625,0.0067779142409563065,0.22800637464058998
6233,245.37806490715593,0.0067737288773059845,0.22786558065020632
6234,245.41582691809162,0.006769515573978424,0.22772384678004706
6235,245.45338791515678,0.006765333935618401,0.22758317810696685
6236,245.49096384411678,0.006761141121387482,0.22744213348197634
6237,245.52871942520142,0.006756965070962906,0.22730165278485123
6238,245.56649219198152,0.0067527927458286285,0.22716129740502955
6239,245.60438128421083,0.006748642772436142,0.2270216939290283
6240,245.6425089072436,0.006744462996721268,0.22688108791459977
6241,245.6801691642031,0.006740329787135124,0.2267420483664639
6242,245.7176712518558,0.006736157462000847,0.22660169298664218
6243,245.75531170796603,0.006732037290930748,0.22646309204906825
6244,245.79302031779662,0.006727922707796097,0.22632467908744944
6245,245.83130103209987,0.006723737344145775,0.22618388509706577
6246,245.86909636296332,0.006719602271914482,0.22604478289027818
6247,245.90677802311257,0.006715407595038414,0.225903675606636
6248,245.94454924715683,0.006711229681968689,0.22576313225085917
6249,245.98227320984006,0.006707103922963142,0.2256243433373301
6250,246.0197209957987,0.0067029595375061035,0.22548492783728402
6251,246.05731622409075,0.006698833778500557,0.22534613892375494
6252,246.09584893891588,0.006694691255688667,0.22520678608236055
6253,246.13353006681427,0.0066905152052640915,0.2250663053852354
6254,246.17135804705322,0.006686408072710037,0.2249281430582234
6255,246.20952807506546,0.006682220846414566,0.22478728640918808
6256,246.2478648838587,0.006678054109215736,0.22464711900532147
6257,246.28591440897435,0.006673889234662056,0.2245070142601066
6258,246.32340851379558,0.00666976161301136,0.2243681626879258
6259,246.3618656550534,0.0066656433045864105,0.2242296244090036
6260,246.39969393610954,0.006661469116806984,0.22408920637053018
6261,246.4374831682071,0.006657300516963005,0.2239489763080119
6262,246.47524767182767,0.006653156131505966,0.22380956080796577
6263,246.51351176109165,0.006648935377597809,0.2236675763031997
6264,246.55137098906562,0.0066448114812374115,0.22352885004832238
6265,246.58956783590838,0.006640676409006119,0.22338974784153476
6266,246.6284834202379,0.0066365525126457214,0.2232510215866574
6267,246.6665270361118,0.0066323839128017426,0.22311079152413912
6268,246.70497844880447,0.006628187373280525,0.22296962158184522
6269,246.7433493901044,0.006623974069952965,0.222827887711686
6270,246.78214250784367,0.00661979615688324,0.22268734435590917
6271,246.82076004194096,0.0066156331449747086,0.222547302269346
6272,246.86071793083102,0.006611449643969536,0.222406570937614
6273,246.8988583930768,0.006607281044125557,0.22226634087509572
6274,246.93665668880567,0.006603125482797623,0.22212654942313936
6275,246.9750230628997,0.0065990351140499115,0.22198895102399277
6276,247.01329788798466,0.006594941020011902,0.2218512273075427
6277,247.0512175769545,0.006590837612748146,0.22171319029783412
6278,247.08990643825382,0.006586683914065361,0.22157346150452947
6279,247.12745465617627,0.006582515314221382,0.22143323144201119
6280,247.16487984685227,0.006578411906957626,0.22129519443230258
6281,247.2032026448287,0.0065742675215005875,0.22115577893225646
6282,247.24076948082075,0.006570134311914444,0.22101673938412061
6283,247.27972360281274,0.006565980613231659,0.22087701059081594
6284,247.31729210121557,0.006561849266290665,0.22073803370133174
6285,247.35635111201555,0.0065577346831560135,0.22059962073971295
6286,247.39501053793356,0.006553640589118004,0.22046189702326288
6287,247.43278294522315,0.006549499928951263,0.2203226068405202
6288,247.47085414314643,0.006545398384332657,0.22018463248946332
6289,247.50845857523382,0.0065412260591983795,0.22004427710964164
6290,247.5466724880971,0.006537068635225296,0.21990442299903357
6291,247.58457672409713,0.006532948464155197,0.21976582206145964
6292,247.62224273895845,0.006528807803988457,0.21962653187871692
6293,247.66038110898808,0.0065246764570474625,0.21948755498923272
6294,247.6979804430157,0.00652056559920311,0.21934926734491733
6295,247.73565874714404,0.006516437977552414,0.21921041577273656
6296,247.77376894420013,0.006512302905321121,0.21907131356594897
6297,247.81201553717256,0.006508180871605873,0.21893264996972334
6298,247.84988699294627,0.00650402344763279,0.21879279585911526
6299,247.88816541386768,0.006499908864498138,0.21865438289749647
6300,247.92595687881112,0.006495814770460129,0.2185166591810464
6301,247.9638061518781,0.0064916908740997314,0.21837793292616905
6302,248.00196971883997,0.006487611681222916,0.21824071047893265
6303,248.0396005618386,0.006483510136604309,0.21810273612787576
6304,248.07855949085206,0.006479427218437195,0.21796538836333598
6305,248.11596788698807,0.006475344300270081,0.21782804059879615
6306,248.15438952483237,0.006471261382102966,0.21769069283425635
6307,248.19206900103018,0.006467163562774658,0.21755284380050288
6308,248.22940860316157,0.006463080644607544,0.21741549603596305
6309,248.2666346929036,0.0064590126276016235,0.21727864954063691
6310,248.30501669086516,0.006454929709434509,0.21714130177609708
6311,248.3431675489992,0.006450846791267395,0.21700395401155728
6312,248.38095085183159,0.006446763873100281,0.21686660624701745
6313,248.41852382710204,0.0064426809549331665,0.21672925848247762
6314,248.45630628895015,0.006438583135604858,0.21659140944872415
6315,248.4939703908749,0.006434500217437744,0.21645406168418435
6316,248.53169165924191,0.00643041729927063,0.21631671391964452
6317,248.5690334448591,0.0064263492822647095,0.21617986742431838
6318,248.60677696811035,0.006422266364097595,0.21604251965977855
6319,248.64444546680897,0.006418213248252869,0.21590617443366603
6320,248.68202354898676,0.006414145231246948,0.2157693279383399
6321,248.71983327204362,0.006410077214241028,0.21563248144301372
6322,248.75724245002493,0.006406009197235107,0.21549563494768753
6323,248.79470318509266,0.006401941180229187,0.2153587884523614
6324,248.83293003821746,0.006397858262062073,0.21522144068782156
6325,248.870557425078,0.0063937753438949585,0.21508409292328176
6326,248.9083952298388,0.006389707326889038,0.21494724642795557
6327,248.9460290670395,0.006385639309883118,0.21481039993262943
6328,248.98341413820162,0.006381556391716003,0.21467305216808957
6329,249.02451310120523,0.006377488374710083,0.21453620567276344
6330,249.06221582181752,0.006373420357704163,0.2143993591774373
6331,249.0998918931,0.006369352340698242,0.21426251268211108
6332,249.13738508801907,0.006365299224853516,0.21412616745599858
6333,249.1750418888405,0.006361231207847595,0.2139893209606724
6334,249.2130945790559,0.006357148289680481,0.21385197319613258
6335,249.2521784780547,0.0063530802726745605,0.21371512670080645
6336,249.28972548386082,0.006349027156829834,0.21357878147469392
6337,249.32733659585938,0.00634494423866272,0.2134414337101541
6338,249.36474103620276,0.006340876221656799,0.21330458721482795
6339,249.40213961806148,0.006336793303489685,0.21316723945028812
6340,249.43983315490186,0.006332725286483765,0.21303039295496196
6341,249.47706447308883,0.006328657269477844,0.21289354645963582
6342,249.51431896723807,0.006324604153633118,0.2127572012335233
6343,249.55176181485876,0.006320565938949585,0.21262135727662443
6344,249.58905064081773,0.006316527724266052,0.21248551331972554
6345,249.62656702008098,0.006312474608421326,0.21234916809361304
6346,249.6650529447943,0.006308436393737793,0.21221332413671415
6347,249.70249557308853,0.006304383277893066,0.21207697891060165
6348,249.73987743910402,0.00630033016204834,0.21194063368448912
6349,249.77726967120543,0.006296277046203613,0.21180428845837662
6350,249.81477632606402,0.006292238831520081,0.21166844450147773
6351,249.85229651117697,0.006288200616836548,0.21153260054457887
6352,249.88969079498202,0.006284162402153015,0.21139675658767998
6353,249.9271245598793,0.006280109286308289,0.21126041136156748
6354,249.96450569480658,0.006276056170463562,0.21112406613545495
6355,250.00209242012352,0.006272017955780029,0.2109882221785561
6356,250.0396487498656,0.006267979741096497,0.21085237822165726
6357,250.07697143685073,0.006263941526412964,0.21071653426475837
6358,250.11564909107983,0.006259888410568237,0.21058018903864587
6359,250.15287744486704,0.006255850195884705,0.21044434508174698
6360,250.19053379585966,0.006251811981201172,0.2103085011248481
6361,250.22810826310888,0.006247758865356445,0.21017215589873559
6362,250.26570596499369,0.006243705749511719,0.21003581067262309
6363,250.30314912414178,0.00623968243598938,0.20990046798493783
6364,250.34093500114977,0.006235644221305847,0.209764624028039
6365,250.37863740092143,0.0062316060066223145,0.20962878007114014
6366,250.4163307179697,0.006227567791938782,0.20949293611424125
6367,250.45387539081275,0.006223529577255249,0.20935709215734238
6368,250.49110120115802,0.00621950626373291,0.2092217494696572
6369,250.5285666831769,0.0062154680490493774,0.2090859055127583
6370,250.56632454693317,0.006211429834365845,0.20895006155585943
6371,250.60375818191096,0.006207391619682312,0.20881421759896054
6372,250.64144929498434,0.006203353404998779,0.20867837364206168
6373,250.6789897507988,0.006199344992637634,0.20854353222359012
6374,250.71654807403684,0.006195321679115295,0.20840818953590493
6375,250.75409199483693,0.0061912983655929565,0.2082728468482197
6376,250.79153047595173,0.006187275052070618,0.2081375041605345
6377,250.8288593417965,0.006183221936225891,0.20800115893442195
6378,250.86704754689708,0.006179198622703552,0.20786581624673675
6379,250.90477819088846,0.006175190210342407,0.2077309748282652
6380,250.9424075311981,0.006171166896820068,0.20759563214057994
6381,250.97986164689064,0.006167128682136536,0.20745978818368108
6382,251.01734498608857,0.006163090467453003,0.2073239442267822
6383,251.054803959094,0.006159082055091858,0.20718910280831063
6384,251.09225456882268,0.006155058741569519,0.20705376012062543
6385,251.12936686817557,0.00615103542804718,0.2069184174329402
6386,251.16657827608287,0.006147012114524841,0.206783074745255
6387,251.20380159188062,0.006142973899841309,0.20664723078835612
6388,251.24122906802222,0.006138965487480164,0.20651238936988453
6389,251.2792526241392,0.0061349570751190186,0.20637754795141297
6390,251.31659048283473,0.006130918860435486,0.20624170399451408
6391,251.3540416341275,0.006126910448074341,0.20610686257604255
6392,251.391454547178,0.006122887134552002,0.20597151988835735
6393,251.4288685619831,0.006118863821029663,0.2058361772006721
6394,251.4678959348239,0.006114855408668518,0.20570133578220054
6395,251.5052672950551,0.006110846996307373,0.20556649436372895
6396,251.5427379058674,0.006106823682785034,0.20543115167604376
6397,251.58000279497355,0.006102800369262695,0.2052958089883585
6398,251.61749231396243,0.00609879195690155,0.20516096756988694
6399,251.65519724786282,0.006094768643379211,0.20502562488220175
6400,251.6924581718631,0.0060907453298568726,0.20489028219451652
6401,251.72982189105824,0.0060867369174957275,0.20475544077604496
6402,251.76712525822222,0.0060827285051345825,0.20462059935757335
6403,251.80461151106283,0.0060787200927734375,0.2044857579391018
6404,251.84330325806513,0.006074726581573486,0.2043514177898439
6405,251.88063466688618,0.006070747971534729,0.2042175789097996
6406,251.91803595284,0.006066739559173584,0.20408273749132805
6407,251.95520960493013,0.006062716245651245,0.20394739480364285
6408,251.9927115929313,0.0060587078332901,0.20381255338517124
6409,252.030675327871,0.006054699420928955,0.20367771196669968
6410,252.0685273851268,0.00605069100856781,0.20354287054822812
6411,252.10579095222056,0.006046682596206665,0.20340802912975653
6412,252.1430922872387,0.006042689085006714,0.2032736889804986
6413,252.18047334207222,0.006038665771484375,0.2031383462928134
6414,252.21802946086973,0.006034672260284424,0.2030040061435555
6415,252.25534682022408,0.006030678749084473,0.20286966599429757
6416,252.29275794979185,0.0060266852378845215,0.20273532584503964
6417,252.32977640721947,0.00602269172668457,0.20260098569578172
6418,252.36707786191255,0.006018683314323425,0.20246614427731016
6419,252.40439606225118,0.006014704704284668,0.20233230539726588
6420,252.4418171569705,0.006010711193084717,0.20219796524800795
6421,252.4793467670679,0.006006702780723572,0.2020631238295364
6422,252.51723247393966,0.006002709269523621,0.20192878368027845
6423,252.55463349912316,0.005998715758323669,0.20179444353102052
6424,252.59222112596035,0.005994722247123718,0.2016601033817626
6425,252.62951567117125,0.005990743637084961,0.20152626450171837
6426,252.6670376090333,0.005986735224723816,0.20139142308324676
6427,252.70490324590355,0.005982741713523865,0.20125708293398883
6428,252.7421646900475,0.005978778004646301,0.20112374532315824
6429,252.77952676685527,0.005974799394607544,0.20098990644311396
6430,252.8170592598617,0.005970805883407593,0.20085556629385604
6431,252.8544843411073,0.0059668272733688354,0.20072172741381175
6432,252.89206593995914,0.005962833762168884,0.20058738726455383
6433,252.92937292298302,0.005958840250968933,0.2004530471152959
6434,252.96687121503055,0.005954846739768982,0.20031870696603798
6435,253.00439585605636,0.005950868129730225,0.20018486808599376
6436,253.0418234821409,0.005946889519691467,0.20005102920594947
6437,253.07930733216926,0.005942925810813904,0.19991769159511882
6438,253.1165703088045,0.0059389472007751465,0.1997838527150746
6439,253.15419914806262,0.005934968590736389,0.1996500138350303
6440,253.19174373988062,0.005931004881858826,0.19951667622419966
6441,253.2291815909557,0.005927041172981262,0.19938333861336904
6442,253.26664509112015,0.005923062562942505,0.19924949973332476
6443,253.30400064680725,0.005919098854064941,0.19911616212249417
6444,253.34142902400345,0.005915135145187378,0.19898282451166352
6445,253.37868343712762,0.005911141633987427,0.1988484843624056
6446,253.41585136996582,0.005907177925109863,0.198715146751575
6447,253.45314138801768,0.005903229117393494,0.198582310409958
6448,253.49067625496536,0.0058992356061935425,0.19844797026070007
6449,253.52802807604894,0.005895271897315979,0.19831463264986948
6450,253.56498631183058,0.005891278386116028,0.19818029250061156
6451,253.60172575712204,0.0058872997760772705,0.19804645362056728
6452,253.6382872038521,0.005883336067199707,0.19791311600973666
6453,253.67687439220026,0.005879342555999756,0.19777877586047873
6454,253.7134720729664,0.0058753639459609985,0.19764493698043445
6455,253.75001373887062,0.005871385335922241,0.1975110981003902
6456,253.78657871112227,0.005867421627044678,0.19737776048955957
6457,253.82327211694792,0.005863472819328308,0.19724492414794262
6458,253.8597255400382,0.005859509110450745,0.19711158653711197
6459,253.8964354400523,0.005855560302734375,0.196978750195495
6460,253.93312859581783,0.005851581692695618,0.19684491131545073
6461,253.969808481168,0.005847632884979248,0.19671207497383375
6462,254.00675754295662,0.005843669176101685,0.1965787373630031
6463,254.04373957496136,0.005839720368385315,0.19644590102138615
6464,254.0803957041353,0.0058357566595077515,0.19631256341055553
6465,254.1170696010813,0.005831807851791382,0.19617972706893855
6466,254.15233535924926,0.005827844142913818,0.19604638945810793
6467,254.18888742104173,0.005823910236358643,0.1959140543857046
6468,254.22529155015945,0.005819961428642273,0.19578121804408763
6469,254.26205437118188,0.0058159977197647095,0.19564788043325698
6470,254.29868544219062,0.005812019109725952,0.19551404155321275
6471,254.33532038982958,0.005808055400848389,0.1953807039423821
6472,254.37198802595958,0.005804091691970825,0.1952473663315515
6473,254.40846361313015,0.005800127983093262,0.19511402872072087
6474,254.44477659417316,0.005796164274215698,0.19498069110989025
6475,254.48136037401855,0.005792215466499329,0.19484785476827327
6476,254.5178273981437,0.005788266658782959,0.19471501842665628
6477,254.55428811209276,0.005784317851066589,0.19458218208503933
6478,254.5909448307939,0.005780354142189026,0.1944488444742087
6479,254.62751527223736,0.005776405334472656,0.1943160081325917
6480,254.66416534222662,0.005772441625595093,0.1941826705217611
6481,254.70078145107254,0.005768507719039917,0.1940503354493578
6482,254.73749023023993,0.005764558911323547,0.1939174991077408
6483,254.77400179114193,0.005760610103607178,0.19378466276612383
6484,254.80940084997565,0.005756646394729614,0.1936513251552932
6485,254.84598616324365,0.005752697587013245,0.19351848881367623
6486,254.88254670798779,0.005748748779296875,0.19338565247205924
6487,254.91919448412955,0.005744799971580505,0.19325281613044226
6488,254.95569838397205,0.005740851163864136,0.1931199797888253
6489,254.99258135585114,0.005736902356147766,0.19298714344720835
6490,255.02897933498025,0.00573296844959259,0.192854808374805
6491,255.06555530289188,0.005729004740715027,0.1927214707639744
6492,255.10225473809987,0.005725070834159851,0.19258913569157107
6493,255.138866010122,0.005721136927604675,0.19245680061916773
6494,255.1755846538581,0.0057172030210494995,0.1923244655467644
6495,255.21063288394362,0.00571325421333313,0.19219162920514743
6496,255.24714740924537,0.005709290504455566,0.1920582915943168
6497,255.2838396928273,0.0057053714990615845,0.19192645779112713
6498,255.32057862821966,0.005701422691345215,0.19179362144951018
6499,255.35715313395485,0.005697473883628845,0.19166078510789317
6500,255.3936786558479,0.005693539977073669,0.19152845003548985
6501,255.43033372424543,0.005689606070518494,0.19139611496308653
6502,255.4669677601196,0.005685657262802124,0.19126327862146955
6503,255.50351434387267,0.005681723356246948,0.19113094354906623
6504,255.53889420395717,0.005677804350852966,0.19099910974587656
6505,255.575292984955,0.0056738704442977905,0.19086677467347324
6506,255.6119525488466,0.005669936537742615,0.19073443960106992
6507,255.64853816200048,0.005666017532348633,0.19060260579788024
6508,255.68508356483653,0.005662098526954651,0.19047077199469056
6509,255.72156552085653,0.005658179521560669,0.19033893819150088
6510,255.75795881310478,0.005654245615005493,0.19020660311909757
6511,255.79446955304593,0.005650326609611511,0.19007476931590786
6512,255.8309982600622,0.0056463927030563354,0.18994243424350457
6513,255.8662124699913,0.005642443895339966,0.1898095979018876
6514,255.9028724548407,0.005638495087623596,0.1896767615602706
6515,255.93960211612284,0.00563456118106842,0.1895444264878673
6516,255.9759215270169,0.005630627274513245,0.18941209141546395
6517,256.01243876619264,0.005626678466796875,0.18927925507384696
6518,256.04879359994084,0.005622744560241699,0.18914692000144367
6519,256.0852973489091,0.005618840456008911,0.18901558746746763
6520,256.121821870096,0.005614906549453735,0.18888325239506432
6521,256.158326970879,0.005610987544059753,0.1887514185918746
6522,256.19486460182816,0.0056070685386657715,0.18861958478868496
6523,256.2313763028942,0.0056031495332717896,0.18848775098549528
6524,256.2680085161701,0.005599230527877808,0.1883559171823056
6525,256.30465267784894,0.0055953264236450195,0.18822458464832956
6526,256.3414751389064,0.0055914223194122314,0.18809325211435354
6527,256.3780311672017,0.005587518215179443,0.18796191958037753
6528,256.4133118982427,0.005583599209785461,0.18783008577718782
6529,256.4499997552484,0.005579665303230286,0.1876977507047845
6530,256.4865450868383,0.005575746297836304,0.18756591690159483
6531,256.52300418913364,0.005571827292442322,0.18743408309840517
6532,256.55950605589896,0.005567923188209534,0.18730275056442913
6533,256.59584752004594,0.005564004182815552,0.18717091676123945
6534,256.6325092278421,0.00556008517742157,0.18703908295804977
6535,256.66937203891575,0.005556166172027588,0.18690724915486012
6536,256.7049839710817,0.005552247166633606,0.18677541535167042
6537,256.7413954702206,0.005548328161239624,0.18664358154848076
6538,256.7778650778346,0.005544409155845642,0.18651174774529108
6539,256.81439045025036,0.005540505051612854,0.18638041521131507
6540,256.8510427637957,0.005536586046218872,0.18624858140812536
6541,256.887568897102,0.005532681941986084,0.18611724887414935
6542,256.9241099120118,0.005528762936592102,0.18598541507095967
6543,256.9605600000359,0.005524858832359314,0.18585408253698363
6544,256.99733612081036,0.005520954728126526,0.18572275000300761
6545,257.03417791007087,0.005517035722732544,0.18559091619981793
6546,257.06929676700383,0.005513131618499756,0.18545958366584192
6547,257.106090974994,0.005509227514266968,0.18532825113186588
6548,257.1425970881246,0.00550532341003418,0.18519691859788984
6549,257.1790367709473,0.005501419305801392,0.18506558606391385
6550,257.21560527803376,0.00549750030040741,0.18493375226072414
6551,257.25078629888594,0.005493581295013428,0.1848019184575345
6552,257.28725103801116,0.005489662289619446,0.18467008465434478
6553,257.323835699819,0.005485758185386658,0.18453875212036877
6554,257.3602910358459,0.00548185408115387,0.18440741958639276
6555,257.3968439800665,0.0054779499769210815,0.18427608705241671
6556,257.4334596078843,0.005474060773849487,0.18414525578765434
6557,257.4690105970949,0.005470156669616699,0.18401392325367832
6558,257.5056325951591,0.005466252565383911,0.18388259071970228
6559,257.54092427296564,0.005462348461151123,0.18375125818572627
6560,257.57766992691904,0.005458444356918335,0.18361992565175023
6561,257.61440808093175,0.005454555153846741,0.18348909438698785
6562,257.65121235419065,0.005450651049613953,0.18335776185301184
6563,257.68784486781806,0.005446761846542358,0.18322693058824946
6564,257.7233453509398,0.00544285774230957,0.18309559805427342
6565,257.76156854908913,0.005438968539237976,0.18296476678951104
6566,257.79864432290196,0.005435079336166382,0.18283393552474866
6567,257.83540295716375,0.0054311603307724,0.18270210172155898
6568,257.87204573722556,0.005427256226539612,0.18257076918758297
6569,257.90749269910157,0.005423352122306824,0.18243943665360693
6570,257.94403305416927,0.0054194629192352295,0.18230860538884455
6571,257.9807845870964,0.005415588617324829,0.1821782753932958
6572,258.01733798207715,0.005411684513092041,0.1820469428593198
6573,258.0538855371997,0.005407795310020447,0.18191611159455742
6574,258.0908647151664,0.00540393590927124,0.18178628286822235
6575,258.12625401001424,0.00540006160736084,0.1816559528726736
6576,258.1631554001942,0.005396172404289246,0.18152512160791123
6577,258.1999125131406,0.005392283201217651,0.18139429034314886
6578,258.23673330107704,0.005388408899307251,0.18126396034760012
6579,258.2721353848465,0.005384519696235657,0.18113312908283774
6580,258.3086210167967,0.005380645394325256,0.181002799087289
6581,258.3453712291084,0.005376771092414856,0.1808724690917403
6582,258.38061805907637,0.005372881889343262,0.1807416378269779
6583,258.41688984725624,0.005369007587432861,0.18061130783142917
6584,258.4531886172481,0.005365133285522461,0.18048097783588046
6585,258.48982092086226,0.005361244082450867,0.18035014657111806
6586,258.5266160699539,0.0053573548793792725,0.18021931530635568
6587,258.56183800287545,0.005353480577468872,0.18008898531080697
6588,258.59831048501655,0.005349606275558472,0.17995865531525823
6589,258.6351907029748,0.005345731973648071,0.17982832531970952
6590,258.6705325660296,0.005341842770576477,0.17969749405494712
6591,258.70710407802835,0.005337968468666077,0.17956716405939838
6592,258.74390353402123,0.005334079265594482,0.17943633279463603
6593,258.77923594322056,0.005330219864845276,0.17930650406830095
6594,258.81588964909315,0.0053263455629348755,0.17917617407275221
6595,258.8525543208234,0.005322471261024475,0.17904584407720348
6596,258.8891628491692,0.005318596959114075,0.17891551408165474
6597,258.92456304002553,0.005314722657203674,0.17878518408610602
6598,258.9612462101504,0.005310848355293274,0.17865485409055729
6599,258.99787643086165,0.0053069740533828735,0.17852452409500855
6600,259.0345331518911,0.005303084850311279,0.1783936928302462
6601,259.0711094508879,0.005299210548400879,0.17826336283469746
6602,259.10768818389624,0.0052953362464904785,0.17813303283914872
6603,259.1430414142087,0.005291461944580078,0.17800270284359998
6604,259.17954347096384,0.005287602543830872,0.1778728741172649
6605,259.2160845971666,0.005283743143081665,0.17774304539092983
6606,259.2527862652205,0.005279868841171265,0.1776127153953811
6607,259.289323635865,0.005276009440422058,0.17748288666904602
6608,259.32458301400766,0.005272135138511658,0.1773525566734973
6609,259.3611810859293,0.005268275737762451,0.1772227279471622
6610,259.39660131791607,0.005264416337013245,0.17709289922082713
6611,259.4330806201324,0.005260571837425232,0.1769635717637057
6612,259.469329664018,0.005256712436676025,0.17683374303737062
6613,259.50442983210087,0.005252853035926819,0.17670391431103555
6614,259.5409493050538,0.005248993635177612,0.17657408558470047
6615,259.576137626078,0.005245134234428406,0.1764442568583654
6616,259.61250606086105,0.005241289734840393,0.17631492940124394
6617,259.6488296780735,0.0052374303340911865,0.17618510067490886
6618,259.68527499819174,0.005233556032180786,0.17605477067936015
6619,259.72181739704683,0.0052297115325927734,0.17592544322223871
6620,259.75842045620084,0.005225837230682373,0.17579511322668998
6621,259.7937671369873,0.0052219778299331665,0.1756652845003549
6622,259.8301472491585,0.005218133330345154,0.17553595704323346
6623,259.8669929560274,0.005214273929595947,0.1754061283168984
6624,259.9023197260685,0.005210414528846741,0.17527629959056332
6625,259.9387845261954,0.005206555128097534,0.17514647086422824
6626,259.9752255012281,0.005202695727348328,0.17501664213789314
6627,260.0106535241939,0.005198821425437927,0.17488631214234443
6628,260.04721996886656,0.005194962024688721,0.17475648341600933
6629,260.08234839886427,0.005191132426261902,0.17462765722810156
6630,260.11874781083316,0.005187287926673889,0.17449832977098012
6631,260.15516186505556,0.0051834434270858765,0.17436900231385868
6632,260.191619373858,0.005179598927497864,0.17423967485673725
6633,260.22806616779417,0.005175754427909851,0.1741103473996158
6634,260.26329148514196,0.005171909928321838,0.1739810199424944
6635,260.29967488208786,0.005168065428733826,0.17385169248537297
6636,260.33483718382195,0.005164220929145813,0.17372236502825153
6637,260.3713945839554,0.005160406231880188,0.1735940401095574
6638,260.4078193739988,0.005156561732292175,0.173464712652436
6639,260.4431997160427,0.0051527321338653564,0.1733358864645282
6640,260.48024453315884,0.005148887634277344,0.17320655900740675
6641,260.51666435506195,0.005145028233528137,0.17307673028107165
6642,260.5521843181923,0.005141168832778931,0.17294690155473658
6643,260.5888579338789,0.005137339234352112,0.1728180753668288
6644,260.6252058278769,0.005133494734764099,0.17268874790970737
6645,260.66091547720134,0.005129650235176086,0.17255942045258596
6646,260.69748437497765,0.005125820636749268,0.17243059426467816
6647,260.7344185351394,0.005121991038322449,0.1723017680767704
6648,260.76997377118096,0.00511816143989563,0.1721729418888626
6649,260.8069842159748,0.005114331841468811,0.17204411570095482
6650,260.8436321229674,0.005110487341880798,0.17191478824383338
6651,260.8795384191908,0.005106642842292786,0.17178546078671195
6652,260.91493776999414,0.005102813243865967,0.17165663459880418
6653,260.95183574501425,0.005098983645439148,0.1715278084108964
6654,260.98844215879217,0.005095154047012329,0.1713989822229886
6655,261.02385801495984,0.005091339349746704,0.17127065730429447
6656,261.0604348848574,0.005087509751319885,0.1711418311163867
6657,261.0968578620814,0.0050836652517318726,0.17101250365926526
6658,261.13195034815,0.005079835653305054,0.1708836774713575
6659,261.16870946390554,0.005076006054878235,0.1707548512834497
6660,261.20538856787607,0.005072176456451416,0.1706260250955419
6661,261.24081640085205,0.005068346858024597,0.17049719890763412
6662,261.27739528380334,0.005064517259597778,0.17036837271972635
6663,261.31404823902994,0.005060672760009766,0.17023904526260492
6664,261.3492904822342,0.005056843161582947,0.17011021907469712
6665,261.3856626418419,0.005053013563156128,0.16998139288678935
6666,261.4224277161993,0.005049198865890503,0.1698530679680952
6667,261.4579597678967,0.005045384168624878,0.1697247430494011
6668,261.49337554210797,0.005041569471359253,0.16959641813070694
6669,261.5299692582339,0.005037739872932434,0.16946759194279917
6670,261.5664632418193,0.005033910274505615,0.1693387657548914
6671,261.6017604479566,0.005030080676078796,0.1692099395669836
6672,261.6386667760089,0.0050262510776519775,0.1690811133790758
6673,261.6754070231691,0.005022421479225159,0.16895228719116803
6674,261.7109728651121,0.0050186216831207275,0.16882446354168756
6675,261.74761911900714,0.0050148069858551025,0.16869613862299343
6676,261.7842719038017,0.0050109922885894775,0.16856781370429927
6677,261.8196216789074,0.0050071775913238525,0.16843948878560516
6678,261.85622424818575,0.0050033628940582275,0.16831116386691103
6679,261.8929687710479,0.0049995481967926025,0.16818283894821687
6680,261.9282931680791,0.004995731636881828,0.16805445137087105
6681,261.9667830988765,0.004991903901100159,0.167925687841615
6682,262.0035701068118,0.004988094791769981,0.16779755089887596
6683,262.039524726104,0.0049842894077301025,0.16766953927344036
6684,262.0761447311379,0.004980478435754776,0.16754133967204962
6685,262.1130991121754,0.004976671189069748,0.16741326538796233
6686,262.1485019172542,0.004972862079739571,0.1672851284452233
6687,262.1851141098887,0.0049690622836351395,0.1671573047957428
6688,262.220399687998,0.004965268075466156,0.16702966912221745
6689,262.2569986009039,0.004961466416716576,0.16690178281408527
6690,262.2942304108292,0.004957672208547592,0.16677414714055988
6691,262.3295630412176,0.004953864961862564,0.1666460728564726
6692,262.3666220791638,0.004950063303112984,0.1665181865483404
6693,262.40332121402025,0.004946276545524597,0.16639080150942187
6694,262.43873880105093,0.0049424804747104645,0.1662631031772448
6695,262.47542838193476,0.00493866391479969,0.16613471559989895
6696,262.5122901718132,0.00493486225605011,0.16600682929176674
6697,262.5477377148345,0.004931062459945679,0.16587900564228628
6698,262.5842471928336,0.0049272626638412476,0.16575118199280578
6699,262.620810281951,0.004923462867736816,0.16562335834332528
6700,262.6562679409981,0.004919648170471191,0.16549503342463118
6701,262.69304588483647,0.0049158502370119095,0.1653672724338024
6702,262.73002770682797,0.004912042990326881,0.16523919814971508
6703,262.76538944011554,0.004908241331577301,0.1651113118415829
6704,262.8008109042421,0.004904450848698616,0.16498380148536093
6705,262.83749365387484,0.004900658503174782,0.16485622847048725
6706,262.87411200720817,0.0048968605697155,0.1647284674796585
6707,262.91083673015237,0.004893073812127113,0.16460108244073995
6708,262.9464725679718,0.00488927960395813,0.1644734467672146
6709,262.98334159888327,0.004885487258434296,0.16434587375234094
6710,263.02006916701794,0.004881681874394417,0.16421786212690534
6711,263.055642740801,0.0048778969794511795,0.16409053974663848
6712,263.09117470216006,0.004874110221862793,0.16396315470771994
6713,263.1278362600133,0.004870325326919556,0.1638358323274531
6714,263.16308756684884,0.004866527393460274,0.16370807133662435
6715,263.20010500214994,0.004862740635871887,0.16358068629770578
6716,263.23694330686703,0.00485895574092865,0.16345336391743895
6717,263.27243519807234,0.004855170845985413,0.16332604153717212
6718,263.30917554488406,0.004851385951042175,0.1631987191569053
6719,263.3458540281281,0.004847601056098938,0.16307139677663843
6720,263.3814973169938,0.004843801259994507,0.16294357312715796
6721,263.41826415387914,0.0048400163650512695,0.16281625074689113
6722,263.4549299478531,0.004836246371269226,0.16268942963583796
6723,263.49034029524773,0.004832476377487183,0.16256260852478477
6724,263.52693034522235,0.004828706383705139,0.16243578741373155
6725,263.5622921688482,0.004824921488761902,0.16230846503346474
6726,263.59766403818503,0.0048211365938186646,0.16218114265319789
6727,263.6345360330306,0.004817351698875427,0.16205382027293108
6728,263.6700087040663,0.00481356680393219,0.16192649789266422
6729,263.7069367649965,0.0048097968101501465,0.16179967678161103
6730,263.74379779491574,0.004806011915206909,0.1616723544013442
6731,263.7794859809801,0.004802227020263672,0.16154503202107737
6732,263.81624379521236,0.004798427224159241,0.1614172083715969
6733,263.8529031588696,0.004794657230377197,0.16129038726054368
6734,263.8888413440436,0.004790887236595154,0.1611635661494905
6735,263.92548639699817,0.0047871023416519165,0.16103624376922368
6736,263.962098820135,0.004783317446708679,0.16090892138895682
6737,263.9988246052526,0.004779547452926636,0.16078210027790366
6738,264.03435600502416,0.004775777459144592,0.16065527916685046
6739,264.069381901063,0.004772007465362549,0.16052845805579727
6740,264.10578584019095,0.004768237471580505,0.1604016369447441
6741,264.14122133515775,0.0047644805163145065,0.16027525444425283
6742,264.1776202968322,0.004760723561048508,0.16014887194376162
6743,264.21412808215246,0.004756970331072807,0.16002261476057378
6744,264.24951601494104,0.004753217101097107,0.15989635757738596
6745,264.2860166798346,0.004749465733766556,0.1597701630528498
6746,264.32249763514847,0.004745693877339363,0.15964327928314492
6747,264.35776295280084,0.0047419313341379166,0.15951670880669855
6748,264.394679046236,0.004738166928291321,0.1593900756716005
6749,264.4299866980873,0.004734409973025322,0.15926369317110925
6750,264.4668623888865,0.004730679094791412,0.1591381878917419
6751,264.5036537027918,0.0047269463539123535,0.15901261995372282
6752,264.53916982002556,0.004723194986581802,0.1588864254291867
6753,264.5761165190488,0.004719475284218788,0.1587612961017296
6754,264.61135896202177,0.004715736955404282,0.1586355401877554
6755,264.64672771608457,0.0047120023518800735,0.15850990959108463
6756,264.68342713080347,0.00470828078687191,0.1583847176049758
6757,264.7201359202154,0.0047045256942510605,0.15825839776313627
6758,264.75564284296706,0.004700766876339912,0.1581319526039933
6759,264.79261235613376,0.00469701923429966,0.1580058833967606
6760,264.829506625887,0.004693260416388512,0.15787943823761763
6761,264.86637441581115,0.004689527675509453,0.1577538702995986
6762,264.9018023489043,0.004685793071985245,0.15762823970292783
6763,264.93862555222586,0.0046820491552352905,0.15750229581299852
6764,264.9754320490174,0.004678325727581978,0.15737704116823797
6765,265.0108245490119,0.00467459112405777,0.1572514105715672
6766,265.04610612103716,0.004670869559049606,0.1571262185854584
6767,265.082885267213,0.004667125642299652,0.15700027469552907
6768,265.11840008199215,0.004663411527872086,0.1568753333440271
6769,265.1551152910106,0.004659682512283325,0.1567498907233114
6770,265.1916322899051,0.004655944183468819,0.15662413480933723
6771,265.22709946287796,0.004652209579944611,0.15649850421266648
6772,265.26389106782153,0.004648465663194656,0.15637256032273716
6773,265.2993351658806,0.004644699394702911,0.1562458645289874
6774,265.3360714460723,0.004640983417630196,0.1561208605188337
6775,265.3715414539911,0.0046372488141059875,0.15599522992216291
6776,265.40677700703964,0.0046335384249687195,0.15587041388796433
6777,265.44343143422157,0.0046298205852508545,0.15574534721915892
6778,265.48035297496244,0.004626061767339706,0.15561890206001594
6779,265.51705589611083,0.004622327163815498,0.1554932714633452
6780,265.5526558989659,0.004618585109710693,0.15536739023206758
6781,265.58825967879966,0.004614861682057381,0.15524213558730707
6782,265.6250200760551,0.004611127078533173,0.15511650499063628
6783,265.66059038508683,0.0046073924750089645,0.1549908743939655
6784,265.69722022488713,0.004603669047355652,0.15486561974920499
6785,265.73362983204424,0.004599951207637787,0.15474055308039958
6786,265.76912884321064,0.0045962221920490265,0.15461511045968393
6787,265.8061300641857,0.004592495039105415,0.15448973049762
6788,265.84156184410676,0.004588773474097252,0.15436453851151113
6789,265.8787870039232,0.004585059359669685,0.15423959716000915
6790,265.91521960590035,0.004581354558467865,0.15411496910176567
6791,265.95045648002997,0.004577647894620895,0.1539902783848705
6792,265.9870582581498,0.004573928192257881,0.15386514905741336
6793,266.02231789706275,0.00457022525370121,0.15374058365782162
6794,266.05868531018496,0.004566507413983345,0.15361551698901618
6795,266.09411131124943,0.004562806338071823,0.15349101424807612
6796,266.13050947198644,0.004559092223644257,0.15336607289657414
6797,266.167236559093,0.004555387422442436,0.15324144483833066
6798,266.2026106212288,0.0045516882091760635,0.15311700475604229
6799,266.2408196181059,0.004547968506813049,0.15299187542858517
6800,266.27631802810356,0.00454423762857914,0.1528663701492178
6801,266.31285291491076,0.00454053096473217,0.15274167943232264
6802,266.3482846240513,0.004536822438240051,0.15261692605677576
6803,266.38489076821133,0.004533128812909126,0.15249267395044253
6804,266.4216759628616,0.004529431462287903,0.1523682965268059
6805,266.4571056901477,0.004525730386376381,0.1522437937858658
6806,266.4938314850442,0.004522034898400307,0.15211947902088088
6807,266.529299819842,0.0045183394104242325,0.15199516425589593
6808,266.5659636911005,0.004514627158641815,0.15187028556304563
6809,266.9231700510718,0.004510900005698204,0.1517449056009817
6810,266.9597554029897,0.004507191479206085,0.15162015222543482
6811,266.99724947987124,0.004503494128584862,0.15149577480179816
6812,267.03295382112265,0.004499800503253937,0.15137152269546492
6813,267.0699931802228,0.004496067762374878,0.15124595475744584
6814,267.1057074368,0.004492335021495819,0.15112038681942677
6815,267.1413438762538,0.004488682374358177,0.15099751320343108
6816,267.178097052034,0.004485009238123894,0.1508739503422666
6817,267.2136595090851,0.004481302574276924,0.15074925962537145
6818,267.25059433979914,0.0044775959104299545,0.15062456890847625
6819,267.2872220869176,0.0044738780707120895,0.15049950223967085
6820,267.32373730419204,0.004470163956284523,0.15037456088816883
6821,267.3591014719568,0.004466468468308449,0.15025024612318388
6822,267.3945671529509,0.004462787881493568,0.15012643262741263
6823,267.4310874068178,0.004459140822291374,0.15000374698737204
6824,267.4663977632299,0.0044554416090250015,0.14987930690508366
6825,267.5030827559531,0.004451746121048927,0.14975499214009874
6826,267.5385121018626,0.004448035731911659,0.14963017610590015
6827,267.5753380479291,0.004444306716322899,0.14950473348518448
6828,267.6120855859481,0.004440603777766228,0.14938016808559273
6829,267.6487134639174,0.004436904564499855,0.14925572800330436
6830,267.68394188489765,0.004433207213878632,0.1491313505796677
6831,267.7195607582107,0.0044295210391283035,0.1490073491079413
6832,267.7560282428749,0.0044258274137973785,0.14888309700160807
6833,267.7914216541685,0.004422159865498543,0.14875972211639873
6834,267.82915148697793,0.004418481141328812,0.14863597127927913
6835,267.8662329688668,0.004414789378643036,0.1485117818315976
6836,267.902758190874,0.004411093890666962,0.14838746706661265
6837,267.9385328791104,0.004407381638884544,0.14826258837376236
6838,267.9753267769702,0.004403682425618172,0.148138148291474
6839,268.01066224090755,0.004399992525577545,0.1480140215024442
6840,268.0471449289471,0.004396282136440277,0.1478892054682456
6841,268.0839911759831,0.0043925754725933075,0.1477645147513504
6842,268.1193234450184,0.004388868808746338,0.14763982403445525
6843,268.1562895141542,0.004385210573673248,0.14751676244250442
6844,268.19191026780754,0.004381505772471428,0.14739213438426096
6845,268.22837388701737,0.004377838224172592,0.1472687594990516
6846,268.2637863080017,0.004374148324131966,0.14714463271002176
6847,268.3005282371305,0.004370454698801041,0.14702038060368855
6848,268.33586103795096,0.004366779699921608,0.14689675508387237
6849,268.37244043080136,0.0043630823493003845,0.1467723776602357
6850,268.40793792018667,0.004359383136034012,0.14664793757794736
6851,268.4433292192407,0.004355715587735176,0.146524562692738
6852,268.479989444837,0.004352029412984848,0.14640056122101158
6853,268.5153899169527,0.0043483637273311615,0.14627724899445396
6854,268.55193808395416,0.0043446775525808334,0.14615324752272754
6855,268.58725211489946,0.004340969026088715,0.14602849414718067
6856,268.62458821199834,0.00433729775249958,0.14590499394466788
6857,268.66129045188427,0.004333581775426865,0.1457799899345142
6858,268.6977501148358,0.004329908639192581,0.14565642707334972
6859,268.73290230194107,0.004326241090893745,0.14553305218814036
6860,268.76936806412414,0.004322536289691925,0.14540842412989688
6861,268.8046553549357,0.004318842664361,0.14528417202356367
6862,268.8400877760723,0.00431516207754612,0.14516035852779235
6863,268.8766077198088,0.004311477765440941,0.14503641971471767
6864,268.91194592788815,0.004307838156819344,0.1449139847092839
6865,268.9485564189963,0.0043041761964559555,0.14479079780002965
6866,268.9840298919007,0.004300504922866821,0.14466729759751693
6867,269.0207579508424,0.004296831786632538,0.14454373473635243
6868,269.05608051503077,0.004293158650398254,0.144420171875188
6869,269.09272749116644,0.004289455711841583,0.14429560647559622
6870,269.1281257402152,0.004285791888833046,0.14417235690769029
6871,269.16466975118965,0.004282105714082718,0.14404835543596387
6872,269.2001442750916,0.004278428852558136,0.14392466725749598
6873,269.2368106599897,0.004274748265743256,0.1438008537617247
6874,269.27204920817167,0.004271075129508972,0.14367729090056022
6875,269.30765462992713,0.004267385229468346,0.1435531641115304
6876,269.34438434196636,0.004263726994395256,0.14343010251957958
6877,269.3797050132416,0.004260050132870674,0.1433064143411117
6878,269.4163430160843,0.004256360232830048,0.14318228755208187
6879,269.45184886688367,0.004252692684531212,0.1430589126668725
6880,269.48825397808105,0.004249026998877525,0.14293560044031486
6881,269.52363001322374,0.004245363175868988,0.14281235087240896
6882,269.560576191172,0.004241708666086197,0.14268941459776155
6883,269.59606085997075,0.004238056018948555,0.14256654098176583
6884,269.6326809260063,0.0042343828827142715,0.14244297812060136
6885,269.6684596501291,0.004230719059705734,0.14231972855269542
6886,269.70534186111763,0.0042270515114068985,0.1421963536674861
6887,269.7408511880785,0.004223398864269257,0.14207348005149037
6888,269.7773435199633,0.004219731315970421,0.141950105166281
6889,269.8126267949119,0.004216056317090988,0.14182647964646483
6890,269.8492239858024,0.004212375730276108,0.14170266615069357
6891,269.8846752550453,0.00420871376991272,0.14157947924143932
6892,269.9227101090364,0.004205059260129929,0.14145654296679191
6893,269.9583156509325,0.004201365634799004,0.14133229086045868
6894,269.99406082509086,0.004197690635919571,0.1412086653406425
6895,270.03076763125136,0.004194052889943123,0.14108629299386047
6896,270.06621827883646,0.004190413281321526,0.1409638579884267
6897,270.1026410772465,0.004186777397990227,0.14084154830029635
6898,270.13774709403515,0.004183132201433182,0.14071892531890748
6899,270.1742347390391,0.004179473966360092,0.14059586372695665
6900,270.20950616616756,0.004175830632448196,0.14047330340421949
6901,270.24618039419875,0.004172204062342644,0.14035130700934767
6902,270.28144131507725,0.004168571904301643,0.14022912263852075
6903,270.3180352412164,0.004164913669228554,0.14010606104656992
6904,270.3535885838792,0.0041612666100263596,0.13998337540652933
6905,270.3909276961349,0.004157634451985359,0.1398611910357024
6906,270.4261285769753,0.004154004156589508,0.13973906932352717
6907,270.4633118528873,0.0041503384709358215,0.13961575709696952
6908,270.49885442014784,0.004146680235862732,0.1394926955050187
6909,270.53564304998145,0.0041430238634347916,0.1393696965717196
6910,270.5712348120287,0.004139397293329239,0.1392477001768478
6911,270.6079254639335,0.004135737195611,0.13912457592624525
6912,270.6435174248181,0.004132062196731567,0.13900095040642907
6913,270.68021168280393,0.0041283778846263885,0.13887701159335436
6914,270.7154626091942,0.004124710336327553,0.13875363670814503
6915,270.7518778038211,0.004121050238609314,0.13863051245754252
6916,270.7871969542466,0.0041173845529556274,0.13850720023098484
6917,270.82369178999215,0.004113705828785896,0.13838344939386527
6918,270.8588377479464,0.0041100699454545975,0.13826113970573492
6919,270.8955369531177,0.004106409847736359,0.1381380154551324
6920,270.93099063588306,0.004102764651179314,0.1380153924737435
6921,270.96770820906386,0.004099123179912567,0.13789289480965805
6922,271.00332600902766,0.0040954723954200745,0.13777008385231407
6923,271.0389433489181,0.004091817885637283,0.13764714757766666
6924,271.0756972869858,0.004088191315531731,0.13752515118279485
6925,271.1112302900292,0.004084551706910133,0.13740271617736108
6926,271.14813124993816,0.004080932587385178,0.13728097041709608
6927,271.18335168017074,0.0040772780776023865,0.13715803414244868
6928,271.2203114088625,0.004073606804013252,0.13703453393993592
6929,271.25564683321863,0.004069922491908073,0.1369105951268612
6930,271.2921477481723,0.004066284745931625,0.13678822278007916
6931,271.3275546701625,0.004062646999955177,0.1366658504332971
6932,271.36287326924503,0.00405900739133358,0.13654341542786336
6933,271.39816283388063,0.004055367782711983,0.1364209804224296
6934,271.4348738868721,0.004051707684993744,0.13629785617182705
6935,271.47031567199156,0.004048069939017296,0.13617548382504502
6936,271.50698834704235,0.004044417291879654,0.1360526102090493
6937,271.5429262109101,0.004040757194161415,0.13592948595844678
6938,271.5795201570727,0.004037106409668922,0.1358066750011028
6939,271.6153379599564,0.0040334369987249374,0.13568323745724176
6940,271.6518816300668,0.004029782488942146,0.13556030118259432
6941,271.68734403606504,0.004026137292385101,0.13543767820120545
6942,271.7237442890182,0.004022497683763504,0.1353152431957717
6943,271.7596042258665,0.0040188562124967575,0.13519274553168623
6944,271.79631794290617,0.004015214741230011,0.13507024786760077
6945,271.83164064679295,0.004011578857898712,0.13494793817947043
6946,271.868391150143,0.004007941111922264,0.13482556583268837
6947,271.9036830579862,0.0040043070912361145,0.13470331880320974
6948,271.94046464795247,0.00400068424642086,0.13458144772564132
6949,271.97566263517365,0.003997053951025009,0.1344593260134661
6950,272.0122124138288,0.003993423655629158,0.13433720430129087
6951,272.0475986250676,0.003989793360233307,0.13421508258911563
6952,272.08399432105944,0.0039861761033535,0.13409339948750237
6953,272.1193578080274,0.003982538357377052,0.1339710271407203
6954,272.15476257679984,0.00397890992462635,0.13384896808719676
6955,272.190274186898,0.003975300118327141,0.13372753562019032
6956,272.2270204331726,0.00397169403731823,0.13360622847048728
6957,272.2623259918764,0.003968048840761185,0.1334836054890984
6958,272.2988253249787,0.003964420408010483,0.13336154643557488
6959,272.33429471217096,0.003960771486163139,0.13323879813688258
6960,272.37084860680625,0.003957107663154602,0.13311554856897664
6961,272.4064330467954,0.0039534904062747955,0.13299386546736336
6962,272.4430645001121,0.003949850797653198,0.13287143046192962
6963,272.4783913511783,0.0039462316781282425,0.13274968470166462
6964,272.5148429321125,0.003942606970667839,0.1326277509654445
6965,272.5501446649432,0.003938993439078331,0.13250619318113463
6966,272.5854500839487,0.003935381770133972,0.13238469805547645
6967,272.6206415002234,0.003931745886802673,0.13226238836734613
6968,272.65701986989006,0.003928113728761673,0.13214020399651918
6969,272.69205339904875,0.003924459218978882,0.13201726772187178
6970,272.72834625979885,0.003920823335647583,0.13189495803374143
6971,272.7634797990322,0.003917189314961433,0.1317727110042628
6972,272.7986531369388,0.003913545981049538,0.13165015068152564
6973,272.8336863848381,0.00390990637242794,0.13152771567609187
6974,272.87015784485266,0.003906285390257835,0.13140590725717516
6975,272.90543087525293,0.0039026420563459396,0.131283346934438
6976,272.9419640991837,0.0038990024477243423,0.13116091192900423
6977,272.9773375908844,0.0038953516632318497,0.13103810097166024
6978,273.01371826510876,0.0038917176425457,0.1309158539421816
6979,273.04892748687416,0.0038880817592144012,0.13079354425405126
6980,273.0855583990924,0.003884434700012207,0.13067085861401068
6981,273.12078088289127,0.003880804404616356,0.13054873690183544
6982,273.15582987386733,0.0038771964609622955,0.13042736709348068
6983,273.1920116469264,0.003873588517308235,0.13030599728512596
6984,273.2270876080729,0.0038699693977832794,0.13018425152486096
6985,273.2636433872394,0.003866352140903473,0.13006256842324765
6986,273.2987352232449,0.003862740471959114,0.1299410732975895
6987,273.3359480542131,0.003859119489789009,0.1298192648786728
6988,273.37142077600583,0.003855498507618904,0.1296974564597561
6989,273.4068042030558,0.003851883113384247,0.12957583601679454
6990,273.44211277598515,0.0038482528179883957,0.1294537143046193
6991,273.47863077698275,0.003844626247882843,0.12933171790974748
6992,273.5140644800849,0.003841020166873932,0.12921041076004441
6993,273.5507054971531,0.0038374029099941254,0.12908872765843116
6994,273.5860456270166,0.003833819180727005,0.12896817241254857
6995,273.62288828007877,0.0038302186876535416,0.12884705323880064
6996,273.6582121658139,0.003826608881354332,0.1287256207717942
6997,273.6947799632326,0.003822995349764824,0.1286040629874843
6998,273.7303031901829,0.0038193631917238235,0.12848187861665739
6999,273.76588213210925,0.0038157328963279724,0.12835975690448215
7000,273.8027569130063,0.0038121547549962997,0.1282393896345547
7001,273.8382072909735,0.0038085486739873886,0.12811808248485163
7002,273.87494034692645,0.003804948180913925,0.12799696331110372
7003,273.9103938289918,0.0038013551384210587,0.12787609477196263
7004,273.9471543971449,0.0037977416068315506,0.12775453698765274
7005,273.982560697943,0.0037941355258226395,0.1276332298379497
7006,274.01931039011106,0.003790527582168579,0.12751186002959494
7007,274.05481034191325,0.003786921501159668,0.12739055287989187
7008,274.0914937341586,0.003783300518989563,0.1272687444609752
7009,274.1269565699622,0.0037797018885612488,0.12714768794587897
7010,274.1638121320866,0.0037760939449071884,0.1270263181375242
7011,274.2004466787912,0.0037724804133176804,0.12690476035321435
7012,274.23573013488203,0.003768889233469963,0.12678395447272495
7013,274.2724588648416,0.003765283152461052,0.1266626473230219
7014,274.3077096408233,0.0037616919726133347,0.1265418414425325
7015,274.3427165681496,0.0037580933421850204,0.12642078492743627
7016,274.3779690172523,0.0037544891238212585,0.12629954043638494
7017,274.41438402282074,0.0037508830428123474,0.1261782332866819
7018,274.44974204106256,0.0037472881376743317,0.12605730208888907
7019,274.48613421199843,0.003743693232536316,0.12593637089109627
7020,274.5214750240557,0.003740079700946808,0.12581481310678638
7021,274.5568510601297,0.003736460581421852,0.12569306734652141
7022,274.5935470201075,0.003732854500412941,0.12557176019681834
7023,274.628741200082,0.0037292707711458206,0.12545120495093576
7024,274.6650785189122,0.003725683316588402,0.12533052438774978
7025,274.7007750682533,0.00372210331261158,0.1252100944591706
7026,274.73745871009305,0.003718530759215355,0.1250899151651983
7027,274.7726379581727,0.003714935854077339,0.12496898396740547
7028,274.80889086890966,0.003711339086294174,0.12484799011096095
7029,274.84559360006824,0.0037077516317367554,0.12472730954777497
7030,274.8809563959949,0.0037041660398244858,0.12460669164324069
7031,274.916215504054,0.0037005655467510223,0.12448557246949275
7032,274.9514770270325,0.0036969631910324097,0.12436439063709312
7033,274.9877685760148,0.0036933813244104385,0.12424389804986224
7034,275.02405655989423,0.0036897920072078705,0.12412315482802457
7035,275.0593605870381,0.0036861952394247055,0.12400216097158004
7036,275.0949098938145,0.003682592883706093,0.1238809791391804
7037,275.13039676612243,0.0036790035665035248,0.12376023591734271
7038,275.16684937896207,0.003675423562526703,0.12363980598876355
7039,275.2022313741036,0.003671828657388687,0.12351887479097073
7040,275.23740716604516,0.003668256103992462,0.1233986954969984
7041,275.2739996309392,0.0036646705120801926,0.1232780775924641
7042,275.30940905585885,0.003661099821329117,0.12315796095714347
7043,275.3461669902317,0.003657495602965355,0.12303671646609214
7044,275.3818401149474,0.003653889521956444,0.1229154093163891
7045,275.4173412998207,0.003650303930044174,0.1227947914118548
7046,275.4543074690737,0.0036467183381319046,0.12267417350732054
7047,275.4896133081056,0.0036431215703487396,0.12255317965087602
7048,275.5261281938292,0.0036395620554685593,0.12243343896746561
7049,275.5614208439365,0.0036359764635562897,0.12231282106293134
7050,275.5979851251468,0.0036324169486761093,0.12219308037952094
7051,275.6333957631141,0.0036288220435380936,0.12207214918172812
7052,275.6691042408347,0.00362524576485157,0.12195184457045238
7053,275.7058697962202,0.0036216862499713898,0.12183210388704199
7054,275.7413620268926,0.0036181434988975525,0.12171292713149695
7055,275.77810896513984,0.003614574670791626,0.12159287315482803
7056,275.8149219620973,0.003611017018556595,0.12147319513006934
7057,275.850375845097,0.003607470542192459,0.12135389305722089
7058,275.88690952025354,0.003603871911764145,0.12123283654212466
7059,275.92229469912127,0.0036003179848194122,0.12111328383466939
7060,275.9576966641471,0.0035967715084552765,0.12099398176182094
7061,275.99434997001663,0.0035931989550590515,0.12087380246784861
7062,276.0298045538366,0.003589622676372528,0.12075349785657284
7063,276.06515299808234,0.0035860445350408554,0.12063313058664539
7064,276.1020285789855,0.0035825036466121674,0.12051401648975205
7065,276.1375074312091,0.003578919917345047,0.12039346124386949
7066,276.17432799981907,0.003575338050723076,0.1202729686566386
7067,276.20983193814754,0.0035718008875846863,0.12015397987704868
7068,276.246643233113,0.003568250685930252,0.12003455248689682
7069,276.2820942318067,0.0035646967589855194,0.11991499977944155
7070,276.31762005388737,0.003561127930879593,0.11979494580277263
7071,276.3543118778616,0.0035575758665800095,0.11967545575396905
7072,276.38997688982636,0.003553997725248337,0.11955508848404159
7073,276.42533984594047,0.003550443798303604,0.11943553577658632
7074,276.4620185699314,0.0035468917340040207,0.11931604572778276
7075,276.4973145648837,0.0035433191806077957,0.11919586643381042
7076,276.5330154709518,0.003539750352501869,0.1190758124571415
7077,276.56857147812843,0.0035361815243959427,0.11895575848047256
7078,276.6052003968507,0.003532612696290016,0.11883570450380364
7079,276.6411132737994,0.0035290252417325974,0.11871502394061764
7080,276.6765720047988,0.003525448963046074,0.11859471932934189
7081,276.71191219612956,0.0035218987613916397,0.11847529193919004
7082,276.7485003131442,0.0035183392465114594,0.11835555125577964
7083,276.78393263416365,0.003514787182211876,0.11823606120697606
7084,276.819466418121,0.0035112444311380386,0.11811688445143102
7085,276.8559524612501,0.0035076867789030075,0.11799720642667233
7086,276.89165207510814,0.0035041440278291702,0.11787802967112729
7087,276.92697757389396,0.0035005901008844376,0.11775847696367202
7088,276.96216013794765,0.003497036173939705,0.11763892425621673
7089,276.9987192908302,0.0034935008734464645,0.11751999813527853
7090,277.033797737211,0.003489932045340538,0.1173999441586096
7091,277.0690769162029,0.003486368805170059,0.11728007815789579
7092,277.10574916098267,0.0034828167408704758,0.11716058810909223
7093,277.1407969808206,0.003479260951280594,0.11704097274298524
7094,277.1759987231344,0.0034757032990455627,0.11692129471822656
7095,277.211487328168,0.003472147509455681,0.11680167935211956
7096,277.24801752809435,0.003468584269285202,0.11668181335140577
7097,277.28330189501867,0.003465035930275917,0.1165624486199056
7098,277.3181358012371,0.003461502492427826,0.1164435851576191
7099,277.3533252947964,0.003457944840192795,0.1163239071328604
7100,277.3894241731614,0.0034543927758932114,0.11620441708405684
7101,277.42452019499615,0.003450842574238777,0.11608498969390497
7102,277.459709207993,0.0034472979605197906,0.11596575027970824
7103,277.4963524788618,0.003443736582994461,0.11584594693764612
7104,277.53167338110507,0.003440195694565773,0.11572683284075279
7105,277.5667395382188,0.0034366343170404434,0.11560702949869067
7106,277.60331101110205,0.0034331101924180984,0.1154884793296627
7107,277.63856770610437,0.003429582342505455,0.1153698038433313
7108,277.6738616679795,0.0034260284155607224,0.11525025113587603
7109,277.70886736316606,0.0034224893897771835,0.11513119969763441
7110,277.74412594223395,0.0034189336001873016,0.11501158433152743
7111,277.7807144098915,0.003415394574403763,0.1148925328932858
7112,277.8159819608554,0.0034118518233299255,0.11477335613774076
7113,277.8512159921229,0.003408292308449745,0.11465361545433037
7114,277.887598418165,0.0034047476947307587,0.11453437604013361
7115,277.9230908299796,0.003401217982172966,0.11441563789515052
7116,277.9583870549686,0.0033976808190345764,0.1142966491155606
7117,277.9947367021814,0.0033941585570573807,0.11417816160518433
7118,278.02990161813796,0.0033906232565641403,0.11405923548424611
7119,278.0653438940644,0.0033870842307806015,0.11394018404600448
7120,278.1016229740344,0.0033835601061582565,0.11382163387697651
7121,278.1368216420524,0.003380032256245613,0.1137029583906451
7122,278.1719867680222,0.003376500681042671,0.11358415758701032
7123,278.20725175598636,0.0033729802817106247,0.11346573273528573
7124,278.2436214541085,0.003369450569152832,0.11334699459030265
7125,278.27884667087346,0.003365926444530487,0.11322844442127468
7126,278.31550517491996,0.0033623967319726944,0.11310970627629158
7127,278.3506331657991,0.003358852118253708,0.11299046686209482
7128,278.3869320959784,0.0033553093671798706,0.11287129010654978
7129,278.422045905143,0.003351770341396332,0.11275223866830815
7130,278.4573257351294,0.00334823876619339,0.11263343786467334
7131,278.493865178898,0.0033447202295064926,0.11251507567160049
7132,278.5290448782034,0.0033412128686904907,0.11239708943043787
7133,278.5641302848235,0.0033376850187778473,0.11227841394410648
7134,278.6005081040785,0.0033341720700263977,0.11216023972698873
7135,278.6359265940264,0.0033306311815977097,0.1120411256300954
7136,278.67128026485443,0.003327108919620514,0.11192263811971913
7137,278.70771837607026,0.0033235810697078705,0.11180396263338775
7138,278.7426449721679,0.003320062533020973,0.11168560044031486
7139,278.7777585508302,0.0033165477216243744,0.11156736356454543
7140,278.8129215450026,0.0033130310475826263,0.11144906403012426
7141,278.8490924509242,0.00330951064825058,0.1113306391783997
7142,278.8843919211067,0.0033059976994991302,0.11121246496128197
7143,278.91969822114334,0.0033024903386831284,0.11109447872011934
7144,278.95576767483726,0.0032989662140607834,0.11097592855109137
7145,278.99063853686675,0.003295440226793289,0.11085731572341169
7146,279.025708660949,0.0032919365912675858,0.11073945479955247
7147,279.06183585105464,0.003288423642516136,0.11062128058243473
7148,279.0968714118935,0.0032848957926034927,0.11050260509610334
7149,279.1319501288235,0.0032813996076583862,0.11038499480685093
7150,279.16688964515924,0.0032778866589069366,0.1102668205897332
7151,279.2020693542436,0.0032743606716394424,0.11014820776205352
7152,279.2369370008819,0.0032708607614040375,0.11003047215549773
7153,279.2731649838388,0.0032673440873622894,0.10991217262107655
7154,279.30818447005004,0.00326383113861084,0.10979399840395883
7155,279.3431833460927,0.0032603181898593903,0.10967582418684109
7156,279.3795466241427,0.0032568108290433884,0.10955783794567846
7157,279.41445939894766,0.0032533016055822372,0.10943978904586413
7158,279.44956082990393,0.0032498110085725784,0.10932236673256686
7159,279.48455933481455,0.003246298059821129,0.10920419251544912
7160,279.5207118638791,0.0032427795231342316,0.10908583032237626
7161,279.5558655131608,0.0032392870634794235,0.10896834535042729
7162,279.59084446914494,0.0032357871532440186,0.10885060974387148
7163,279.6270887069404,0.0032322928309440613,0.1087330621132708
7164,279.662166651804,0.003228789195418358,0.10861520118941159
7165,279.69714502617717,0.00322527252137661,0.10849690165499043
7166,279.7336072442122,0.003221774473786354,0.10837922870708634
7167,279.7688041278161,0.0032182782888412476,0.10826161841783395
7168,279.8036762718111,0.003214774653315544,0.10814375749397474
7169,279.8385124220513,0.0032112710177898407,0.10802589657011553
7170,279.87335342913866,0.003207780420780182,0.10790847425681827
7171,279.90843121381477,0.0032042916864156723,0.10779111460217271
7172,279.9445399069227,0.003200788050889969,0.10767325367831349
7173,279.97961531812325,0.00319727323949337,0.10755501680254403
7174,280.01452540885657,0.0031937826424837112,0.10743759448924677
7175,280.0493814391084,0.003190290182828903,0.1073201095172978
7176,280.0843519321643,0.0031867995858192444,0.10720268720400053
7177,280.12047096993774,0.003183312714099884,0.10708539020800667
7178,280.15545044699684,0.0031798183917999268,0.106967842577406
7179,280.190476112999,0.0031763464212417603,0.10685104685062578
7180,280.22665887791663,0.0031728576868772507,0.10673368719598023
7181,280.2616177732125,0.003169367089867592,0.10661626488268296
7182,280.297073379159,0.0031658820807933807,0.10649903054534081
7183,280.3336817068048,0.003162376582622528,0.10638110696282987
7184,280.36888149613515,0.0031588878482580185,0.10626374730818432
7185,280.4040533727966,0.0031554140150547028,0.10614688892275241
7186,280.43959714192897,0.003151955083012581,0.10603053180653416
7187,280.474732813891,0.0031484756618738174,0.10591348544514712
7188,280.50994028523564,0.0031449664384126663,0.10579543654533279
7189,280.5453958408907,0.0031414851546287537,0.10567832752529403
7190,280.5819205129519,0.0031380020081996918,0.1055611558466036
7191,280.61721835983917,0.00313451886177063,0.10544398416791315
7192,280.65251999301836,0.003131018951535225,0.10532624856135736
7193,280.6876217541285,0.00312754325568676,0.10520932751727373
7194,280.7227597902529,0.003124058246612549,0.10509209317993158
7195,280.7590464018285,0.003120584413409233,0.10497523479449967
7196,280.7942334320396,0.003117108717560768,0.10485831375041604
7197,280.8294956148602,0.00311361625790596,0.10474082877846708
7198,280.8647065111436,0.0031101275235414505,0.10462346912382152
7199,280.8999331011437,0.0031066332012414932,0.10450592149322084
7200,280.93623429490253,0.003103146329522133,0.10438862449722698
7201,280.97160677518696,0.0030996762216091156,0.10427189142909847
7202,281.0066820960492,0.0030962023884058,0.10415503304366656
7203,281.0418802117929,0.003092695027589798,0.10403704680250395
7204,281.0770878242329,0.003089210018515587,0.10391981246516178
7205,281.112275945954,0.003085728734731674,0.10380270344512305
7206,281.14865150209516,0.00308225117623806,0.10368571974238773
7207,281.1839434010908,0.003078768029808998,0.1035685480636973
7208,281.2187968669459,0.00307529978454113,0.10345187765422048
7209,281.25377890700474,0.0030718203634023666,0.10333483129283347
7210,281.28921787813306,0.0030683204531669617,0.10321709568627765
7211,281.3258119439706,0.0030648410320281982,0.10310004932489061
7212,281.3611227911897,0.003061361610889435,0.1029830029635036
7213,281.39636920113117,0.003057871013879776,0.10286558065020633
7214,281.43152725696564,0.003054404631257057,0.10274897289938123
7215,281.46680366201326,0.003050919622182846,0.10263173856203908
7216,281.5018946272321,0.0030474700033664703,0.10251569473907936
7217,281.5371849029325,0.003044016659259796,0.10239952559881621
7218,281.5724532562308,0.003040554001927376,0.10228304316529453
7219,281.6075743972324,0.0030370987951755524,0.10216681136637967
7220,281.64405470108613,0.0030336156487464905,0.10204963968768924
7221,281.6794485640712,0.0030301474034786224,0.10193296927821244
7222,281.71474607102573,0.003026684746146202,0.10181648684469075
7223,281.75001844996586,0.003023207187652588,0.10169950314195544
7224,281.7850438649766,0.0030197426676750183,0.10158295804978204
7225,281.8201038339175,0.0030162855982780457,0.1014666635922155
7226,281.85651014605537,0.003012819215655327,0.1013500558413904
7227,281.8916426138021,0.0030093397945165634,0.10123300948000336
7228,281.9264945778996,0.003005867823958397,0.10111621375322316
7229,281.9615505300462,0.003002392128109932,0.10099929270913953
7230,281.9965537209064,0.00299893319606781,0.10088293559292127
7231,282.03286063391715,0.002995464950799942,0.10076626518344448
7232,282.06812397995964,0.0029919929802417755,0.10064946945666428
7233,282.10333483479917,0.0029885321855545044,0.10053304968179429
7234,282.1385408239439,0.002985067665576935,0.10041650458962091
7235,282.1737458012067,0.002981601282954216,0.10029989683879584
7236,282.2102598468773,0.0029781553894281387,0.1001839783331395
7237,282.24567466182634,0.0029746834188699722,0.1000671826063593
7238,282.281018787995,0.0029712188988924026,0.09995063751418592
7239,282.3159584752284,0.00296776182949543,0.09983434305661937
7240,282.3509996449575,0.002964295446872711,0.09971773530579427
7241,282.38624269887805,0.0029608383774757385,0.09960144084822772
7242,282.4226765939966,0.002957383170723915,0.09948520904931286
7243,282.45791662391275,0.002953922376036644,0.0993687892744429
7244,282.4930871492252,0.00295046903192997,0.09925262013417975
7245,282.528402172029,0.0029469970613718033,0.09913582440739953
7246,282.564647722058,0.002943526953458786,0.09901909133927103
7247,282.6009241580032,0.002940073609352112,0.09890292219900788
7248,282.6362062119879,0.0029366295784711838,0.09878706635200328
7249,282.6714959871024,0.002933179959654808,0.09867102252904354
7250,282.70661416323856,0.0029297247529029846,0.09855479073012868
7251,282.74169415188953,0.0029262658208608627,0.09843843361391043
7252,282.7781071239151,0.0029228180646896362,0.09832245244960239
7253,282.8133663330227,0.002919347956776619,0.09820571938147389
7254,282.8487978731282,0.002915889024734497,0.09808936226525564
7255,282.8840741068125,0.0029124226421117783,0.09797275451443055
7256,282.9193727360107,0.0029089413583278656,0.09785564549439181
7257,282.954343539197,0.002905486151576042,0.09773941369547695
7258,282.9908852172084,0.0029020458459854126,0.09762368316577574
7259,283.0260771741159,0.0028985943645238876,0.09750757668416431
7260,283.0612276890315,0.002895161509513855,0.09739209678906992
7261,283.09670173283666,0.0028917156159877777,0.0972761782834136
7262,283.13209641724825,0.002888258546590805,0.09715988382584705
7263,283.1683060522191,0.0028848089277744293,0.09704384000288731
7264,283.2034454001114,0.0028813593089580536,0.09692779617992758
7265,283.2384355328977,0.0028779078274965286,0.09681168969831613
7266,283.2735425122082,0.0028744693845510483,0.09669602182726664
7267,283.30864035803825,0.002871016040444374,0.09657985268700349
7268,283.34478208981454,0.002867572009563446,0.09646399683999887
7269,283.3798277871683,0.002864127978682518,0.09634814099299426
7270,283.4149939948693,0.0028607062995433807,0.09623303704981012
7271,283.4502435498871,0.0028572510927915573,0.09611680525089526
7272,283.4853076338768,0.002853812649846077,0.09600113737984577
7273,283.52181920595467,0.0028503574430942535,0.09588490558093092
7274,283.5571731990203,0.0028468966484069824,0.09576848580606094
7275,283.59226616611704,0.002843450754880905,0.09565256730040463
7276,283.62759399879724,0.0028400011360645294,0.09553652347744489
7277,283.6627190061845,0.0028365403413772583,0.09542010370257492
7278,283.69809480104595,0.002833109349012375,0.09530468646613224
7279,283.73312468314543,0.00282965786755085,0.09518857998452081
7280,283.7682155082002,0.0028262026607990265,0.09507234818560595
7281,283.8034075652249,0.002822762355208397,0.09495661765590475
7282,283.83864805614576,0.002819327637553215,0.09484107510215867
7283,283.8739145467989,0.0028158966451883316,0.09472565786571599
7284,283.91034828079864,0.002812463790178299,0.09461017797062161
7285,283.94560970319435,0.0028090067207813263,0.09449388351305506
7286,283.9810466011986,0.0028055738657712936,0.09437840361796068
7287,284.01613735500723,0.002802131697535515,0.09426261042960776
7288,284.0512891919352,0.0027987100183963776,0.09414750648642363
7289,284.0876881540753,0.002795269712805748,0.09403177595672242
7290,284.1228326098062,0.0027918480336666107,0.09391667201353829
7291,284.15826387889683,0.0027884040027856827,0.09380081616653367
7292,284.19362998986617,0.0027849525213241577,0.09368470968492222
7293,284.2286639888771,0.002781495451927185,0.09356841522735566
7294,284.2651416901499,0.0027780644595623016,0.09345299799091299
7295,284.3004443948157,0.0027746278792619705,0.0933373927785152
7296,284.3357540802099,0.002771196886897087,0.09322197554207252
7297,284.37083249585703,0.0027677714824676514,0.09310674628158497
7298,284.40611231606454,0.0027643386274576187,0.09299126638649059
7299,284.44139378890395,0.0027609020471572876,0.09287566117409281
7300,284.47657076409087,0.002757454290986061,0.09275968000978477
7301,284.51165847387165,0.002754034474492073,0.09264463872525233
7302,284.5468944180757,0.002750605344772339,0.09252928414746137
7303,284.5819811061956,0.002747185528278351,0.09241424286292893
7304,284.61725138220936,0.0027437712997198105,0.09229938955435162
7305,284.6536656068638,0.002740355208516121,0.09218447358712259
7306,284.68886298220605,0.0027369242161512375,0.09206905635067993
7307,284.72409315779805,0.0027334950864315033,0.09195370177288896
7308,284.7592378030531,0.002730071544647217,0.09183853517105312
7309,284.7945479201153,0.0027266554534435272,0.09172361920382409
7310,284.8308574669063,0.002723224461078644,0.09160820196738141
7311,284.86587135493755,0.002719797194004059,0.09149291004824216
7312,284.90112000796944,0.0027163680642843246,0.09137755547045118
7313,284.9365808721632,0.002712927758693695,0.09126182494074998
7314,284.9717548019253,0.0027095042169094086,0.09114665833891414
7315,285.0070104962215,0.002706080675125122,0.09103149173707828
7316,285.042299460154,0.002702653408050537,0.09091619981793903
7317,285.07747250888497,0.002699233591556549,0.09080115853340659
7318,285.11293100891635,0.002695798873901367,0.0906856159796605
7319,285.1481193508953,0.0026923567056655884,0.0905698227913076
7320,285.1833570981398,0.0026889443397521973,0.09045503214138198
7321,285.219834018033,0.002685537561774254,0.09034042946741148
7322,285.2550204969011,0.002682110294699669,0.09022513754827223
7323,285.29039978794754,0.0026787035167217255,0.09011053487430173
7324,285.3255802579224,0.0026752837002277374,0.08999549358976928
7325,285.3607657859102,0.002671876922249794,0.0898808909157988
7326,285.3959501921199,0.0026684459298849106,0.08976547367935613
7327,285.4311592350714,0.002665029838681221,0.0896505577121271
7328,285.4665473392233,0.002661611884832382,0.08953557908624638
7329,285.50160124897957,0.0026582051068544388,0.08942097641227588
7330,285.53685649205,0.002654777839779854,0.08930568449313663
7331,285.5719416178763,0.002651367336511612,0.0891909565018627
7332,285.60697274282575,0.002647964283823967,0.08907647914519563
7333,285.6421570992097,0.002644553780555725,0.08896175115392173
7334,285.67725622607395,0.0026411451399326324,0.08884708582129953
7335,285.7125491760671,0.002637753263115883,0.08873298441654269
7336,285.7479860628955,0.002634342759847641,0.08861825642526877
7337,285.7831839299761,0.002630937844514847,0.08850371640994999
7338,285.8183221858926,0.0026275236159563065,0.08838886310137267
7339,285.8534328411333,0.0026241205632686615,0.08827438574470559
7340,285.88865609513596,0.0026207175105810165,0.08815990838803851
7341,285.92393777891994,0.0026173125952482224,0.08804536837271973
7342,285.9600698258728,0.0026139169931411743,0.08793114165065946
7343,285.994903862942,0.002610526978969574,0.08781710290455433
7344,286.0299087478779,0.0026071295142173767,0.08770281352384238
7345,286.0651419572532,0.0026037227362394333,0.08758821084987187
7346,286.1003692881204,0.0026003122329711914,0.08747348285859798
7347,286.1355023961514,0.002596914768218994,0.08735919347788601
7348,286.17057908000425,0.0025935210287570953,0.08724502941447745
7349,286.2056030537933,0.0025901086628437042,0.08713023876455185
7350,286.24054826796055,0.0025867093354463577,0.08701588672518817
7351,286.2755961478688,0.002583293244242668,0.08690097075795915
7352,286.3106405022554,0.0025798939168453217,0.08678661871859548
7353,286.3457720191218,0.0025765150785446167,0.08667295592440058
7354,286.38076904183254,0.002573147416114807,0.08655966908211592
7355,286.41584239993244,0.002569766715168953,0.08644594362926931
7356,286.45092780701816,0.0025663860142230988,0.08633221817642271
7357,286.48580398689955,0.0025629922747612,0.08621805411301416
7358,286.52051785215735,0.002559598535299301,0.0861038900496056
7359,286.5555757768452,0.0025561973452568054,0.08598947535159022
7360,286.5905573172495,0.0025528110563755035,0.0858755619227885
7361,286.6254671779461,0.002549409866333008,0.08576114722477313
7362,286.6605355590582,0.0025460179895162582,0.08564704582001628
7363,286.69560655299574,0.0025426261126995087,0.08553294441525944
7364,286.73062026221305,0.0025392230600118637,0.08541846705859235
7365,286.7667651590891,0.002535838633775711,0.08530461628844234
7366,286.8018879718147,0.002532467246055603,0.08519120412885425
7367,286.8378806998953,0.0025290828198194504,0.08507735335870424
7368,286.87248711194843,0.002525690943002701,0.0849632519539474
7369,286.9074598890729,0.0025223102420568466,0.08484952650110078
7370,286.9425322059542,0.002518933266401291,0.08473592636555759
7371,286.97739773988724,0.0025155432522296906,0.08462188761945245
7372,287.01196511415765,0.002512160688638687,0.08450809950795414
7373,287.04661201825365,0.0025087688118219376,0.0843939981031973
7374,287.08112084306777,0.0025053750723600388,0.08427983403978875
7375,287.11539061693475,0.002501990646123886,0.08416598326963873
7376,287.14972943486646,0.0024986043572425842,0.08405206984083699
7377,287.1851961580105,0.0024952180683612823,0.08393815641203527
7378,287.2196725648828,0.002491835504770279,0.08382436830053697
7379,287.2540936768055,0.0024884380400180817,0.083710078919825
7380,287.28867007419467,0.0024850554764270782,0.08359629080832669
7381,287.3231938718818,0.002481672912836075,0.08348250269682837
7382,287.35770457983017,0.002478295937180519,0.08336890256128518
7383,287.3928593918681,0.0024749115109443665,0.08325505179113515
7384,287.4271965972148,0.00247151218354702,0.08314069975177148
7385,287.46158336801454,0.0024681277573108673,0.08302684898162146
7386,287.49599546706304,0.002464737743139267,0.08291281023551632
7387,287.53046998009086,0.0024613477289676666,0.08279877148941119
7388,287.56507266685367,0.0024579744786024094,0.0826852966711714
7389,287.5993833132088,0.002454608678817749,0.08257207248753845
7390,287.63390231411904,0.002451244741678238,0.0824589109625572
7391,287.66835982119665,0.002447858452796936,0.08234499753375547
7392,287.7030458441004,0.002444494515657425,0.0822318360087742
7393,287.7376390872523,0.00244111567735672,0.08211817321457932
7394,287.7726290388964,0.0024377405643463135,0.08200463573768782
7395,287.80678273690864,0.0024343635886907578,0.08189103560214463
7396,287.8410772192292,0.002430971711874008,0.0817769341973878
7397,287.87591787520796,0.002427598461508751,0.08166345937914801
7398,287.91026943316683,0.0024242252111434937,0.08154998456090823
7399,287.9446735191159,0.002420850098133087,0.08143644708401673
7400,287.9789705751464,0.002417478710412979,0.08132303492442866
7401,288.01337712584063,0.0024141035974025726,0.08120949744753717
7402,288.0478931921534,0.0024107173085212708,0.08109558401873544
7403,288.0824806448072,0.0024073440581560135,0.08098210920049566
7404,288.11749739805236,0.002403959631919861,0.08086825843034563
7405,288.15209172293544,0.0024005919694900513,0.08075497158806097
7406,288.1866821818985,0.0023972485214471817,0.08064249930824849
7407,288.2211009208113,0.002393878996372223,0.08052914980731211
7408,288.2553687412292,0.002390507608652115,0.08041573764772403
7409,288.28978180186823,0.0023871399462223053,0.08030245080543938
7410,288.32425041589886,0.002383776009082794,0.08018928928045811
7411,288.35852211294696,0.00238041952252388,0.08007637839008369
7412,288.3935707141645,0.0023770779371261597,0.07996396876892291
7413,288.42789477016777,0.0023737214505672455,0.07985105787854849
7414,288.46237851679325,0.0023703649640083313,0.07973814698817407
7415,288.49712253781036,0.002366991713643074,0.07962467216993428
7416,288.531880189199,0.002363629639148712,0.07951157330360473
7417,288.5664743441157,0.002360280603170395,0.07939891304783712
7418,288.600857778918,0.0023569371551275253,0.07928644076802463
7419,288.63426435925066,0.0023535974323749542,0.07917409380551557
7420,288.6691614110023,0.002350255846977234,0.07906168418435479
7421,288.70358247309923,0.002346927300095558,0.07894971317375594
7422,288.7379068690352,0.002343596890568733,0.07883767950450542
7423,288.7722927290015,0.002340249717235565,0.0787250819073895
7424,288.80664953403175,0.0023368950933218002,0.07861223367566679
7425,288.84094609925523,0.0023335199803113937,0.07849869619877531
7426,288.8754364559427,0.002330159768462181,0.07838565999109746
7427,288.909850387834,0.0023267772048711777,0.07827187187959914
7428,288.9440994900651,0.002323431894183159,0.07815933694113496
7429,288.97853920189664,0.0023200921714305878,0.07804698997862589
7430,289.01280981721357,0.0023167412728071213,0.07793426706420657
7431,289.0469970260747,0.0023133885115385056,0.07782148149113556
7432,289.08119378983974,0.0023100432008504868,0.07770894655267137
7433,289.1155977761373,0.0023067034780979156,0.07759659959016228
7434,289.15008468786255,0.002303358167409897,0.07748406465169809
7435,289.1846874859184,0.0023000091314315796,0.07737140439593049
7436,289.2195330699906,0.0022966600954532623,0.0772587441401629
7437,289.25419003888965,0.0022933203727006912,0.07714639717765381
7438,289.2889566537924,0.0022899918258190155,0.07703442616705498
7439,289.32360548106954,0.002286655828356743,0.07692220452184932
7440,289.3587505482137,0.0022833291441202164,0.07681029616990219
7441,289.3934459751472,0.0022799912840127945,0.07669801186604483
7442,289.4271499142051,0.0022766459733247757,0.07658547692758064
7443,289.4617793010548,0.00227329321205616,0.07647269135450963
7444,289.49645292479545,0.002269960939884186,0.07636059502660737
7445,289.53113741613925,0.0022666119039058685,0.07624793477083977
7446,289.56574193388224,0.0022632796317338943,0.07613583844293752
7447,289.6003510830924,0.0022599492222070694,0.07602380477368698
7448,289.6351133910939,0.002256598323583603,0.07591108185926766
7449,289.6685325689614,0.002253253012895584,0.07579854692080347
7450,289.7031042301096,0.0022499263286590576,0.07568663856885635
7451,289.73772010719404,0.0022465884685516357,0.07557435426499898
7452,289.7721938188188,0.002243250608444214,0.07546206996114162
7453,289.80677263019606,0.002239912748336792,0.07534978565728424
7454,289.8413341748528,0.002236589789390564,0.07523800262264052
7455,289.875826864969,0.002233251929283142,0.07512571831878316
7456,289.91047880705446,0.002229919657111168,0.07501362199088091
7457,289.9450640468858,0.0022265948355197906,0.07490177629758549
7458,289.97956206602976,0.0022232867777347565,0.07479049453215542
7459,290.01409383583814,0.002219943329691887,0.07467802225234293
7460,290.04864404397085,0.0022166259586811066,0.07456642719365433
7461,290.0819608680904,0.00221329927444458,0.0744545188417072
7462,290.1163905640133,0.002209968864917755,0.07434248517245666
7463,290.15071434900165,0.002206636592745781,0.07423038884455442
7464,290.1852956241928,0.0022033080458641052,0.07411841783395558
7465,290.2197821759619,0.002199990674853325,0.07400682277526698
7466,290.25416068406776,0.002196669578552246,0.07389510239927496
7467,290.2886941470206,0.002193346619606018,0.07378331936463124
7468,290.3219720721245,0.002190038561820984,0.07367203759920118
7469,290.35651026200503,0.002186715602874756,0.07356025456455746
7470,290.39104729890823,0.0021834075450897217,0.07344897279912739
7471,290.42578523093835,0.0021800994873046875,0.07333769103369732
7472,290.46033959509805,0.0021767914295196533,0.07322640926826726
7473,290.4949517669156,0.002173483371734619,0.07311512750283718
7474,290.52964069414884,0.002170160412788391,0.07300334446819347
7475,290.56472047185525,0.002166837453842163,0.07289156143354975
7476,290.5991249489598,0.002163529396057129,0.07278027966811967
7477,290.6335051502101,0.0021602213382720947,0.07266899790268962
7478,290.6668268009089,0.0021569132804870605,0.07255771613725955
7479,290.70135116996244,0.0021535903215408325,0.07244593310261582
7480,290.73586588399485,0.0021502822637557983,0.07233465133718575
7481,290.76900952588767,0.002146974205970764,0.0722233695717557
7482,290.8034120602533,0.00214366614818573,0.07211208780632561
7483,290.8378443000838,0.0021403729915618896,0.07200130731010919
7484,290.8725739479996,0.0021370649337768555,0.07189002554467913
7485,290.9058117028326,0.0021337568759918213,0.07177874377924906
7486,290.9410241912119,0.002130448818206787,0.07166746201381899
7487,290.97560348315164,0.0021271556615829468,0.07155668151760257
7488,291.0102465720847,0.0021238476037979126,0.0714453997521725
7489,291.04474105499685,0.0021205395460128784,0.07133411798674243
7490,291.0794405392371,0.0021172314882278442,0.07122283622131236
7491,291.1127953398973,0.00211392343044281,0.0711115544558823
7492,291.1472415411845,0.002110615372657776,0.07100027269045223
7493,291.1817549429834,0.0021073073148727417,0.07088899092502216
7494,291.2149657458067,0.0021039992570877075,0.07077770915959208
7495,291.24916396290064,0.002100706100463867,0.07066692866337568
7496,291.28344911988825,0.002097412943840027,0.07055614816715924
7497,291.317802940961,0.0020941197872161865,0.07044536767094282
7498,291.35204671509564,0.002090826630592346,0.0703345871747264
7499,291.3863154682331,0.002087533473968506,0.07022380667850998
7500,291.41958066402003,0.0020842403173446655,0.07011302618229356
7501,291.4552241638303,0.002080947160720825,0.07000224568607714
7502,291.4898045170121,0.002077654004096985,0.06989146518986072
7503,291.523084344808,0.0020743459463119507,0.06978018342443067
7504,291.55734316213056,0.0020710527896881104,0.06966940292821423
7505,291.59175470098853,0.00206775963306427,0.06955862243199781
7506,291.6251843748614,0.0020644664764404297,0.0694478419357814
7507,291.65941637195647,0.0020611733198165894,0.06933706143956499
7508,291.6937753101811,0.002057880163192749,0.06922628094334855
7509,291.7281184447929,0.0020545870065689087,0.06911550044713213
7510,291.7625546301715,0.0020512938499450684,0.06900471995091571
7511,291.79722269717604,0.002048000693321228,0.06889393945469931
7512,291.8304565651342,0.0020447075366973877,0.06878315895848287
7513,291.86483764695004,0.0020414143800735474,0.06867237846226645
7514,291.8992813229561,0.002038121223449707,0.06856159796605003
7515,291.93261172808707,0.0020348429679870605,0.06845131873904726
7516,291.9670284432359,0.002031564712524414,0.0683410395120445
7517,292.00155482580885,0.0020282715559005737,0.06823025901582808
7518,292.0348214940168,0.0020249783992767334,0.06811947851961166
7519,292.0691176177934,0.002021685242652893,0.06800869802339524
7520,292.1035835589282,0.0020184069871902466,0.06789841879639247
7521,292.13819875521585,0.0020151138305664062,0.06778763830017603
7522,292.17271960899234,0.0020118355751037598,0.06767735907317327
7523,292.20700842980295,0.0020085424184799194,0.06756657857695686
7524,292.2401654040441,0.002005264163017273,0.06745629934995409
7525,292.27476001903415,0.0020019859075546265,0.06734602012295132
7526,292.30907097505406,0.00199870765209198,0.06723574089594855
7527,292.3425015010871,0.0019954442977905273,0.06712596293815942
7528,292.3768738498911,0.001992166042327881,0.06701568371115664
7529,292.411274462007,0.0019888877868652344,0.06690540448415387
7530,292.4446005388163,0.001985609531402588,0.0667951252571511
7531,292.47914152313024,0.0019823461771011353,0.06668534729936199
7532,292.5135094760917,0.0019790679216384888,0.06657506807235922
7533,292.54672743892297,0.0019757896661758423,0.06646478884535643
7534,292.58103250712156,0.001972511410713196,0.06635450961835367
7535,292.61573177110404,0.0019692331552505493,0.0662442303913509
7536,292.64895161800086,0.0019659698009490967,0.06613445243356178
7537,292.68326597008854,0.001962706446647644,0.06602467447577266
7538,292.7177695068531,0.0019594281911849976,0.0659143952487699
7539,292.75224180705845,0.001956149935722351,0.06580411602176711
7540,292.78662539320067,0.0019528865814208984,0.065694338063978
7541,292.81998282810673,0.001949608325958252,0.06558405883697523
7542,292.854437652044,0.0019463300704956055,0.06547377960997246
7543,292.88878018502146,0.001943051815032959,0.06536350038296969
7544,292.92234891001135,0.0019397884607315063,0.06525372242518056
7545,292.95676882984117,0.0019365102052688599,0.06514344319817778
7546,292.991467772983,0.0019332468509674072,0.06503366524038866
7547,293.02485031681135,0.0019299834966659546,0.06492388728259954
7548,293.05939824087545,0.001926720142364502,0.06481410932481042
7549,293.0928489570506,0.0019234567880630493,0.0647043313670213
7550,293.1273275562562,0.0019201934337615967,0.06459455340923217
7551,293.16201073490083,0.001916930079460144,0.06448477545144306
7552,293.1952813989483,0.0019136667251586914,0.06437499749365394
7553,293.2298841550946,0.0019104033708572388,0.06426521953586481
7554,293.26446155598387,0.0019071400165557861,0.06415544157807568
7555,293.29796634381637,0.0019038915634155273,0.06404616488950021
7556,293.3326843949035,0.0019006282091140747,0.0639363869317111
7557,293.3658618479967,0.001897364854812622,0.06382660897392198
7558,293.4003975437954,0.0018941164016723633,0.0637173322853465
7559,293.43485077517107,0.0018908679485321045,0.06360805559677103
7560,293.46803628094494,0.0018876343965530396,0.0634992801774092
7561,293.5026129181497,0.0018843859434127808,0.06339000348883372
7562,293.53595346817747,0.001881137490272522,0.06328072680025826
7563,293.5705772670917,0.0018778890371322632,0.06317145011168278
7564,293.60521436622366,0.0018746405839920044,0.06306217342310731
7565,293.6386222881265,0.0018713921308517456,0.06295289673453185
7566,293.6732138879597,0.0018681436777114868,0.06284362004595635
7567,293.70766779081896,0.001864895224571228,0.06273434335738089
7568,293.74124416615814,0.0018616467714309692,0.06262506666880541
7569,293.775845812168,0.0018583983182907104,0.06251578998022994
7570,293.80911910999566,0.0018551498651504517,0.06240651329165447
7571,293.8436790420674,0.001851886510848999,0.062296735333865344
7572,293.87806525314227,0.0018486380577087402,0.06218745864528987
7573,293.91135313315317,0.0018453896045684814,0.0620781819567144
7574,293.946107970085,0.0018421560525894165,0.06196940653735258
7575,293.979506297037,0.0018388926982879639,0.06185962857956346
7576,294.01414984604344,0.001835659146308899,0.06175085316020163
7577,294.04859009804204,0.0018324106931686401,0.06164157647162616
7578,294.0819382988848,0.0018291473388671875,0.06153179851383704
7579,294.1165792741813,0.0018258988857269287,0.06142252182526157
7580,294.14999785181135,0.00182265043258667,0.061313245136686095
7581,294.18460916215554,0.0018194019794464111,0.06120396844811061
7582,294.2190609611571,0.0018161535263061523,0.061094691759535136
7583,294.2523762830533,0.0018129050731658936,0.06098541507095967
7584,294.2857266869396,0.0018096566200256348,0.0608761383823842
7585,294.31919320719317,0.0018064230680465698,0.06076736296302237
7586,294.35380833316594,0.001803174614906311,0.060658086274446896
7587,294.38855328503996,0.001799941062927246,0.060549310855085074
7588,294.4219088279642,0.0017966926097869873,0.0604400341665096
7589,294.4564830721356,0.0017934441566467285,0.06033075747793413
7590,294.4897734262049,0.0017902106046676636,0.06022198205857231
7591,294.52425586106256,0.0017869770526885986,0.06011320663921048
7592,294.55882463697344,0.0017837435007095337,0.06000443121984866
7593,294.59214732889086,0.0017805099487304688,0.059895655800486836
7594,294.62657543225214,0.0017772763967514038,0.05978688038112501
7595,294.65966167720035,0.001774027943611145,0.059677603692549534
7596,294.69402605388314,0.00177079439163208,0.05956882827318771
7597,294.72858180012554,0.0017675608396530151,0.059460052853825884
7598,294.7621202887967,0.001764342188835144,0.059351778703677714
7599,294.7950969589874,0.001761108636856079,0.059243003284315886
7600,294.82834008103237,0.0017578750848770142,0.059134227864954064
7601,294.8626569150947,0.0017546415328979492,0.059025452445592236
7602,294.89703263901174,0.0017514079809188843,0.058916677026230414
7603,294.9304375159554,0.0017481744289398193,0.05880790160686859
7604,294.96517576789483,0.0017449557781219482,0.058699627456720416
7605,294.9988294611685,0.0017417222261428833,0.058590852037358594
7606,295.03323594201356,0.0017385035753250122,0.05848257788721042
7607,295.06775406003,0.0017352700233459473,0.05837380246784859
7608,295.10118483705446,0.0017320513725280762,0.05826552831770042
7609,295.13557258900255,0.001728832721710205,0.05815725416755224
7610,295.1688898541033,0.001725614070892334,0.058048980017404064
7611,295.2033169660717,0.0017223954200744629,0.05794070586725589
7612,295.2377283228561,0.001719161868095398,0.057831930447894066
7613,295.2710095718503,0.0017159432172775269,0.05772365629774589
7614,295.30428977124393,0.001712709665298462,0.05761488087838407
7615,295.33764501288533,0.001709476113319397,0.05750610545902224
7616,295.37201587017626,0.0017062574625015259,0.05739783130887406
7617,295.407048617024,0.0017030388116836548,0.0572895571587259
7618,295.4404397830367,0.0016998201608657837,0.05718128300857772
7619,295.4753131889738,0.0016966015100479126,0.057073008858429544
7620,295.50884025124833,0.0016933828592300415,0.056964734708281374
7621,295.5433959858492,0.0016901642084121704,0.0568564605581332
7622,295.5778931742534,0.0016869604587554932,0.05674868767719867
7623,295.61148691596463,0.001683756709098816,0.05664091479626414
7624,295.64476558286697,0.0016805380582809448,0.05653264064611597
7625,295.6780402120203,0.0016773194074630737,0.05642436649596779
7626,295.7125520221889,0.0016741007566452026,0.056316092345819614
7627,295.7459386708215,0.0016708821058273315,0.05620781819567144
7628,295.7812272850424,0.0016676783561706543,0.05610004531473691
7629,295.81443095812574,0.001664474606513977,0.055992272433802386
7630,295.8477002400905,0.0016612708568572998,0.05588449955286787
7631,295.88203169684857,0.0016580522060394287,0.05577622540271969
7632,295.91532173985615,0.0016548484563827515,0.055668452521785164
7633,295.94965175399557,0.0016516447067260742,0.05556067964085064
7634,295.982723928988,0.001648440957069397,0.055452906759916105
7635,296.0160305071622,0.0016452223062515259,0.055344632609767935
7636,296.05028899386525,0.0016420185565948486,0.0552368597288334
7637,296.08359268819913,0.0016388148069381714,0.05512908684789888
7638,296.1180457682349,0.0016356110572814941,0.05502131396696435
7639,296.1521833939478,0.001632407307624817,0.054913541086029825
7640,296.18558932095766,0.0016292035579681396,0.05480576820509531
7641,296.21899856394157,0.0016259849071502686,0.05469749405494713
7642,296.2533334479667,0.0016227811574935913,0.054589721174012604
7643,296.2866357099265,0.001619577407836914,0.05448194829307808
7644,296.32109322724864,0.0016163736581802368,0.054374175412143545
7645,296.3548343619332,0.0016131848096847534,0.05426690380042267
7646,296.3880638438277,0.0016099810600280762,0.05415913091948814
7647,296.42238499596715,0.001606777310371399,0.05405135803855361
7648,296.4557610992342,0.0016035735607147217,0.053943585157619094
7649,296.49045763816684,0.0016003698110580444,0.05383581227668457
7650,296.52375042485073,0.001597180962562561,0.053728540664963687
7651,296.5584647008218,0.0015939772129058838,0.05362076778402916
7652,296.5929517429322,0.0015907734632492065,0.053512994903094635
7653,296.62604905618355,0.0015875846147537231,0.053405723291373754
7654,296.660561947152,0.001584380865097046,0.05329795041043923
7655,296.6951788351871,0.0015811920166015625,0.05319067879871836
7656,296.7283001742326,0.0015779882669448853,0.053082905917783835
7657,296.76139658503234,0.0015747994184494019,0.05297563430606295
7658,296.7946146489121,0.0015716105699539185,0.05286836269434207
7659,296.8289832631126,0.0015684068202972412,0.052760589813407546
7660,296.8633826528676,0.001565203070640564,0.05265281693247302
7661,296.896797333844,0.0015620142221450806,0.05254554532075214
7662,296.9301825412549,0.0015588253736495972,0.05243827370903127
7663,296.96453475020826,0.0015556365251541138,0.05233100209731039
7664,296.99776028608903,0.0015524327754974365,0.052223229216375865
7665,297.032372396905,0.0015492439270019531,0.05211595760465498
7666,297.0659598899074,0.0015460550785064697,0.05200868599293411
7667,297.0995474332012,0.0015428662300109863,0.05190141438121323
7668,297.1338935121894,0.001539677381515503,0.05179414276949236
7669,297.1671513868496,0.0015364885330200195,0.05168687115777148
7670,297.20251874020323,0.0015332996845245361,0.0515795995460506
7671,297.23593932017684,0.0015301108360290527,0.05147232793432972
7672,297.2691967240535,0.0015269219875335693,0.05136505632260884
7673,297.3037790302187,0.001523733139038086,0.05125778471088796
7674,297.33723362209275,0.0015205591917037964,0.051151014368380744
7675,297.37192140799016,0.0015173852443695068,0.051044244025873514
7676,297.40630578482524,0.0015142112970352173,0.050937473683366284
7677,297.43946878705174,0.0015110224485397339,0.0508302020716454
7678,297.4727838980034,0.0015078485012054443,0.05072343172913818
7679,297.50608988525346,0.0015046745538711548,0.05061666138663095
7680,297.5405902378261,0.0015015006065368652,0.05050989104412372
7681,297.5753018599935,0.0014983266592025757,0.05040312070161649
7682,297.60908938525245,0.0014951527118682861,0.05029635035910927
7683,297.64238438615575,0.0014919638633728027,0.05018907874738839
7684,297.67750761983916,0.0014887899160385132,0.05008230840488116
7685,297.71093817520887,0.0014856010675430298,0.04997503679316028
7686,297.7455342821777,0.0014824271202087402,0.04986826645065305
7687,297.77898712223396,0.0014792680740356445,0.04976199737735948
7688,297.8123009512201,0.001476094126701355,0.04965522703485225
7689,297.846659519244,0.0014729201793670654,0.04954845669234502
7690,297.87990381382406,0.0014697462320327759,0.04944168634983778
7691,297.9144701361656,0.0014665722846984863,0.049334916007330566
7692,297.9476705021225,0.0014633983373641968,0.049228145664823336
7693,297.98091867379844,0.0014602243900299072,0.049121375322316106
7694,298.01515643903986,0.0014570653438568115,0.04901510624902252
7695,298.0482125589624,0.0014539062976837158,0.04890883717572895
7696,298.08263120800257,0.0014507472515106201,0.04880256810243537
7697,298.11584630794823,0.0014475733041763306,0.04869579775992813
7698,298.1491974941455,0.001444399356842041,0.04858902741742091
7699,298.1840225062333,0.0014412403106689453,0.048482758344127325
7700,298.21715870825574,0.0014380812644958496,0.04837648927083375
7701,298.2515504658222,0.00143490731716156,0.04826971892832652
7702,298.2849489231594,0.0014317333698272705,0.04816294858581929
7703,298.3183122780174,0.001428559422492981,0.04805617824331206
7704,298.35284714214504,0.0014254003763198853,0.047949909170018484
7705,298.3861997402273,0.0014222413301467896,0.04784364009672491
7706,298.42081423522905,0.0014190673828125,0.047736869754217676
7707,298.4540268811397,0.0014158934354782104,0.04763009941171045
7708,298.4873825041577,0.001412719488143921,0.04752332906920322
7709,298.5204498209059,0.001409575343132019,0.047417561265123295
7710,298.5536977299489,0.0014064162969589233,0.04731129219182971
7711,298.58798137586564,0.0014032572507858276,0.04720502311853613
7712,298.62123162904754,0.001400098204612732,0.04709875404524256
7713,298.6546316179447,0.00139695405960083,0.046992986241162625
7714,298.68799783615395,0.0013937950134277344,0.046886717167869046
7715,298.72154804319143,0.0013906508684158325,0.04678094936378912
7716,298.7561355968937,0.0013875067234039307,0.046675181559709185
7717,298.78950231708586,0.001384347677230835,0.046568912486415606
7718,298.82308041490614,0.001381203532218933,0.04646314468233568
7719,298.85652480181307,0.0013780444860458374,0.04635687560904209
7720,298.8896734309383,0.0013749003410339355,0.046251107804962166
7721,298.92301004519686,0.0013717561960220337,0.04614534000088224
7722,298.956285555847,0.0013686120510101318,0.046039572196802304
7723,298.9917432060465,0.00136546790599823,0.04593380439272237
7724,299.02508171182126,0.0013623237609863281,0.04582803658864244
7725,299.0598962898366,0.0013591796159744263,0.04572226878456251
7726,299.0932730739005,0.0013560354709625244,0.04561650098048258
7727,299.126683189068,0.0013528913259506226,0.045510733176402654
7728,299.16011000890285,0.0013497471809387207,0.04540496537232272
7729,299.1938441321254,0.0013466030359268188,0.045299197568242786
7730,299.2282168632373,0.0013434737920761108,0.04519393103337651
7731,299.26167273614556,0.001340329647064209,0.04508816322929658
7732,299.29500507516786,0.001337200403213501,0.0449828966944303
7733,299.32834294019267,0.0013340562582015991,0.044877128890350365
7734,299.36170146707445,0.0013309270143508911,0.04477186235548408
7735,299.3950409349054,0.001327788457274437,0.044666282527359276
7736,299.4282986097969,0.0013246536254882812,0.04456082801653787
7737,299.4616856202483,0.0013215430080890656,0.04445618806818865
7738,299.49620023416355,0.0013184268027544022,0.044351360143884314
7739,299.5294811632484,0.0013153087347745895,0.044246469560928266
7740,299.5628103259951,0.001312166452407837,0.04414076441550004
7741,299.59626251412556,0.0013090316206216812,0.044035309904678646
7742,299.62946464587003,0.0013059228658676147,0.04393073261498113
7743,299.6633794629015,0.0013027992099523544,0.043825654056069974
7744,299.69672282692045,0.0012996755540370941,0.043720575497158805
7745,299.73010834492743,0.0012965593487024307,0.04361574757285447
7746,299.7634856197983,0.0012934468686580658,0.04351104496585354
7747,299.79792126407847,0.0012903288006782532,0.0434061543828975
7748,299.83120229421183,0.0012872107326984406,0.04330126379994145
7749,299.8646108969115,0.0012841075658798218,0.043196874486199056
7750,299.89789617294446,0.0012809894979000092,0.04309198390324301
7751,299.93133721500635,0.0012778732925653458,0.04298715597893867
7752,299.96458193892613,0.00127476267516613,0.04288251603058945
7753,299.9978696592152,0.001271640881896019,0.04277750013032999
7754,300.0310569270514,0.0012685172259807587,0.04267242157141883
7755,300.06437944900244,0.001265406608581543,0.04256778162306961
7756,300.09864460583776,0.0012622885406017303,0.04246289104011357
7757,300.1330237640068,0.0012591741979122162,0.042358125774460936
7758,300.1663770847954,0.0012560654431581497,0.04225354848476342
7759,300.1998639157973,0.001252962276339531,0.04214915917102102
7760,300.23346836399287,0.001249842345714569,0.04204420592941328
7761,300.267544566188,0.0012467391788959503,0.04193981661567088
7762,300.3008755207993,0.0012436378747224808,0.04183548996058019
7763,300.3345785178244,0.0012405440211296082,0.04173141394009632
7764,300.3678344008513,0.001237446442246437,0.04162721260230905
7765,300.40137911913916,0.0012343432754278183,0.04152282328856665
7766,300.4346237741411,0.0012312401086091995,0.041418433974824254
7767,300.4679238330573,0.0012281332165002823,0.04131391934377845
7768,300.5020342860371,0.0012250281870365143,0.041209467371384347
7769,300.53551722085103,0.0012219194322824478,0.04110489008168683
7770,300.5690457848832,0.0012187957763671875,0.04099981152277567
7771,300.6021260409616,0.0012156907469034195,0.040895359550381566
7772,300.6352166328579,0.0012125857174396515,0.040790907577987465
7773,300.6681134221144,0.001209476962685585,0.040686330288289954
7774,300.6999367191456,0.0012063663452863693,0.04058169033994073
7775,300.7325303601101,0.0012032557278871536,0.04047705039159151
7776,300.76529170386493,0.0012001600116491318,0.04037291171245594
7777,300.7980131278746,0.0011970680207014084,0.04026889835062378
7778,300.8308192999102,0.001193959265947342,0.04016432106092627
7779,300.863401113078,0.0011908616870641708,0.040060119723138984
7780,300.89590859413147,0.0011877641081809998,0.03995591838535171
7781,300.92834571702406,0.0011846646666526794,0.03985165438891273
7782,300.9607873400673,0.0011815708130598068,0.03974757836842886
7783,300.9932934679091,0.0011784713715314865,0.03964331437198988
7784,301.02607358107343,0.0011753756552934647,0.039539175692854305
7785,301.0585902351886,0.0011722687631845474,0.0394346610618085
7786,301.09118573879823,0.0011691860854625702,0.039330960993234874
7787,301.12387662706897,0.001166103407740593,0.03922726092466124
7788,301.1564298570156,0.001163015142083168,0.0391233728801325
7789,301.1890525808558,0.0011599194258451462,0.03901923420099693
7790,301.22170655289665,0.0011568330228328705,0.03891540881511989
7791,301.2541539031081,0.0011537428945302963,0.03881145811193943
7792,301.28675844008103,0.0011506453156471252,0.038707256774152154
7793,301.3191378968768,0.0011475533246994019,0.03860324341231999
7794,301.3516203099862,0.0011444613337516785,0.03849923005048784
7795,301.3843113379553,0.0011413656175136566,0.03839509137135226
7796,301.41562626697123,0.001138271763920784,0.0382910153508684
7797,301.4482363429852,0.0011351797729730606,0.03818700198903624
7798,301.48080476606265,0.0011321008205413818,0.038083427237766025
7799,301.5135874119587,0.001129012554883957,0.03797953919323728
7800,301.5461061699316,0.0011259280145168304,0.037875776466011944
7801,301.57874619122595,0.0011228453367948532,0.03777207639743831
7802,301.6114301881753,0.0011197682470083237,0.0376685643048198
7803,301.6440375391394,0.0011166781187057495,0.03756461360163935
7804,301.6765893669799,0.0011135954409837723,0.03746091353306572
7805,301.70909619610757,0.0011105220764875412,0.03735752675775062
7806,301.74169219098985,0.0011074412614107132,0.0372538893478287
7807,301.7741521890275,0.0011043623089790344,0.03715031459655849
7808,301.80679529486224,0.0011012796312570572,0.03704661452798486
7809,301.839648288209,0.001098189502954483,0.036942663824804406
7810,301.8722639619373,0.001095125451683998,0.036839590342747836
7811,301.9047969710082,0.0010920558124780655,0.03673632888473615
7812,301.9373367209919,0.0010889805853366852,0.036632879450769346
7813,301.9699757201597,0.0010859090834856033,0.036529555334105956
7814,302.0011761151254,0.0010828487575054169,0.0364266071693528
7815,302.03376417793334,0.001079777255654335,0.03632328305268941
7816,302.06619790708646,0.0010767001658678055,0.0362197709600709
7817,302.0988159351982,0.0010736249387264252,0.03611632152610409
7818,302.1303127082065,0.0010705497115850449,0.03601287209213729
7819,302.1627358607948,0.0010674837976694107,0.03590973595142902
7820,302.1951289079152,0.001064421609044075,0.03580672512802416
7821,302.22747017722577,0.0010613631457090378,0.03570383962192271
7822,302.2601874861866,0.0010582935065031052,0.035600578163911024
7823,302.29314846219495,0.0010552145540714264,0.0354970034126408
7824,302.32459051301703,0.001052146777510643,0.03539380461328083
7825,302.35751776816323,0.001049090176820755,0.035290981765831085
7826,302.3899977868423,0.0010460373014211655,0.03518828423568476
7827,302.4227199619636,0.001042969524860382,0.03508508543632477
7828,302.4553867941722,0.0010398905724287033,0.034981510685054555
7829,302.4881307920441,0.0010368339717388153,0.03487868783760481
7830,302.52070095716044,0.0010337792336940765,0.03477592764880678
7831,302.55197093682364,0.00103071890771389,0.03467297948405362
7832,302.58447295986116,0.001027662307024002,0.034570156636603885
7833,302.6174070951529,0.0010246112942695618,0.03446752176510926
7834,302.650214668829,0.001021556556224823,0.03436476157631122
7835,302.6824059020728,0.0010185111314058304,0.03426231468077171
7836,302.71505228290334,0.0010154563933610916,0.03415955449197368
7837,302.7477099611424,0.0010124016553163528,0.034056794303175646
7838,302.78027757210657,0.0010093562304973602,0.03395434740763613
7839,302.81317083584145,0.0010063014924526215,0.033851587218838096
7840,302.8457027738914,0.0010032448917627335,0.03374876437138836
7841,302.87822267320007,0.0010001976042985916,0.033646254817197144
7842,302.909671143163,0.000997152179479599,0.033543807921657634
7843,302.9420889480971,0.0009941142052412033,0.03344161166072496
7844,302.97463897196576,0.0009910650551319122,0.03333903944788204
7845,303.0077502168715,0.000988006591796875,0.03323615394178059
7846,303.03912983322516,0.0009849518537521362,0.033133393752982555
7847,303.0716714351438,0.0009819120168685913,0.03303113483339816
7848,303.1041325358674,0.000978885218501091,0.032929314524375725
7849,303.136550900992,0.0009758379310369492,0.0328268049701845
7850,303.169142219238,0.0009727887809276581,0.032724232757341584
7851,303.20034897280857,0.0009697452187538147,0.032621848520453786
7852,303.23273684224114,0.0009667016565799713,0.03251946428356599
7853,303.26404875703156,0.0009636674076318741,0.03241739333993672
7854,303.29660056484863,0.000960618257522583,0.0323148211270938
7855,303.3278423030861,0.0009575765579938889,0.03221249954885771
7856,303.3600348769687,0.0009545255452394485,0.032109864677363084
7857,303.39107630215585,0.0009514875710010529,0.0320076684164304
7858,303.4235468371771,0.000948440283536911,0.03190515886223919
7859,303.4547223248519,0.0009454041719436646,0.03180302525995821
7860,303.48721099691465,0.0009423661977052689,0.03170082899902553
7861,303.51942432299256,0.0009393375366926193,0.03159894603135138
7862,303.5519017078914,0.0009363014250993729,0.03149681242907041
7863,303.5843617171049,0.0009332653135061264,0.03139467882678943
7864,303.61646488681436,0.0009302403777837753,0.03129292117641869
7865,303.64878042787313,0.0009272098541259766,0.031190975550092835
7866,303.6799887251109,0.0009241923689842224,0.03108946853432892
7867,303.7126660021022,0.0009211655706167221,0.030987648225306474
7868,303.74432657286525,0.0009181499481201172,0.030886203868194267
7869,303.77666545892134,0.0009151268750429153,0.030784508876475235
7870,303.80798145895824,0.0009120982140302658,0.03068262590880108
7871,303.84046805789694,0.000909091904759407,0.030581494844947408
7872,303.87189149018377,0.0009060874581336975,0.030480426439745432
7873,303.90428080316633,0.0009030606597661972,0.03037860613072299
7874,303.93574316380545,0.00090005062520504,0.030277349749565904
7875,303.96813254617155,0.0008970331400632858,0.030175842733801986
7876,304.0005626301281,0.0008940137922763824,0.030074273059386366
7877,304.0320016159676,0.0008909907191991806,0.029972578067667337
7878,304.0647148252465,0.0008879732340574265,0.029871071051903418
7879,304.0960746728815,0.0008849501609802246,0.029769376060184385
7880,304.1286022448912,0.0008819345384836197,0.02966793170307218
7881,304.15993813518435,0.0008789189159870148,0.029566487345959968
7882,304.1924580349587,0.0008758977055549622,0.029464855012892647
7883,304.2246656920761,0.0008728764951229095,0.02936322267982532
7884,304.2570604518987,0.0008698590099811554,0.029261715664061407
7885,304.288431446068,0.0008668471127748489,0.029160396624252606
7886,304.32087600184605,0.0008638482540845871,0.02905951619500575
7887,304.3519751341082,0.0008608382195234299,0.028958259813848662
7888,304.3832402471453,0.0008578300476074219,0.02885706609134328
7889,304.415635147132,0.0008548423647880554,0.028756561614006665
7890,304.4469160740264,0.0008518286049365997,0.02865517991554616
7891,304.4794506561011,0.0008488316088914871,0.028554362144951016
7892,304.51077981619164,0.0008458234369754791,0.02845316842244563
7893,304.543129357975,0.0008428245782852173,0.02835228799319878
7894,304.57446089107543,0.0008398238569498062,0.02825134490530022
7895,304.6060126069933,0.0008368175476789474,0.02815021384144654
7896,304.6373194241896,0.0008338112384080887,0.028049082777592865
7897,304.67012923117727,0.0008307956159114838,0.027947638420480654
7898,304.7024954492226,0.0008277855813503265,0.027846382039323568
7899,304.7336445869878,0.0008247848600149155,0.027745438951425005
7900,304.7659641630016,0.0008217878639698029,0.027644621180829863
7901,304.7972258310765,0.0008187945932149887,0.027543928727538126
7902,304.82901702914387,0.0008158013224601746,0.027443236274246392
7903,304.86055850982666,0.0008128024637699127,0.02734235584499954
7904,304.8933012462221,0.0008098017424345016,0.027241412757100982
7905,304.92463465221226,0.000806804746389389,0.027140594986505832
7906,304.9562448770739,0.0008038263767957687,0.02704040380242775
7907,304.98890861403197,0.0008008424192667007,0.02694002464239454
7908,305.02015691110864,0.0007978435605764389,0.026839144213147693
7909,305.05142633104697,0.0007948540151119232,0.026738577077159365
7910,305.08283571107313,0.0007918514311313629,0.0266375713306091
7911,305.1152877090499,0.0007888562977313995,0.02653681621866566
7912,305.1476225182414,0.0007858593016862869,0.026435998448070517
7913,305.1790221449919,0.0007828623056411743,0.026335180677475367
7914,305.21173597779125,0.0007798615843057632,0.026234237589576805
7915,305.24282541591674,0.0007768701761960983,0.02613360779493678
7916,305.27415133081377,0.0007738824933767319,0.026033103317600163
7917,305.3053004690446,0.0007709097117185593,0.025933100109477195
7918,305.33773548016325,0.0007679332047700882,0.025832971584050818
7919,305.3691126718186,0.0007649511098861694,0.025732655082669316
7920,305.40025651222095,0.000761963427066803,0.0256321506053327
7921,305.4327183640562,0.0007589720189571381,0.025531520810692675
7922,305.4640840291977,0.0007559806108474731,0.025430891016052646
7923,305.4954090821557,0.0007529966533184052,0.025330511856019443
7924,305.52792288316414,0.0007500182837247849,0.025230320671941357
7925,305.55914766481146,0.0007470473647117615,0.025130380122470094
7926,305.5905399802141,0.0007440764456987381,0.025030439572998834
7927,305.6218446921557,0.0007411092519760132,0.024930624340830987
7928,305.65464397519827,0.0007381420582532883,0.024830809108663133
7929,305.685964000877,0.0007351748645305634,0.024730993876495286
7930,305.71721183881164,0.0007322151213884354,0.02463142927893426
7931,305.74853948596865,0.0007292386144399643,0.024531300753507883
7932,305.7797734220512,0.0007262788712978363,0.02443173615594686
7933,305.81110259192064,0.0007233098149299622,0.024331858265127303
7934,305.84357665199786,0.0007203370332717896,0.024231855057004335
7935,305.8749586320482,0.0007173605263233185,0.024131726531577954
7936,305.90609568124637,0.000714397057890892,0.02403203661671352
7937,305.9373984709382,0.0007114280015230179,0.023932158725893965
7938,305.9699861542322,0.000708460807800293,0.023832343493726114
7939,306.0012709470466,0.0007054843008518219,0.023732214968299734
7940,306.0326519650407,0.0007025096565485001,0.02363214910152506
7941,306.0642040409148,0.0006995312869548798,0.023531957917446975
7942,306.0955678340979,0.000696549192070961,0.023431641416065477
7943,306.1269549308345,0.0006935819983482361,0.02333182618389763
7944,306.1584541378543,0.0006906241178512573,0.02323232424498831
7945,306.18997328495607,0.0006876625120639801,0.02313269698877558
7946,306.2225474570878,0.0006846971809864044,0.023032944415259438
7947,306.2539431368932,0.0006817467510700226,0.022933693110956943
7948,306.28543380089104,0.0006787925958633423,0.02283431648935104
7949,306.3170328689739,0.0006758440285921097,0.02273512784370025
7950,306.3495383569971,0.0006728917360305786,0.02263581388074605
7951,306.38085881387815,0.0006699375808238983,0.022536437259140143
7952,306.41286670882255,0.0006669946014881134,0.022437436589444474
7953,306.4442211478017,0.0006640590727329254,0.02233868655435563
7954,306.4757737661712,0.000661112368106842,0.022239560567356546
7955,306.5072585111484,0.0006581582129001617,0.022140183945750642
7956,306.53855123603716,0.0006552040576934814,0.022040807324144734
7957,306.5712887640111,0.0006522368639707565,0.021940992091976884
7958,306.6026674178429,0.0006492938846349716,0.02184199142228122
7959,306.63405699981377,0.0006463583558797836,0.02174324138719237
7960,306.66542013082653,0.0006434302777051926,0.02164474198671035
7961,306.69719090824947,0.00064048171043396,0.02154555334105956
7962,306.728651327081,0.0006375368684530258,0.021446490012712188
7963,306.7599452040158,0.0006345901638269424,0.021347364025713106
7964,306.791293382179,0.0006316546350717545,0.02124861399062426
7965,306.82273441180587,0.0006287191063165665,0.021149863955535416
7966,306.8542913449928,0.0006257910281419754,0.021051364555053395
7967,306.88594031892717,0.0006228480488061905,0.020952363885357726
7968,306.91737368609756,0.0006199143826961517,0.020853676508920588
7969,306.9487644601613,0.0006169825792312622,0.020755051791135154
7970,306.9800486918539,0.0006140507757663727,0.02065642707334972
7971,307.011569831986,0.0006111077964305878,0.02055742640365405
7972,307.04299151105806,0.0006081759929656982,0.02045880168586862
7973,307.07446205522865,0.0006052535027265549,0.020360490261341718
7974,307.1058227531612,0.0006023310124874115,0.020262178836814818
7975,307.13724922016263,0.0005994122475385666,0.020163992729591323
7976,307.16889501782134,0.0005964897572994232,0.020065681305064424
7977,307.20018475782126,0.0005935747176408768,0.019967620515144346
7978,307.23139397706836,0.0005906540900468826,0.019869371749269147
7979,307.2629808760248,0.0005877390503883362,0.019771310959349073
7980,307.29447643784806,0.0005848240107297897,0.019673250169428995
7981,307.3261053808965,0.0005818977952003479,0.01957481342759868
7982,307.357849188149,0.0005789715796709061,0.019476376685768366
7983,307.389451330062,0.0005760509520769119,0.01937812791989317
7984,307.42109636683017,0.0005731284618377686,0.019279816495366267
7985,307.45264913514256,0.0005702190101146698,0.019181943681401307
7986,307.48393046297133,0.0005672946572303772,0.0190835695982227
7987,307.51472967118025,0.0005643870681524277,0.018985759442909447
7988,307.5453036609106,0.0005614776164293289,0.018887886628944486
7989,307.57614157907665,0.0005585718899965286,0.01879013913228294
7990,307.6073370068334,0.0005556661635637283,0.018692391635621395
7991,307.6380601511337,0.000552767887711525,0.01859489477356667
7992,307.66747480724007,0.0005498509854078293,0.018496771324994887
7993,307.6980299069546,0.0005469527095556259,0.018399274462940162
7994,307.7286018030718,0.0005440432578325272,0.018301401648975205
7995,307.75930866319686,0.0005411375313997269,0.018203654152313658
7996,307.7902435772121,0.0005382373929023743,0.01810609463160723
7997,307.8209927598946,0.0005353298038244247,0.018008284476293976
7998,307.8517285431735,0.0005324408411979675,0.017911100907497784
7999,307.8811724940315,0.0005295556038618088,0.017814042656005006
8000,307.9116659411229,0.0005266666412353516,0.017716859087208815
8001,307.9423313681036,0.0005237646400928497,0.017619236907850677
8002,307.97300819214433,0.0005208626389503479,0.017521614728492542
8003,308.00260393181816,0.0005179625004529953,0.017424055207786115
8004,308.03322500223294,0.0005150772631168365,0.017326996956293333
8005,308.06406055623665,0.0005121808499097824,0.017229562752890316
8006,308.0947242300026,0.000509282574057579,0.017132065890835598
8007,308.1254687458277,0.0005064010620117188,0.01703513295664623
8008,308.15492131980136,0.0005035065114498138,0.016937761411894917
8009,308.18575497111306,0.000500604510307312,0.016840139232536782
8010,308.2165004592389,0.0004977062344551086,0.01674264237048206
8011,308.24722764920443,0.0004948172718286514,0.01664545880168587
8012,308.2779135070741,0.0004919357597827911,0.0165485258674965
8013,308.30729341087863,0.0004890523850917816,0.01645153027465543
8014,308.3380039241165,0.000486176460981369,0.016354785316421178
8015,308.36856554588303,0.0004832986742258072,0.016257977699535225
8016,308.3993168720044,0.0004804041236639023,0.016160606154783912
8017,308.42987812217325,0.000477522611618042,0.016063673220594547
8018,308.45936902286485,0.00047465600073337555,0.01596724155561883
8019,308.48989626113325,0.0004717763513326645,0.015870371280081164
8020,308.5204636598937,0.00046891719102859497,0.015774190249712272
8021,308.54995989985764,0.00046604685485363007,0.01567763326743314
8022,308.5804855050519,0.0004631858319044113,0.015581389578412541
8023,308.6112936581485,0.00046031735837459564,0.015484895254785117
8024,308.6419053040445,0.00045744888484477997,0.015388400931157693
8025,308.6725256321952,0.00045457854866981506,0.01529184394887856
8026,308.7019272488542,0.000451723113656044,0.01519578823581308
8027,308.732667197939,0.0004488658159971237,0.015099669864095892
8028,308.7632291088812,0.0004460178315639496,0.015003864785637233
8029,308.79277817718685,0.00044316984713077545,0.014908059707178576
8030,308.82333223707974,0.0004403088241815567,0.014811816018157975
8031,308.8542256192304,0.00043744221329689026,0.014715384353182256
8032,308.8839606279507,0.00043458491563796997,0.014619265981465068
8033,308.91455232491717,0.0004317332059144974,0.014523335585703
8034,308.945243190974,0.00042889080941677094,0.01442771848319946
8035,308.9748797118664,0.00042603909969329834,0.014331788087437392
8036,309.0056230472401,0.00042319484055042267,0.014236108326282148
8037,309.036309665069,0.00042035430669784546,0.014140553882430315
8038,309.0660373051651,0.00041750818490982056,0.014044811462623362
8039,309.0970198609866,0.00041466765105724335,0.01394925701877153
8040,309.1264724349603,0.00041182152926921844,0.013853514598964578
8041,309.1571659441106,0.00040898844599723816,0.013758210789719571
8042,309.1876975791529,0.0004061572253704071,0.013662969639126266
8043,309.21712321182713,0.00040331482887268066,0.013567352536622727
8044,309.2482922980562,0.0004004780203104019,0.013471923410074308
8045,309.27789368806407,0.00039763376116752625,0.013376243648919062
8046,309.30851972522214,0.0003947969526052475,0.013280814522370642
8047,309.338208315894,0.00039197131991386414,0.013185761347732458
8048,309.36920035723597,0.0003891345113515854,0.013090332221184038
8049,309.3999731759541,0.00038630515336990356,0.012995153729242443
8050,309.42964516207576,0.00038348138332366943,0.012900163213255962
8051,309.45914655923843,0.00038065947592258453,0.012805235355921193
8052,309.48886248096824,0.0003778301179409027,0.012710056863979597
8053,309.51981829619035,0.0003750137984752655,0.012615316982599942
8054,309.54947086190805,0.00037219561636447906,0.012520514442568582
8055,309.5803640638478,0.0003693755716085434,0.012425649243885518
8056,309.6103561632335,0.0003665536642074585,0.012330721386550746
8057,309.6412445171736,0.0003637205809354782,0.012235417577305738
8058,309.67215066822246,0.00036090798676013947,0.012140803013229498
8059,309.70175520097837,0.0003580953925848007,0.012046188449153256
8060,309.73252405412495,0.00035528652369976044,0.011951699202380428
8061,309.76212021522224,0.0003524757921695709,0.011857147296955892
8062,309.791849326808,0.00034966692328453064,0.011762658050183063
8063,309.82265093922615,0.0003468673676252365,0.011668482096668766
8064,309.8523580781184,0.0003440678119659424,0.011574306143154467
8065,309.88304246403277,0.000341242179274559,0.011479252968516283
8066,309.9127760119736,0.00033843331038951874,0.011384763721743454
8067,309.94247652124614,0.0003356263041496277,0.011290337133622331
8068,309.9735569851473,0.0003328248858451843,0.011196098521456328
8069,310.00355954887345,0.0003300309181213379,0.011102110543897148
8070,310.0342849381268,0.00032724253833293915,0.011008310542293086
8071,310.06398688815534,0.00032445788383483887,0.010914635857992436
8072,310.0935812462121,0.00032166391611099243,0.010820647880433257
8073,310.1248444058001,0.0003188718110322952,0.010726722561525784
8074,310.15469081513584,0.0003160834312438965,0.010632922559921723
8075,310.1848178980872,0.00031330063939094543,0.010539310534272778
8076,310.2144195479341,0.0003105197101831436,0.010445761167275542
8077,310.2446249090135,0.0003077462315559387,0.010352462434885128
8078,310.27419184613973,0.00030496716499328613,0.010258975726539598
8079,310.3049785559997,0.00030218251049518585,0.010165301042238948
8080,310.33467328595,0.00029940158128738403,0.010071751675241712
8081,310.364334825892,0.0002966206520795822,0.009978202308244475
8082,310.3940134011209,0.000293852761387825,0.00988509155180918
8083,310.4236704339273,0.00029106810688972473,0.009791416867508531
8084,310.45428619580343,0.0002883058041334152,0.009698494087028355
8085,310.4839142151177,0.0002855360507965088,0.009605320671941356
8086,310.5135374069214,0.0002827811986207962,0.009512648526068004
8087,310.5433534202166,0.00028002262115478516,0.00941985106289124
8088,310.5730776540004,0.00027726776897907257,0.009327178917017889
8089,310.60267745982856,0.00027451105415821075,0.009234444112492832
8090,310.6324253710918,0.00027174875140190125,0.009141521332012655
8091,310.6621476719156,0.00026898831129074097,0.009048661210184187
8092,310.69171888614073,0.0002662297338247299,0.008955863747007423
8093,310.7213727841154,0.0002634674310684204,0.008862940966527247
8094,310.75100605981424,0.0002607181668281555,0.008770456796609014
8095,310.78033137181774,0.00025796517729759216,0.008677847309387369
8096,310.80928998813033,0.00025522150099277496,0.008585551115424254
8097,310.8381550949998,0.0002524740993976593,0.008493129604157728
8098,310.8670956050046,0.000249737873673439,0.008401084044801437
8099,310.8960904269479,0.00024698860943317413,0.008308599874883204
8100,310.9248895831406,0.0002442430704832077,0.008216241022268382
8101,310.9537307829596,0.00024150125682353973,0.008124007486956974
8102,310.98313562525436,0.00023876316845417023,0.008031899268948978
8103,311.0108357500285,0.00023602508008480072,0.007939791050940982
8104,311.0397035800852,0.00023329444229602814,0.00784793346753981
8105,311.0685861920938,0.0002305600792169571,0.0077559505668352265
8106,311.09755215095356,0.00022782571613788605,0.007663967666130643
8107,311.1265797521919,0.00022509507834911346,0.007572110082729471
8108,311.1548246811144,0.0002223774790763855,0.007480691109890242
8109,311.18375404411927,0.0002196580171585083,0.007389209478399308
8110,311.21326938224956,0.00021694041788578033,0.007297790505560078
8111,311.24204600509256,0.0002142190933227539,0.007206246215417438
8112,311.2708570691757,0.00021152198314666748,0.007115516487746975
8113,311.29905363405123,0.00020881369709968567,0.007024410808166277
8114,311.3283566730097,0.00020611099898815155,0.006933493104540697
8115,311.3562050918117,0.00020341016352176666,0.0068426380595668235
8116,311.38509661797434,0.00020070746541023254,0.006751720355941244
8117,311.41285755485296,0.00019800662994384766,0.006660865310967369
8118,311.44162063719705,0.000195307657122612,0.006570072924645201
8119,311.4693068000488,0.00019261613488197327,0.006479531172929859
8120,311.4982714280486,0.0001899413764476776,0.006389553349079871
8121,311.5260665160604,0.00018725544214248657,0.006299199573319645
8122,311.5550409271382,0.00018458254635334015,0.006209284408121363
8123,311.5828034169972,0.0001819077879190445,0.006119306584271375
8124,311.6106171538122,0.0001792311668395996,0.0060292661017696805
8125,311.6384559869766,0.00017654523253440857,0.005938912326009456
8126,311.6663495460525,0.00017386488616466522,0.005848746526204349
8127,311.695269274991,0.0001711975783109665,0.005759019336961185
8128,311.7229996258393,0.00016853772103786469,0.005669542782324847
8129,311.7507318202406,0.00016586855053901672,0.005579752934429976
8130,311.7783836722374,0.00016320683062076569,0.005490213721141932
8131,311.80621849093586,0.00016054697334766388,0.005400737166505592
8132,311.835040661972,0.00015789642930030823,0.0053115739051277835
8133,311.8628640831448,0.00015525706112384796,0.005222786595660211
8134,311.8907515122555,0.00015262141823768616,0.005134124603496052
8135,311.918727893848,0.00014998018741607666,0.005045274635376774
8136,311.94671173905954,0.0001473352313041687,0.004956299349954084
8137,311.97540681809187,0.00014470890164375305,0.004867950651048455
8138,312.0035018399358,0.0001420825719833374,0.004779601952142826
8139,312.0316671980545,0.0001394655555486679,0.004691566546495727
8140,312.0593890058808,0.00013684295117855072,0.0046033431648935105
8141,312.0872747511603,0.000134224072098732,0.0045152451005947055
8142,312.1150810578838,0.00013161823153495789,0.004427585646857845
8143,312.1427995711565,0.00012901797890663147,0.0043401141690761
8144,312.17039648024365,0.00012641772627830505,0.004252642691294358
8145,312.19753875304013,0.00012382492423057556,0.004165421848119438
8146,312.22466908581555,0.00012122467160224915,0.004077950370337695
8147,312.2518457211554,0.00011863932013511658,0.0039909801617696
8148,312.2789293541573,0.00011606141924858093,0.003904260587808331
8149,312.3061997392215,0.00011348351836204529,0.003817541013847061
8150,312.33240894181654,0.00011091120541095734,0.003731009415840909
8151,312.35955955600366,0.000108351930975914,0.0036449164283967007
8152,312.38638583989814,0.00010579638183116913,0.003558948758255904
8153,312.41350863315165,0.00010323524475097656,0.003472793112159989
8154,312.4407574972138,0.00010069087147712708,0.0033872013939294297
8155,312.4672570871189,9.813904762268066e-05,0.003301359041092045
8156,312.49440500792116,9.559467434883118e-05,0.0032157673228614854
8157,312.5217683650553,9.305216372013092e-05,0.0031302382632826314
8158,312.5494153588079,9.051524102687836e-05,0.0030448971796588962
8159,312.57536373706535,8.798576891422272e-05,0.0029598067306419854
8160,312.6025495552458,8.546002209186554e-05,0.002874841598928487
8161,312.62963746488094,8.295103907585144e-05,0.0027904403950803434
8162,312.6556154368445,8.043460547924042e-05,0.0027057885566253758
8163,312.6819080761634,7.792375981807709e-05,0.0026213246941255257
8164,312.708087422885,7.542409002780914e-05,0.002537236783535913
8165,312.7342442749068,7.293932139873505e-05,0.002453650142159949
8166,312.76049740286544,7.045641541481018e-05,0.0023701261594356914
8167,312.78631319105625,6.796978414058685e-05,0.0022864768594080213
8168,312.8117486741394,6.549246609210968e-05,0.0022031408526388815
8169,312.8364142230712,6.301514804363251e-05,0.002119804845869742
8170,312.862111391034,6.055273115634918e-05,0.0020369701083142516
8171,312.88741115806624,5.809217691421509e-05,0.001954198029410467
8172,312.912929686252,5.564093589782715e-05,0.0018717392437652136
8173,312.9383670911193,5.3202733397483826e-05,0.0017897190686819026
8174,312.9631282049231,5.075894296169281e-05,0.0017075109176434733
8175,312.98750285385177,4.8333778977394104e-05,0.0016259293531221053
8176,313.01317489286885,4.59086149930954e-05,0.0015443477886007372
8177,313.03764402586967,4.3490901589393616e-05,0.0014630168586861935
8178,313.0618503210135,4.1095539927482605e-05,0.0013824378325921233
8179,313.0858796988614,3.869272768497467e-05,0.0013016081718912286
8180,313.10971363121644,3.631412982940674e-05,0.0012215930736625136
8181,313.133338727057,3.3950433135032654e-05,0.0011420792446474473
8182,313.15586317982525,3.159046173095703e-05,0.0010626907329357935
8183,313.1794132129289,2.9247254133224487e-05,0.0009838661490894946
8184,313.20233279280365,2.691894769668579e-05,0.0009055428344568447
8185,313.2247915561311,2.460181713104248e-05,0.0008275954717344317
8186,313.24681657506153,2.2293999791145325e-05,0.000749961402270549
8187,313.2686057058163,1.998990774154663e-05,0.0006724526501100787
8188,313.28931776992977,1.77137553691864e-05,0.0005958837777252002
8189,313.3100536488928,1.547485589981079e-05,0.0005205680783744441
8190,313.3298267838545,1.3295561075210571e-05,0.00044725745587828386
8191,313.3471950138919,1.1183321475982666e-05,0.0003762025448435439


==> data/bab_vs_estimators/automobile-mlp-32x2_bab_summary.csv <==
output_scale,2.972686290740967
is_exact,True
exact_runtime,313.3471950138919
final_runtime,313.3471950138919
final_max_half_width,1.1183321475982666e-05
final_max_half_width_pct,0.0003762025448435439


==> data/bab_vs_estimators/automobile-mlp-32x2_linf_0.csv <==
num_samples,KernelSHAP_min_error,LeverageSHAP_min_error,LinearMSR_min_error,TreeMSR_min_error,KernelSHAP_max_error,LeverageSHAP_max_error,LinearMSR_max_error,TreeMSR_max_error,KernelSHAP_mean_error,LeverageSHAP_mean_error,LinearMSR_mean_error,TreeMSR_mean_error,KernelSHAP_std_error,LeverageSHAP_std_error,LinearMSR_std_error,TreeMSR_std_error,KernelSHAP_count,LeverageSHAP_count,LinearMSR_count,TreeMSR_count,KernelSHAP_area_lower,LeverageSHAP_area_lower,LinearMSR_area_lower,TreeMSR_area_lower,KernelSHAP_area_upper,LeverageSHAP_area_upper,LinearMSR_area_upper,TreeMSR_area_upper,KernelSHAP_highlight_error,LeverageSHAP_highlight_error,LinearMSR_highlight_error,TreeMSR_highlight_error,KernelSHAP_total_runtime,LeverageSHAP_total_runtime,LinearMSR_total_runtime,TreeMSR_total_runtime
1000,0.006027298956868002,0.007889120666506363,0.008092992087160328,0.03212116863258441,0.023023583479486978,0.019751702200434235,0.022018434921247387,0.0816186977073477,0.014334502200305016,0.013462904232175936,0.013229818367913624,0.05290101596627925,0.0030993527045130257,0.0028065358760908147,0.002693525630967771,0.009477249533409834,100.0,100.0,100.0,100.0,0.006027298956868002,0.007889120666506363,0.008092992087160328,0.03212116863258441,0.023023583479486978,0.019751702200434235,0.022018434921247387,0.0816186977073477,0.016406652505611928,0.00880629834741796,0.015007923528829209,0.04590529308383373,1.4775457497453317,25.066195447929204,1.4245464849518612,9.202672120300122
2782,0.003507410582879289,0.004564923640395568,0.004504760864524497,0.011003847687991383,0.013464775774344066,0.011964588456600145,0.012540111702086187,0.02649109446631831,0.007876327051561527,0.00778949886924059,0.00763527134616943,0.01812477734147776,0.0018344718204779972,0.0017141045888812046,0.0017513957577564821,0.0031570241788875433,100.0,100.0,100.0,100.0,0.003507410582879289,0.004564923640395568,0.004504760864524497,0.011003847687991383,0.013464775774344066,0.011964588456600145,0.012540111702086187,0.02649109446631831,0.007013604503166251,0.0085633810001359,0.004838887587293297,0.015044376697677532,2.556095458101481,35.38776202779263,3.358707639039494,10.822130399174057
7742,0.0027297745083852964,0.002637734281585126,0.0028840539604874094,0.004363189845730309,0.00790108489579347,0.007226416994727133,0.007383782179831266,0.00946761753405223,0.0045784038573549405,0.004477813384364522,0.004277415427104733,0.006706834261302628,0.001087500782775403,0.0009069291329859408,0.000904348390628387,0.0010847708089589405,100.0,100.0,100.0,100.0,0.0027297745083852964,0.002637734281585126,0.0028840539604874094,0.004363189845730309,0.00790108489579347,0.007226416994727133,0.007383782179831266,0.00946761753405223,0.006216131528260671,0.0037886448615828405,0.004166998144256903,0.005532701757942085,6.652732061222196,41.53326653887052,12.637045427341945,14.819127679918893
21544,0.0014276096715315767,0.0015329683526816296,0.00164646343640229,0.001653931492421705,0.0038307853772606686,0.004165632562888558,0.003792824690943386,0.0037155270928607154,0.0025127892911105303,0.002536926461494783,0.0025011662730787137,0.0026924809190922677,0.0005036758272974044,0.00048392575810451906,0.00048195162624664866,0.0004329672058704898,100.0,100.0,100.0,100.0,0.0014276096715315767,0.0015329683526816296,0.00164646343640229,0.001653931492421705,0.0038307853772606686,0.004165632562888558,0.003792824690943386,0.0037155270928607154,0.0025936665053334362,0.0019171092089976666,0.002700158631437466,0.0031197167574500417,17.939813928678632,83.6495666076662,45.878666205564514,25.519150564447045
59948,0.0008201115397092687,0.0007028183696919377,0.000712146948455724,0.0006750232365664022,0.0024294816744453995,0.0023350168512002584,0.0020988611071873775,0.0024094143629616593,0.0014321113580873265,0.001376463568271834,0.0013964749558215783,0.0013126721748292786,0.00033543445035952757,0.0002900536920289201,0.0002936930206768403,0.00026969750701459096,100.0,100.0,100.0,100.0,0.0008201115397092687,0.0007028183696919377,0.000712146948455724,0.0006750232365664022,0.0024294816744453995,0.0023350168512002584,0.0020988611071873775,0.0024094143629616593,0.0012278627417855424,0.0014414856981958823,0.0013686078262193369,0.0012476975736588347,47.25089658075012,313.78483176021837,273.83862261043396,53.327389437821694
166810,0.00048151515424379315,,,0.0005138745947237608,0.0011720132926575921,,,0.001294026547604618,0.0007892223496380915,,,0.0008438232363671425,0.0001497731320291073,,,0.0001603036673285198,100.0,,,100.0,0.00048151515424379315,,,0.0005138745947237608,0.0011720132926575921,,,0.001294026547604618,0.0005449629857401384,,,0.000821664477132833,120.68597677338403,,,128.86320353392512
464158,0.0002595316065049924,,,0.0004019585011945659,0.0007112683146081045,,,0.0010395821620892698,0.00047094884977584296,,,0.0006881874110052638,8.912992785297314e-05,,,0.00013384172331787616,100.0,,,100.0,0.0002595316065049924,,,0.0004019585011945659,0.0007112683146081045,,,0.0010395821620892698,0.0005029872668948498,,,0.000538654076906793,350.60123643814586,,,340.70262131025083


==> data/bab_vs_estimators/automobile-mlp-32x2_linf_mean.csv <==
num_samples,KernelSHAP_min_error,LeverageSHAP_min_error,LinearMSR_min_error,TreeMSR_min_error,KernelSHAP_max_error,LeverageSHAP_max_error,LinearMSR_max_error,TreeMSR_max_error,KernelSHAP_mean_error,LeverageSHAP_mean_error,LinearMSR_mean_error,TreeMSR_mean_error,KernelSHAP_std_error,LeverageSHAP_std_error,LinearMSR_std_error,TreeMSR_std_error,KernelSHAP_count,LeverageSHAP_count,LinearMSR_count,TreeMSR_count,KernelSHAP_area_lower,LeverageSHAP_area_lower,LinearMSR_area_lower,TreeMSR_area_lower,KernelSHAP_area_upper,LeverageSHAP_area_upper,LinearMSR_area_upper,TreeMSR_area_upper,KernelSHAP_highlight_error,LeverageSHAP_highlight_error,LinearMSR_highlight_error,TreeMSR_highlight_error,KernelSHAP_total_runtime,LeverageSHAP_total_runtime,LinearMSR_total_runtime,TreeMSR_total_runtime
1000,0.006177118956801245,0.007908222092511727,0.008090356444274166,0.03218490089901049,0.023069713749252832,0.01979308272506955,0.0219547026548213,0.0815327180072592,0.01434079091904346,0.013462273005017926,0.013225456463635338,0.05287388347795984,0.0031029616367194883,0.0028119971333933663,0.0026923371431246536,0.009463092710388688,100.0,100.0,100.0,100.0,0.006177118956801245,0.007908222092511727,0.008090356444274166,0.03218490089901049,0.023069713749252832,0.01979308272506955,0.0219547026548213,0.0815327180072592,0.01434079091904346,0.013462273005017926,0.013225456463635338,0.05287388347795984,1.4775457497453317,25.066195447929204,1.4245464849518612,9.202672120300122
2782,0.0034436783164532025,0.004579478349591659,0.004482796552924766,0.011045228212626698,0.013491659331782917,0.012021702744811014,0.01264340655148194,0.02640511476622981,0.007880088833575547,0.007788222391840374,0.007638784167414295,0.01812983643856914,0.0018368552046463431,0.0017167966064647786,0.0017484680424913889,0.003154608587305563,100.0,100.0,100.0,100.0,0.0034436783164532025,0.004579478349591659,0.004482796552924766,0.011045228212626698,0.013491659331782917,0.012021702744811014,0.01264340655148194,0.02640511476622981,0.007880088833575547,0.007788222391840374,0.007638784167414295,0.01812983643856914,2.556095458101481,35.38776202779263,3.358707639039494,10.822130399174057
7742,0.00266604224195921,0.0026465129281734515,0.0028881526901181585,0.00434473841230542,0.007958199184004339,0.007267797519362448,0.007392560826419592,0.00938163783396373,0.004587406575235297,0.004477530611935202,0.004296345970678649,0.006714525570389634,0.00108278626325494,0.000904453735651095,0.0008902018966950258,0.0010976298590732964,100.0,100.0,100.0,100.0,0.00266604224195921,0.0026465129281734515,0.0028881526901181585,0.00434473841230542,0.007958199184004339,0.007267797519362448,0.007392560826419592,0.00938163783396373,0.004587406575235297,0.004477530611935202,0.004296345970678649,0.006714525570389634,6.652732061222196,41.53326653887052,12.637045427341945,14.819127679918893
21544,0.0014188310249432512,0.0015475230618777203,0.0015827311699762037,0.0017397135735766622,0.0038359630651142434,0.004192346619618828,0.003773445730810787,0.003635770839509375,0.002523383065253656,0.0025356147027461185,0.002508430257689219,0.0027176123997193,0.000502294926683109,0.00048137173278368483,0.0004952090469194372,0.0004327869818703201,100.0,100.0,100.0,100.0,0.0014188310249432512,0.0015475230618777203,0.0015827311699762037,0.0017397135735766622,0.0038359630651142434,0.004192346619618828,0.003773445730810787,0.003635770839509375,0.002523383065253656,0.0025356147027461185,0.002508430257689219,0.0027176123997193,17.939813928678632,83.6495666076662,45.878666205564514,25.519150564447045
59948,0.0007960138564071517,0.0006168386696034367,0.0007262620733965962,0.0006969875481661336,0.0025154613745339005,0.0023617309079305288,0.002089240282105831,0.0023234346628731584,0.0014280015689998524,0.0013847843493592805,0.0013982641214778948,0.0013044447888061479,0.0003377257440125123,0.0002975240849635929,0.0002930532403666538,0.00025745638598731046,100.0,100.0,100.0,100.0,0.0007960138564071517,0.0006168386696034367,0.0007262620733965962,0.0006969875481661336,0.0025154613745339005,0.0023617309079305288,0.002089240282105831,0.0023234346628731584,0.0014280015689998524,0.0013847843493592805,0.0013982641214778948,0.0013044447888061479,47.25089658075012,313.78483176021837,273.83862261043396,53.327389437821694
166810,0.0005092069393021828,,,0.0004869910372849104,0.00116874196122456,,,0.001340156817370472,0.0007833674272076264,,,0.0008320417539525206,0.0001418316998724212,,,0.00016025723699004369,100.0,,,100.0,0.0005092069393021828,,,0.0004869910372849104,0.00116874196122456,,,0.001340156817370472,0.0007833674272076264,,,0.0008320417539525206,120.68597677338403,,,128.86320353392512
464158,0.0002223452157010114,,,0.0003775615750299388,0.000716788888412534,,,0.0009536024620007688,0.0004740182487656047,,,0.0006543143800977209,0.00010325932502944208,,,0.00012000813544049567,100.0,,,100.0,0.0002223452157010114,,,0.0003775615750299388,0.000716788888412534,,,0.0009536024620007688,0.0004740182487656047,,,0.0006543143800977209,350.60123643814586,,,340.70262131025083


==> data/bab_vs_estimators/default-mlp-64x3_KernelSHAP_time_error.csv <==
num_samples,seed,runtime,error,error_pct
1000,0,0.8633592369733378,0.40320155558829107,474.565790595413
1000,1,0.011207993957214057,0.27445243128911234,323.0288505348544
1000,2,0.00963157694786787,0.37675853386991065,443.4425140762901
1000,3,0.009306055959314108,0.33138367885101605,390.03658434525096
1000,4,0.009270792012102902,0.253118445874137,297.9188788229725
1000,5,0.009176829014904797,0.2705340662277931,318.4169585731449
1000,6,0.010104342945851386,0.33259854546359857,391.46647499541723
1000,7,0.00924707599915564,0.27017117150000824,317.98983367492156
1000,8,0.009271343005821109,0.478561755021615,563.2642892193155
1000,9,0.009277552017010748,0.2857288933777937,336.30117816371563
1000,10,0.00939800392370671,0.22775207772609138,268.06281703980915
1000,11,0.00921516795642674,0.2766290190841245,325.59068119603126
1000,12,0.00921385595574975,0.2884420404438206,339.4945358394122
1000,13,0.009246425004675984,0.3442843567104392,405.22060410589216
1000,14,0.009316901909187436,0.25436746172231606,299.3889629167515
1000,15,0.009246955974958837,0.33538655180723226,394.7479415877797
1000,16,0.009211641969159245,0.3863251902107021,454.70241068829165
1000,17,0.009231291944161057,0.2652257443762931,312.16909588194954
1000,18,0.009303250932134688,0.22654980662306026,266.647751228152
1000,19,0.00921475701034069,0.3909405808248587,460.13469750702205
1000,20,0.009213865967467427,0.36670811960785965,431.6132373188565
1000,21,0.0091886279406026,0.24675125526756725,290.4247340157439
1000,22,0.00930449296720326,0.259596066709398,305.5429993410041
1000,23,0.009310641908086836,0.20275635835238745,238.6430066207361
1000,24,0.009177751024253666,0.35465091160572193,417.421976475234
1000,25,0.009167665964923799,0.4181416518056533,492.1501934199986
1000,26,0.009317221934907138,0.26602927532405507,313.1148469441849
1000,27,0.009247606969438493,0.21638689102593145,254.68606108023346
1000,28,0.009196419036015868,0.3440188715171806,404.908129640246
1000,29,0.009211963042616844,0.2771520430760901,326.2062772690309
1000,30,0.009383171913214028,0.2199800362656763,258.91517128030625
1000,31,0.009252334013581276,0.4171368015563006,490.96749075825346
1000,32,0.009256060002371669,0.30239343195382473,355.9152392074611
1000,33,0.009187115007080138,0.34587464360703146,407.0923621581489
1000,34,0.009289779933169484,0.2701063861881774,317.9135817550025
1000,35,0.009279535035602748,0.3282703636054376,386.372231144195
1000,36,0.009262950043193996,0.30519865808457425,359.2169733850381
1000,37,0.009297392098233104,0.2976940772657253,350.3841271818831
1000,38,0.009332956047728658,0.39140198309779883,460.67776518968725
1000,39,0.009173915022984147,0.5140590482607778,605.0443885184405
1000,40,0.00918343907687813,0.33903004585693686,399.0363120324446
1000,41,0.009230380994267762,0.4150840879346992,488.55145924944657
1000,42,0.009299093973822892,0.27185129258112806,319.967326018656
1000,43,0.009225993999280035,0.22010815461129707,259.06596579768
1000,44,0.009275938966311514,0.2503537550379056,294.66485444170803
1000,45,0.00920045597013086,0.2722799183328132,320.4718159341803
1000,46,0.009326535975560546,0.33822846893101244,398.09286084208566
1000,47,0.00925197300966829,0.3158808095806598,371.7898010434119
1000,48,0.009228107053786516,0.39117051441023265,460.40532794536
1000,49,0.009225782938301563,0.3547356883095176,417.52175814250006
1000,50,0.009288719040341675,0.3293683994105159,387.66461264103407
1000,51,0.009188577067106962,0.24574131473818595,289.23604012521344
1000,52,0.009240605984814465,0.24226492407596967,285.14434935624786
1000,53,0.009212293080054224,0.3005287911334136,353.72056824736575
1000,54,0.009333236026577652,0.2875980724721201,338.5011906447418
1000,55,0.009253244963474572,0.4066834752191866,478.66398892705064
1000,56,0.009247786016203463,0.2609034366653983,307.081765866507
1000,57,0.00922882801387459,0.28786524584622686,338.8156520890287
1000,58,0.009307508007623255,0.2601006704303656,306.1369148665258
1000,59,0.009189249016344547,0.31413025301333364,369.72940655871554
1000,60,0.009276030003093183,0.2683439192827086,315.8391688743982
1000,61,0.009216699982061982,0.30557587639616246,359.6609570547061
1000,62,0.00929435808211565,0.40856829919763515,480.8824153419997
1000,63,0.009234245982952416,0.2694742305714384,317.16953842015135
1000,64,0.009176249033771455,0.2503053964607881,294.60793668912555
1000,65,0.009307987987995148,0.2771622670984265,326.21831088144114
1000,66,0.009298242977820337,0.4599289083841187,541.3335415001882
1000,67,0.009287477936595678,0.2913452382626438,342.91158210088923
1000,68,0.009271241957321763,0.2789746842140324,328.35151485705876
1000,69,0.009270661976188421,0.30249965926559363,356.0402681104843
1000,70,0.009387018042616546,0.21213637878835367,249.68323390235102
1000,71,0.009196839993819594,0.28003250731916385,329.5965662494433
1000,72,0.009217431070283055,0.4235483751827409,498.51387411124637
1000,73,0.009201376931741834,0.34587552605876226,407.09340079849517
1000,74,0.009246604982763529,0.3295556823517183,387.8850435293204
1000,75,0.009264372056350112,0.3045037196839827,358.3990350935783
1000,76,0.009255459066480398,0.26313686423404636,309.71049659723695
1000,77,0.009203430032357574,0.2794171727410881,328.8723211752914
1000,78,0.009322801022790372,0.397203068156637,467.50560719352575
1000,79,0.00927681103348732,0.36998004906631166,435.46427848847
1000,80,0.00928534404374659,0.31977973618946465,376.378814064161
1000,81,0.00922792695928365,0.486312428552371,572.3867850549366
1000,82,0.009234016994014382,0.29971828455508187,352.7666069101691
1000,83,0.00923838303424418,0.563115445130286,662.7834707255345
1000,84,0.00915893295314163,0.32282469585833695,379.9627131651483
1000,85,0.009208216913975775,0.39314540050503965,462.7297569261722
1000,86,0.009259504033252597,0.3164697135688179,372.48293747319894
1000,87,0.009303490980528295,0.23384753366128874,275.2371317834759
1000,88,0.009224221925251186,0.4519251908089785,531.9132143558473
1000,89,0.00917397509329021,0.22004377422900423,258.99019047737636
1000,90,0.009193694917485118,0.1935563813355402,227.8146893537316
1000,91,0.009246204979717731,0.42698641518514857,502.56042638573024
1000,92,0.009252134012058377,0.38502086515136646,453.167227987734
1000,93,0.00925818202085793,0.20951919441837058,246.60282373909456
1000,94,0.009266766021028161,0.2790603391984572,328.4523302553096
1000,95,0.009195999009534717,0.29234315867973437,344.0861283920039
1000,96,0.00934681692160666,0.29006403656782753,341.4036154604195
1000,97,0.009233145043253899,0.28367239033114866,333.8806865245674
1000,98,0.009259635000489652,0.39507138117497753,464.996624517908
1000,99,0.009210369898937643,0.39958336307804876,470.3071999095605
2782,0,0.3061658589867875,0.16341126703805808,192.33407227550444
2782,1,0.023732020054012537,0.2112459747056611,248.63523368609228
2782,2,0.022000217926688492,0.16858287413409467,198.42102252696998
2782,3,0.02201743400655687,0.1764840111767283,207.72061300540767
2782,4,0.021764522069133818,0.22562062334709854,265.5541081361222
2782,5,0.021688867011107504,0.23059874871132569,271.4133315602744
2782,6,0.021696559037081897,0.19269619528531284,226.8022555787932
2782,7,0.021738452021963894,0.20478463952364223,241.03028128335956
2782,8,0.021712393034249544,0.17840755284217796,209.9846099036226
2782,9,0.02174495195504278,0.2220913050311819,261.40012183908993
2782,10,0.021750350948423147,0.21345220932127662,251.2319584756852
2782,11,0.0216638189740479,0.20094654956567082,236.51287263243447
2782,12,0.02175823296420276,0.1684297483099937,198.24079435877994
2782,13,0.021778533002361655,0.19106883214758041,224.88685901511425
2782,14,0.021598991006612778,0.16485691617865372,194.03559256435688
2782,15,0.02160396904218942,0.17140494028678988,201.74257730845468
2782,16,0.02183901402167976,0.1741760431108157,205.0041485605453
2782,17,0.021689478075131774,0.18942806454727262,222.9556854801131
2782,18,0.021730090025812387,0.2006818934882828,236.20137403114984
2782,19,0.021643468993715942,0.15926613826202418,187.4552807940376
2782,20,0.021692803013138473,0.18882243304258717,222.2428608646148
2782,21,0.021690649911761284,0.2533082237182853,298.142246196926
2782,22,0.021538789966143668,0.20507265759769577,241.36927681332364
2782,23,0.02164319809526205,0.21278615747251883,250.4480194809011
2782,24,0.021610117983072996,0.15210924315157787,179.03165856534392
2782,25,0.021634905016981065,0.1813632070049706,213.4633969644656
2782,26,0.021700765937566757,0.13917399086558074,163.80694491388297
2782,27,0.02166290709283203,0.14198665355536733,167.11743187643762
2782,28,0.021620603976771235,0.22270001279933216,262.11656719806757
2782,29,0.02176752593368292,0.14602925555266622,171.8755499598651
2782,30,0.021723520010709763,0.14428916100794886,169.82746921245905
2782,31,0.02165809099096805,0.19991125010617417,235.29433143464024
2782,32,0.021690290072001517,0.15622984919271155,183.88158693625428
2782,33,0.021566270967014134,0.22285520069318954,262.29922240988043
2782,34,0.021698041004128754,0.17755661312013604,208.9830590009961
2782,35,0.021667435066774487,0.2399158016996159,282.3794465370781
2782,36,0.021723870071582496,0.16447579688331437,193.58701746042408
2782,37,0.02172478206921369,0.24162376471498792,284.38970866891714
2782,38,0.021747516002506018,0.20771165752939846,244.47536376068783
2782,39,0.0218233410269022,0.21241270756011366,250.00847119426373
2782,40,0.021741376956924796,0.19383606667289865,228.14387730303852
2782,41,0.021739164018072188,0.1407817058822194,165.69921575795257
2782,42,0.021871052915230393,0.1580279960376676,185.99799488968628
2782,43,0.021855789935216308,0.14395338473150066,169.4322625673276
2782,44,0.02184568508528173,0.18132396234629522,213.41720623872854
2782,45,0.02179492695722729,0.15802702659586987,185.99685386255777
2782,46,0.02182726701721549,0.1931920091530528,227.38582550026553
2782,47,0.02181886392645538,0.12328151830593903,145.101600898585
2782,48,0.02173731999937445,0.22399804046963845,263.6443379098518
2782,49,0.021767687052488327,0.17224153477411241,202.7272439566394
2782,50,0.021830811980180442,0.18973064910443704,223.31182567253666
2782,51,0.021898673963733017,0.11702285225317255,137.73518883435025
2782,52,0.021885835914872587,0.11317448731764013,133.20568659702394
2782,53,0.02181257400661707,0.19599393373963103,230.68367378033514
2782,54,0.021774697001092136,0.21662562111701988,254.96704495255753
2782,55,0.021796110086143017,0.16757725364564013,197.23741329846374
2782,56,0.02182898996397853,0.25976372552861776,305.74033275648964
2782,57,0.021720395074225962,0.14358460086918412,168.99820619340383
2782,58,0.021830361103639007,0.20259837694415905,238.4570634594159
2782,59,0.021811612998135388,0.19220935496497007,226.229247468296
2782,60,0.021822841023094952,0.20538170847828452,241.73302782928096
2782,61,0.02184028597548604,0.1442365736656414,169.76557422884213
2782,62,0.021901629981584847,0.2023832122228516,238.2038158846973
2782,63,0.021778473048470914,0.1462866959567466,172.17855575733864
2782,64,0.021908468916080892,0.181931770294939,214.13259251559316
2782,65,0.021786124096252024,0.19945895122278334,234.76197838637734
2782,66,0.02176321903243661,0.1265745537330556,148.97748366557514
2782,67,0.02180580492131412,0.15279803749157317,179.84236533466822
2782,68,0.021823061048053205,0.1707064153003771,200.9204176271907
2782,69,0.021757361013442278,0.16948458889789508,199.482335346436
2782,70,0.0217794650234282,0.217576538817569,256.0862693307816
2782,71,0.021883722045458853,0.13874484096136097,163.30183807399777
2782,72,0.021759744035080075,0.12163044409731111,143.15829654797062
2782,73,0.021808056975714862,0.13896108624662107,163.55635746594865
2782,74,0.02193442906718701,0.18447897153838788,217.13063296248382
2782,75,0.021800425951369107,0.18522937928304373,218.0138583361854
2782,76,0.021813104976899922,0.14229580119406515,167.48129677610368
2782,77,0.021840336965397,0.2423043362930135,285.1907372971704
2782,78,0.021919966908171773,0.17845719526406434,210.0430387337277
2782,79,0.021830841898918152,0.15804320857809606,186.0158999576984
2782,80,0.021920418017543852,0.1580063095262938,185.97246999705447
2782,81,0.02185605000704527,0.14862653453477814,174.93253160207232
2782,82,0.021760986070148647,0.18794935069008106,221.21524821994774
2782,83,0.021823811111971736,0.22331598322730017,262.8415606636942
2782,84,0.021884472924284637,0.17641566871451175,207.64017434101385
2782,85,0.021808298071846366,0.15734265725552243,185.1913552910372
2782,86,0.021822198992595077,0.14826755325826646,174.51001281231183
2782,87,0.021866485942155123,0.18161674176702247,213.76180584491004
2782,88,0.0218530660495162,0.18726547610972855,220.41033197794667
2782,89,0.021887898910790682,0.16409076673234047,193.1338393030794
2782,90,0.021970913978293538,0.16430170966063917,193.38211785297867
2782,91,0.021894227946177125,0.21890526453480863,257.6501714580099
2782,92,0.021935730939731002,0.17924247957902117,210.96731361958706
2782,93,0.02180698700249195,0.1679362399993054,197.65993806400328
2782,94,0.021873546997085214,0.16565911134957656,194.97977142533713
2782,95,0.02189687197096646,0.20650359960426634,243.05348689444187
2782,96,0.021841918933205307,0.20254762260971804,238.39732591496374
2782,97,0.02185994596220553,0.14076018618099728,165.67388719985973
2782,98,0.02190034801606089,0.12987762707979278,152.86518100320535
2782,99,0.021948511013761163,0.20225097923678534,238.04817846042258
7742,0,0.34169847902376205,0.07519055319988088,88.49882603390472
7742,1,0.06338491593487561,0.11146976638813899,131.19924038063255
7742,2,0.06441092898603529,0.0859133080398693,101.11944358230502
7742,3,0.06443820998538285,0.08754148523506033,103.03579828668579
7742,4,0.06494176294654608,0.13324818059167298,156.83230208679285
7742,5,0.06405186606571078,0.17008930127909228,200.19407815915153
7742,6,0.06375401490367949,0.14897284748332773,175.34013984649505
7742,7,0.06352523795794696,0.10087551797780231,118.72987412216163
7742,8,0.06393174408003688,0.07721376060055374,90.88012889926173
7742,9,0.0642223940230906,0.10996176148116366,129.42432773215245
7742,10,0.06418299407232553,0.10448169781648398,122.97432596629261
7742,11,0.0641195080243051,0.04886912612979,57.5186656798807
7742,12,0.0641486020758748,0.16205178720051627,190.73397273481632
7742,13,0.06413977895863354,0.07648986619010045,90.02810955944761
7742,14,0.06410073896404356,0.11430180949666768,134.53253797874888
7742,15,0.06425275909714401,0.10138004380683746,119.32369796935025
7742,16,0.0636897679651156,0.08432340944890249,99.24814256341926
7742,17,0.06458066601771861,0.1189599259372166,140.0151128365498
7742,18,0.0642309159738943,0.11807729113644849,138.97625701809343
7742,19,0.06479103397578001,0.0936326336431278,110.20504309699145
7742,20,0.0642434349283576,0.12162404976677654,143.1507704596324
7742,21,0.06469579006079584,0.09604525178384682,113.04468004651815
7742,22,0.06450773600954562,0.10787004052046867,126.96238482131999
7742,23,0.0644381899619475,0.08710323088433725,102.5199755683698
7742,24,0.06407776498235762,0.09352354032448762,110.07664092122698
7742,25,0.06441943207755685,0.0717096917804092,84.40187321070826
7742,26,0.0641066380776465,0.08597884473801098,101.19657987936432
7742,27,0.06438253598753363,0.10959323810812516,128.99057795253236
7742,28,0.06432591995690018,0.08180142420188707,96.2797811917138
7742,29,0.06363820005208254,0.08244154760400813,97.03320256173548
7742,30,0.06404518499039114,0.09049862734557412,106.51633665299094
7742,31,0.0643992709228769,0.09288481008155336,109.32485929113622
7742,32,0.06402654701378196,0.09641772966710904,113.48308426073734
7742,33,0.06452000397257507,0.08213518994956326,96.67262145664907
7742,34,0.06456494203303009,0.064299794865462,75.68046938938197
7742,35,0.06458648503758013,0.10582398385438763,124.55418850887014
7742,36,0.06397657096385956,0.08364834108731034,98.45359118760054
7742,37,0.06396345200482756,0.11515460833618235,135.53627705138868
7742,38,0.06411724409554154,0.11614114745613213,136.69742762465268
7742,39,0.06424602004699409,0.07333173326284959,86.3110062183172
7742,40,0.06378840608522296,0.11365567709739488,133.77204405544833
7742,41,0.06434020202141255,0.13080125928791275,153.95229052198266
7742,42,0.0637587719829753,0.08923804354226761,105.03263714604066
7742,43,0.06395601003896445,0.08326451195955575,98.00182662731596
7742,44,0.0642413719324395,0.13052425921183453,153.62626310895035
7742,45,0.06431546399835497,0.08435835229990973,99.28927008756713
7742,46,0.06419471197295934,0.07098941708219242,83.5541142502886
7742,47,0.06375514704268426,0.12696341977357495,149.4351766416985
7742,48,0.06380001408979297,0.09382447392946291,110.43083795291615
7742,49,0.06390049599576741,0.1090936370785478,128.40255056449877
7742,50,0.0640300529776141,0.09229197586073123,108.62709700129093
7742,51,0.06432344601489604,0.09233240057978673,108.67467665095319
7742,52,0.06405915599316359,0.0925110167688179,108.88490682438852
7742,53,0.06434523896314204,0.10662998396446799,125.50284576020982
7742,54,0.06387565808836371,0.09759803220445451,114.8722932035448
7742,55,0.06420365406665951,0.09475795126583991,111.52953512806543
7742,56,0.06383801205083728,0.09561042181197876,112.53288780138888
7742,57,0.0640785259893164,0.08825242191609828,103.87256645740325
7742,58,0.0643143430352211,0.08866309993710819,104.35593200254945
7742,59,0.06414290308021009,0.07334065870581594,86.32151141066836
7742,60,0.06382883701007813,0.1015095639995569,119.47614245227464
7742,61,0.0640995679423213,0.09720804706801256,114.41328305829373
7742,62,0.064356156042777,0.06209899553095344,73.0901418927555
7742,63,0.06403477897401899,0.10517399924135518,123.7891605532896
7742,64,0.06419672502670437,0.12502732539254602,147.15640527322063
7742,65,0.06423353892751038,0.14740767427894663,173.49794045797307
7742,66,0.06403282599058002,0.10083853568872847,118.68634619175286
7742,67,0.06430134305264801,0.10576562097222364,124.4854957497979
7742,68,0.06395456800237298,0.1070792520181787,126.03163154028303
7742,69,0.06407440907787532,0.10364277335611088,121.9869169539293
7742,70,0.06460932805202901,0.1287253347441036,151.5089398982188
7742,71,0.06413370894733816,0.07972837433140212,93.83981404105387
7742,72,0.06432422704529017,0.12751557203142871,150.08505650735302
7742,73,0.06388542207423598,0.10845107667425546,127.64626085767117
7742,74,0.06443896098062396,0.16823056849236817,198.00636091894813
7742,75,0.06446707295253873,0.1389664447126464,163.562664348029
7742,76,0.06425812700763345,0.10750180571531592,126.52897468435489
7742,77,0.06414209201466292,0.11754887511181433,138.3543145552775
7742,78,0.06426697096321732,0.1099737210599101,129.438404083953
7742,79,0.0640208680415526,0.09632901756582657,113.37867065444789
7742,80,0.0644045879598707,0.11376825869194285,133.90455191084388
7742,81,0.06429394206497818,0.10487356227267508,123.43554805951405
7742,82,0.06421851692721248,0.10732541250057381,126.3213609382035
7742,83,0.06426768098026514,0.09835224448778435,115.75999649623911
7742,84,0.06389411597047001,0.09021397766359662,106.18130570011355
7742,85,0.06461707106791437,0.12286938515987522,144.61652268005733
7742,86,0.06461358501110226,0.10283669363219639,121.03816599758868
7742,87,0.06433265889063478,0.09586123938157964,112.82809856276404
7742,88,0.06405726308003068,0.138422609879699,162.92257404114895
7742,89,0.06448414898477495,0.14176012068475274,166.85080405878892
7742,90,0.0646363499108702,0.07730034877327707,90.98204265449193
7742,91,0.06461657001636922,0.11700172723750595,137.71032481876745
7742,92,0.06458532297983766,0.0925017189483805,108.8739633460077
7742,93,0.06461059104185551,0.09664355897787402,113.74888399270127
7742,94,0.06432631006464362,0.08263582775214273,97.2618691202312
7742,95,0.06446013296954334,0.1279496770524724,150.5959954897497
7742,96,0.06512889498844743,0.07666513491484306,90.23439978767543
7742,97,0.06439772807061672,0.11121827624928993,130.90323800932296
7742,98,0.06449581705965102,0.12882953304398947,151.631580666536
7742,99,0.064564110012725,0.12756862840051442,150.14750353264918
21544,0,0.4860929469577968,0.04599005604308859,54.1300176130806
21544,1,0.16652446007356048,0.0808571308983167,95.16835368864034
21544,2,0.16677837306633592,0.035961113574426884,42.326013026510566
21544,3,0.16688392404466867,0.059573818175706394,70.11802342898127
21544,4,0.1663859710097313,0.055005850858539596,64.7415535437837
21544,5,0.16651687899138778,0.052825843786178384,62.175698413861824
21544,6,0.16677799308672547,0.042975062742108605,50.58138874573454
21544,7,0.16653967194724828,0.04733744770102666,55.715889439537435
21544,8,0.16585083992686123,0.047732732091282815,56.18113677445468
21544,9,0.1666965299518779,0.06988676733938881,82.25630217667215
21544,10,0.16688566596712917,0.06835194397768096,80.44982436928755
21544,11,0.16972793801687658,0.05089127482934952,59.898722460434996
21544,12,0.16604431299492717,0.04812505978439241,56.64290409472549
21544,13,0.16610614594537765,0.05885431534621122,69.2711729533753
21544,14,0.1661477389279753,0.03748172217111967,44.1157601415057
21544,15,0.1673559369519353,0.06962165917812224,81.94427147539868
21544,16,0.1656553439097479,0.07385472725395725,86.9265669804887
21544,17,0.16568604100029916,0.04749468169501064,55.90095289881555
21544,18,0.16629205702338368,0.07540454894979154,88.75069773636439
21544,19,0.16494269494432956,0.05305368923444076,62.443871127457726
21544,20,0.16582305694464594,0.04206534483545865,49.51065627557273
21544,21,0.16571897896938026,0.05524112761923339,65.01847286713418
21544,22,0.16631905792746693,0.054300476595680214,63.91133230559648
21544,23,0.1663401999976486,0.05505009129545363,64.79362427027124
21544,24,0.16650474804919213,0.05801798943568648,68.28682241845605
21544,25,0.16525925300084054,0.0482147241865476,56.748438553378456
21544,26,0.16626547602936625,0.059962619950918894,70.57564076522743
21544,27,0.1662458759965375,0.06927042395932181,81.53086974868218
21544,28,0.16678061604034156,0.04441462099515814,52.275740096809656
21544,29,0.16772037907503545,0.05695050863165796,67.03040397292183
21544,30,0.16540130891371518,0.04323629020079012,50.88885188355291
21544,31,0.16613278607837856,0.0416268285280017,48.99452523576646
21544,32,0.16686544299591333,0.059053463460495004,69.50556907856578
21544,33,0.166288371081464,0.06593560861793768,77.60581227546733
21544,34,0.16629000299144536,0.0741470928243051,87.27067948727843
21544,35,0.1662398170446977,0.06305194365195788,74.21175606356655
21544,36,0.16590400808490813,0.037838187981124705,44.53531824241246
21544,37,0.16528548300266266,0.04018819856082456,47.30126647154482
21544,38,0.16585120803210884,0.0377841667065959,44.471735529249734
21544,39,0.16677268303465098,0.0602173108793187,70.87541044646585
21544,40,0.16655192791949958,0.04072064855812019,47.92795689576813
21544,41,0.1653161880094558,0.08654810331278562,101.86659377650065
21544,42,0.1657502860762179,0.05478656033993001,64.48344993061139
21544,43,0.165933973970823,0.04970670457573467,58.504490441408365
21544,44,0.16592222591862082,0.03901560538973248,45.92113140615754
21544,45,0.1660865240264684,0.040770630100077865,47.98678486814466
21544,46,0.16644393501337618,0.05363186945572107,63.12438574853398
21544,47,0.16554420290049165,0.04605094149928424,54.2016794265205
21544,48,0.16545818303711712,0.03738931131964485,44.00699312862611
21544,49,0.16555752302519977,0.062057193464566396,73.04094111362025
21544,50,0.16671731800306588,0.050233255901113494,59.12423816448664
21544,51,0.16620060603599995,0.06518790937946173,76.72577479714657
21544,52,0.16613744001369923,0.08238941067204042,96.9718377083624
21544,53,0.16502071102149785,0.04580605758181783,53.91345253779487
21544,54,0.16761022992432117,0.056710520295302214,66.74793915353351
21544,55,0.16631526895798743,0.059198743676522,69.67656301353742
21544,56,0.1661413359688595,0.07187354232528326,84.59472431033805
21544,57,0.1660695569589734,0.03845005037302962,45.255476574456324
21544,58,0.1679066380020231,0.07294225665464893,85.85259460772834
21544,59,0.16679846099577844,0.0331441526433342,39.010467059953264
21544,60,0.16594381700269878,0.05135001706872466,60.438659299693796
21544,61,0.1666792209725827,0.05680054129814527,66.8538933290378
21544,62,0.16571601189207286,0.06154642205929983,72.4397662610079
21544,63,0.16668752196710557,0.0631190853468353,74.29078143206974
21544,64,0.16686917701736093,0.06804947823069485,80.09382401572476
21544,65,0.16621818207204342,0.05486649920545661,64.5775374915152
21544,66,0.16613811103161424,0.05306085277579309,62.45230257227289
21544,67,0.16670418693684042,0.053276058019776085,62.70559784193538
21544,68,0.1666480820858851,0.06615482973295883,77.86383420103611
21544,69,0.16685952304396778,0.05349555906845285,62.96394924772256
21544,70,0.16571843496058136,0.062048615114651984,73.03084444769048
21544,71,0.16590929392259568,0.03520387609532838,41.43474909670619
21544,72,0.16535413404926658,0.05800119914536428,68.26706034836818
21544,73,0.165323838009499,0.06171714763531022,72.64070923067482
21544,74,0.1642991070402786,0.0668408097591362,78.67122854003003
21544,75,0.1662388819968328,0.04300277615980552,50.614007270631475
21544,76,0.1675407129805535,0.04901164668064961,57.68641150565288
21544,77,0.16551405494101346,0.08594602171867449,101.1579473842629
21544,78,0.16686500003561378,0.04655318791942964,54.79282042324175
21544,79,0.16568791901227087,0.04218075371976154,49.646491833897954
21544,80,0.16678950597997755,0.0590630591869703,69.51686319055015
21544,81,0.16599408199544996,0.07064151317822187,83.14463346096447
21544,82,0.16679549496620893,0.05324280909620738,62.66646406013038
21544,83,0.1665175830712542,0.04120126620385178,48.493640955910045
21544,84,0.16631513694301248,0.04865723350203588,57.26926933947036
21544,85,0.16637142293620855,0.04398835590421335,51.774028664689084
21544,86,0.16744506696704775,0.04935167282380215,58.08662021817348
21544,87,0.1664440520107746,0.06468534939542425,76.13426473762216
21544,88,0.16745299904141575,0.06092585000316697,71.709356706882
21544,89,0.16612528008408844,0.06345068696265899,74.68107452691277
21544,90,0.1661936129676178,0.07301810582724944,85.94186862481055
21544,91,0.1659292420372367,0.05757289804388166,67.7629525441673
21544,92,0.16586960200220346,0.0608888819199811,71.6658454967174
21544,93,0.16665528097655624,0.042196515560826375,49.6650434254345
21544,94,0.16592875204514712,0.060971529140811276,71.76312077542151
21544,95,0.16647249402012676,0.047794839632487096,56.254236974553216
21544,96,0.167671159026213,0.05033791130866283,59.247416945757145
21544,97,0.16637075098697096,0.05275184249289333,62.08859933954981
21544,98,0.16636219702195376,0.048532405624059693,57.12234768259907
21544,99,0.16639266291167587,0.04564964739355548,53.729358692865134
59948,0,1.0696186539717019,0.0271654506676392,31.973571019980618
59948,1,0.4618234030203894,0.02869020052348978,33.76819237193997
59948,2,0.471489763003774,0.030510790912574748,35.91101624097469
59948,3,0.47239558305591345,0.03341652821719532,39.331051461865314
59948,4,0.4701656069373712,0.03985913752016018,46.91396361828774
59948,5,0.46330131799913943,0.027799888715916654,32.72030076293835
59948,6,0.47234363202005625,0.0290035044184358,34.1369491600549
59948,7,0.47116878302767873,0.03250927319450908,38.26321779122246
59948,8,0.46475898299831897,0.04447048488233096,52.34149155390217
59948,9,0.4660140910418704,0.029040371296656264,34.18034125258775
59948,10,0.46564838709309697,0.02795485280998969,32.90269256375959
59948,11,0.4649595939554274,0.031431831372494834,36.99507528780697
59948,12,0.466375868069008,0.024489538879883588,28.82403904144699
59948,13,0.46685572201386094,0.0363362123972375,42.76750207071529
59948,14,0.46585197397507727,0.0330875422593544,38.94383698063701
59948,15,0.4680929140886292,0.030097073515974015,35.424073369153575
59948,16,0.4666839309502393,0.026888497476284412,31.647598789984034
59948,17,0.466681707999669,0.029747805825899754,35.012987411839525
59948,18,0.4690467669861391,0.029392609521241786,34.59492351104273
59948,19,0.4613943840377033,0.023925023452984695,28.159607800653035
59948,20,0.46678482193965465,0.030244353610428876,35.597421148930756
59948,21,0.4734249410685152,0.026505061782923223,31.196297299599262
59948,22,0.47109580400865525,0.03266333163949375,38.44454364854803
59948,23,0.4693446240853518,0.036220554011970385,42.63137285126524
59948,24,0.4736641210038215,0.027270062481228763,32.09669849142431
59948,25,0.4712134120054543,0.03346019345455553,39.382445181959355
59948,26,0.4727714390028268,0.03186550098860663,37.50550180123405
59948,27,0.4659147310303524,0.02763846635742695,32.53030762398661
59948,28,0.47499579400755465,0.04801332913493572,56.511397796552146
59948,29,0.4756176460068673,0.03944905294697065,46.431296557634354
59948,30,0.47571468097157776,0.023769411715161448,27.976453727057592
59948,31,0.4742556130513549,0.02940908906808959,34.61431983794199
59948,32,0.46394499705638736,0.037699450069808904,44.37202456048934
59948,33,0.475844184984453,0.03966632633412048,46.687026019286996
59948,34,0.4628456620266661,0.02680185030374882,31.545615592331895
59948,35,0.47391827998217195,0.02480188897928093,29.19167321797386
59948,36,0.4731487550307065,0.027628983873677848,32.51914679800558
59948,37,0.4758626810507849,0.03753988813417597,44.18422112798003
59948,38,0.47141852497588843,0.033725746972617265,39.69500006548525
59948,39,0.46737601596396416,0.024187613251813733,28.46867440457963
59948,40,0.4766290090046823,0.03919279308464274,46.12968025065835
59948,41,0.47223694098647684,0.02944222126478535,34.65331623292401
59948,42,0.4707233509980142,0.021551162505393462,25.36558783286419
59948,43,0.4729554980294779,0.02670076082886963,31.42663389223175
59948,44,0.47327681293245405,0.0264656268356962,31.149882605388633
59948,45,0.472646770067513,0.0392477250816865,46.194334878709135
59948,46,0.4741570050828159,0.030408695899935445,35.79085102901679
59948,47,0.4695695920381695,0.0403998625635098,47.55039372163281
59948,48,0.46804677706677467,0.034442105426298275,40.53814962978894
59948,49,0.46961451694369316,0.028687947332498354,33.76554037978025
59948,50,0.4712672589812428,0.027513024686583343,32.382663536625266
59948,51,0.4673902209615335,0.0333620023424368,39.26687483728626
59948,52,0.47315832995809615,0.03961955535648709,46.63197686168857
59948,53,0.47563547792378813,0.030521519081780468,35.92364323119878
59948,54,0.4737856489373371,0.022823996189328344,26.863705375173026
59948,55,0.47426555398851633,0.043698778068739896,51.433197304974065
59948,56,0.4673926020041108,0.031416230197809536,36.97671279962673
59948,57,0.4692699530860409,0.028086214600210935,33.05730459579755
59948,58,0.46364748291671276,0.017603137242235833,20.71878599310593
59948,59,0.4727293070172891,0.03553421535330076,41.82355640399852
59948,60,0.469572318950668,0.037711190131652,44.38584254222327
59948,61,0.47265427303500473,0.029153437774134816,34.31341981225789
59948,62,0.4727522700559348,0.03723547932163154,43.825933798015285
59948,63,0.4731150179868564,0.025331602987832103,29.815143400004214
59948,64,0.47328072891104966,0.03716070553941253,43.73792550890341
59948,65,0.47434272698592395,0.036023119216083366,42.39899329145808
59948,66,0.4726070170290768,0.03163358476847755,37.23253781378892
59948,67,0.4607879009563476,0.024375181152502146,28.689440688456298
59948,68,0.46886172890663147,0.017836594089197577,20.99356328900863
59948,69,0.47040830994956195,0.022129541994257096,26.04633699067997
59948,70,0.4687524529872462,0.020445776945531957,24.06455571912881
59948,71,0.4703394250245765,0.023472816645129235,27.627363124737936
59948,72,0.46965545893181115,0.031486341088871495,37.05923289406839
59948,73,0.47002302401233464,0.027094481988288233,31.89004131391447
59948,74,0.46733294206205755,0.03347557601285733,39.40055035997937
59948,75,0.4748995630070567,0.028888589849301927,34.00169540769181
59948,76,0.47118581202812493,0.04375099447773101,51.494655702322675
59948,77,0.47414782398846,0.02843447709979674,33.46720744999048
59948,78,0.47136716602835804,0.03362574590003087,39.57729940829629
59948,79,0.4697749159531668,0.030889897942433464,36.3572229206158
59948,80,0.4736779819941148,0.04009857417254775,47.19577910898453
59948,81,0.4729438310023397,0.02539874038286083,29.894163707611504
59948,82,0.471710572950542,0.02548700678550464,29.998052729300806
59948,83,0.47150244703516364,0.022458284472057444,26.433264897374155
59948,84,0.47156078601256013,0.03127935315497771,36.815609348646554
59948,85,0.46905221801716834,0.03709224846848613,43.657351950751746
59948,86,0.4701127930311486,0.03137375155495992,36.92671569408993
59948,87,0.4733866770984605,0.027386816476998366,32.234117237804725
59948,88,0.4702441008994356,0.025321376459275652,29.803106837788185
59948,89,0.4668757829349488,0.029607910670755855,34.848331660934825
59948,90,0.4673211670015007,0.03519280513025502,41.42171863782062
59948,91,0.46677414793521166,0.03020687041614245,35.55330365611845
59948,92,0.4734164790716022,0.02579957179160064,30.3659398497113
59948,93,0.47622243606019765,0.019610530260146364,23.08147542566646
59948,94,0.4731000589672476,0.03157731893437088,37.166313267587995
59948,95,0.475444626994431,0.043592209500238455,51.307766744842134
59948,96,0.47554761299397796,0.03531336149416375,41.56361274848738
59948,97,0.46897106000687927,0.02442878783235722,28.752535426197323
59948,98,0.4750179590191692,0.02572880067930927,30.282642678878545
59948,99,0.47322816203814,0.03426599275307041,40.330866079301856
166810,0,2.1099329499993473,0.013426161611872489,15.802510956842855
166810,1,1.2144179499009624,0.018061528329878396,21.258309528900792
166810,2,1.2109673540107906,0.015430917661590104,18.16209669380028
166810,3,1.2090027780504897,0.01794872428989369,21.12553985657254
166810,4,1.21360654104501,0.014212578324360237,16.728118667742347
166810,5,1.2112507229903713,0.02587622684524593,30.456162383905728
166810,6,1.1978572299703956,0.01643665542642503,19.34584395589643
166810,7,1.2067724799271673,0.01555033500244063,18.30265018122134
166810,8,1.2101577299181372,0.013456540278479867,15.838266463576279
166810,9,1.2073154349345714,0.020610395691211814,24.25831098645758
166810,10,1.2145435590064153,0.014706172352897062,17.309075851907924
166810,11,1.2151793879456818,0.014654622195450884,17.248401628595296
166810,12,1.206693883985281,0.011807630841522268,13.897510036115849
166810,13,1.2144657720346004,0.010401582424472977,12.242599559198524
166810,14,1.2124524909304455,0.013666464622751062,16.085346146240024
166810,15,1.2208100160351023,0.01733568752587078,20.40399929565355
166810,16,1.2205922629218549,0.014943590888966185,17.58851603191233
166810,17,1.2149053839966655,0.011482234152963011,13.514520103108413
166810,18,1.219699155073613,0.015071747887408726,17.739356043423403
166810,19,1.2266246729996055,0.01903194075875758,22.40047908437966
166810,20,1.2188636640785262,0.016885252017083463,19.873839428021064
166810,21,1.225754288956523,0.020662668097115366,24.319835291833215
166810,22,1.2146996960509568,0.01206901379212999,14.205156186990267
166810,23,1.2201621099375188,0.02886049711424543,33.968630428558434
166810,24,1.218982181046158,0.012748437240559962,15.00483347365844
166810,25,1.21684763696976,0.019985410576760287,23.522707289400152
166810,26,1.2256407799432054,0.01807281052981624,21.271588609943393
166810,27,1.218942521023564,0.01713560536829606,20.16850380716283
166810,28,1.2196666150121018,0.014566583357541463,17.14478044922106
166810,29,1.2253813659772277,0.01230511692139924,14.483048141152574
166810,30,1.2104986630147323,0.013334440085308152,15.694555275210838
166810,31,1.2148540810449049,0.018450395456676483,21.71600378356765
166810,32,1.2236419660039246,0.01985209036305502,23.36579020477463
166810,33,1.221833004965447,0.019466500061459835,22.911952753538973
166810,34,1.2240651600295678,0.017833049715839433,20.989391583018012
166810,35,1.2158513569738716,0.015861809421846118,18.669253687697754
166810,36,1.2211007990408689,0.013726495515951065,16.15600214420621
166810,37,1.2297953820088878,0.01796594738567725,21.145811336068945
166810,38,1.2162211670074612,0.013175631740311555,15.507638814319465
166810,39,1.2276849519694224,0.019595267434112662,23.06351117180133
166810,40,1.221989470999688,0.018678517656186777,21.98450223170735
166810,41,1.2310047199716792,0.014539659665799842,17.113091426993783
166810,42,1.2239294400205836,0.019530046038502613,22.986745983913455
166810,43,1.217358362977393,0.019586458761316372,23.053143417233596
166810,44,1.2318254220299423,0.016593080322235165,19.5299551115209
166810,45,1.227172187063843,0.01585666404189512,18.66319760663726
166810,46,1.2197066969238222,0.014321426708783669,16.85623255741614
166810,47,1.2145951290149242,0.013074269192982158,15.388335709598167
166810,48,1.2326721599092707,0.012705358320712845,14.954129845728694
166810,49,1.2170543239917606,0.02001636681457608,23.5591425939502
166810,50,1.2279518919531256,0.017843346322908904,21.001510627219723
166810,51,1.2180416519986466,0.012553002562218474,14.774808040096888
166810,52,1.2214953250950202,0.013958255381120166,16.42878210280976
166810,53,1.2154755919473246,0.011494744866706208,13.529245137464468
166810,54,1.2234355660621077,0.017554542861646816,20.66159070126467
166810,55,1.223274928983301,0.009962113575012865,11.72534738321969
166810,56,1.2256493780296296,0.01453567232590633,17.108398352072044
166810,57,1.2247615279629827,0.020294153233185452,23.886095527382416
166810,58,1.2192843570373952,0.01558131603144619,18.339114664851692
166810,59,1.220687611028552,0.014128716754705228,16.62941410782111
166810,60,1.2232713190605864,0.016893645010505942,19.883717930481676
166810,61,1.2253901310032234,0.014462209278271076,17.02193278963217
166810,62,1.223318474018015,0.01905671999343872,22.429644093625832
166810,63,1.221516915014945,0.02328317912269684,27.404160908594754
166810,64,1.2238417689222842,0.01462528040486899,17.21386651866829
166810,65,1.2205328989075497,0.02247226800738167,26.449723433816995
166810,66,1.2251665389630944,0.01841634535172476,21.6759270161239
166810,67,1.2235152169596404,0.014187945519273715,16.69912600524279
166810,68,1.2295743220020086,0.011758243869247398,13.839381868657414
166810,69,1.2292634890181944,0.014886777499837356,17.521647016764337
166810,70,1.2222681809216738,0.01193760101639807,14.05048414531482
166810,71,1.2211455699289218,0.02088926407328634,24.586537384339824
166810,72,1.2315429899608716,0.01616905000529406,19.030873994876956
166810,73,1.2344756430247799,0.018760769810818978,22.081312519887543
166810,74,1.2142541719367728,0.015333754806209465,18.047736601084505
166810,75,1.2173810011008754,0.01913985527288431,22.527493814366377
166810,76,1.217481661005877,0.014737548793502614,17.346005732598286
166810,77,1.2320240929257125,0.018114649124350457,21.32083238248678
166810,78,1.2296709000365809,0.01740865478005471,20.489881312201945
166810,79,1.2231184809934348,0.02156887148541564,25.38643119516869
166810,80,1.2323313090018928,0.01582226083494831,18.622705240282404
166810,81,1.2263764248928055,0.014181468849508189,16.69150300412808
166810,82,1.231283166911453,0.009948775900453066,11.70964902098758
166810,83,1.2307045490015298,0.011159845989660688,13.135071186119628
166810,84,1.212711548898369,0.018157603565796876,21.3713895000923
166810,85,1.231063256971538,0.01940590137982312,22.840628472019255
166810,86,1.226926313014701,0.011834183102156892,13.928761886178235
166810,87,1.2267578659811988,0.016275936366906607,19.156678595577254
166810,88,1.21897380403243,0.013651088576975834,16.067248633424366
166810,89,1.2227288439171389,0.018987223245280127,22.34784684166441
166810,90,1.220577425090596,0.013739622170204857,16.171452136815322
166810,91,1.2270040370058268,0.011657076224889484,13.720308163553923
166810,92,1.216006512986496,0.017850489247147217,21.009917805816475
166810,93,1.2195525760762393,0.019172142912691092,22.565496171001655
166810,94,1.2221546509535983,0.02057352488332287,24.214914268728705
166810,95,1.2224906060146168,0.013361149683895901,15.725992311091783
166810,96,1.2196282719960436,0.013418129018236469,15.793056642749626
166810,97,1.2213134189369157,0.017612229701637006,20.729487762790022
166810,98,1.2157961790217087,0.01522245759967758,17.916740462610285
166810,99,1.2247502650134265,0.010619081001955188,12.498594068509442


==> data/bab_vs_estimators/default-mlp-64x3_LeverageSHAP_time_error.csv <==
num_samples,seed,runtime,error,error_pct
1000,0,0.9232511919690296,0.29476696439415395,346.93893304806465
1000,1,0.5295310550136492,0.32690587921014846,384.76624126932785
1000,2,0.5102648249594495,0.22416678564693537,263.84294996221905
1000,3,0.5096396689768881,0.30510644723030445,359.10844176765835
1000,4,0.45652099105063826,0.24785144796730119,291.7196541645384
1000,5,0.45794790994841605,0.4221840270562396,496.9080446239177
1000,6,0.48369720799382776,0.38211077643329805,449.7420711795518
1000,7,0.5139066929696128,0.2556206459430213,300.8639531597652
1000,8,0.5140949069755152,0.2831333128248652,333.2461955623777
1000,9,0.500022707041353,0.35584373911036515,418.8259272287449
1000,10,0.01450298202689737,0.2724179910733283,320.63432671409686
1000,11,0.516420985921286,0.24961623681063516,293.7967999519567
1000,12,0.509455768042244,0.23117246150818582,272.0885880498467
1000,13,0.46073511498980224,0.3315291058850638,390.20775108414443
1000,14,0.49995388102252036,0.38524704890135686,453.4334448925211
1000,15,0.4896680179517716,0.28594791058876434,336.558960095451
1000,16,0.01439836504869163,0.4644151486150965,546.6138190995852
1000,17,0.01135829498525709,0.18170834936184876,213.86962742957598
1000,18,0.010965821100398898,0.22005295370704148,259.0009946674685
1000,19,0.5742026650113985,0.32876853904160863,386.9585806174176
1000,20,0.5613099390175194,0.3187599986333849,375.1785891325019
1000,21,0.011171311023645103,0.2492506952682314,293.36655976894656
1000,22,0.5118454908952117,0.31538774113015666,371.209462461411
1000,23,0.5092942100018263,0.3036754328842015,357.4241465433484
1000,24,0.47461856703739613,0.24750224339728177,291.30864249914686
1000,25,0.5328511300031096,0.2166528060803654,254.99904148988128
1000,26,0.5716044009895995,0.2867236487664866,337.4719992355621
1000,27,0.7175644719973207,0.29365488986534816,345.63002805836607
1000,28,0.013114202069118619,0.34038402400983614,400.6299361236068
1000,29,0.5831225770525634,0.3214186754825952,378.3078356926802
1000,30,0.012461603968404233,0.2741540411615775,322.67764716071855
1000,31,0.4901582259917632,0.37183657479325744,437.6493980326723
1000,32,0.48706215200945735,0.2031706838356977,239.1306652069339
1000,33,0.4883436100790277,0.3107081714437374,365.7016372630641
1000,34,0.48598657303955406,0.3349456317247037,394.22898131926274
1000,35,0.4808616490336135,0.4011522508912191,472.15377137014514
1000,36,0.009374703979119658,0.23580406725969127,277.53995998709644
1000,37,0.00810009497217834,0.1847159395649961,217.4095428955794
1000,38,0.4600174829829484,0.3053099046528702,359.34790992261514
1000,39,0.009000797988846898,0.35347184802717013,416.034225779428
1000,40,0.008897842024452984,0.21476439994541696,252.77639889841242
1000,41,0.4947638619923964,0.2740279946199069,322.52929114405475
1000,42,0.5646490239305422,0.22189030006608368,261.1635402117292
1000,43,0.48815867805387825,0.21918985078788533,257.98512775545487
1000,44,0.01323911000508815,0.28159439839704437,331.4349025949388
1000,45,0.014270580955781043,0.26348925414650526,310.12525739140085
1000,46,0.47510297398548573,0.2378093088673432,279.9001172228037
1000,47,0.4899445400806144,0.27427816381946335,322.82373877781174
1000,48,0.009010883048176765,0.24796098782599607,291.8485819152446
1000,49,0.4746527629904449,0.3167286920306145,372.7877535552956
1000,50,0.009259899030439556,0.24866487693809858,292.67705513997964
1000,51,0.5121479909867048,0.30899485625329826,363.68507565356435
1000,52,0.01221248705405742,0.24154441715406305,284.29631706995076
1000,53,0.5886144100222737,0.26096803427677595,307.1577968641288
1000,54,0.5105335180414841,0.27139177771302103,319.42647980005603
1000,55,0.5451060130726546,0.31447985229823683,370.1408828011363
1000,56,0.008755485992878675,0.2277488895483364,268.0590645738876
1000,57,0.48122317204251885,0.27747917008710477,326.5913037810958
1000,58,0.5196490769740194,0.21288018600611847,250.55869049585078
1000,59,0.5453057440463454,0.32930820432966756,387.5937633951996
1000,60,0.5231298319995403,0.26142528511408014,307.6959783321766
1000,61,0.5107926069758832,0.2900075222461551,341.3370984458576
1000,62,0.5043245810084045,0.4044331873076885,476.01541367483156
1000,63,0.5621514189988375,0.2807464155710304,330.43683194104096
1000,64,0.450822995044291,0.25932306419885487,305.22167703841177
1000,65,0.46348577307071537,0.29845810720634924,351.28338579779233
1000,66,0.5025964550441131,0.32869001364499395,386.8661567008682
1000,67,0.5731253899866715,0.3443932397447198,405.34875877823816
1000,68,0.012981299078091979,0.26721380723820953,314.50903383789864
1000,69,0.48096596798859537,0.25351425668985694,298.3847457574745
1000,70,0.009189203032292426,0.3190400357896045,375.508191170479
1000,71,0.014283729949966073,0.26630149874499887,313.4352522630341
1000,72,0.011083808960393071,0.19732651831355771,232.25211775852878
1000,73,0.011054445058107376,0.3207590005412817,377.5314022793625
1000,74,0.011152061983011663,0.24674427692216705,290.4165205454436
1000,75,0.011056117014959455,0.3049564313845238,358.93187402512854
1000,76,0.49424976599402726,0.40745657920454564,479.5739276386934
1000,77,0.012221258948557079,0.22942576891082078,270.03274143440825
1000,78,0.01511662092525512,0.24677772630642725,290.4558902682692
1000,79,0.011765571078285575,0.2324663050554745,273.6114340741631
1000,80,0.011910800007171929,0.3050174162997852,359.00365290128684
1000,81,0.46348981698974967,0.16755045346673558,197.20586965009815
1000,82,0.44988262094557285,0.3193934814585955,375.9241945836913
1000,83,0.009687336045317352,0.2597177034847139,305.686165089358
1000,84,0.011604045983403921,0.28666427872504485,337.4021210561157
1000,85,0.486046242993325,0.3036021952326391,357.33794627072206
1000,86,0.009820106904953718,0.28989099452405886,341.1999460222212
1000,87,0.4570497330278158,0.31483633642678266,370.5604624628547
1000,88,0.00886571395676583,0.252526606910775,297.22228794513404
1000,89,0.008337092935107648,0.2878287977404439,338.77275288912017
1000,90,0.54668860998936,0.31431619164068514,369.94825519773565
1000,91,0.008468613028526306,0.35112370978296714,413.2704812778433
1000,92,0.008580681984312832,0.22937891217711792,269.9775913424351
1000,93,0.008010029094293714,0.3309486049389676,389.5245049840058
1000,94,0.007964398944750428,0.23540038919098882,277.06483334344966
1000,95,0.0264339919667691,0.21737862000794528,255.85332008973575
1000,96,0.015491076977923512,0.14786134852781108,174.0319123030742
1000,97,0.013068661908619106,0.3427119006387853,403.3698328266688
1000,98,0.011657646973617375,0.22979712411037978,270.46982425670365
1000,99,0.011231792974285781,0.3433638832899648,404.1372124610556
2782,0,0.47458978893700987,0.12624483115329088,148.58940218480083
2782,1,0.5301648299209774,0.16813737272365947,197.89667006323486
2782,2,0.47620109701529145,0.1553055625506815,182.79370715272572
2782,3,0.5720907900249586,0.12512833132804901,147.2752886479806
2782,4,0.4622498390963301,0.13097474382913976,154.1564807770112
2782,5,0.5399311539949849,0.13594548322724465,160.00701096374027
2782,6,0.5492260459577665,0.2109235290610343,248.2557171139325
2782,7,0.5674683549441397,0.2187501424395757,257.46759369077967
2782,8,0.6155287959845737,0.1331079636971706,156.66726765061048
2782,9,0.609726847964339,0.19453509771938604,228.9666326139475
2782,10,0.5407842120621353,0.16083695632738415,189.30412414976686
2782,11,0.5025221949908882,0.14615807419394677,172.027168720992
2782,12,0.5372198690893129,0.13779130444154575,162.17953136134764
2782,13,0.698138544918038,0.1400399663996561,164.82619287627028
2782,14,0.8296108109643683,0.17244202159067012,202.96321572630393
2782,15,0.5670142839662731,0.12091823066899643,142.3200256534358
2782,16,0.029593272018246353,0.22322047398347067,262.7291468617659
2782,17,0.5559466279810295,0.13253642131873877,155.9945657303921
2782,18,0.5389005999313667,0.17522982087027916,206.24443860556258
2782,19,0.07360369502566755,0.1550985195689919,182.55001881638137
2782,20,0.5548918219283223,0.17311574178997524,203.7561803232704
2782,21,0.6127409529872239,0.2066182226178741,243.18839748771532
2782,22,0.5417582310037687,0.1522039094417813,179.1430802159563
2782,23,0.032420339062809944,0.23233291921224186,273.4544397439811
2782,24,0.5027620129985735,0.19533499872143356,229.9081112520467
2782,25,0.030086087994277477,0.18044404800924863,212.38155238960715
2782,26,0.026384867960587144,0.17550072779129944,206.56329441196982
2782,27,0.5961130040232092,0.23366042429070222,275.01690518675395
2782,28,0.06763402395881712,0.1292606698375065,152.13902606309864
2782,29,0.5105177260702476,0.13517591000465312,159.1012279385053
2782,30,0.5262517499504611,0.172102682394624,202.5638155463699
2782,31,0.6548972780583426,0.1326132622372621,156.08500702642309
2782,32,0.5932497000321746,0.10170921917099829,119.71113538067071
2782,33,0.5556596999522299,0.18846229922160385,221.81898553698682
2782,34,0.47228746593464166,0.15274364125788806,179.77834129684794
2782,35,0.5786869570147246,0.1212210785659884,142.67647579524257
2782,36,0.5147254089824855,0.23810840108000964,280.2521469468902
2782,37,0.5919043419416994,0.16551030085722873,194.8046223765025
2782,38,0.028665367979556322,0.31032045640021977,365.24529900344544
2782,39,0.541078126989305,0.24172389893947566,284.5075660450881
2782,40,0.5627027930459008,0.13893096691474643,163.5209071946261
2782,41,0.5297140940092504,0.13517981718242544,159.10582666309557
2782,42,0.03103659604676068,0.21398707802649286,251.86149570449214
2782,43,0.5648565000155941,0.17331018166957413,203.98503488473284
2782,44,0.5677319599781185,0.18787940543288983,221.1329230755694
2782,45,0.4380501040723175,0.25383394251756686,298.76101404182657
2782,46,0.5784928390057757,0.16654478976906106,196.0222095646015
2782,47,0.03170180204324424,0.1316088278980141,154.90279388835387
2782,48,0.02956377703230828,0.1403304892874564,165.16813655685417
2782,49,0.5593181999865919,0.14873999961265616,175.06607931200014
2782,50,0.5116738879587501,0.22869529256607596,269.17297519776946
2782,51,0.542495588073507,0.17745693272668173,208.86573578120476
2782,52,0.5501467629801482,0.13987173288837718,164.62818305170936
2782,53,0.07245467603206635,0.3049713519527657,358.94943544364423
2782,54,0.5080707360757515,0.12262846506440139,144.33296118582638
2782,55,0.4812978809932247,0.2372072367579941,279.19148199407346
2782,56,0.02797749696765095,0.15491516180190645,182.33420783427405
2782,57,0.5401321810204536,0.13772474094095122,162.101186524016
2782,58,0.5147190931020305,0.16338058171194403,192.29795583238766
2782,59,0.029778091004118323,0.1362859615553893,160.40775189525976
2782,60,0.5340375989908352,0.1612243429909832,189.7600759082088
2782,61,0.08139728498645127,0.10781393127195482,126.8963445754141
2782,62,0.6181636219844222,0.20936448759415516,246.42073474333864
2782,63,0.03014031902421266,0.33789167900893924,397.6964611421885
2782,64,0.5160366849740967,0.15788841939261333,185.83371402322933
2782,65,0.4991574289742857,0.13061723258611546,153.73569220776812
2782,66,0.02863704494666308,0.18902848693262553,222.48538504607197
2782,67,0.02721103699877858,0.13705058283899363,161.30770651827785
2782,68,0.5414051739498973,0.19802723388642574,233.07685574679232
2782,69,0.49181824503466487,0.14716407284725658,173.2112230472441
2782,70,0.03329543292056769,0.12423344525498359,146.22201315617977
2782,71,0.026959336013533175,0.2051507834714319,241.46123049386298
2782,72,0.5212299199774861,0.20983860321704995,246.9787659619544
2782,73,0.03212222701404244,0.20551839987091558,241.89391277109843
2782,74,0.02863599290139973,0.1066572431731756,125.53492968387539
2782,75,0.025596424005925655,0.1456978524141611,171.4854904716248
2782,76,0.027329665957950056,0.20379394565631692,239.86424059758073
2782,77,0.026272697024978697,0.17927825494918714,211.009421013746
2782,78,0.4780856079887599,0.13780923804934486,162.20063910918606
2782,79,0.4411025260342285,0.11278191201070675,132.7436278367812
2782,80,0.49855454498901963,0.1405227960619111,165.39448046647226
2782,81,0.47357615490909666,0.1971069123104432,231.99364282200355
2782,82,0.5337497810833156,0.13967816577549375,164.40035573138871
2782,83,0.5578986629843712,0.23424825805169291,275.70878196564234
2782,84,0.5527009590296075,0.17312191804256627,203.763449735189
2782,85,0.49946166505105793,0.206273602659933,242.78278188299214
2782,86,0.6421770449960604,0.19104701237930755,224.86117727991876
2782,87,0.03115091798827052,0.1280023774488258,150.65802353729444
2782,88,0.6343597279628739,0.17990231051123207,211.74393063324683
2782,89,0.03173384896945208,0.1434785238180316,168.87335414621674
2782,90,0.03167340799700469,0.11165399479269711,131.4160760977758
2782,91,0.49219799507409334,0.22417817213599722,263.8563517909294
2782,92,0.5184204250108451,0.17458756871932746,205.48851171105125
2782,93,0.02993414702359587,0.21927559241276384,258.08604512899535
2782,94,0.5101105329813436,0.11728881139335856,138.04822113266144
2782,95,0.030520985019393265,0.1532603457508609,180.3864993577812
2782,96,0.02701788500417024,0.1453972110602792,171.1316374177037
2782,97,0.5381132969632745,0.22624296747245554,266.28660340499965
2782,98,0.02980500098783523,0.18240299058353893,214.68721594326752
2782,99,0.027837444096803665,0.2052019914473613,241.5215019716014
7742,0,0.6461659370688722,0.07211710724699394,84.88139874904228
7742,1,0.534594533033669,0.10404603326649536,122.46155142776665
7742,2,0.6551840900210664,0.08607147692671879,101.30560740482753
7742,3,0.5940486990148202,0.09879133623554637,116.27680482580165
7742,4,0.5753251119749621,0.08957710890580328,105.43171502676722
7742,5,0.5408126789843664,0.07571180405845368,89.11233513963278
7742,6,0.5755517029901966,0.10852082255117124,127.72835133267195
7742,7,0.6442013300256804,0.0705073773248781,82.986756373421
7742,8,0.5470144590362906,0.11114736399715863,130.81977471775284
7742,9,0.9515068719629198,0.09324298827022104,109.74643285136494
7742,10,0.5685476049548015,0.08712606740677376,102.54685401706209
7742,11,0.6848718780092895,0.13714271477018336,161.41614524367006
7742,12,0.5575242880731821,0.08850612993463569,104.17117925968257
7742,13,0.5474563760217279,0.10160350868909207,119.58671478326788
7742,14,0.6202466069953516,0.09909792443156862,116.63765727692932
7742,15,0.5697920760139823,0.10223212878779098,120.32659683478416
7742,16,0.6026830349583179,0.10810269296455344,127.23621533990503
7742,17,0.5651240929728374,0.16355799252732828,192.50676728833596
7742,18,0.5215568719431758,0.09357491881713864,110.13711309611469
7742,19,0.5756442479323596,0.07168360488432013,84.37116909189942
7742,20,0.5726425260072574,0.07271275564351942,85.58247330665793
7742,21,0.5710417439695448,0.10490993464143672,123.47835811740684
7742,22,0.5747367339208722,0.07188191354232243,84.60457718212731
7742,23,0.5365991060389206,0.09202946374112475,108.31812182533913
7742,24,0.5203051050193608,0.131031144764452,154.22286433651337
7742,25,0.6084848479367793,0.08379527498417327,98.62653149490734
7742,26,0.11257776396814734,0.08761850083940664,103.1264451868731
7742,27,0.10664195299614221,0.06979631312813228,82.14983811748712
7742,28,0.5757061280310154,0.08144687473251411,95.86247861213255
7742,29,0.5210762409260496,0.07198971370381257,84.73145731975288
7742,30,0.5509950029663742,0.07112181804327711,83.70994938014337
7742,31,0.5369791090488434,0.09675836745531141,113.88401287577969
7742,32,0.6852822179207578,0.11419230589640483,134.40365290399768
7742,33,0.5846006519859657,0.09495609117719916,111.76274460451579
7742,34,0.11332689598202705,0.09309494610210589,109.57218811550196
7742,35,0.5484523950144649,0.10373394141937653,122.09422121260853
7742,36,0.5861031250096858,0.07217416409778976,84.9485543170988
7742,37,0.6213344429852441,0.11107292540559999,130.7321609460195
7742,38,0.5788745080353692,0.06494352061715114,76.43813070304248
7742,39,0.568434683023952,0.10102551802692372,118.90642327211913
7742,40,0.5905130639439449,0.14966190830355774,176.15116026144278
7742,41,0.5768156109843403,0.08241375720303079,97.00049342798343
7742,42,0.68774092302192,0.1117339115642979,131.51013765426268
7742,43,0.5991787019884214,0.13470563323872242,158.54771503130203
7742,44,0.5683516659773886,0.10649980500352818,125.34962591107717
7742,45,0.606907153967768,0.08284555828545753,97.50872068857228
7742,46,0.5689325029961765,0.10785153804926362,126.94060752469576
7742,47,0.5090122239198536,0.07619221496654949,89.67777587082864
7742,48,0.5543338870629668,0.06788331149143434,79.89824676932061
7742,49,0.5389359020628035,0.07977755029836509,93.89769385653727
7742,50,0.585781050962396,0.09788231889685983,115.20689691989267
7742,51,0.5768320920178667,0.1158305747143018,136.33188538722493
7742,52,0.6034566399175674,0.10810539584695666,127.23939661613474
7742,53,0.5472674450138584,0.07338571387485726,86.37454107193867
7742,54,0.5319342169677839,0.12548785802499496,147.69844939429115
7742,55,0.11361436999868602,0.10106754342613733,118.95588691263954
7742,56,0.5873771629994735,0.09399435883163121,110.630791454559
7742,57,0.11315905104856938,0.07566648220040628,89.05899158701644
7742,58,0.5634301149984822,0.09426814357991109,110.95303444623306
7742,59,0.5692181210033596,0.07614509680927029,89.62231808488835
7742,60,0.6591817700536922,0.09620869183849123,113.2370480016321
7742,61,0.5588322379626334,0.06226652858525972,73.28732728369904
7742,62,0.5731759370537475,0.11328390510770436,133.3344706736907
7742,63,0.571743689943105,0.09798366784034218,115.32618401296833
7742,64,0.563386735972017,0.10730403584796933,126.2962007474678
7742,65,0.5827421270078048,0.07871755919761503,92.65009074643122
7742,66,0.5183070289203897,0.07905103312331707,93.04258753866915
7742,67,0.5966627049492672,0.09247962641567853,108.84796056873004
7742,68,0.11523185600526631,0.11137478422740399,131.0874469523163
7742,69,0.637721769977361,0.06963067346890187,81.95488124108832
7742,70,0.5819627570454031,0.09120812673369244,107.35141313864105
7742,71,0.1764526319457218,0.09638505845005496,113.44463043600356
7742,72,0.5866080829873681,0.07491112288981328,88.16993825017563
7742,73,0.11207146407105029,0.08706547987160107,102.4755428548631
7742,74,0.11368308204691857,0.05144842437476166,60.5544841033002
7742,75,0.20385615807026625,0.0915561534306617,107.76103845458147
7742,76,0.22880472103133798,0.10619160978006925,124.9868819983829
7742,77,0.1991386809386313,0.08730347783694864,102.7556650196213
7742,78,0.6026931969681755,0.06492738167364465,76.41913526421446
7742,79,0.5059723650338128,0.08948638110048146,105.32492894902326
7742,80,0.11599140404723585,0.1125435504710901,132.4630777473088
7742,81,0.5372575540095568,0.11924198055710367,140.34708941705304
7742,82,0.5659476360306144,0.0818069266601219,96.28625755175318
7742,83,0.5428999490104616,0.09271366130546776,109.12341821754217
7742,84,0.5405325070023537,0.08488029528887253,99.90359382657518
7742,85,0.5654799769399688,0.09214116439367226,108.44959281733193
7742,86,0.583018540055491,0.12639244584898834,148.76314378821542
7742,87,0.11732434993609786,0.06566061546686541,77.28214700102035
7742,88,0.11566062294878066,0.08553162121162639,100.67020049557966
7742,89,0.20482840796466917,0.09434265244141748,111.0407309252696
7742,90,0.5768651010002941,0.08906072568789969,104.82393510464595
7742,91,0.6011348450556397,0.07855136518712724,92.45448140195764
7742,92,0.5370787900174037,0.07431041387268655,87.46290737274116
7742,93,0.5457963169319555,0.08584206319058446,101.0355888258982
7742,94,0.11479649599641562,0.09923365859388733,116.79741556446271
7742,95,0.11373131407890469,0.11239570674454269,132.28906657596997
7742,96,0.12612850789446384,0.0924998772489567,108.87179567693256
7742,97,0.5682973270304501,0.10225206727602476,120.35006431475985
7742,98,0.5595966239925474,0.0735561346698097,86.57512531614502
7742,99,0.11396194295957685,0.13614229083958995,160.23865233231479
21544,0,0.9843373750336468,0.04480726615630237,52.737881075035794
21544,1,0.967989151016809,0.04414532517313141,51.95878054416683
21544,2,0.9825413851067424,0.0714412487233882,84.0859173573159
21544,3,0.961828188970685,0.03654180207407853,43.009479876048815
21544,4,1.4532736690016463,0.036681281361235774,43.17364615285021
21544,5,0.9739206490339711,0.049685520011115564,58.479556337068864
21544,6,0.961064159986563,0.05665460736828509,66.68212997684105
21544,7,0.9604455729713663,0.057841588714114656,68.07919983681153
21544,8,0.9494641479104757,0.045496726747865646,53.54937201842318
21544,9,1.0421034819446504,0.0499350493381846,58.773250844780975
21544,10,1.003778673009947,0.06127611871664662,72.12162086268562
21544,11,0.9378254890907556,0.06248341960399095,73.54260670003725
21544,12,0.9617559900507331,0.05466764458767309,64.34348680992917
21544,13,0.943390425061807,0.05528438594429508,65.06938765391565
21544,14,0.9464458361035213,0.054486546914881306,64.13033594512652
21544,15,0.9437344929901883,0.04838961299309097,56.9542816201852
21544,16,0.9503993450198323,0.0782677680313062,92.1206892659961
21544,17,0.9311198780778795,0.06245077071116045,73.50417915077949
21544,18,0.9483604789711535,0.029444824761368338,34.65638053264482
21544,19,1.0121852300362661,0.05427936080075879,63.88647914277493
21544,20,0.9702032699715346,0.043212745897025506,50.861140380521206
21544,21,0.4336703900480643,0.05807657831060453,68.35578116963205
21544,22,0.973898897995241,0.07985386899841973,93.98752050459126
21544,23,1.0799302899977192,0.05249945520329535,61.79154102723864
21544,24,0.9773549350211397,0.044054268714644795,51.85160764363703
21544,25,0.9551962319528684,0.04380816882140448,51.56194955878507
21544,26,0.965777758974582,0.0957681507083728,112.71853375780829
21544,27,0.9820002689957619,0.046322839711374186,54.521701976517065
21544,28,0.9698068210855126,0.07026389893847435,82.70018378624928
21544,29,0.9557139109820127,0.05556707242882131,65.40210793527491
21544,30,0.954089142032899,0.09108350455353609,107.20473358685874
21544,31,0.9608876659767702,0.07221957856453676,85.00200686959406
21544,32,0.9588438629871234,0.05620926262899717,66.15796191409804
21544,33,0.9624813140835613,0.036435215814743904,42.88402849391329
21544,34,0.972324523027055,0.07004187756814684,82.43886597713315
21544,35,0.9759234980447218,0.07263892384583048,85.49557372763668
21544,36,0.9658714199904352,0.039981783097762236,47.05831672082681
21544,37,0.9807383479783311,0.04729426021490657,55.66505802976148
21544,38,0.9650999699952081,0.06274443829250664,73.849824116634
21544,39,0.933921784046106,0.06713698530910972,79.01982536977971
21544,40,0.9444301299517974,0.0482233618826875,56.758605069456436
21544,41,0.9639864529017359,0.06858249458382915,80.72118103734238
21544,42,0.9548619290580973,0.04622650668731376,54.40831859024272
21544,43,0.9628536370582879,0.051469984757821996,60.57986054367043
21544,44,0.9604911429341882,0.09207424184628077,108.37082538409332
21544,45,0.9414794309996068,0.03797062018239772,44.69119014177981
21544,46,0.9934243300231174,0.06081584579942201,71.57988242486223
21544,47,0.96940210997127,0.04661931149384341,54.87064747012127
21544,48,0.9119337520096451,0.04609029666134834,54.248000214077265
21544,49,0.9540855269879103,0.04533364253993133,53.3574228927333
21544,50,0.4356237109750509,0.04755993755748422,55.97775865399319
21544,51,0.9400019409367815,0.0653094530673144,76.86883098211968
21544,52,0.9544708769535646,0.03181682384947909,37.44820910309384
21544,53,0.9615821340121329,0.05611700022546745,66.04936962355137
21544,54,0.9536842149682343,0.05430207017309527,63.91320793656905
21544,55,1.046095440047793,0.060436241001884494,71.13308987567588
21544,56,0.9517782400362194,0.05567104512231458,65.52448316623347
21544,57,0.4358857140177861,0.08288718301788567,97.55771274671119
21544,58,0.9701607869938016,0.04004355844269103,47.13102592791968
21544,59,0.9299422450130805,0.033324519127822194,39.2227573205478
21544,60,0.9619662680197507,0.06915187929147959,81.39134339211014
21544,61,0.9418096450390294,0.060430085356986796,71.12584471888763
21544,62,0.9632857630494982,0.03704411413042097,43.60069812617671
21544,63,0.9507315300870687,0.07218904668913884,84.96607103704144
21544,64,0.9833492820616812,0.07136730111698042,83.99888147213352
21544,65,0.926061738980934,0.05917870574996065,69.652978495252
21544,66,0.9588906900025904,0.05707210445651967,67.17352152283904
21544,67,0.4382335119880736,0.03442225052677017,40.5147805332139
21544,68,0.9729597609257326,0.04999090129202244,58.83898825641045
21544,69,0.919842908042483,0.0906245315935772,106.66452519086927
21544,70,0.9625583949964494,0.0786584678879636,92.580540632615
21544,71,0.9574510470265523,0.07546900989581107,88.82656787968676
21544,72,0.9814066650578752,0.04829495451763399,56.8428691674821
21544,73,0.44138273398857564,0.06269067704396103,73.78654745247971
21544,74,0.9539248819928616,0.10195904438164582,120.0051781415639
21544,75,0.967816875083372,0.05675583951328789,66.80127959881318
21544,76,0.43427357799373567,0.04451087121156849,52.38902601898104
21544,77,0.9677283499622717,0.06759056608767988,79.5536872009102
21544,78,0.9783969570416957,0.05730517097518151,67.44783940469516
21544,79,0.8984000929631293,0.06544543759785837,77.02888395153887
21544,80,0.9788636909797788,0.06008594165679737,70.72078966665568
21544,81,1.060793437063694,0.04811863569562436,56.63534298112657
21544,82,1.0887443480314687,0.04200277375790318,49.43701049599433
21544,83,0.9642593660391867,0.04033509268045066,47.47415996128462
21544,84,0.9696270850254223,0.06895124719660628,81.1552006307474
21544,85,0.9345825909404084,0.04827116335969883,56.814867118585724
21544,86,0.9497486629988998,0.05706231136442108,67.1619951127106
21544,87,0.4391215880168602,0.06989137255654154,82.26172248938835
21544,88,0.9823837589938194,0.06241238382648051,73.4589980198435
21544,89,0.9671833940083161,0.05933310918766843,69.83471040692464
21544,90,0.9767169640399516,0.040849558672826136,48.079683320563085
21544,91,0.9528853229712695,0.05390236458705644,63.44275688097439
21544,92,0.4545077699003741,0.057854202909302266,68.09404666820134
21544,93,0.9754897160455585,0.04874204352767819,57.36909022634824
21544,94,0.4426644839113578,0.04569752867624921,53.78571467279959
21544,95,0.43341573304496706,0.06383397733801921,75.13220497888993
21544,96,0.9748796810163185,0.06511460383578216,76.63949461590927
21544,97,0.43448890605941415,0.05626225374978899,66.22033214254724
21544,98,0.9569585799472407,0.043391110276514766,51.071074175649755
21544,99,0.9617005629697815,0.06036792635919905,71.05268395470179
59948,0,3.2984913079999387,0.023102705709725502,27.191744793822497
59948,1,3.3675989559851587,0.032007657811069956,37.67281952088523
59948,2,3.9130891859531403,0.0264187171140311,31.09467014690462
59948,3,3.3348412190098315,0.04364926112224898,51.37491615865001
59948,4,3.261033760034479,0.025526060612527712,30.044018847338073
59948,5,3.251342359930277,0.021887142138615978,25.761033827688202
59948,6,3.3213777410564944,0.022416108997633577,26.383624619239576
59948,7,3.375697249895893,0.03241461816030222,38.15180938884992
59948,8,3.3002588528906927,0.032258856190080065,37.968478492630226
59948,9,3.3933275850722566,0.023594837924729828,27.770981432307778
59948,10,3.297923678997904,0.032495185178806896,38.24663628200712
59948,11,3.2846509320661426,0.027397727405798378,32.24695933496517
59948,12,3.324682165053673,0.02366675226206838,27.855624172101827
59948,13,3.3322994980262592,0.01773696335359387,20.876298516206873
59948,14,3.307835581013933,0.02290568018330319,26.959846941698245
59948,15,3.3587866730522364,0.026547176867180666,31.245866498873472
59948,16,3.3254047069931403,0.035894040647859615,42.24706859789223
59948,17,3.3643037679139525,0.02945090069077194,34.66353186477898
59948,18,3.2830858629895374,0.039145182173426996,46.0736424963171
59948,19,3.5102482499787584,0.043715564127315476,51.45295439432179
59948,20,3.3739801830379292,0.03352207258635964,39.45527654557631
59948,21,3.3715632379753515,0.022775232462038497,26.806310763289844
59948,22,3.4096237999619916,0.027512774854113742,32.38236948532063
59948,23,2.6102005660068244,0.03220267072426286,37.90234853941958
59948,24,3.240669265971519,0.028743508354217795,33.8309353660672
59948,25,3.2528685990255326,0.02631604244824448,30.97382268670062
59948,26,3.308365265955217,0.048848467168643994,57.494350207647884
59948,27,3.326567129115574,0.05031658290952401,59.22231354905849
59948,28,3.3141851510154083,0.029546852589656836,34.776466669028444
59948,29,3.4599154150346294,0.04351650626715364,51.2186644976866
59948,30,3.3763666790910065,0.036347879906913294,42.78123465898741
59948,31,2.6664764519082382,0.039165721284465604,46.09781690569889
59948,32,3.3571300039766356,0.03763860809311814,44.30041392216353
59948,33,3.415282867033966,0.0378373718666013,44.534357680557854
59948,34,3.405281740007922,0.023536885868107427,27.70277221241151
59948,35,3.3287958869477734,0.03498126809353519,41.172740825905464
59948,36,3.3628008239902556,0.026165376945546548,30.79649030191114
59948,37,2.6078550789970905,0.029839385163103693,35.12077573745494
59948,38,2.621105195954442,0.03575567663166401,42.08421498826263
59948,39,3.2866100260289386,0.028853532230263212,33.96043280226554
59948,40,3.27803868195042,0.026602562187360013,31.31105468551115
59948,41,3.3463409669930115,0.029302576672342706,34.48895539280219
59948,42,3.2879178980365396,0.04062551980515583,47.81599092928515
59948,43,3.3167626899667084,0.024312968635031018,28.616216931927035
59948,44,3.2602480589412153,0.03168604603135716,37.294284402682344
59948,45,2.599826593999751,0.023712524318580064,27.909497605585866
59948,46,3.2362138400785625,0.03394415557606889,39.95206566985434
59948,47,3.3239733549999073,0.026185278152534686,30.81991390208636
59948,48,3.3461792760062963,0.03563325309487467,41.94012322641624
59948,49,3.246884105959907,0.04178522301491466,49.18095458819822
59948,50,3.3749388289870694,0.023772459374072685,27.98004080315051
59948,51,3.2745776389492676,0.0332910073662982,39.183314180060215
59948,52,3.207363825989887,0.032203653206559935,37.90350491513687
59948,53,3.313240202027373,0.035072821267189136,41.28049835718089
59948,54,3.367979640024714,0.03642715785007766,42.87454431827105
59948,55,3.3408930329605937,0.03399806932157312,40.015521822005944
59948,56,3.283369076089002,0.03137090054308933,36.923360070373676
59948,57,2.61068687599618,0.030482474123627146,35.877687551767536
59948,58,3.309032649965957,0.04068245406477072,47.88300220826368
59948,59,3.323323678923771,0.028085589658642718,33.056569043354145
59948,60,3.347350914031267,0.020073426496734936,23.62630149450387
59948,61,3.383775328984484,0.03403883967359711,40.06350827958022
59948,62,3.255081166047603,0.02366103348647261,27.848893207837854
59948,63,3.370165387983434,0.026251527045726142,30.89788844840874
59948,64,3.2961074149934575,0.028686542781227065,33.76388723143482
59948,65,3.3014218860771507,0.036675689296573166,43.16706432658766
59948,66,3.3601182580459863,0.031101441464888246,36.60620836620173
59948,67,3.31035265896935,0.03080491277403752,36.25719589177693
59948,68,3.4488192150602117,0.03354085922420577,39.4773883046172
59948,69,3.3698337610112503,0.030002243143300245,35.3124585944667
59948,70,2.5929610000457615,0.02861779716932733,33.68297406230391
59948,71,3.3016019859351218,0.039303958808378114,46.26052163467687
59948,72,3.331513380049728,0.03979433274137323,46.837688785879116
59948,73,3.299630880006589,0.023789648231447025,28.00027198424648
59948,74,3.4061107750749215,0.025114350071067104,29.55943803187062
59948,75,3.354671976994723,0.03024720446773954,35.60077659073092
59948,76,2.595635273028165,0.027343122928495833,32.182690195667526
59948,77,3.351256667985581,0.026758480040866894,31.494569055413496
59948,78,3.276722859009169,0.025804977086456293,30.372301849041467
59948,79,3.2718701530247927,0.026938624352822238,31.70659782028178
59948,80,2.5933305569924414,0.019080156990605,22.457229297440758
59948,81,2.6530134330969304,0.026198585172360067,30.835576183881596
59948,82,3.367262916988693,0.027710368075872932,32.61493551142048
59948,83,3.3052581279771402,0.03234279008981611,38.067268184619074
59948,84,3.333344782004133,0.03433012108935796,40.40634474298277
59948,85,3.3370540459873155,0.03021673039225181,35.56490878832277
59948,86,3.2708602419588715,0.025471293935369177,29.979558799791622
59948,87,2.620537523063831,0.04815376929922599,56.676695019923514
59948,88,3.2929521340411156,0.027776735136745057,32.69304914038781
59948,89,3.313014101004228,0.02058422012742467,24.227502506304763
59948,90,3.3231596399564296,0.035255447625349434,41.49544847541009
59948,91,3.3834672269877046,0.03658363227522399,43.05871376962443
59948,92,3.370747723034583,0.022916962783752215,26.973126494140075
59948,93,3.335419634007849,0.028151114576197095,33.13369147473346
59948,94,3.437065273988992,0.04523772855384145,53.24453271161411
59948,95,2.6629893810022622,0.02813136803218952,33.110449911950276
59948,96,3.2926576300524175,0.031463924010126876,37.03284812806281
59948,97,2.6664562260266393,0.02820223007991074,33.19385411323359
59948,98,3.418629436986521,0.0248062507183181,29.19680695842168
59948,99,3.2906673930119723,0.02511687845173982,29.56241392061967


==> data/bab_vs_estimators/default-mlp-64x3_LinearMSR_time_error.csv <==
num_samples,seed,runtime,error,error_pct
1000,0,0.9396089940564707,0.2680336496292218,315.4739833701164
1000,1,0.010212705936282873,0.29862355674518337,351.4781189036354
1000,2,0.009272934054024518,0.3890557238523522,457.9162322582664
1000,3,0.009286414016969502,0.28113077024637073,330.88921506765314
1000,4,0.009506767964921892,0.3495591185752435,411.4289668958647
1000,5,0.009576312964782119,0.24342689684565388,286.51198427345685
1000,6,0.009611767018213868,0.1978114761469758,232.8229101933092
1000,7,0.009653760003857315,0.27848313599254904,327.77296557541314
1000,8,0.009749063989147544,0.2046510410460637,240.87303668383936
1000,9,0.009848064975813031,0.42763637302639523,503.32542283108097
1000,10,0.010001926915720105,0.31177967821271935,366.96279424498175
1000,11,0.01001882296986878,0.20583037001805937,242.26109974612248
1000,12,0.010012242011725903,0.24353800404628245,286.64275677613284
1000,13,0.009747832082211971,0.3109506104366355,365.98698649037044
1000,14,0.009561290964484215,0.2624157887771277,308.86179514867166
1000,15,0.009569272981025279,0.3641085751477733,428.5535892227849
1000,16,0.009533238015137613,0.22111848009354595,260.25511277540573
1000,17,0.009555492084473372,0.24836244449052525,292.32109397962415
1000,18,0.009466688032262027,0.42596874136653295,501.3626304605759
1000,19,0.00970380601938814,0.3564079518316299,419.4900021868395
1000,20,0.009472495992667973,0.2695906118367636,317.30651846505464
1000,21,0.00955438008531928,0.2365515536783092,278.41974697773236
1000,22,0.009488510084338486,0.5211098827560248,613.3431780449645
1000,23,0.009522121981717646,0.36009921488937735,423.83459646485437
1000,24,0.009567850967869163,0.3613981078883157,425.3633856632012
1000,25,0.009622032986953855,0.20682662892534198,243.4336904502493
1000,26,0.009545978042297065,0.2715386830779076,319.5993865253993
1000,27,0.00954798108432442,0.2832347315093271,333.3655647401642
1000,28,0.009577254997566342,0.3069779121372087,361.3111446362541
1000,29,0.009614230948500335,0.2911438911429269,342.6745977596132
1000,30,0.009575912961736321,0.41954782425707726,493.80524988462423
1000,31,0.009524033986963332,0.4327853471400531,509.3857341992704
1000,32,0.00954268197529018,0.2582648263598857,303.97613750681035
1000,33,0.009593760012649,0.34031784476649385,400.55204355473535
1000,34,0.009584194980561733,0.2672995114966329,314.60990723134756
1000,35,0.00956739007961005,0.2860267474376109,336.6517505893923
1000,36,0.009642874007113278,0.2461434203392019,289.70931598391036
1000,37,0.009645347949117422,0.20419544581489696,240.33680385419495
1000,38,0.009821734973229468,0.34092236702228584,401.26356259099964
1000,39,0.009655524045228958,0.2755394609420685,324.3082778572592
1000,40,0.00964924308937043,0.22026143649319785,259.24637764495594
1000,41,0.009233965072780848,0.26775843691550105,315.15005967176097
1000,42,0.007114070001989603,0.3098732402369875,364.7189282860465
1000,43,0.007081951014697552,0.3792091348293618,446.32685657357786
1000,44,0.007101439987309277,0.34324097088375416,403.99254530285907
1000,45,0.007113819010555744,0.3858510426423518,454.14434187006805
1000,46,0.007180529995821416,0.255016831152978,300.15326680640527
1000,47,0.007085106102749705,0.2654099872946214,312.3859486817125
1000,48,0.0071196770295500755,0.3330457260926233,391.99280388926894
1000,49,0.007098205969668925,0.25779010354159126,303.4173916228843
1000,50,0.007109673926606774,0.4548309301436843,535.333251966136
1000,51,0.007152477977797389,0.27247867159354505,320.70574731912996
1000,52,0.007112276973202825,0.31670241244744024,372.75682264495373
1000,53,0.007061240030452609,0.3193053697696322,375.82048765906757
1000,54,0.007179907988756895,0.21657507832294143,254.90755638983177
1000,55,0.0071260579861700535,0.3321870111900138,390.9821016461728
1000,56,0.00720531796105206,0.33201412681096265,390.7786177783928
1000,57,0.007169903954491019,0.4178650291263973,491.82461020074186
1000,58,0.007221981999464333,0.24169667004350237,284.47551779932735
1000,59,0.007089833030477166,0.30362829015751824,357.3686598393682
1000,60,0.007191827986389399,0.24209839966037147,284.94835112695904
1000,61,0.007162633002735674,0.3562483727596406,419.30217858494257
1000,62,0.007174900965765119,0.2020811069316688,237.84823978543338
1000,63,0.007104174001142383,0.292032056579012,343.7199631023641
1000,64,0.0071598689537495375,0.25295278058584497,297.72389178132323
1000,65,0.007121852017007768,0.22306876910887175,262.5505911425396
1000,66,0.007130985031835735,0.29994923166069754,353.03843025569745
1000,67,0.007182653062045574,0.42647678441203807,501.9605940502621
1000,68,0.007090374012477696,0.2130901303975289,250.80579377387605
1000,69,0.0070891110226511955,0.22692890014425604,267.09394200817854
1000,70,0.007085856981575489,0.307744547529946,362.21346985353154
1000,71,0.007101310067810118,0.38264439529042993,450.370137344728
1000,72,0.007052846951410174,0.2664513886357681,313.6116717572778
1000,73,0.007127339951694012,0.4010914993278062,472.08226714770024
1000,74,0.007193499011918902,0.42493800560974515,500.14946071324874
1000,75,0.007134540006518364,0.2755765962959984,324.35198594407717
1000,76,0.007238338002935052,0.3337537517577033,392.82614581182247
1000,77,0.007168572046793997,0.37819232429115157,445.13007672423566
1000,78,0.007098436006344855,0.2844027085108114,334.74026660186195
1000,79,0.007143473019823432,0.38179463661946045,449.3699765320655
1000,80,0.0071366430493071675,0.3123904717503899,367.6816945420609
1000,81,0.007113207946531475,0.27094900284371676,318.9053364587299
1000,82,0.007182212080806494,0.28600043924118923,336.6207860014313
1000,83,0.00714067998342216,0.23805103223312396,280.1846241613243
1000,84,0.007191527052782476,0.23718371268140093,279.16379429830016
1000,85,0.007118275971151888,0.2708713710469768,318.81396430382466
1000,86,0.007181701948866248,0.3614271874954502,425.3976121847975
1000,87,0.007142812944948673,0.3122138677888324,367.4738327481833
1000,88,0.007109964033588767,0.3696017427741607,435.0190142722645
1000,89,0.0071220609825104475,0.26604508734798105,313.1334576006452
1000,90,0.007140188943594694,0.23756845945385605,279.6166389208433
1000,91,0.007132478058338165,0.29957696374699055,352.60027317437397
1000,92,0.007114050094969571,0.2947398837973969,346.90705934958385
1000,93,0.007164265029132366,0.2252449020485865,265.11188644178435
1000,94,0.007179970038123429,0.27698712610682064,326.01217099434217
1000,95,0.007214901968836784,0.3237343792754801,381.03340504136935
1000,96,0.007162522990256548,0.22633721185160338,266.3975284688532
1000,97,0.007117404020391405,0.2246157342001004,264.37135969208373
1000,98,0.007164074922911823,0.3162570118039927,372.23258878335315
1000,99,0.007126337965019047,0.3072885781490605,361.6767966519326
2782,0,0.5240421830676496,0.24031143672780408,282.8451065707191
2782,1,0.034664998995140195,0.16646127601256677,195.92391437866533
2782,2,0.02954986202530563,0.15022450621534578,176.8133345985568
2782,3,0.02693213301245123,0.30559227503172104,359.6802581495076
2782,4,0.02712972101289779,0.1553153011820907,182.80516946295236
2782,5,0.029588078963570297,0.14443321092738315,169.99701509578728
2782,6,0.027385168010368943,0.17018348069502176,200.30492676169024
2782,7,0.027306488947942853,0.19785539053729617,232.87459716492936
2782,8,0.027303804992698133,0.20517428679761807,241.4888937665329
2782,9,0.027602977002970874,0.2071293289989652,243.78996660484572
2782,10,0.02745454292744398,0.2019967027451903,237.748896568795
2782,11,0.02747309091500938,0.23726023362022497,279.2538589801617
2782,12,0.027552061015740037,0.2138188623145712,251.663506829667
2782,13,0.027700223959982395,0.11676915298941037,137.4365863363884
2782,14,0.027498119045048952,0.14000978323779645,164.79066747744164
2782,15,0.027583738905377686,0.15414566029442833,181.4285092172935
2782,16,0.027540673036128283,0.1293217101624149,152.21087015607614
2782,17,0.027677088975906372,0.225273268806381,265.1452739440218
2782,18,0.02754150389228016,0.21873777178659506,257.4530335070935
2782,19,0.027590529061853886,0.12375049504597468,145.65358368317806
2782,20,0.028002141043543816,0.16227702649898057,190.99907802587333
2782,21,0.027564740041270852,0.13149714610615426,154.77134509527633
2782,22,0.02779761201236397,0.18498475229437805,217.7259338511032
2782,23,0.0278259739279747,0.1707323643584746,200.95095951151768
2782,24,0.027535744942724705,0.161296094572134,189.8445270849549
2782,25,0.027753375004976988,0.18712142979972324,220.2407903428945
2782,26,0.028485051007010043,0.14786439143783758,174.03549378975853
2782,27,0.02895414107479155,0.1880413506068881,221.32353156521046
2782,28,0.028797883889637887,0.142748989669645,168.01469686898895
2782,29,0.028581377933733165,0.1777207155009204,209.1762065099681
2782,30,0.028443929040804505,0.17808496338639834,209.60492406660634
2782,31,0.028461846988648176,0.19490983589976096,229.40769718418812
2782,32,0.02873859496321529,0.14634588238403157,172.24821782403387
2782,33,0.028650160995312035,0.16459137994874906,193.72305802888724
2782,34,0.028491751058027148,0.1555850028306225,183.12260667093543
2782,35,0.02857019007205963,0.25979010884460174,305.7713857597207
2782,36,0.02863652096129954,0.13533972734317112,159.294039954455
2782,37,0.027524959994480014,0.22835856265604337,268.77664613168093
2782,38,0.02750305598601699,0.27585923017748204,324.6846443119737
2782,39,0.027651721029542387,0.18358612331166282,216.07975600349175
2782,40,0.027547413017600775,0.17526803312735492,206.28941420086537
2782,41,0.027629476971924305,0.16175587372041622,190.38568435972158
2782,42,0.0281016209628433,0.18948095275927646,223.01793458554164
2782,43,0.027853164938278496,0.24957809039403772,293.7519018504984
2782,44,0.02763295208569616,0.20080871779762055,236.35064547565054
2782,45,0.027602656977251172,0.1854349220937762,218.25578098039279
2782,46,0.02854046504944563,0.16107551205303872,189.58490279503062
2782,47,0.027535906061530113,0.1586788565323296,186.76405375264363
2782,48,0.02760742395184934,0.1722762462040528,202.76809909959218
2782,49,0.027510627987794578,0.17809173339139273,209.61289232151006
2782,50,0.027706313994713128,0.11889771979523811,139.94189658393677
2782,51,0.027500622905790806,0.16447429498503574,193.5852497352402
2782,52,0.027575796004384756,0.14687587427329918,172.87201506998565
2782,53,0.027827186975628138,0.1895970910644995,223.15462866787516
2782,54,0.027586893062107265,0.17068121319795798,200.89075490517624
2782,55,0.027641685912385583,0.23689851014371643,278.82811263760175
2782,56,0.0276614559115842,0.1409150710992531,165.8561858112233
2782,57,0.02697768190409988,0.19692144895779684,231.77535357843487
2782,58,0.0279510939726606,0.20165840585064781,237.35072317142237
2782,59,0.02769289305433631,0.15194237583392312,178.8352567424099
2782,60,0.027725902968086302,0.1460841656160865,171.9401787721738
2782,61,0.027677529957145452,0.08288149410181966,97.55101692693303
2782,62,0.027858283021487296,0.12794201126864602,150.5869729085823
2782,63,0.02793265599757433,0.19791914097180258,232.9496310405011
2782,64,0.02838435908779502,0.1234520378055397,145.3023013175649
2782,65,0.027774877031333745,0.16028780908043405,188.65778116375847
2782,66,0.02814071101602167,0.1488092882808747,175.1476316551315
2782,67,0.02788688603322953,0.16566304303689505,194.98439899751492
2782,68,0.02762322803027928,0.14528513444944424,170.99972392508204
2782,69,0.027667866088449955,0.14891046784405707,175.26671938861924
2782,70,0.027704761014319956,0.1595084588205462,187.74049062480015
2782,71,0.02756394795142114,0.1490837441443597,175.47066454534016
2782,72,0.02748927497304976,0.13891599371354468,163.5032838274352
2782,73,0.02791222499217838,0.2056777782905943,242.08150020644035
2782,74,0.02773723006248474,0.1766701857922195,207.9397394010399
2782,75,0.027466061059385538,0.221270568126251,260.4341194694039
2782,76,0.027569497004151344,0.17486632696906235,205.8166084838363
2782,77,0.027546341065317392,0.13797466107187506,162.3953410054999
2782,78,0.027797781047411263,0.15100440450094066,177.73127016045544
2782,79,0.027648035087622702,0.22425642917073052,263.94845984716864
2782,80,0.02780830697156489,0.12407190391020928,146.03187997109123
2782,81,0.02782225899863988,0.1926296964370502,226.72398683686487
2782,82,0.027877712971530855,0.17432210623961364,205.17606397910987
2782,83,0.027946357033215463,0.24270535538665128,285.6627343432592
2782,84,0.02803734503686428,0.17024017030517177,200.37165008972931
2782,85,0.027907107956707478,0.20204209439975584,237.8023222714908
2782,86,0.028202685061842203,0.15385976185787276,181.0920084878357
2782,87,0.02770759502891451,0.15671782814885749,184.45593521420037
2782,88,0.027663259068503976,0.2153454688740979,253.4603135106156
2782,89,0.027495044050738215,0.142243714846517,167.41999146028627
2782,90,0.02764868608210236,0.16936496164904535,199.34153479857034
2782,91,0.027669779025018215,0.15322044756593467,180.3395394356023
2782,92,0.027514723013155162,0.19224287646784077,226.26870207428968
2782,93,0.02771878195926547,0.15672992648332373,184.47017488064336
2782,94,0.027666343026794493,0.17822102757634029,209.76507079465483
2782,95,0.027754987007938325,0.17813581117425015,209.66477160515745
2782,96,0.027956923004239798,0.19882859961169363,234.02005835525688
2782,97,0.027769590029492974,0.18622170668486837,219.18182168218317
2782,98,0.027470367029309273,0.15000914305609825,176.55985346358372
2782,99,0.02761226100847125,0.12125298356966341,142.7140277914666
7742,0,0.6524297980358824,0.09883984450661454,116.33389876725803
7742,1,0.11941948195453733,0.09156900999849071,107.77617055710328
7742,2,0.12004606996197253,0.09975765219109789,117.4141528569673
7742,3,0.2024704699870199,0.07918332846753762,93.19829835811406
7742,4,0.12385523098055273,0.0688437062692597,81.02862561013984
7742,5,0.12269458593800664,0.05651835318577314,66.52175962868758
7742,6,0.1233284039190039,0.10125025934903698,119.17094244802489
7742,7,0.12212530500255525,0.08862194781922572,104.30749620887035
7742,8,0.12220143992453814,0.09168370211659549,107.9111624859515
7742,9,0.12274246790912002,0.09551938723399267,112.42574065407578
7742,10,0.12248176394496113,0.08041133298099568,94.64365223809517
7742,11,0.12157258903607726,0.07488522930227837,88.13946165436506
7742,12,0.12457292701583356,0.05463346778505107,64.3032609200943
7742,13,0.13618716201744974,0.1142380647757455,134.4575108280312
7742,14,0.12355803197715431,0.0846634076620574,99.64831840250172
7742,15,0.12432492093648762,0.11062651719532002,130.20674118435537
7742,16,0.12373649200890213,0.090526456238194,106.54909109117328
7742,17,0.12423435400705785,0.06575098312165051,77.38850918376235
7742,18,0.12435256293974817,0.08416498667508857,99.06167991747627
7742,19,0.1231633850838989,0.10400415731901647,122.41226369103344
7742,20,0.12410383601672947,0.07689822825803949,90.50874924184643
7742,21,0.12485625501722097,0.07138326060169659,84.01766568905146
7742,22,0.12428979796823114,0.10026263605665553,118.00851581037067
7742,23,0.12397097598295659,0.08504617777243306,100.09883650574088
7742,24,0.18149393505882472,0.07778742000925032,91.55532255128864
7742,25,0.12338839506264776,0.10131474162166487,119.24683769263622
7742,26,0.12213727296330035,0.0881613266054293,103.76534782808997
7742,27,0.12282637506723404,0.13060541928501634,153.72178802387316
7742,28,0.12284981005359441,0.10324095029939362,121.51397364816188
7742,29,0.12194559292402118,0.12367388987436567,145.5634198598384
7742,30,0.1222784259589389,0.1105161771589398,130.0768716293565
7742,31,0.12251722696237266,0.09216668004398454,108.4796245833189
7742,32,0.12188633310142905,0.06712580461776319,79.0066657637347
7742,33,0.12134191009681672,0.1072938871916439,126.28425584039637
7742,34,0.12275506695732474,0.06799847837299133,80.03379749187862
7742,35,0.12171284097712487,0.0810552414911006,95.40152865730495
7742,36,0.1217216239310801,0.14114873475467626,166.13120651943342
7742,37,0.12145318801049143,0.08915415299899232,104.93389848434371
7742,38,0.12144154100678861,0.06576261377513815,77.40219839252408
7742,39,0.12153420108370483,0.1154751085643474,135.9135038801474
7742,40,0.12163888895884156,0.11324796798423398,133.29217289687145
7742,41,0.12158336397260427,0.07216315210337754,84.93559326632446
7742,42,0.12143238703720272,0.07895970849944778,92.93509900910699
7742,43,0.12161485198885202,0.10276113564709943,120.94923470643577
7742,44,0.12170689203776419,0.08199501619297234,96.50763779352742
7742,45,0.12140548590105027,0.07292664657864045,85.8342216427446
7742,46,0.12258451897650957,0.1277789173893984,150.39501239981522
7742,47,0.12108325900044292,0.0955285951012953,112.4365782581614
7742,48,0.12101763905957341,0.12155267434199901,143.066762016661
7742,49,0.1220961200306192,0.11729718253547405,138.05807391626598
7742,50,0.12120881804730743,0.06311510311293977,74.28609436687671
7742,51,0.1208321190206334,0.0785880968326853,92.49771432646533
7742,52,0.12095670704729855,0.09677827424050989,113.90744304147474
7742,53,0.1212131551001221,0.10504183608591461,123.63360531923868
7742,54,0.1224862999515608,0.08074885931076325,95.04091868539152
7742,55,0.12260999798309058,0.05023737715577026,59.12908885627422
7742,56,0.1206924970028922,0.12636888523584133,148.73541308913934
7742,57,0.12083577399607748,0.0631153878599317,74.28642951236282
7742,58,0.120649021002464,0.0880139208477595,103.59185214346935
7742,59,0.12151755508966744,0.10011590093607325,117.83580946154314
7742,60,0.12106353894341737,0.0858261904337585,101.01690668718213
7742,61,0.12100952700711787,0.1334445754530884,157.063457650021
7742,62,0.12082007003482431,0.07736630250952459,91.05966980287769
7742,63,0.12109497596975416,0.11774993674689371,138.59096288286307
7742,64,0.12208214902784675,0.11620066250240929,136.76747647391275
7742,65,0.12131083302665502,0.1033235689095604,121.61121525228835
7742,66,0.12151977804023772,0.0789376099029302,92.90908909475506
7742,67,0.12144736899062991,0.09132803617879959,107.49254582979376
7742,68,0.12148450501263142,0.08141350427721933,95.82320178822151
7742,69,0.12121307488996536,0.12405796428013494,146.01547311086176
7742,70,0.12118587410077453,0.10361703969734426,121.95662859331105
7742,71,0.12151764496229589,0.12339801051684418,145.23871152576436
7742,72,0.1216474010143429,0.09274124784698978,109.15588740994914
7742,73,0.12155303894542158,0.08313488964790905,97.84926195103223
7742,74,0.12097508495207876,0.08378350361327658,98.61267666260683
7742,75,0.12160908407531679,0.09898610518456463,116.50604669997901
7742,76,0.12047387601342052,0.09326618999559866,109.77374114170854
7742,77,0.12100871605798602,0.08829954315572563,103.92802787124864
7742,78,0.1216137909796089,0.10508682380848344,123.68655559641908
7742,79,0.12074180203489959,0.08160501454971492,96.04860821985447
7742,80,0.12071931699756533,0.12451557500180677,146.55407816063214
7742,81,0.12137540092226118,0.09836474515389204,115.77470970458899
7742,82,0.1212346670217812,0.10947215096482843,128.8480591177384
7742,83,0.12003117706626654,0.10938110243266497,128.740895546443
7742,84,0.12037330493330956,0.07818604318878464,92.02449962097864
7742,85,0.11988084891345352,0.08957829007800999,105.4331052593056
7742,86,0.12034382997080684,0.09372862974370433,110.31802992636443
7742,87,0.12069965701084584,0.08240636283785241,96.99179030492203
7742,88,0.12114989897236228,0.1497319206492269,176.23356436855354
7742,89,0.12039712001569569,0.0759332441909697,89.37296883536267
7742,90,0.12087971996515989,0.056553687613709824,66.5633480365114
7742,91,0.12110771599691361,0.13823527523731638,162.70208230088642
7742,92,0.12102474889252335,0.09844016167995928,115.8634744993201
7742,93,0.12154017901048064,0.1282839757632901,150.98946304907682
7742,94,0.120957758044824,0.1290420435649755,151.88170426354054
7742,95,0.12107797001954168,0.12453952331640883,146.5822651819743
7742,96,0.12135752302128822,0.10777854749552418,126.85469808471154
7742,97,0.12152902199886739,0.11013925976404981,129.63324213682108
7742,98,0.1217460409970954,0.13828016987812397,162.7549230213972
7742,99,0.1214244740549475,0.07323872215742444,86.20153271017105
21544,0,1.0049377119867131,0.04118070361752979,48.4694389162618
21544,1,0.5001805999781936,0.060247738817482466,70.91122394552293
21544,2,0.4594473149627447,0.04193484701507766,49.35706113080766
21544,3,0.45922183396760374,0.0698090269198206,82.1648021733555
21544,4,0.4576957650715485,0.058965850351969884,69.40244898010019
21544,5,0.45618857501540333,0.07190252012909348,84.6288310100378
21544,6,0.45741039398126304,0.036710234409038645,43.20772371487912
21544,7,0.4582380959764123,0.05361454936915355,63.10400011147189
21544,8,0.45812992099672556,0.04683560724469271,55.12522625976523
21544,9,0.45779768901411444,0.042335684324402045,49.82884421785979
21544,10,0.4468688900815323,0.050927127048527865,59.94092030541638
21544,11,0.4570760780479759,0.03863380696690144,45.47175697327737
21544,12,0.4582753909053281,0.052858918467538984,62.21462711364247
21544,13,0.4579827591078356,0.05459519948410119,64.25821936149087
21544,14,0.4597098609665409,0.050030613521244716,58.88572930985128
21544,15,0.4599810600047931,0.052747483078086965,62.08346833470759
21544,16,0.45683438098058105,0.050839931466200916,59.83829163275901
21544,17,0.45778975600842386,0.07005698079699729,82.45664238607954
21544,18,0.457607279997319,0.03815140405613926,44.90397166699957
21544,19,0.45848040096461773,0.08191037635541398,96.40801721699434
21544,20,0.4559713659109548,0.06663773633271247,78.43221234620835
21544,21,0.4557360300095752,0.05302302555069688,62.40778015727967
21544,22,0.45472434000112116,0.042830281078386934,50.41098160380886
21544,23,0.45672887202817947,0.04397292916178297,51.75587148221715
21544,24,0.4562164769740775,0.09340672390019034,109.93914869684733
21544,25,0.456653677043505,0.05516867070357967,64.93319151594707
21544,26,0.45705974102020264,0.04389948627500795,51.66942964898775
21544,27,0.456035170936957,0.051055575395198005,60.09210323202798
21544,28,0.4566268769558519,0.06248922720869876,73.54944221562847
21544,29,0.45637824991717935,0.06750146903435228,79.4488205083935
21544,30,0.45572296890895814,0.045599232005131204,53.670020085823225
21544,31,0.4542319739703089,0.05101597452219897,60.045493244187945
21544,32,0.4555130510125309,0.05013156128389307,59.00454421551342
21544,33,0.45616344502195716,0.05947412250081929,70.00068222303601
21544,34,0.45718870603013784,0.09053002089884155,106.55328667518074
21544,35,0.4571225759573281,0.04822281399601236,56.75796021015582
21544,36,0.45845685293897986,0.062404697451710005,73.44995120325953
21544,37,0.4594908070284873,0.04073558823194401,47.94554080143808
21544,38,0.45778683002572507,0.04253357058170537,50.06175514502152
21544,39,0.45652605302166194,0.06460307024219114,76.03742267225209
21544,40,0.4552979450672865,0.05076443793731844,59.74943620618042
21544,41,0.45880752289667726,0.04906851699203196,57.75334751794875
21544,42,0.45787145802751184,0.045584565649819275,53.65275787438755
21544,43,0.45603651204146445,0.10315447014273338,121.41218702718417
21544,44,0.4566761900205165,0.0713717473430151,84.00411465326606
21544,45,0.45602453395258635,0.05789213843671703,68.13869655436802
21544,46,0.45691107399761677,0.05706909841507013,67.16998343024666
21544,47,0.4565871150698513,0.04459989445741397,52.493805840538
21544,48,0.4564802940003574,0.04871560735528857,57.337975011447604
21544,49,0.4569129770388827,0.06690124819560839,78.74236421396097
21544,50,0.4555085829924792,0.0601440470943202,70.78917941494342
21544,51,0.45697397901676595,0.05057178537594442,59.52268530745113
21544,52,0.45692523499019444,0.05454282671282362,64.19657692667748
21544,53,0.4577262270031497,0.05375332531405386,63.267338558693766
21544,54,0.4560034499736503,0.04113476470671973,48.41536909627844
21544,55,0.45711228798609227,0.06761896423350566,79.58711164667058
21544,56,0.4568210879806429,0.03918237563051585,46.11741897020148
21544,57,0.45653248101007193,0.0542199839118116,63.81659290385602
21544,58,0.4567128140479326,0.05501267151220435,64.74958141186586
21544,59,0.4564485140144825,0.07333112539894626,86.31029076618202
21544,60,0.4558641199255362,0.04389424608001535,51.66326197119716
21544,61,0.4572284440509975,0.05928314473339302,69.77590254664672
21544,62,0.4565788300242275,0.05410446180342926,63.680624081474555
21544,63,0.456830300972797,0.05289715180976273,62.25962752603682
21544,64,0.45786277297884226,0.055196942645138414,64.96646742004899
21544,65,0.45820088300388306,0.04258999109462813,50.12816174725281
21544,66,0.45779362809844315,0.06140216097215645,72.26997183456413
21544,67,0.4566733830142766,0.06756773257958804,79.52681230008334
21544,68,0.4568752789637074,0.044252096317658696,52.084449535055114
21544,69,0.4568904710467905,0.0694249255602164,81.71271719783157
21544,70,0.4567020359681919,0.04156801656435771,48.92530391051027
21544,71,0.4564044770086184,0.05411849729815987,63.69714377382424
21544,72,0.45638901402708143,0.04491750011697926,52.86762577957386
21544,73,0.45598535297904164,0.058521673934659346,68.87965602525342
21544,74,0.4564536400139332,0.05334577614162073,62.78765564938544
21544,75,0.4566960879601538,0.04571147063052794,53.80212426860355
21544,76,0.45793773501645774,0.06874182046366056,80.90870663360201
21544,77,0.4561955800745636,0.045543063527706096,53.60391012784726
21544,78,0.4564655879512429,0.06107795908338143,71.88838817367134
21544,79,0.4566922509111464,0.05243081908567104,61.710756732207194
21544,80,0.4558684350922704,0.06357425828849639,74.82651722952185
21544,81,0.4560225179884583,0.04284026212029435,50.42272922972475
21544,82,0.45602482103277,0.04755685686444694,55.97413269693385
21544,83,0.4569905219832435,0.057781734664534734,68.00875198271585
21544,84,0.4564381670206785,0.038804313183360695,45.67244175808024
21544,85,0.4562593759037554,0.06649048518673117,78.25889863860934
21544,86,0.45705142291262746,0.04388819155836865,51.6561358358633
21544,87,0.4573160039726645,0.05826972203973568,68.58311016983875
21544,88,0.455934363999404,0.06933400675843915,81.60570631841554
21544,89,0.4567039280664176,0.05124792486616214,60.31849739517927
21544,90,0.45556877099443227,0.04106738706597751,48.336066020920434
21544,91,0.45644291199278086,0.0559782708610701,65.88608600129955
21544,92,0.4561910619959235,0.03792767841519118,44.640647941677926
21544,93,0.4556736790109426,0.05060357262571746,59.56009870804525
21544,94,0.4575355149572715,0.05900329339396193,69.44651921390503
21544,95,0.4579806480323896,0.04656524600432188,54.80701271617971
21544,96,0.45766154502052814,0.05066144700557618,59.62821650286079
21544,97,0.45750527898781,0.032963096972684625,38.79736563141777
21544,98,0.4579827709821984,0.04703218887880434,55.35660165332641
21544,99,0.4570550579810515,0.04704310132692169,55.36944553871417
59948,0,3.385370815056376,0.03871631389634006,45.56886712986273
59948,1,2.6863423350732774,0.03111909610108088,36.62698776614776
59948,2,2.6890469630016014,0.032252628185510446,37.96114816894608
59948,3,2.6983276860555634,0.025642945386163296,30.181591518475226
59948,4,2.688466237974353,0.027705632152353887,32.609361358102205
59948,5,2.6958517760504037,0.03441985849673851,40.51196512834413
59948,6,2.6914179059676826,0.035472852323955584,41.751332489852075
59948,7,2.687586048967205,0.03266321436247299,38.4444056142044
59948,8,2.6985195910092443,0.03770914719903096,44.38343802289292
59948,9,2.6939375390065834,0.03584788155226401,42.192739621748935
59948,10,2.6949901579646394,0.031571208196927825,37.159120966602075
59948,11,2.6932590570067987,0.02285497327584307,26.900165218515532
59948,12,2.6922936040209606,0.025251552621800677,29.72092460368105
59948,13,2.686501982039772,0.021352371620929844,25.131612165009955
59948,14,2.6886536040110514,0.02502092667242417,29.44947925710249
59948,15,2.6951727509731427,0.03628603385229345,42.708442227016135
59948,16,2.701619346975349,0.03089355456136622,36.36152673896837
59948,17,2.701102252001874,0.027720100346422916,32.62639033495434
59948,18,2.6878097970038652,0.030512636875569155,35.91318892824662
59948,19,2.6950760330073535,0.03315436115135029,39.02248241210235
59948,20,2.7001631039893255,0.019812003028005787,23.318607654045763
59948,21,2.709255051915534,0.026774612864708724,31.51355729143323
59948,22,2.688986747059971,0.025028593036506175,29.458502521227203
59948,23,2.691889683017507,0.029931456346376173,35.22914296291618
59948,24,2.6937111859442666,0.0305998608354614,36.0158510011266
59948,25,2.702793798991479,0.027511135790874386,32.38044031780816
59948,26,2.696067784097977,0.026619692225056113,31.33121663620183
59948,27,2.6856262600049376,0.028895494420938306,34.00982204671869
59948,28,2.692148862988688,0.03602597515073677,42.40235470925992
59948,29,2.696580702904612,0.03690123012821145,43.43252452036544
59948,30,2.684343022061512,0.03537710434257102,41.638637695266326
59948,31,2.6925865169614553,0.032493375839490746,38.24450670058283
59948,32,2.687084803939797,0.022982663139066162,27.050455414700593
59948,33,2.6954232320422307,0.0326326947265847,38.40848418748054
59948,34,2.7079047469887882,0.028847569751849322,33.95341500125962
59948,35,2.7056599780917168,0.03835242942806594,45.14057731307385
59948,36,2.6940706491004676,0.02457723719797128,28.92725943105201
59948,37,2.6968711820663884,0.03059130089183902,36.00577599929115
59948,38,2.693796560051851,0.03950520595026907,46.497388302656866
59948,39,2.6996642409358174,0.026620321692335747,31.331957515380182
59948,40,2.707486478961073,0.0208875901883685,24.584567231922524
59948,41,2.705620975000784,0.03401180383159241,40.03168725717208
59948,42,2.724349427036941,0.030202449285891997,35.54810001257206
59948,43,2.659270622069016,0.0438073784150661,51.56101925530865
59948,44,2.67158320103772,0.027729359315604052,32.637288085641664
59948,45,2.676450839964673,0.03013211675852201,35.46531905353728
59948,46,2.690765656065196,0.021728062731366515,25.573798328165783
59948,47,2.697127005085349,0.02963695598550331,34.882517820599084
59948,48,2.6930440180003643,0.029168500927958974,34.331149053140884
59948,49,2.6886933160712942,0.028615297575830034,33.68003205588611
59948,50,2.697799987043254,0.027843880430358903,32.772078744581975
59948,51,2.6952479139436036,0.03381797918914026,39.80355682610771
59948,52,2.6995865339413285,0.03247681888877535,38.22501926979989
59948,53,2.6950673260726035,0.034460560588518596,40.559871244024464
59948,54,2.694360665977001,0.03267050089906931,38.45298182367733
59948,55,2.692480909987353,0.026172980265446455,30.805439363415093
59948,56,2.689416904002428,0.025783260436647026,30.34674148365354
59948,57,2.7026234349468723,0.030053758091734606,35.37309137698551
59948,58,2.6967295900685713,0.0283628883065023,33.38294787356603
59948,59,2.6946703220019117,0.0280354633052472,32.99757062879173
59948,60,2.683538376004435,0.03300073142144555,38.84166114983111
59948,61,2.6919206889579073,0.030319939432826182,35.68638520441771
59948,62,2.688129104091786,0.025025641084764016,29.455028091893038
59948,63,2.686227304977365,0.02150133063444115,25.30693602235511
59948,64,2.689243354019709,0.03560189923640944,41.903219924768365
59948,65,2.695674899034202,0.029201774030043204,34.37031129291231
59948,66,2.77105035900604,0.02968695894112877,34.94137099673299
59948,67,2.696306208963506,0.024798643432682788,29.187853229271155
59948,68,2.6948670209385455,0.03338238091587903,39.29086029488874
59948,69,2.701739301905036,0.02425671747829411,28.550009660901488
59948,70,2.7149164179572836,0.026626212712793584,31.33889121080432
59948,71,2.7092465199530125,0.03433451574562918,40.41151722681584
59948,72,2.665662516024895,0.02280944890320402,26.846583307450505
59948,73,2.6724427370354533,0.02287812196921668,26.92741109051141
59948,74,2.7490590850356966,0.03032266151051899,35.689589073387076
59948,75,2.6653545240405947,0.023032985964314356,27.109685075444485
59948,76,2.67341716599185,0.035533813872107745,41.82308386306426
59948,77,2.6786933130351827,0.042211720264586416,49.68293926973531
59948,78,2.6663299440406263,0.040879570554638756,48.115007123812994
59948,79,2.668191746925004,0.019587277120387547,23.054106620907344
59948,80,2.6668114280328155,0.03356501530326561,39.50581986346868
59948,81,2.6592369410209358,0.037720973717564776,44.397357763628555
59948,82,2.6635183040052652,0.029481036980971487,34.69900209594734
59948,83,2.6608230560086668,0.026347305938270393,31.010619625242363
59948,84,2.657337613054551,0.03134515322176945,36.89305562901294
59948,85,2.6740273310570046,0.03304450789735025,38.89318579701876
59948,86,2.675046530086547,0.021342186248513972,25.119624043322293
59948,87,2.672350041102618,0.02737106036946657,32.21557239460187
59948,88,2.6817084320355207,0.02136975334119473,25.15207034456082
59948,89,2.6727999680442736,0.027339202728487333,32.17807614398409
59948,90,2.678838988998905,0.02817660931047694,33.16369862267683
59948,91,2.6775905890390277,0.024225482575956248,28.51324636989555
59948,92,2.6729012860450894,0.027954816140204564,32.90264940364443
59948,93,2.6709768030559644,0.02281802547016487,26.85667787485472
59948,94,2.665480669005774,0.035225744498520006,41.460488074906685
59948,95,2.6724947550101206,0.02653035667936171,31.22606923961285
59948,96,2.6712506929179654,0.026169486572204637,30.801327307614656
59948,97,2.6594684820156544,0.038534691880274474,45.35509911620033
59948,98,2.665194579050876,0.04386567245173323,51.629630983647765
59948,99,2.6717587650055066,0.030016828878212942,35.329625916180426


==> data/bab_vs_estimators/default-mlp-64x3_TreeMSR_time_error.csv <==
num_samples,seed,runtime,error,error_pct
1000,0,0.6557788520585746,0.3428235531790952,403.5012471908491
1000,1,0.08800811402034014,0.3689953772291008,434.30532569568817
1000,2,0.08781807601917535,0.2977909942427399,350.4981978772503
1000,3,0.08765892602968961,0.3407716514851131,401.0861713159361
1000,4,0.08749487705063075,0.39042859485417436,459.53209311826396
1000,5,0.08773044496774673,0.39707041458382364,467.34947474119525
1000,6,0.08730216592084616,0.28188136232137606,331.7726573970604
1000,7,0.08743099099956453,0.5206465825404742,612.797876495334
1000,8,0.08799585490487516,0.5802569143690803,682.9588762727834
1000,9,0.08744429098442197,0.32837695730919525,386.4976912883714
1000,10,0.0872162360465154,0.2728277147423963,321.1165689927836
1000,11,0.08703637507278472,0.3524997766977028,414.89010370799724
1000,12,0.08748213900253177,0.264005124719047,310.732433933034
1000,13,0.08743688999675214,0.33540982645449136,394.7753357067365
1000,14,0.08760675590019673,0.4316403330617202,508.03805955914135
1000,15,0.08793133799917996,0.4552340058018176,535.8076695761889
1000,16,0.08794141293037683,0.4762149850779731,560.5021551992097
1000,17,0.08825524698477238,0.4712425568560361,554.6496372770517
1000,18,0.08752807800192386,0.32622477494522695,383.9645856718221
1000,19,0.08762509399093688,0.402411784095269,473.6362343281291
1000,20,0.08783245901577175,0.3664337282664393,431.29028037072743
1000,21,0.08818321896251291,0.4352312075597844,512.2644971099993
1000,22,0.08745584799908102,0.30346566888871007,357.1772555902279
1000,23,0.087634157971479,0.412699147315983,485.74439857580217
1000,24,0.08788362506311387,0.4674060143608043,550.1340499804053
1000,25,0.08779749507084489,0.401615409212783,472.6989059114123
1000,26,0.088331253034994,0.5347676423617754,629.4182784388813
1000,27,0.08789457206148654,0.4066941837734248,478.67659283057674
1000,28,0.08733102004043758,0.4030409163118569,474.37671913930114
1000,29,0.08749490801710635,0.4425233071969781,520.8472542483645
1000,30,0.08789483294822276,0.38193275844264474,449.5325450819867
1000,31,0.0877893129363656,0.3145734929984141,370.25109733849513
1000,32,0.08807691698893905,0.4306474722875402,506.86946843710945
1000,33,0.08765858504921198,0.47315525057786223,556.9008662112777
1000,34,0.08804609102662653,0.4977256715186438,585.820102948872
1000,35,0.087917136028409,0.4390282407738606,516.7335822218512
1000,36,0.08846486499533057,0.42147087209705925,496.0686655532525
1000,37,0.08831336500588804,0.3020062036166147,355.4594737982208
1000,38,0.08799483394250274,0.330608193665905,389.123842975912
1000,39,0.08827293396461755,0.4734180316718253,557.2101579684193
1000,40,0.08739526697900146,0.35169587655289913,413.9439181030784
1000,41,0.08801566495094448,0.36295179704386715,427.19206839575656
1000,42,0.08772973308805376,0.45984114810424437,541.2302481819353
1000,43,0.08810652291867882,0.39718059316647325,467.4791542661304
1000,44,0.08847900608088821,0.3698987211942013,435.36855607522386
1000,45,0.08888033300172538,0.3147302101173448,370.43555243896384
1000,46,0.0880430459510535,0.415582821943021,489.13846615870995
1000,47,0.08796023100148886,0.4960279704959223,583.821919120273
1000,48,0.08796087198425084,0.3533192059160699,415.8545669385123
1000,49,0.08798117307014763,0.3363010977985428,395.82435668436557
1000,50,0.08793827891349792,0.4317349036303645,508.1493685460579
1000,51,0.08853612199891359,0.36684689058099185,431.7765699143374
1000,52,0.08813584700692445,0.26933174443144203,317.001833095757
1000,53,0.08787780604325235,0.3093899827319557,364.1501371274857
1000,54,0.08816500101238489,0.36652930029824793,431.4027680737272
1000,55,0.08839258505031466,0.5538463303896366,651.8737787760632
1000,56,0.08870897395536304,0.3523232702059921,414.6823566355393
1000,57,0.08787259901873767,0.4262304595257743,501.6706711499833
1000,58,0.08834495302289724,0.33414617496373733,393.2880255502273
1000,59,0.08793946995865554,0.46433778869600584,546.5227669430277
1000,60,0.08758320100605488,0.34945313681131673,411.3042270011656
1000,61,0.08832825801800936,0.44267911081106304,521.0306341591587
1000,62,0.08807589602656662,0.37968289035570135,446.88446396072754
1000,63,0.08758118806872517,0.2909532778904632,342.45024711512866
1000,64,0.08831160294357687,0.3302058761536233,388.65031769893784
1000,65,0.08829058101400733,0.267343079824656,314.66118688973836
1000,66,0.08868007001001388,0.37540242516673505,441.8463823403477
1000,67,0.08854006801266223,0.4527828082516663,532.9226248952579
1000,68,0.08842715702485293,0.44271696539774696,521.0751887785751
1000,69,0.08813273208215833,0.43387201320278257,510.664733578179
1000,70,0.08764873002655804,0.3146671771019419,370.36136296133486
1000,71,0.08830912900157273,0.39056306139198893,459.69035941942815
1000,72,0.08775531104765832,0.31542494118285713,371.25324669829035
1000,73,0.08835468802135438,0.2641835101106569,310.94239245930123
1000,74,0.08829765091650188,0.29477263105113394,346.9456026690333
1000,75,0.08896207599900663,0.357568217256655,420.8556275697183
1000,76,0.08946084103081375,0.3842412164074087,452.249586134832
1000,77,0.08890871598850936,0.41946894235944865,493.7124063685391
1000,78,0.08849647198803723,0.3572596595417501,420.4924570067861
1000,79,0.08856427494902164,0.46381143816770143,545.9032555568908
1000,80,0.08846776909194887,0.42086669718055925,495.35755533323265
1000,81,0.08844874997157604,0.3371760205211859,396.85413543354525
1000,82,0.08856157097034156,0.4464924545815234,525.5189166971569
1000,83,0.0883034709841013,0.392824876052968,462.3525015860221
1000,84,0.08835853403434157,0.4248359926120435,500.0293920323761
1000,85,0.08832036494277418,0.3371266973453517,396.79608235411143
1000,86,0.08825018000788987,0.506079963646485,595.653054219929
1000,87,0.08856417506467551,0.38556783558994545,453.8110088834646
1000,88,0.0884698920417577,0.5188051215853527,610.630488096391
1000,89,0.08832948002964258,0.42609763509004495,501.5143375930347
1000,90,0.08845194499008358,0.4007289311538279,471.6555266013308
1000,91,0.08882940595503896,0.31525678680016467,371.05533000759675
1000,92,0.0883769920328632,0.485218474359844,571.099207591367
1000,93,0.08798567892517895,0.3664478616431326,431.30691526955485
1000,94,0.08809534495230764,0.4524126208281106,532.4869165382505
1000,95,0.08865551196504384,0.41599896707859596,489.6282664646101
1000,96,0.08822835702449083,0.4272233910215808,502.8393455109414
1000,97,0.08881149801891297,0.46105907345909036,542.663738953233
1000,98,0.08860132994595915,0.36726877011012193,432.2731195667452
1000,99,0.08871080598328263,0.3074963908212104,361.92139090929027
2782,0,0.5738782190019265,0.1491160122874271,175.50864395443116
2782,1,0.1037774309515953,0.16883898077476012,198.7224584929766
2782,2,0.10435445397160947,0.2462080266710136,289.7853572454302
2782,3,0.10358710400760174,0.27210934743216963,320.271055016484
2782,4,0.10446146607864648,0.20583947129075586,242.27181188900184
2782,5,0.10511796909850091,0.2322378524591926,273.3425467510229
2782,6,0.10466600605286658,0.24563726749711368,289.1135771522056
2782,7,0.10438124497886747,0.22093247400760063,260.036184738029
2782,8,0.10502005100715905,0.13631561971321515,160.44265936751813
2782,9,0.10523218102753162,0.17319290568249412,203.8470017577394
2782,10,0.10466292104683816,0.17168227063267205,202.0689934470473
2782,11,0.10465750203002244,0.11856809862297235,139.553934459175
2782,12,0.10464132693596184,0.1419561104254773,167.0814827974159
2782,13,0.10543957492336631,0.16632277998370848,195.76090539093073
2782,14,0.10415269900113344,0.17109427411318,201.3769251023879
2782,15,0.10423215897753835,0.14564068202889063,171.41820127417873
2782,16,0.10431552503723651,0.2731966727922823,321.55083038442234
2782,17,0.10435218107886612,0.3030293350171336,356.663693264244
2782,18,0.10463062196504325,0.20909920792147396,246.1085021741682
2782,19,0.10503590502776206,0.1879925798040044,221.26612862539616
2782,20,0.10443606704939157,0.2126743990949591,250.31648054691829
2782,21,0.10431389301083982,0.14716936337421904,173.2174499654586
2782,22,0.10480765905231237,0.17281230336577902,203.39903513451839
2782,23,0.10455963504500687,0.16159671238068563,190.19835242616475
2782,24,0.10420145292300731,0.20164015372387767,237.32924052868287
2782,25,0.1050394099438563,0.13051977771397838,153.62098841309742
2782,26,0.10454787604976445,0.21900576850816367,257.7684640263597
2782,27,0.10445930203422904,0.1498077765726864,176.32284633135592
2782,28,0.10448527208063751,0.17133413383629426,201.65923854476938
2782,29,0.10617486701812595,0.2258914151131206,265.8728284057935
2782,30,0.10491696395911276,0.1777205419223452,209.1760022090357
2782,31,0.10450575302820653,0.24202095966822368,284.85720472489794
2782,32,0.10552995197940618,0.1815086763951066,213.63461355621857
2782,33,0.11304753995500505,0.12106805209885252,142.49636456959908
2782,34,0.11272140697110444,0.1782954399897383,209.8526537548515
2782,35,0.10518797405529767,0.16755644083820853,197.21291675008393
2782,36,0.10464043694082648,0.14154250127154522,166.59466732656068
2782,37,0.10438879602588713,0.13417022068358397,157.91753769442826
2782,38,0.10481760406401008,0.19267559646140733,226.77801088772847
2782,39,0.10430235508829355,0.16092596883601162,189.40889133368321
2782,40,0.10486986301839352,0.12318433960769493,144.9872221589148
2782,41,0.10496153205167502,0.19321406885593795,227.41178963704752
2782,42,0.1052162169944495,0.17387809627935824,204.65346694320954
2782,43,0.10449519602116197,0.12186509290683833,143.43447677659867
2782,44,0.1044495179085061,0.2031058583100398,239.05436595558376
2782,45,0.1046569210011512,0.17247552887421902,203.0026535962419
2782,46,0.10404396499507129,0.17337892220872697,204.06594208327138
2782,47,0.10534800600726157,0.18667389575004423,219.7140454750717
2782,48,0.10509864904452115,0.1654833627787502,194.77291642117294
2782,49,0.1047302020015195,0.1794936730187089,211.26296677777944
2782,50,0.10462670598644763,0.17498996794873986,205.96213316859365
2782,51,0.10470367199741304,0.16921470763632285,199.16468673499145
2782,52,0.10443228203803301,0.1491286571587751,175.5235268914761
2782,53,0.10459261399228126,0.1561704577198113,183.8116835321109
2782,54,0.10513469390571117,0.1754511555346674,206.5049481659444
2782,55,0.10452918789815158,0.23076867304999016,271.6133314784346
2782,56,0.10414455598220229,0.18820417448587023,221.51517428529925
2782,57,0.10429394303355366,0.17580839765881462,206.925419983898
2782,58,0.10448663297574967,0.1756677300636923,206.7598550758138
2782,59,0.10401502007152885,0.18001161621388417,211.87258278370794
2782,60,0.10426328598987311,0.17561946578646448,206.70304831363075
2782,61,0.10443685890641063,0.1553097751069089,182.79866530590937
2782,62,0.10504872410092503,0.12395347937804524,145.8924950134853
2782,63,0.10462449304759502,0.18203184316501786,214.25037767799617
2782,64,0.10451113991439342,0.1641868805703347,193.24696470868045
2782,65,0.10491300898138434,0.15992573873695992,188.23162656087936
2782,66,0.10451929306145757,0.21988091261155862,258.79850333934445
2782,67,0.10465601005125791,0.17984689197427683,211.678703350665
2782,68,0.10492267296649516,0.19195959562054,225.9352822315421
2782,69,0.10469707194715738,0.15395612042125917,181.20542193374214
2782,70,0.10505728598218411,0.19171006508454735,225.64158630093422
2782,71,0.10533482697792351,0.1714225256263766,201.76327514671496
2782,72,0.1049708561040461,0.14528524669621917,170.99985603885673
2782,73,0.1050251480191946,0.19472835015621182,229.19408956245283
2782,74,0.10499282903037965,0.1986553755765912,233.81617471436024
2782,75,0.1048976049060002,0.14902494128817356,175.40145393950672
2782,76,0.10465682100038975,0.2985525369849437,351.39452907567244
2782,77,0.10476247104816139,0.10954052385833923,128.92853359958136
2782,78,0.1049349820241332,0.2389692104783725,281.26531439881137
2782,79,0.10474402306135744,0.17592656233224768,207.06449908935033
2782,80,0.10480140999425203,0.171200674184652,201.502157342536
2782,81,0.10460391105152667,0.20728804647278976,243.9767761109176
2782,82,0.10488989390432835,0.19713504990307462,232.02676059823116
2782,83,0.10469327704049647,0.1283983342114421,151.12406225041008
2782,84,0.1052597020752728,0.19207656813820528,226.07295817687114
2782,85,0.10460542398504913,0.20008417754053198,235.49786597825556
2782,86,0.10433333099354059,0.1629666518541657,191.81076289504642
2782,87,0.10437109891790897,0.15396388872499922,181.2145651802274
2782,88,0.10442542098462582,0.1896680320858306,223.23812582061936
2782,89,0.10435941105242819,0.1366180073763727,160.7985678168873
2782,90,0.10444805596489459,0.1871616093621642,220.28808144470526
2782,91,0.10463834297843277,0.22610906454248125,266.1290004668523
2782,92,0.10435366199817508,0.17686983652660881,208.17472710705255
2782,93,0.10415958892554045,0.19853987064904355,233.68022611371723
2782,94,0.10464912897441536,0.17916712731505546,210.87862446096048
2782,95,0.10485604300629348,0.1966530296247474,231.45942564801345
2782,96,0.10567833599634469,0.16265196706071794,191.44038079775268
2782,97,0.10502657003235072,0.14702947874284522,173.05280660096759
2782,98,0.10349512309767306,0.16865471880704708,198.50558327220318
2782,99,0.10550696705467999,0.12599722467864094,148.29797086274817
7742,0,0.6078323859255761,0.08260203058818588,97.22209006280751
7742,1,0.1454726259689778,0.039201736853076596,46.14020701197386
7742,2,0.14636594709008932,0.08194070066026982,96.4437087402752
7742,3,0.1467686559772119,0.05508432880364467,64.83392161019343
7742,4,0.14714296301826835,0.07539431816921277,88.73865616954382
7742,5,0.14658719103317708,0.06920090400813006,81.44904518689115
7742,6,0.14638440497219563,0.0748898946614096,88.14495275382596
7742,7,0.14612473198212683,0.07924451009024525,93.27030875774605
7742,8,0.14725290797650814,0.07974680274075396,93.86150416732512
7742,9,0.14942072692792863,0.06690208409495979,78.74334806243837
7742,10,0.1459437890443951,0.07820994310539386,92.05262967817615
7742,11,0.14850710390601307,0.10848677249272831,127.6882746199688
7742,12,0.14639657305087894,0.0775272590064926,91.24911462563799
7742,13,0.14702634594868869,0.06639866877041078,78.15083127230875
7742,14,0.14594189601484686,0.06875262441299224,80.9214228165757
7742,15,0.14609504700638354,0.09181748913992127,108.06862900267504
7742,16,0.14654300408437848,0.07609397649187155,89.56214978071
7742,17,0.14630374300759286,0.07851579828307687,92.41261937115503
7742,18,0.14566428598482162,0.0754653772314855,88.82229225576185
7742,19,0.1477022779872641,0.08041587932831873,94.64900326137816
7742,20,0.14837780001107603,0.07788677843409553,91.67226681597577
7742,21,0.1480170440627262,0.08650903592449571,101.82061169693439
7742,22,0.1469547270098701,0.07353503249470406,86.55028818376421
7742,23,0.1475120809627697,0.05828306339903233,68.59881286898383
7742,24,0.14783662091940641,0.06547243479297493,77.0606594867936
7742,25,0.14736340497620404,0.0800147446925763,94.17687022293153
7742,26,0.14653307001572102,0.10707317276359296,126.02447629442963
7742,27,0.14718172093853354,0.10501053648940539,123.59676588358461
7742,28,0.1464159230235964,0.08924198017661655,105.03727054084334
7742,29,0.14657637500204146,0.07152302350979417,84.18216578598306
7742,30,0.14732977503445,0.07459703227272396,87.80025549485958
7742,31,0.1478954799240455,0.07280706859178276,85.69347907594539
7742,32,0.1460610149661079,0.0741759405235134,87.30463305464914
7742,33,0.1466147939208895,0.056388516801909594,66.36894299070028
7742,34,0.14644725993275642,0.09276871800612141,109.18821962098701
7742,35,0.14613628899678588,0.09080477665737718,106.87667254004892
7742,36,0.14589361299294978,0.06318772290791164,74.37156742603547
7742,37,0.146720151999034,0.09919834720485665,116.7558542732918
7742,38,0.14711169502697885,0.07211973310075637,84.88448936302797
7742,39,0.1470863160211593,0.07328645320177785,86.25771186048824
7742,40,0.14629013289231807,0.09023785850618138,106.2094133072997
7742,41,0.1469042010139674,0.05905650644006588,69.50915064710341
7742,42,0.14787842403165996,0.0852279191269325,100.31274498001763
7742,43,0.1467489959904924,0.09421783367398961,110.89381999145853
7742,44,0.14831167994998395,0.056734834572889525,66.77655691109435
7742,45,0.14751589600928128,0.09102567158806191,107.13666453652313
7742,46,0.14763613790273666,0.09395712753404761,110.58697044264134
7742,47,0.14659425301942974,0.07938427353102517,93.43480948164155
7742,48,0.1477518720785156,0.07071396750251013,83.22991176213011
7742,49,0.14682814595289528,0.08638030533479224,101.6690965719808
7742,50,0.14683149103075266,0.08242493622813951,97.0136510728766
7742,51,0.1470997469732538,0.08547982447756941,100.60923605308851
7742,52,0.14756967802532017,0.07250192066330696,85.33432181100284
7742,53,0.1463638140121475,0.09715426221233558,114.34997860868872
7742,54,0.14767022896558046,0.06849859341697462,80.62242987175696
7742,55,0.14698279998265207,0.08845605079536079,104.11223641585437
7742,56,0.1473282619845122,0.06543297685418614,77.01421773165391
7742,57,0.14714423392433673,0.05807411593722689,68.35288297106979
7742,58,0.14869703305885196,0.08670009690506042,102.045489314684
7742,59,0.1468311809003353,0.07800065835631864,91.80630279518698
7742,60,0.14656255405861884,0.09248133227942917,108.84996836004002
7742,61,0.1473959939321503,0.10144548677583753,119.40072394777712
7742,62,0.14625668106600642,0.06207708900680653,73.06435804642136
7742,63,0.14738753193523735,0.0663906585790659,78.1414033255766
7742,64,0.14762351801618934,0.10811995461286239,127.2565321954905
7742,65,0.14911946095526218,0.07037548390998627,82.83151862236335
7742,66,0.14666892599780113,0.0905416218057824,106.56694087243694
7742,67,0.14734951395075768,0.08552541107006029,100.66289119654255
7742,68,0.14700702601112425,0.10093576326450715,118.80078245998543
7742,69,0.14727407007012516,0.08083385889418748,95.14096268063143
7742,70,0.14620453293900937,0.09127972197764178,107.43568030744729
7742,71,0.1469736349536106,0.09851126710687397,115.9471651564411
7742,72,0.14661931002046913,0.10636294893317316,125.18854714457528
7742,73,0.14720270200632513,0.07758162824780168,91.31310689359505
7742,74,0.14707464899402112,0.07423076992558353,87.36916692903691
7742,75,0.1476636299630627,0.07938953984610864,93.44100790262101
7742,76,0.14807218709029257,0.06197801793859292,72.94775199875042
7742,77,0.1467437279643491,0.0855852684769276,100.73334300214516
7742,78,0.14701193408109248,0.10130156794691891,119.23133235719241
7742,79,0.14653016510419548,0.14779725708790092,173.9564770662062
7742,80,0.14693544793408364,0.09598796414526123,112.9772528426299
7742,81,0.1474342130823061,0.07640925232360674,89.93322752649085
7742,82,0.14682935795281082,0.07974190791086833,93.85574298217514
7742,83,0.14637643296737224,0.09527648669557753,112.13984819048932
7742,84,0.1464805599534884,0.07030009060749709,82.74278116164305
7742,85,0.14642522693611681,0.06381674916490726,75.11192752340874
7742,86,0.1478604869917035,0.09781489135325727,115.12753510917007
7742,87,0.1486239719670266,0.11243143037671577,132.33111307482443
7742,88,0.14690235804300755,0.05714250612133287,67.25638385622604
7742,89,0.1477142859948799,0.0724032739439795,85.21821521940257
7742,90,0.1467985410708934,0.05997822981760503,70.59401348384006
7742,91,0.14676799497101456,0.09958867567814839,117.21526852393704
7742,92,0.1468947760295123,0.11662904403360136,137.27167894339485
7742,93,0.14716783992480487,0.08655939786404854,101.87988739497811
7742,94,0.14734025998041034,0.09236097935005882,108.70831369059366
7742,95,0.14677672798279673,0.10571625744279134,124.42739517442327
7742,96,0.14702676597516984,0.07078177993375279,83.3097265832756
7742,97,0.14799165492877364,0.08577683635024536,100.95881722959719
7742,98,0.148352220072411,0.0918210139550184,108.07277768871081
7742,99,0.14704903995152563,0.06977564696710936,82.12551417104277
21544,0,0.7868161580991,0.05784869074176857,68.08755888037597
21544,1,0.2494600439677015,0.03677642214999932,43.28562628539599
21544,2,0.25035429699346423,0.03266952815346802,38.45183690799204
21544,3,0.2490526579786092,0.05036315188669227,59.27712495333204
21544,4,0.24989537196233869,0.03445493730852345,40.55325267750444
21544,5,0.24988357501570135,0.05383624968433465,63.36494004062385
21544,6,0.2519450120162219,0.04712575861161644,55.466732662525985
21544,7,0.251134907011874,0.04401882495242404,51.80989055002259
21544,8,0.254922955064103,0.03901384442437339,45.919058760587944
21544,9,0.2523794979788363,0.03385194664307778,39.84353631380799
21544,10,0.2528565500397235,0.03329871690811048,39.19238826411214
21544,11,0.2506814718944952,0.036241225984045,42.65570363728228
21544,12,0.2517341930652037,0.04608558948517416,54.24245989620991
21544,13,0.25335345207713544,0.042156346674405265,49.617764889234515
21544,14,0.25134700699709356,0.05011363987963846,58.98345083117302
21544,15,0.2523226930061355,0.05490058278229748,64.61765365516989
21544,16,0.25249160802923143,0.04245562406742387,49.97001256947469
21544,17,0.2519586719572544,0.046752048919775524,55.026878617065044
21544,18,0.25211743195541203,0.038216425874233684,44.98050195335948
21544,19,0.2510810249950737,0.04237244218673389,49.87210799935155
21544,20,0.25513595796655864,0.042534071273677476,50.06234445644231
21544,21,0.2533271519932896,0.04855778513354947,57.152219211661915
21544,22,0.2508390989387408,0.040766589082874394,47.982028615353975
21544,23,0.25040310993790627,0.030137020519048763,35.47109074999781
21544,24,0.25068118004128337,0.05256383554726041,61.86731630243073
21544,25,0.2511399139184505,0.0499474209558064,58.78781216384401
21544,26,0.25627736293245107,0.047127588521854946,55.46888645580138
21544,27,0.25210915005300194,0.06695960497494857,78.81104979004652
21544,28,0.2517471530009061,0.0586244856597371,69.00066480341356
21544,29,0.25241870793979615,0.043928032549531704,51.7030284413291
21544,30,0.2511853020405397,0.04940732224943495,58.1521192553314
21544,31,0.25089623604435474,0.058429541841934274,68.77121710973513
21544,32,0.2559542249655351,0.045755986950104965,53.85451970731568
21544,33,0.2515323469415307,0.039612256737055984,46.62338643079223
21544,34,0.2508511879714206,0.0527676342615826,62.10718615571918
21544,35,0.2497098009334877,0.045409090173688105,53.44622430102671
21544,36,0.2528442310867831,0.05082036597038253,59.81526316259873
21544,37,0.25153113598935306,0.07502807831708758,88.30759408021792
21544,38,0.2511983619770035,0.05035065382247783,59.26241480739477
21544,39,0.25013339205179363,0.047754416823472035,56.20665957299698
21544,40,0.25026972801424563,0.048610432893711586,57.21418530672808
21544,41,0.2521809079917148,0.03798903338858106,44.71286237401375
21544,42,0.2513731860090047,0.04253067045412351,50.05834171241036
21544,43,0.25019754900131375,0.053336080892680826,62.77624440006257
21544,44,0.25332965597044677,0.05601951251031423,65.93462717284945
21544,45,0.2517283329507336,0.05433324394210759,63.94989927402083
21544,46,0.25042733596637845,0.044559497518028235,52.44625888737892
21544,47,0.2505037320079282,0.04104824228248294,48.313532726618966
21544,48,0.2524691940052435,0.04592334427871725,54.051498270180964
21544,49,0.25209871295373887,0.05110937691560369,60.15542729591783
21544,50,0.25708139897324145,0.050820018319212235,59.814853979275405
21544,51,0.2534328718902543,0.054884220651542304,64.598395526301
21544,52,0.2533850990002975,0.050602853898068956,59.55925276995298
21544,53,0.2519504299852997,0.04106577119920396,48.334164155507814
21544,54,0.2502032269258052,0.05630779388494167,66.27393260599538
21544,55,0.25154168205335736,0.033160521396432774,39.02973298328025
21544,56,0.25491131702437997,0.05774946056958696,67.97076556829765
21544,57,0.25120401091407984,0.051433399203067776,60.53679956715467
21544,58,0.25089519401080906,0.03199464644494915,37.65750522171086
21544,59,0.25119698990602046,0.04341570468737377,51.10002164837589
21544,60,0.2518309489823878,0.04557269613801995,53.63878753083863
21544,61,0.25208253890741616,0.05227423641481144,61.52645987630443
21544,62,0.25099860108457506,0.03185960874892646,37.498566670792606
21544,63,0.25238296296447515,0.057482959665478006,67.65709561712812
21544,64,0.2531281199771911,0.04316132636542003,50.800619903032484
21544,65,0.2521001659333706,0.05557052196417256,65.40616801750542
21544,66,0.257039044983685,0.0434246681821997,51.11057162753547
21544,67,0.25176944490522146,0.04458548434185289,52.47684522173821
21544,68,0.2551562270382419,0.038601986702294255,45.43430471442328
21544,69,0.2529941980028525,0.0415493158353375,48.90329326563754
21544,70,0.25182251597288996,0.03299566242088092,38.8356949668461
21544,71,0.25162025005556643,0.04458431996196066,52.47547475365233
21544,72,0.25030413002241403,0.04201164401128327,49.44745073053649
21544,73,0.2514683089684695,0.06434040226435478,75.72826405210705
21544,74,0.2512065750779584,0.03939475130220571,46.36738385040061
21544,75,0.25266804499551654,0.04747523258808106,55.87806141767295
21544,76,0.2535749360686168,0.04476888972828341,52.69271225152649
21544,77,0.25270018295850605,0.046692695244510585,54.95701970050965
21544,78,0.2511643710313365,0.05773231753850028,67.95058832446489
21544,79,0.2521945380140096,0.033667923787498555,39.62694252656885
21544,80,0.25562838092446327,0.033435416360212855,39.3532826918786
21544,81,0.2526499480009079,0.03761839660335986,44.2766251210458
21544,82,0.2505285289371386,0.041733340078772,49.11988868637393
21544,83,0.25422745291143656,0.03711066993112322,43.679033900781775
21544,84,0.2536927239270881,0.05105736813365036,60.09421327433606
21544,85,0.25242500694002956,0.05006772821301575,58.92941307743329
21544,86,0.2538697120035067,0.04829146906538839,56.83876681128434
21544,87,0.25263511505909264,0.039528127451409656,46.524366770769525
21544,88,0.2522304920712486,0.04439348126557907,52.25085876304092
21544,89,0.2526950950268656,0.06053741428839521,71.25217022155907
21544,90,0.2526088550221175,0.041763430637292265,49.15530509163257
21544,91,0.2535930220037699,0.039945631265040346,47.01576623251804
21544,92,0.2560962090501562,0.04250819996208777,50.03189407928442
21544,93,0.25259671709500253,0.051382340759498435,60.476704088099034
21544,94,0.2512775509385392,0.04833289058627388,56.88751969066747
21544,95,0.2529770020628348,0.051809194298055194,60.97910811949736
21544,96,0.25291648996062577,0.03802123134990221,44.7507591796142
21544,97,0.25103974202647805,0.036146144571847005,42.54379339059478
21544,98,0.2539558010175824,0.043128488797017805,50.761970283768754
21544,99,0.25379499804694206,0.053380736773183335,62.82880410113935
59948,0,1.2130674350773916,0.03715638536244392,43.73284068675874
59948,1,0.5295124590629712,0.02376440420656467,27.970559919746567
59948,2,0.5264836590504274,0.02669411632527746,31.418813351718878
59948,3,0.5282161699142307,0.027963228665916162,32.912550895491115
59948,4,0.5415408289991319,0.025559837972622734,30.083774595736244
59948,5,0.5265723130432889,0.027170250859818168,31.979220817122638
59948,6,0.52468085300643,0.033090060238437746,38.94680062677833
59948,7,0.5268097720108926,0.0330483037583727,38.89765350246815
59948,8,0.5313528829719871,0.027806648780732024,32.728257318311506
59948,9,0.5559941570973024,0.03087996513874569,36.34553207079246
59948,10,0.5313958869082853,0.033396744041816584,39.307765607186035
59948,11,0.5278200500179082,0.03004779588374773,35.366073894270556
59948,12,0.5300384250003844,0.030663352628107265,36.09058045679386
59948,13,0.5497601900715381,0.027137167153824526,31.94028149540353
59948,14,0.5311262200120836,0.030992043704110017,36.47744786388338
59948,15,0.5364399559330195,0.04383485570988732,51.593359865009994
59948,16,0.5320467320270836,0.03679147567084906,43.3033441883264
59948,17,0.5356761399889365,0.03368388048182447,39.64572345921435
59948,18,0.5299613770330325,0.03192266983599956,37.57278918860752
59948,19,0.5315941571025178,0.036919187137024245,43.45365981105533
59948,20,0.5370595220010728,0.03048299459674264,35.87830014547437
59948,21,0.5347204849822447,0.029240696223883145,34.41612247948973
59948,22,0.5375703339232132,0.02602708071810067,30.633716479229683
59948,23,0.5278324179816991,0.027646180857043845,32.53938754334455
59948,24,0.5279551330022514,0.034370613453782894,40.45400401083545
59948,25,0.5266736759804189,0.04282678216946001,50.40686340917861
59948,26,0.5297980600735173,0.031316729717626,36.85960133666616
59948,27,0.5288210930302739,0.039143647415544436,46.07183609557828
59948,28,0.5269833840429783,0.030250577535688494,35.60474667129173
59948,29,0.5298577300272882,0.03253219860040146,38.290200855204354
59948,30,0.5332798949675635,0.02748724295408489,32.35231859351562
59948,31,0.5339981620199978,0.027319694869352817,32.15511551185188
59948,32,0.5359541800571606,0.030187530153135245,35.53054028361373
59948,33,0.540968092973344,0.03232922042221942,38.051296767986656
59948,34,0.5284680989570916,0.03013430181334109,35.467890849834546
59948,35,0.5265364779625088,0.029101972462712844,34.25284545220223
59948,36,0.5296537009999156,0.026508332629468778,31.20014706618695
59948,37,0.5310014389688149,0.03409137490844483,40.12534193303239
59948,38,0.528660129988566,0.03177803792761713,37.402558307809734
59948,39,0.5263575969729573,0.03233922500475689,38.063072101081644
59948,40,0.5261832129908726,0.028380825741107785,33.40406012553239
59948,41,0.5216405929531902,0.035996493090013,42.367654502224894
59948,42,0.5316218270454556,0.028887704593608232,34.000653467098246
59948,43,0.5296820740913972,0.030617651095660503,36.0367900297074
59948,44,0.5332870659185573,0.027461787398309623,32.322357558435016
59948,45,0.5350273780059069,0.027604940143147516,32.49084747269335
59948,46,0.5294770040782169,0.03232534021687794,38.04672978978424
59948,47,0.5305665719788522,0.027530313589859856,32.40301247114258
59948,48,0.5263708170969039,0.028853421691318437,33.960302698596564
59948,49,0.5250307800015435,0.03082236202841626,36.27773355857106
59948,50,0.5290444099809974,0.024905813376048358,29.31399160397842
59948,51,0.5316658130614087,0.03050959246130408,35.9096056710826
59948,52,0.5313461000332609,0.02957610491151952,34.810896474814434
59948,53,0.5267159680370241,0.027984672728519566,32.93779042738755
59948,54,0.5339870440075174,0.02659730544647032,31.304867533299813
59948,55,0.5289055599132553,0.02313797650227345,27.233258303178932
59948,56,0.5320981169352308,0.032408818054894484,38.144982699889496
59948,57,0.5351042139809579,0.03145296387416385,37.01994811436932
59948,58,0.5268328549573198,0.03776253463724499,44.44627471454938
59948,59,0.5545805769506842,0.034765553603476995,40.91884617669463
59948,60,0.5273169960128143,0.029242689416805634,34.418468455495926
59948,61,0.5343888209899887,0.028690407443146437,33.7684359151235
59948,62,0.5274393010186031,0.026504274549202567,31.195370730274696
59948,63,0.5369428640697151,0.03293119817213852,38.7598209362389
59948,64,0.5341080670477822,0.030560025096182775,35.96896457709698
59948,65,0.5342554290546104,0.03431707481627749,40.39098935852816
59948,66,0.533159182057716,0.026170338672346305,30.80233022432416
59948,67,0.5393962839152664,0.03117359751033466,36.69113559497582
59948,68,0.5340591120766476,0.027519806284075077,32.39064543582818
59948,69,0.5376228319946676,0.03682371439547971,43.34128897209543
59948,70,0.5277628799667582,0.02824539701914086,33.244661339444406
59948,71,0.5262622020673007,0.033722822157798094,39.6915575761452
59948,72,0.5299015950877219,0.033432383400915366,39.34971291714209
59948,73,0.5431747270049527,0.028852096045556497,33.95874242155808
59948,74,0.5310017690062523,0.030124885449356542,35.45680784641621
59948,75,0.5245124249486253,0.02798284220170455,32.93563590840533
59948,76,0.5298905780073255,0.03129863640208941,36.83830561378735
59948,77,0.5306273120222613,0.027786648800032232,32.704717462075486
59948,78,0.5291655410546809,0.02789907058434249,32.83703722178847
59948,79,0.5337845969479531,0.0306700553880066,36.09846956462768
59948,80,0.5330816339701414,0.03559505223074755,41.89516104054505
59948,81,0.5322406509658322,0.03386848804379072,39.86300544233215
59948,82,0.5295836839359254,0.03306266135660918,38.91455230869475
59948,83,0.5281939810374752,0.02345850149394324,27.610514278432863
59948,84,0.5327690200647339,0.03324994961774752,39.134989458513466
59948,85,0.5256083509884775,0.036211015322520135,42.62014587151414
59948,86,0.528045836952515,0.034662493515971615,40.79754507746037
59948,87,0.5494719189591706,0.026885875955863503,31.644513276315077
59948,88,0.5278284790692851,0.027375307690940764,32.220571466270556
59948,89,0.5298130200244486,0.02948515069002955,34.70384390661093
59948,90,0.5293298600008711,0.024823562547763744,29.217182876901305
59948,91,0.5272513959789649,0.026156406270949395,30.785931872204287
59948,92,0.5348251200048253,0.027761807803389826,32.6754797593747
59948,93,0.5326140059623867,0.04058228740325598,47.76510665390826
59948,94,0.5338372560217977,0.03862797646785099,45.46489451118343
59948,95,0.5263334569754079,0.04207988722099465,49.52777257533245
59948,96,0.5284707400714979,0.030050592859168834,35.369365917412814
59948,97,0.5269532259553671,0.037922166188073536,44.6341600837226
59948,98,0.5297686129342765,0.03227836502405168,37.99144027213979
59948,99,0.5273797399131581,0.03145330082855724,37.020344707650956
166810,0,2.564233938930556,0.02291639618111957,26.972459606270753
166810,1,1.2894461080431938,0.026330896086772526,30.99130532934815
166810,2,1.2967026620171964,0.028247052282504015,33.246609574404545
166810,3,1.2951276389649138,0.02722546456195052,32.04420701035771
166810,4,1.2975604690145701,0.02293884485149622,26.99888155543602
166810,5,1.2942929159617051,0.029169079665440467,34.33183022365385
166810,6,1.2935051950626075,0.02728576477592015,32.11517999723971
166810,7,1.3138664460275322,0.022358759417143936,26.316124510105144
166810,8,1.2878754609264433,0.02259782457519033,26.5975027542108
166810,9,1.3300322430441156,0.03127437722537574,36.80975270962129
166810,10,1.3133784270612523,0.02614559641323022,30.773208735094265
166810,11,1.2954033740097657,0.023492969900045235,27.651083383798763
166810,12,1.326187286991626,0.025905768760870362,30.49093303979657
166810,13,1.292232498060912,0.023372642313918,27.509458543196175
166810,14,1.2903661360032856,0.02271552436086921,26.73603468959015
166810,15,1.292265598080121,0.021214302280436304,24.96910538689819
166810,16,1.294004427967593,0.025212829721331653,29.675347984195007
166810,17,1.2946826620027423,0.022712141196440938,26.732052725534295
166810,18,1.3646052939584479,0.02040882205971095,24.021060042182768
166810,19,1.2903935969807208,0.027455178948435743,32.31457945293036
166810,20,1.3385704719694331,0.02666197329233555,31.380981196488335
166810,21,1.3143198878969997,0.025389353766688993,29.88311571718869
166810,22,1.2844214639626443,0.02443856159137381,28.76403908140528
166810,23,1.3353517740033567,0.02621347807903085,30.853105044895468
166810,24,1.308648320962675,0.024381269567079644,28.69660671556457
166810,25,1.3042642100481316,0.02337823394247973,27.516039856170625
166810,26,1.2890550100710243,0.024308084641566252,28.610468501178826
166810,27,1.2863104599528015,0.026403923165543464,31.07725775907338
166810,28,1.2902405229397118,0.01971636927784909,23.206047308923832
166810,29,1.3424865419510752,0.022602251965687437,26.602713766029616
166810,30,1.2821404819842428,0.026943865189641647,31.712766253498646
166810,31,1.2911015630234033,0.024282228485406954,28.580035961870802
166810,32,1.300220011966303,0.025822872028537835,30.39336408756432
166810,33,1.3076716519426554,0.024205397153944597,28.489605949752594
166810,34,1.2869455680483952,0.024162152079566512,28.438706758945532
166810,35,1.2891084880102426,0.023340909089032302,27.472108729567474
166810,36,1.29041686700657,0.026590517565022953,31.296878237919145
166810,37,1.2916173019912094,0.02023529905307475,23.816824513600416
166810,38,1.2894926590379328,0.02516657058224614,29.620901257469583
166810,39,1.3011746249394491,0.028168180016046263,33.15377739414928
166810,40,1.2944179469486699,0.03316161540676266,39.031020626817146
166810,41,1.294799444032833,0.02413275980363877,28.404112228072016
166810,42,1.2970743930200115,0.025134637888022615,29.583316669637533
166810,43,1.2978931410470977,0.019518127889070147,22.972718394164698
166810,44,1.5070327440043911,0.026528833303929633,31.224276235949354
166810,45,1.321137862978503,0.02332355719531104,27.45168565567793
166810,46,1.29509002098348,0.025896118987994043,30.479575315525302
166810,47,1.2912893539760262,0.028062031312463986,33.02884101248601
166810,48,1.2921338300220668,0.029355523834862174,34.551273882630866
166810,49,1.2928775940090418,0.0257245049871693,30.277586675228996
166810,50,1.3142553539946675,0.021280550715166657,25.047079393614624
166810,51,1.286506408941932,0.02922741332857548,34.40048859210584
166810,52,1.2878682180307806,0.029291797146088372,34.47626795564271
166810,53,1.2935238820500672,0.01991061338834421,23.43467145133599
166810,54,1.2883969779359177,0.027272900658526222,32.10003900892568
166810,55,1.2973577890079468,0.025416401179163106,29.9149503579693
166810,56,1.3172508419957012,0.029686814190630573,34.9412006262727
166810,57,1.311946959933266,0.02768494674904254,32.585014763600824
166810,58,1.312780981999822,0.025066464332344163,29.50307680721676
166810,59,1.294140322948806,0.022854177106598594,26.89922813213351
166810,60,1.2954285099403933,0.02837573470744481,33.39806800972397
166810,61,1.3530884260544553,0.024488103063141642,28.82234909383184
166810,62,1.3005932099185884,0.02640255379407397,31.07564601714175
166810,63,1.3246468750294298,0.0222885419763027,26.233479007218165
166810,64,1.298109011957422,0.02395379260578201,28.193468919373416
166810,65,1.3311696080490947,0.023103262132689206,27.192399700283087
166810,66,1.2900098530808464,0.023018900144170795,27.09310615038835
166810,67,1.2996817100793123,0.02253506567295964,26.52363590612647
166810,68,1.3096469310112298,0.02258929763454054,26.587466596674346
166810,69,1.3020070960046723,0.02519663709777875,29.656289364277267
166810,70,1.2948086810065433,0.02068207763107699,24.342680195832024
166810,71,1.2953190319240093,0.027849320355348706,32.778481503370436
166810,72,1.289878014009446,0.02326887255629151,27.387322166524562
166810,73,1.2945434489520267,0.02398518319355958,28.23041545119962
166810,74,1.2976234069792554,0.026017059765579775,30.621921878763274
166810,75,1.3105651270598173,0.025760022567024476,30.319390651752382
166810,76,1.2946441509993747,0.028350474619555754,33.36833703916239
166810,77,1.2915883490350097,0.018748871474208895,22.06730824971082
166810,78,1.3174589111004025,0.022550465841369993,26.541761811137672
166810,79,1.2922877550590783,0.02086085527693382,24.55310040297395
166810,80,1.3208471849793568,0.02389090642204661,28.119452261728394
166810,81,1.312281129998155,0.025362784620450385,29.851843992872613
166810,82,1.2895528089720756,0.023777803894613925,27.986331271480434
166810,83,1.2935045649064705,0.022855741269291352,26.901069142155965
166810,84,1.3265285859815776,0.021515927374061994,25.324116296543714
166810,85,1.2858212050050497,0.022489372370347205,26.4698551655052
166810,86,1.2969676819629967,0.023610053731132785,27.788890344352108
166810,87,1.3206778980093077,0.026832820533812196,31.582067365672657
166810,88,1.2867637310409918,0.024341309585106607,28.649574058635597
166810,89,1.3459995889570564,0.026437063834310326,31.116264125631808
166810,90,1.2943617899436504,0.027790646315411838,32.709422513482764
166810,91,1.2927535779308528,0.022460597667746773,26.435987514700138
166810,92,1.2913228439865634,0.024185239938170067,28.46588102878525
166810,93,1.296248964034021,0.022433930975227945,26.404600979002634
166810,94,1.29316112305969,0.02541114543480516,29.9087643786698
166810,95,1.3014639989705756,0.02802799222795871,32.98877721604103
166810,96,1.2916042580036446,0.021917397803975724,25.79664456269761
166810,97,1.3326194540131837,0.026549672667994795,31.248804041326146
166810,98,1.2882303460501134,0.0249634080163732,29.381780147055686
166810,99,1.2908594120526686,0.023285929129056138,27.407397649435545


==> data/bab_vs_estimators/default-mlp-64x3_aggregated.csv <==
num_samples,KernelSHAP_runtime,KernelSHAP_min_error,KernelSHAP_max_error,KernelSHAP_mean_error,KernelSHAP_min_error_pct,KernelSHAP_max_error_pct,KernelSHAP_mean_error_pct,LeverageSHAP_runtime,LeverageSHAP_min_error,LeverageSHAP_max_error,LeverageSHAP_mean_error,LeverageSHAP_min_error_pct,LeverageSHAP_max_error_pct,LeverageSHAP_mean_error_pct,LinearMSR_runtime,LinearMSR_min_error,LinearMSR_max_error,LinearMSR_mean_error,LinearMSR_min_error_pct,LinearMSR_max_error_pct,LinearMSR_mean_error_pct,TreeMSR_runtime,TreeMSR_min_error,TreeMSR_max_error,TreeMSR_mean_error,TreeMSR_min_error_pct,TreeMSR_max_error_pct,TreeMSR_mean_error_pct
1000,1.782422567368485,0.1935563813355402,0.563115445130286,0.31800253650255944,227.8146893537316,662.7834707255345,374.28706078897454,30.44373821723275,0.14786134852781108,0.4644151486150965,0.2845120664400388,174.0319123030742,546.6138190995852,334.868980222686,1.7480782404309139,0.1978114761469758,0.5211098827560248,0.30121747451379016,232.8229101933092,613.3431780449645,354.53114441789046,9.376982774119824,0.264005124719047,0.5802569143690803,0.3912947992516993,310.732433933034,682.9588762727834,460.5516104515463
2782,2.465061895083636,0.11317448731764013,0.25976372552861776,0.18022758435923916,133.20568659702394,305.74033275648964,212.12677598366787,38.17477057687938,0.10170921917099829,0.33789167900893924,0.1719467228545771,119.71113538067071,397.6964611421885,202.38025211166226,3.2851286582881585,0.08288149410181966,0.30559227503172104,0.174766788823317,97.55101692693303,359.6802581495076,205.69945268873747,10.953634240548126,0.10954052385833923,0.3030293350171336,0.17985833946322013,128.92853359958136,356.663693264244,211.69217697586663
7742,6.699804193805903,0.04886912612979,0.17008930127909228,0.10329092426669537,57.5186656798807,200.19407815915153,121.57279270521421,49.17939678451512,0.05144842437476166,0.16355799252732828,0.0936192820331914,60.5544841033002,192.50676728833596,110.18932833290542,12.863389905891381,0.05023737715577026,0.1497319206492269,0.09547493511461963,59.12908885627422,176.23356436855354,112.37342077861518,15.167009882163256,0.039201736853076596,0.14779725708790092,0.08162492006257004,46.14020701197386,173.9564770662062,96.07203688800908
21544,16.95039434276987,0.0331441526433342,0.08654810331278562,0.05501607682019969,39.010467059953264,101.86659377650065,64.75358943876614,91.30535798473284,0.029444824761368338,0.10195904438164582,0.05682978444906759,34.65638053264482,120.0051781415639,66.88831234068249,46.27548477577511,0.032963096972684625,0.10315447014273338,0.05429380463133835,38.79736563141777,121.41218702718417,63.903479443947425,25.755729091353714,0.030137020519048763,0.07502807831708758,0.04603865947611533,35.47109074999781,88.30759408021792,54.18722355958626
59948,47.6541976822773,0.017603137242235833,0.04801332913493572,0.030824697932287485,20.71878599310593,56.511397796552146,36.280482903289695,324.4426019883249,0.01773696335359387,0.05031658290952401,0.03081109568083159,20.876298516206873,59.22231354905849,36.2644731356522,269.58997456612997,0.019587277120387547,0.04386567245173323,0.029892811064641762,23.054106620907344,51.629630983647765,35.18365770021099,53.839579759398475,0.02313797650227345,0.04383485570988732,0.03100757795510916,27.233258303178932,51.593359865009994,36.49573158329006
166810,122.9829856811557,0.009948775900453066,0.02886049711424543,0.016162252942261195,11.70964902098758,33.968630428558434,19.02287389282573,,,,,,,,,,,,,,,131.662162583787,0.018748871474208895,0.03316161540676266,0.024780863514357883,22.06730824971082,39.031020626817146,29.1669263730137


==> data/bab_vs_estimators/default-mlp-64x3_bab_curve.csv <==
runtime,max_half_width,max_half_width_pct
14.033528441097587,2241.695068359375,2638461.5278520486
17.494222580920905,1917.1751098632812,2256503.500822647
18.137270810082555,1699.4470825195312,2000238.9304134175
18.179240506142378,1490.0301513671875,1753756.4699194997
18.25905025517568,1311.7542724609375,1543926.8394415227
18.301025148946792,1155.8223876953125,1360395.9548325532
18.34363345289603,1037.109130859375,1220671.170035272
18.386506222188473,940.56787109375,1107042.6915962333
18.429629863239825,868.6973571777344,1022451.5317052741
18.472480338066816,810.7624206542969,954262.4620618667
18.51556562818587,772.16455078125,908833.0028305509
18.55920309294015,741.7916870117188,873084.3260021498
18.602181664202362,714.2510375976562,840669.1483284773
18.646029448136687,687.3136291503906,808963.9816216765
18.68964682612568,667.4637451171875,785600.7882537838
18.733567342162132,649.9282531738281,764961.6203680399
18.777659878134727,632.9595031738281,744989.5043194883
18.82187237497419,617.3164367675781,726577.7098372298
18.86571393115446,602.728515625,709407.8149441651
18.909925195854157,589.0965881347656,693363.1187938651
18.953975899145007,576.3075561523438,678310.5055547303
18.997910506092012,564.0028076171875,663827.8910019561
19.041970213875175,547.3548278808594,644233.3196123203
19.086517536081374,532.7150268554688,627002.3624111825
19.132428491022438,521.8695068359375,614237.2509894826
19.1777959051542,512.2001953125,602856.5298488158
19.22392921615392,502.8840637207031,591891.499350108
19.269870697986335,493.92417907714844,581345.7693533369
19.31589547684416,485.59339904785156,571540.4916799624
19.361977532040328,477.15673828125,561610.5930196116
19.40792859485373,469.4972839355469,552595.4616127036
19.454203794244677,462.9348449707031,544871.5106695053
19.50077425315976,456.61192321777344,537429.4700350789
19.54919897392392,450.382568359375,530097.5570692127
19.599630299955606,444.27381896972656,522907.5960101141
19.649259926285595,438.3466491699219,515931.35302927165
19.698939749971032,432.36048889160156,508885.67861224967
19.748447513207793,426.12847900390625,501550.64069297025
19.798061958048493,419.83131408691406,494138.91569855186
19.847485905047506,413.5705871582031,486770.0779958037
19.89706842089072,407.36985778808594,479471.85705639195
19.9477525530383,401.46051025390625,472516.59077432286
19.997444045264274,395.7639617919922,465811.787712368
20.046821006108075,390.2475280761719,459318.9786164413
20.096306042280048,384.7514343261719,452850.10953717976
20.145732880104333,379.4023895263672,446554.31618230086
20.195224880240858,374.1661071777344,440391.2435499692
20.244872405193746,369.0097198486328,434322.20687207027
20.29443678399548,364.07679748535156,428516.1871064453
20.344246183056384,359.1589813232422,422727.947248171
20.395034805871546,354.2748107910156,416979.30809263245
20.444447363261133,349.4803161621094,411336.21693254856
20.495048184879124,345.3716735839844,406500.3694851919
20.54579013120383,341.96620178222656,402492.14978575753
20.596477895975113,338.63287353515625,398568.84261354955
20.6469708988443,335.38037109375,394740.6669254191
20.697438031900674,332.1556701660156,390945.213450615
20.74813898000866,328.95835876464844,387181.99728257296
20.798706375062466,325.8807678222656,383559.69137016096
20.849263154901564,322.7295379638672,379850.71289928985
20.89981574798003,319.62530517578125,376197.049695732
20.95047293882817,316.4804382324219,372495.56033735105
21.001159836072475,313.4327087402344,368908.40117108583
21.05223429808393,310.3995056152344,365338.3394510811
21.103645419236273,307.4666442871094,361886.37941869086
21.15504507208243,304.5924835205078,358503.5095919352
21.20639356924221,301.75006103515625,355157.9955301184
21.257741143926978,299.0037536621094,351925.60837375827
21.310304496902972,296.29908752441406,348742.2326993781
21.36182092828676,293.6404571533203,345613.04084366164
21.41309603396803,290.99102783203125,342494.678567877
21.46431957418099,288.37351989746094,339413.88757105975
21.51570144109428,285.78265380859375,336364.45386538823
21.568266613874584,283.21397399902344,333341.1332761693
21.61954905418679,280.6234588623047,330292.1126390524
21.67086582025513,278.0115966796875,327217.9666581137
21.7222123532556,275.4356384277344,324186.07938626205
21.77346859127283,272.86236572265625,321157.35298682837
21.82485300116241,270.234619140625,318064.51116391784
21.877269993070513,267.63592529296875,315005.86423352826
21.928659912198782,265.0349884033203,311944.57725628966
21.980018734000623,262.43055725097656,308879.17755300726
22.031646268907934,259.8354034423828,305824.6972271686
22.083048403263092,257.2317657470703,302760.2314180097
22.13547188322991,254.75279235839844,299842.49474325014
22.186648388858885,252.3133544921875,296971.2911391428
22.23796269390732,249.9502182006836,294189.89402665896
22.289244499988854,247.62848663330078,291457.23002386827
22.340404130984098,245.37763214111328,288807.9879096069
22.391805096995085,243.11394500732422,286143.6418538486
22.443172622006387,241.12154388427734,283798.59779080586
22.495637794025242,239.40453338623047,281777.6868266173
22.546845734119415,237.6948471069336,279765.39642356854
22.59814076591283,236.01776885986328,277791.485477094
22.64952468406409,234.37730407714844,275860.668356567
22.700926347170025,232.77059936523438,273969.58663504344
22.75219241483137,231.17149353027344,272087.4487457024
22.80355194909498,229.59960174560547,270237.3416288462
22.854749897960573,228.0503387451172,268413.8684540113
22.906024983152747,226.52954864501953,266623.90771060716
22.957303693983704,225.01083374023438,264836.389459526
23.008633462246507,223.52182006835938,263083.82937981666
23.060030100867152,222.02315521240234,261319.90991485544
23.112618102226406,220.5450897216797,259580.2357780998
23.16377721214667,219.07952880859375,257855.27945354005
23.215960691217333,217.61565399169922,256132.30765399267
23.268451845273376,216.19171142578125,254456.3358721592
23.319598397240043,214.76907348632812,252781.8996277788
23.372088409028947,213.3678741455078,251132.69648423448
23.423183572944254,211.95220947265625,249466.4677324392
23.475702540017664,210.569580078125,247839.12130328463
23.52819500816986,209.1928482055664,246218.71622179775
23.579517100937665,207.802978515625,244582.8480087665
23.631947978865355,206.45030212402344,242990.75608277295
23.684287319891155,205.10205078125,241403.87241246804
23.73571162018925,203.74441528320312,239805.9436482028
23.78801307687536,202.3942108154297,238216.76116159395
23.840384621173143,201.0777587890625,236667.3050942374
23.892620289232582,199.74239349365234,235095.58822368772
23.94497608905658,198.48196411132812,233612.07046929898
23.997425409033895,197.2230453491211,232130.33070564535
24.04994453303516,195.9599838256836,230643.71493709701
24.10222179023549,194.7105712890625,229173.16394342264
24.154507430270314,193.45587158203125,227696.38998217555
24.2068868749775,192.2186737060547,226240.21557015195
24.25899855606258,190.99398803710938,224798.7679500754
24.3114349571988,189.7562255859375,223341.92903646393
24.3642955198884,188.52288055419922,221890.28939878984
24.417554785031825,187.29810333251953,220448.73402169906
24.47100904583931,186.07894897460938,219013.79672123326
24.524129781872034,184.85018157958984,217567.54493427157
24.577316087204963,183.61355590820312,216112.04400358698
24.63063487317413,182.40773010253906,214692.79432844528
24.68384191999212,181.18870544433594,213258.00968374964
24.73709452385083,179.97110748291016,211824.90425252603
24.790253737941384,178.74518585205078,210382.00191275714
24.844495830126107,177.52384185791016,208944.4874237006
24.89749647397548,176.3029022216797,207507.448861457
24.950615187175572,175.10115814208984,206093.00335320045
25.0036153011024,173.88825225830078,204665.42046895696
25.05697272485122,172.6833267211914,203247.23040445536
25.109958055894822,171.4836883544922,201835.2633075265
25.162836126051843,170.3538055419922,200505.39807570245
25.2158865458332,169.2468032836914,199202.46311768895
25.26882833102718,168.14193725585938,197902.04249000782
25.32181166904047,167.0313491821289,196594.8870489363
25.37484404211864,165.91730499267578,195283.66378057696
25.4291148269549,164.87533569335938,194057.27222168338
25.481949650216848,163.82605743408203,192822.27806115246
25.534879168961197,162.79082489013672,191603.81562255722
25.58895522914827,161.75637817382812,190386.27809833424
25.641793011222035,160.72918701171875,189177.2803174903
25.694734652992338,159.71260833740234,187980.77337054786
25.748798344284296,158.69654083251953,186784.86806693493
25.801687398925424,157.67752838134766,185585.49657936374
25.854718639981,156.65768432617188,184385.14629891314
25.90767410583794,155.64601135253906,183194.41333198405
25.96076076105237,154.6187973022461,181985.38861188656
26.013544402085245,153.6024169921875,180789.11513847494
26.066514486912638,152.58361053466797,179589.9861041858
26.119418314192444,151.56501007080078,178391.0995231787
26.172366210259497,150.51294708251953,177152.82775346443
26.225284098181874,149.41809844970703,175864.1975390922
26.27815425489098,148.31404876708984,174564.73774478812
26.33115817513317,147.46937561035156,173570.5625515963
26.384381726849824,146.6903839111328,172653.69403637535
26.43733495520428,145.92627716064453,171754.3450157207
26.49141123192385,145.1720199584961,170866.58885384878
26.545408791862428,144.42334747314453,169985.40586984585
26.59826591098681,143.68775939941406,169119.62315912909
26.650868406053632,142.96924591064453,168273.9371315693
26.70386150619015,142.26338958740234,167443.14851122914
26.75669251382351,141.57058715820312,166627.72424517036
26.809508399106562,140.89076232910156,165827.57453588102
26.862536284141243,140.22535705566406,165044.39655633556
26.915475205983967,139.5641632080078,164266.17539944546
26.96949497098103,138.9186019897461,163506.35375273798
27.022354742046446,138.28270721435547,162757.90945078473
27.07522859517485,137.65911102294922,162023.9405077453
27.12807855196297,137.04558563232422,161301.824836273
27.181316053960472,136.4436492919922,160593.3494068541
27.234122945927083,135.85114288330078,159895.9729499026
27.288204894866794,135.26083374023438,159201.1826612931
27.341152259148657,134.6762809753418,158513.1675949543
27.393996036145836,134.09668731689453,157830.9893668872
27.44673642097041,133.51340866088867,157144.4739189967
27.49964894913137,132.93325424194336,156461.63567921732
27.553767101839185,132.35319900512695,155778.91417620343
27.606585131026804,131.77052307128906,155093.10812865666
27.65946329012513,131.19388580322266,154414.40955417466
27.71366466023028,130.618896484375,153737.65060594905
27.76644539227709,130.04952239990234,153067.50075459725
27.819434128236026,129.48319244384766,152400.93382396916
27.87239784700796,128.92411422729492,151742.90214684454
27.92655993811786,128.35638809204102,151074.69192174918
27.97948917420581,127.79452514648438,150413.3826354412
28.032619373872876,127.23283004760742,149752.27090365937
28.086314227897674,126.6735610961914,149094.01473275508
28.139860548079014,126.10858154296875,148429.03721808712
28.194568023085594,125.54727935791016,147768.38794349143
28.247831544838846,125.00273132324219,147127.45820250286
28.301451185252517,124.46793746948242,146498.0090734072
28.35494381422177,123.93679809570312,145872.8612451302
28.408448569942266,123.40658187866211,145248.79996674685
28.46181459724903,122.87754821777344,144626.13054979753
28.51639472413808,122.35076141357422,144006.10566957286
28.56967539805919,121.8299789428711,143393.14785353254
28.62290656613186,121.30302047729492,142772.92092890615
28.67636845400557,120.77803039550781,142155.01078008607
28.729739509057254,120.2564926147461,141541.16396867821
28.78430428588763,119.73851776123047,140931.5107010748
28.837501718197018,119.22079086303711,140322.14927538493
28.890772602055222,118.70661544799805,139716.96792387275
28.94424904603511,118.19510650634766,139114.9249954005
28.99867894127965,117.68382263183594,138513.14696958827
29.052982529159635,117.18010711669922,137920.2768569538
29.10611309716478,116.67145538330078,137321.59684530116
29.159482548944652,116.17291259765625,136734.8150039716
29.21406409610063,115.67221450805664,136145.49638293168
29.268412455916405,115.17461395263672,135559.82354087374
29.32180107710883,114.68213653564453,134980.18060173804
29.37622962007299,114.18999862670898,134400.93726153017
29.429799936246127,113.7031135559082,133827.8764800147
29.484252620954067,113.21788787841797,133256.76879438246
29.538730055093765,112.73675918579102,132690.48323513777
29.592146336100996,112.25561904907227,132124.1842062663
29.646713729016483,111.77750396728516,131561.44564874054
29.700020246207714,111.3053207397461,131005.68884776287
29.75455464888364,110.83407974243164,130451.04104605682
29.80891857482493,110.35841369628906,129891.1849886622
29.86332937190309,109.90000534057617,129351.64112845308
29.917705646250397,109.4506950378418,128822.80562153472
29.970926503185183,109.00200653076172,128294.7019643381
30.025369318202138,108.5574836730957,127771.50125128974
30.079993267077953,108.11576461791992,127251.60059680267
30.134778219275177,107.67264938354492,126730.05664784837
30.189647919964045,107.22930526733398,126208.24330635842
30.244332530070096,106.79004287719727,125691.23413175363
30.298963690176606,106.3493537902832,125172.54574367686
30.352457070257515,105.90750885009766,124652.49692329521
30.407086736988276,105.47255325317383,124140.55681823564
30.46177488286048,105.03704833984375,123627.97017109058
30.516688520088792,104.60692977905273,123121.72322828369
30.57147174887359,104.17937469482422,122618.49348187573
30.62518856720999,103.75056457519531,122113.78656639745
30.68011362105608,103.32305526733398,121610.61069849662
30.73492517322302,102.89812850952148,121110.47447637263
30.789533970877528,102.47814559936523,120616.15713301802
30.844407636206597,102.0583381652832,120122.04632394067
30.89907907601446,101.63579177856445,119624.71178418712
30.953649204224348,101.21694564819336,119131.73242375937
31.008174579124898,100.80123138427734,118642.439251194
31.062523066997528,100.38630294799805,118154.07099300089
31.11701843002811,99.97382736206055,117668.58972481448
31.171439743135124,99.56425476074219,117186.5252519548
31.226267479825765,99.15788650512695,116708.23227459377
31.28138885088265,98.7483901977539,116226.25759924599
31.336909955833107,98.34353256225586,115749.74261262003
31.392220905981958,97.93621063232422,115270.32716636058
31.447207293007523,97.53885269165039,114802.63927515168
31.502478598151356,97.13809585571289,114330.95090478884
31.55759174702689,96.73844528198242,113860.56459834817
31.612487526144832,96.34534072875977,113397.88291842616
31.66765132592991,95.95573806762695,112939.32294429906
31.72296913014725,95.56410217285156,112478.36986648059
31.77793383318931,95.1791877746582,112025.32794945803
31.833360866177827,94.79463195800781,111572.70808074129
31.889768061228096,94.40947341918945,111119.37881168076
31.944896877277642,94.03135681152344,110674.33785296605
31.99970795493573,93.65137481689453,110227.10134508605
32.055112874135375,93.2686767578125,109776.66804578342
32.11056291218847,92.89047241210938,109331.52381993002
32.16608621086925,92.51269149780273,108886.87797026755
32.221166389063,92.14116668701172,108449.5955165786
32.27632168121636,91.76475143432617,108006.55704237863
32.33153289789334,91.39640045166016,107573.01016518359
32.386709162034094,91.02316665649414,107133.71624722867
32.441851283889264,90.65662384033203,106702.29757106499
32.49700799025595,90.30083084106445,106283.53136432411
32.552172230090946,89.94550323486328,105865.31292240566
32.60754997516051,89.59051132202148,105447.48958953944
32.66380156297237,89.23986053466797,105034.77573509874
32.71875759400427,88.878662109375,104609.64737464172
32.77380657894537,88.53165054321289,104201.21686151733
32.82885523606092,88.18367385864258,103791.65040986777
32.88382516801357,87.83691787719727,103383.52071840815
32.939835662953556,87.48308181762695,102967.05781784681
32.99411842506379,87.13884353637695,102561.89144427897
33.04908354114741,86.78895950317383,102150.08005483261
33.10393366124481,86.44535446166992,101745.65900061333
33.15886860108003,86.10448455810547,101344.45718719467
33.21353516308591,85.76615142822266,100946.24114104576
33.268255666829646,85.41425704956055,100532.06358716155
33.32298786006868,85.07193756103516,100129.15562101731
33.377915259916335,84.7290153503418,99725.5382545293
33.43399470904842,84.38704299926758,99323.03886706408
33.488791558891535,84.04317092895508,98918.30352155324
33.54350583208725,83.6931037902832,98506.27661807838
33.59842685982585,83.34174346923828,98092.72764677728
33.653220646083355,82.9901237487793,97678.87336393581
33.7080348120071,82.63663482666016,97262.81904205347
33.76304103899747,82.2862777709961,96850.4509080335
33.81767456512898,81.93424606323242,96436.11171862792
33.87368834298104,81.59851455688477,96040.95776763385
33.92839225521311,81.26240158081055,95645.35482908043
33.9831844358705,80.92708969116211,95250.69476440168
34.03782078297809,80.59194564819336,94856.23225424903
34.09244565293193,80.2552490234375,94459.94236472978
34.14714113017544,79.92110061645508,94066.65171210706
34.201766591053456,79.5887451171875,93675.47130101336
34.25663339719176,79.2778091430664,93309.5015413778
34.31143127894029,78.96172714233398,92937.47493956645
34.36627799505368,78.65084075927734,92571.5635483136
34.42204167088494,78.34122085571289,92207.14279575784
34.4766307529062,78.029052734375,91839.72280630554
34.5313485651277,77.71735763549805,91472.85956142684
34.586148988921195,77.40861511230469,91109.47148025762
34.640799588058144,77.09652709960938,90742.14577819277
34.69576895888895,76.78532028198242,90375.85723739007
34.75065175583586,76.47187423706055,90006.9331396139
34.80522321118042,76.16646575927734,89647.4692097135
34.861182547174394,75.87448501586914,89303.8096419026
34.915962921921164,75.58499526977539,88963.08196285434
34.97074695490301,75.29911422729492,88626.60170611765
35.025667489971966,75.01353454589844,88290.47614955284
35.080638925079256,74.7301254272461,87956.90533220081
35.13553646719083,74.44865417480469,87625.61537165033
35.19048312911764,74.17600631713867,87304.71049334788
35.245398404076695,73.90530776977539,86986.09994147376
35.301440907176584,73.6335678100586,86666.26365356261
35.35652490099892,73.36217498779297,86346.83594433045
35.41131137497723,73.09135437011719,86028.08171643734
35.46635268488899,72.81803512573242,85706.38662003042
35.52241257485002,72.54313278198242,85382.82822525215
35.57721352111548,72.27002334594727,85061.38007200287
35.632051202934235,71.99399185180664,84736.49267404889
35.68691459391266,71.71796417236328,84411.6097659705
35.74183674296364,71.43799209594727,84082.0843265283
35.79810078116134,71.15828323364258,83752.86868850207
35.85287582920864,70.922607421875,83475.47968445295
35.90774817299098,70.69784355163574,83210.93396953934
35.96257605217397,70.47091865539551,82943.84474010198
36.01759466622025,70.248291015625,82681.81335552079
36.07248860318214,70.0249137878418,82418.89971038548
36.127457273192704,69.8023624420166,82156.95812331619
36.18246157700196,69.57927322387695,81894.38346378818
36.23720156121999,69.36125946044922,81637.7825837375
36.292133225128055,69.14228057861328,81380.04576516162
36.34804687090218,68.92582893371582,81125.28348916651
36.402673630043864,68.70868492126465,80869.70630075116
36.45737126702443,68.49364471435547,80616.60527872569
36.51338575826958,68.28085136413574,80366.14879342486
36.56814509211108,68.06792449951172,80115.53516247825
36.62273135408759,67.85546875,79865.47603116745
36.678772792220116,67.64200401306152,79614.22932776215
36.73351471591741,67.43094635009766,79365.8157358564
36.78827990591526,67.22126007080078,79119.01625422658
36.844190733041614,67.01085472106934,78871.37043104735
36.89891092525795,66.80001068115234,78623.20827217484
36.9534961450845,66.5885066986084,78374.26936482466
37.00834677927196,66.37916946411133,78127.88070681166
37.06302154203877,66.17076873779297,77882.59431325686
37.118182432837784,65.96192932128906,77636.79158400881
37.17301222216338,65.75376892089844,77391.78805261644
37.228876187000424,65.54656600952148,77147.91147999803
37.28347076009959,65.34483337402344,76910.4733889809
37.33796680625528,65.14569854736328,76676.092903243
37.39254496525973,64.94246864318848,76436.89253605537
37.447326147928834,64.74410820007324,76203.42349506298
37.50219044601545,64.54353713989258,75967.35257116408
37.557094445917755,64.3455982208252,75734.3796614248
37.61196240410209,64.14410972595215,75497.22892244565
37.6675671748817,63.94500541687012,75262.88435571251
37.72210389189422,63.74538612365723,75027.9336557742
37.77662337291986,63.547142028808594,74794.60155598744
37.831345670856535,63.35001754760742,74562.58723468738
37.885969893075526,63.15173530578613,74329.21023614466
37.94184184493497,62.9547176361084,74097.32163136122
37.99653102224693,62.758962631225586,73866.91917539926
38.05119740590453,62.56138801574707,73634.37504877917
38.105944951064885,62.36643409729004,73404.91546669188
38.16073683416471,62.168418884277344,73171.8527594407
38.21677647298202,61.9715576171875,72940.14823955661
38.27140027098358,61.774803161621094,72708.56943618914
38.32613076083362,61.57950210571289,72478.70127542282
38.3808415918611,61.385257720947266,72250.07681019594
38.435533361975104,61.190162658691406,72020.4511027117
38.49019918590784,60.9953727722168,71791.18458527492
38.54597526509315,60.80055618286133,71561.88663870901
38.60033420426771,60.60769081115723,71334.88526350922
38.654881751164794,60.41278839111328,71105.48629474244
38.709420376922935,60.21736145019531,70875.46996808154
38.764077704865485,60.02313232421875,70646.86346235704
38.81975049013272,59.83204650878906,70421.95661412168
38.875349652953446,59.63900375366211,70194.74645970679
38.929774292279035,59.44450569152832,69965.82341775294
38.98445752123371,59.25326156616211,69740.73023968043
39.03895128099248,59.062435150146484,69516.12870298543
39.095136241056025,58.873077392578125,69293.25576839398
39.14989112596959,58.6823787689209,69068.80464253135
39.204573223832995,58.49309158325195,68846.01477063839
39.25927609112114,58.305105209350586,68624.75594632284
39.31393942888826,58.11599349975586,68402.17260870717
39.369868522975594,57.93754577636719,68192.14071831346
39.42453051824123,57.7626895904541,67986.33604579112
39.479188818950206,57.58764457702637,67780.3091244269
39.53394021699205,57.413692474365234,67575.56855242026
39.58987575490028,57.24165916442871,67373.0863878372
39.644623768981546,57.07188034057617,67173.25773972998
39.69921791693196,56.90246772766113,66973.86011967974
39.75385320885107,56.73163032531738,66772.78553109529
39.80968163814396,56.56246376037598,66573.67750802083
39.86538646090776,56.39450645446777,66375.99277550956
39.919779440853745,56.22718048095703,66179.05111740902
39.97446625493467,56.06099319458008,65983.44968717317
40.02898242417723,55.89533615112305,65788.47234964484
40.084814155939966,55.73167037963867,65595.8387271764
40.13918882701546,55.56671714782715,65401.68977169509
40.19385390821844,55.401315689086914,65207.01325583153
40.24950386816636,55.23646354675293,65012.98328205346
40.305173019878566,55.07310104370117,64820.70660469469
40.3598506571725,54.912343978881836,64631.49651236637
40.41457227291539,54.750802993774414,64441.363750603545
40.47017893800512,54.591041564941406,64253.32551580515
40.52600432187319,54.431779861450195,64065.87545470952
40.58071158686653,54.273155212402344,63879.17520283802
40.63551850290969,54.115251541137695,63693.32353745372
40.69024301925674,53.95880126953125,63509.18251467058
40.74616601783782,53.80198287963867,63324.60821889266
40.80073778703809,53.64582443237305,63140.81067159243
40.85526681318879,53.489614486694336,62956.9525109717
40.90991454804316,53.334686279296875,62774.60294855041
40.96602857997641,53.179792404174805,62592.29379500947
41.021716156974435,53.025569915771484,62410.77485957301
41.07653516996652,52.87358856201172,62231.89372604778
41.131115028169006,52.7209587097168,62052.24931367165
41.18695451086387,52.568939208984375,61873.323281390505
41.241548052988946,52.41588592529297,61693.18049282348
41.29608491016552,52.26378059387207,61514.15343834146
41.35187094192952,52.11322021484375,61336.94478347487
41.40793135901913,51.96439743041992,61161.78126694117
41.46264192694798,51.81443977355957,60985.28201241836
41.519044572953135,51.665449142456055,60809.92094135854
41.57396250311285,51.515377044677734,60633.28699056793
41.62885737698525,51.366289138793945,60457.81142768048
41.68497309088707,51.21855354309082,60283.927525690946
41.740813951939344,51.070308685302734,60109.44422530968
41.795416256878525,50.92356872558594,59936.732180850086
41.85133864916861,50.77694511413574,59764.1570775961
41.90599257405847,50.63043785095215,59591.718915547724
41.960544894915074,50.48382568359375,59419.15728192051
42.01658273022622,50.33818817138672,59247.74281150747
42.07260266318917,50.192514419555664,59076.28568727631
42.12833160022274,50.0474967956543,58905.60082164724
42.182954486925155,49.90279960632324,58735.29310556803
42.23866196395829,49.7589111328125,58565.93724311466
42.29329865286127,49.61497497558594,58396.52525721637
42.34935807203874,49.47150802612305,58227.665526016106
42.405270860064775,49.32762145996094,58058.311908500546
42.46117659006268,49.18605422973633,57891.688135345896
42.5170659981668,49.04358673095703,57724.00475155116
42.571652840822935,48.90104103088379,57556.22932530674
42.626460914034396,48.758981704711914,57389.02635820052
42.68257146701217,48.61739540100098,57222.3801356679
42.73840495292097,48.47496032714844,57054.73491581571
42.79418199509382,48.33343315124512,56888.158286354796
42.85004546819255,48.192453384399414,56722.22595404156
42.90570342121646,48.05153274536133,56556.36321480003
42.9603479760699,47.91024971008301,56390.07393737711
43.016124282963574,47.769962310791016,56224.95651748412
43.07183562591672,47.62933349609375,56059.437253725504
43.127570934128016,47.48854064941406,55893.72492531636
43.18340077623725,47.349164962768555,55729.68058569024
43.23908207425848,47.210514068603516,55566.48932242691
43.293846535962075,47.07213020324707,55403.612350455136
43.349755968898535,46.93292045593262,55239.76332041734
43.40470073418692,46.794851303100586,55077.256763182035
43.46063463203609,46.65574264526367,54913.52671484748
43.51677891705185,46.517677307128906,54751.02464748777
43.572684369049966,46.38138198852539,54590.6058824035
43.628761602099985,46.24337577819824,54428.17340811548
43.684562881011516,46.1049919128418,54265.296436143704
43.74064660118893,45.968584060668945,54104.74521972942
43.79553097020835,45.83253288269043,53944.61380668314
43.85145004093647,45.69510269165039,53782.859303609766
43.9060164289549,45.55934524536133,53623.073610984204
43.96193264098838,45.42179489135742,53461.177676829626
44.017781923059374,45.28647804260254,53301.910564835125
44.073819818906486,45.15092658996582,53142.3673254916
44.12975173583254,45.01456642150879,52981.87223252224
44.18445100821555,44.87845230102539,52821.66673652866
44.24033811688423,44.74281120300293,52662.017985108694
44.296143372077495,44.60799217224121,52503.33680187915
44.352171164005995,44.47315979003906,52344.63990408504
44.40812565619126,44.338335037231445,52185.9519860421
44.464081095997244,44.20349311828613,52027.243863559
44.52000149525702,44.06975746154785,51869.83780499804
44.57595340721309,43.93719291687012,51713.81013824432
44.63190988684073,43.80255699157715,51555.344469043266
44.687623728998005,43.66977882385254,51399.065369256314
44.74335315497592,43.53621864318848,51241.865844972664
44.79909348906949,43.40348243713379,51085.636133817236
44.855014368891716,43.270835876464844,50929.51193473825
44.91095562884584,43.1386604309082,50773.94223529509
44.966682316269726,43.00595474243164,50617.74844314441
45.0224326280877,42.873239517211914,50461.54342630474
45.078354319091886,42.74404716491699,50309.484809575784
45.13417750084773,42.61585235595703,50158.60029531455
45.19013556698337,42.48867988586426,50008.91906771241
45.245935664046556,42.36115837097168,49858.82701649345
45.301749201957136,42.233957290649414,49709.11211482436
45.35797902196646,42.107177734375,49559.89334440836
45.41458776826039,41.98056983947754,49410.876618394075
45.47119007911533,41.853559494018555,49261.386210504665
45.52793025225401,41.72711753845215,49112.564794078695
45.58470427710563,41.601261138916016,48964.432573556354
45.64130078814924,41.47487449645996,48815.676260326494
45.697907961905,41.349233627319336,48667.79771777519
45.75443053711206,41.22312545776367,48519.369165463664
45.8108697081916,41.097354888916016,48371.33796714218
45.86761438427493,40.97270584106445,48224.62679224522
45.92424707021564,40.84748840332031,48077.2466258848
45.98069694917649,40.72251319885254,47930.151566624576
46.03730773087591,40.598487854003906,47784.17448638717
46.09381913393736,40.474063873291016,47637.72821415023
46.150431769900024,40.349653244018555,47491.297656477866
46.20683112414554,40.224618911743164,47344.133004145944
46.26324977586046,40.100379943847656,47197.90449087529
46.31981239002198,39.976417541503906,47052.00149358518
46.37636321783066,39.85287857055664,46906.596872485956
46.43314566090703,39.72957229614258,46761.46613379794
46.49086039606482,39.60606575012207,46616.099676641265
46.54719177307561,39.48333740234375,46471.64915410568
46.6037058099173,39.35898208618164,46325.28369962943
46.66035243682563,39.23645210266113,46181.066650624714
46.7165539432317,39.11411666870117,46037.078585275274
46.77313419803977,38.993303298950195,45894.88198028769
46.82962671201676,38.870933532714844,45750.85350605791
46.886091084219515,38.74863052368164,45606.903604651015
46.94261738890782,38.62627696990967,45462.894212392515
46.999164175242186,38.504523277282715,45319.5908530711
47.05606946302578,38.38273048400879,45176.24147252485
47.112520405091345,38.261353492736816,45033.381488418316
47.16909602517262,38.139864921569824,44890.39017545066
47.22548399027437,38.0172643661499,44746.09006374746
47.28193415515125,37.896589279174805,44604.05621675015
47.33850231906399,37.77449893951416,44460.356625907596
47.39479101402685,37.65302848815918,44317.38663984901
47.452485190238804,37.530168533325195,44172.78121660546
47.50898018386215,37.407809257507324,44028.765089533554
47.56530887912959,37.286502838134766,43885.9881681255
47.621671052183956,37.16520118713379,43743.216859061926
47.67831083526835,37.044036865234375,43600.60718551973
47.7347593549639,36.92081546783447,43455.57634656368
47.791329552885145,36.7990779876709,43312.29206921354
47.84906039899215,36.677547454833984,43169.25136761435
47.90544509002939,36.55886268615723,43029.560113208005
47.96160599309951,36.43584442138672,42884.76836012731
48.0178738841787,36.31125831604004,42738.13126817764
48.07456789910793,36.18905162811279,42594.29473612949
48.13104745000601,36.06567668914795,42449.08317968078
48.187635047826916,35.94178295135498,42303.26100015136
48.24411936989054,35.8185338973999,42158.19760959725
48.30074623692781,35.694064140319824,42011.69745885318
48.35826247185469,35.5715856552124,41867.54102316898
48.414474037941545,35.448814392089844,41723.039989532976
48.47071237815544,35.326650619506836,41579.25396858525
48.52742731105536,35.2047643661499,41435.79458608696
48.58412572322413,35.082489013671875,41291.877236278124
48.64071229798719,34.96064472198486,41148.46724241136
48.69733313191682,34.83762836456299,41003.677734268465
48.75387430610135,34.713871002197266,40858.01606779151
48.810138382948935,34.589468002319336,40711.59448987033
48.86681781010702,34.46653079986572,40566.898146646
48.923147809226066,34.343597412109375,40422.20629329726
48.981014349963516,34.2225284576416,40279.70886664491
49.037970224861056,34.09883117675781,40134.11791570855
49.09483581315726,33.9768705368042,39990.570980636185
49.152142588980496,33.85714626312256,39849.65623513058
49.20952321495861,33.73637294769287,39707.50677383672
49.26675945427269,33.61421298980713,39563.725242764594
49.324082624167204,33.493088722229004,39421.16271291613
49.3812991832383,33.37295150756836,39279.76193837751
49.4384138090536,33.25260066986084,39138.10973080565
49.49554763827473,33.13418006896973,38998.72940028416
49.55268042627722,33.01632308959961,38860.01244888163
49.60996057884768,32.902777671813965,38726.37017936877
49.66711622523144,32.788827896118164,38592.251983043
49.72435967484489,32.67516613006592,38458.472772324545
49.782913625240326,32.56249523162842,38325.85980679153
49.83977908315137,32.44922924041748,38192.546420665916
49.896908230148256,32.33671951293945,38060.12315237673
49.95425837021321,32.22637367248535,37930.24676601803
50.011460738256574,32.12203788757324,37807.44417865706
50.06871343590319,32.01907920837402,37686.26243638539
50.12609917623922,31.917519569396973,37566.72735598768
50.1832604710944,31.816027641296387,37447.27197088175
50.240521708037704,31.714975357055664,37328.33404393799
50.298722413834184,31.616393089294434,37212.3033114411
50.355671409051865,31.517135620117188,37095.47787096413
50.41282548615709,31.41819953918457,36979.03070250593
50.46999356895685,31.323230743408203,36867.253004665086
50.527343954890966,31.231510162353516,36759.29843589221
50.58468755194917,31.139385223388672,36650.8679403064
50.6420561959967,31.0482816696167,36543.639608910795
50.6993391411379,30.955820083618164,36434.81288180385
50.7577329268679,30.86417865753174,36326.95147794954
50.814988024998456,30.772079467773438,36218.55128902399
50.87215179391205,30.68073844909668,36111.04346287267
50.929253668989986,30.589787483215332,36003.99472650081
50.986634026281536,30.498469352722168,35896.51383960305
51.04403174016625,30.40683364868164,35788.65917056213
51.10113819083199,30.313867568969727,35679.238657407936
51.15843474119902,30.222403526306152,35571.586032768726
51.21558124385774,30.130287170410156,35463.16563940301
51.272932085208595,30.038291931152344,35354.887799587385
51.330128574278206,29.946887016296387,35247.30476801988
51.38716948684305,29.85595703125,35140.28072596378
51.44439409393817,29.765039443969727,35033.271276003354
51.50295314891264,29.676517486572266,34929.08146791572
51.56002942286432,29.5873441696167,34824.12501357047
51.61725362902507,29.499693870544434,34720.96114205598
51.67421525809914,29.41370677947998,34619.75485630031
51.731343251187354,29.328250885009766,34519.17378572104
51.78828754927963,29.24519443511963,34421.416846890155
51.84558775415644,29.16439723968506,34326.31903687959
51.90321153821424,29.09421157836914,34243.71093830157
51.96172927413136,29.02444553375244,34161.59672603884
52.018717288039625,28.954670906066895,34079.472411556024
52.07595408614725,28.885927200317383,33998.561485952385
52.134223566856235,28.817296981811523,33917.78413414766
52.19137517828494,28.74856948852539,33836.892290515294
52.248356870841235,28.679823875427246,33755.97911997386
52.305234988220036,28.611108779907227,33675.101868437174
52.36243414087221,28.542978286743164,33594.912690335215
52.420701899100095,28.474671363830566,33514.51585548704
52.47756526386365,28.406785011291504,33434.614029423064
52.53442530427128,28.338839530944824,33354.64261028739
52.59142218017951,28.271495819091797,33275.37946902661
52.64857014082372,28.203843116760254,33195.752647842746
52.705767256207764,28.136366844177246,33116.33348340509
52.76283238409087,28.0691499710083,33037.21963050779
52.82123388489708,28.00230884552002,32958.54803035647
52.878217400982976,27.935214042663574,32879.57785347817
52.93516167905182,27.868800163269043,32801.409119393335
52.992284927051514,27.80263614654541,32723.534472159878
53.04959935601801,27.73629665374756,32645.45329064911
53.10788028128445,27.670068740844727,32567.503437999465
53.165009637828916,27.604058265686035,32489.80950825865
53.22228163992986,27.538169860839844,32412.25925453684
53.27948000188917,27.47251319885254,32334.98176075733
53.33627132792026,27.406597137451172,32257.398955437457
53.3933514310047,27.341219902038574,32180.45034504519
53.4505139621906,27.276179313659668,32103.89796617405
53.508850931189954,27.21124267578125,32027.467936412835
53.56596629926935,27.145889282226562,31950.547387743023
53.62434564298019,27.081294059753418,31874.51920184744
53.68139671208337,27.018386840820312,31800.477785902036
53.7384521169588,26.95591640472412,31726.950460712094
53.79556214483455,26.892961502075195,31652.852921321773
53.85270281508565,26.83064556121826,31579.507436093372
53.909932419192046,26.768375396728516,31506.215829372097
53.96829183399677,26.706510543823242,31433.40127193265
54.02653594687581,26.644641876220703,31360.582224617603
54.083629209082574,26.583088874816895,31288.13471450793
54.14071967685595,26.52158546447754,31215.74557278097
54.19798670196906,26.460067749023438,31143.33959402054
54.25523033225909,26.398818969726562,31071.250151489454
54.312344235833734,26.337547302246094,30999.13376970481
54.36942925490439,26.276256561279297,30926.994938542197
54.42695621587336,26.215330123901367,30855.284890498773
54.484120353125036,26.154139518737793,30783.26391857049
54.54161880817264,26.093229293823242,30711.572952498347
54.59884086623788,26.032424926757812,30640.006580473913
54.65614751121029,25.97165584564209,30568.48173979873
54.713503249920905,25.911416053771973,30497.57986936216
54.77052761800587,25.851167678833008,30426.667896705498
54.82790927728638,25.791264533996582,30356.162257790067
54.88535469118506,25.73074436187744,30284.93038149736
54.94289689324796,25.670763969421387,30214.333822601155
55.000502639915794,25.61080265045166,30143.75971308292
55.05750546883792,25.55052375793457,30072.81182142151
55.11486954707652,25.489946365356445,30001.512596994904
55.17353363521397,25.4301176071167,29931.094510653544
55.23184627108276,25.370497703552246,29860.92224500094
55.28916800906882,25.310965538024902,29790.85324648698
55.345996391028166,25.25114631652832,29720.446384834606
55.40300107887015,25.191631317138672,29650.397590760822
55.46124591026455,25.13178539276123,29579.959299979288
55.51813569990918,25.072071075439453,29509.675909905734
55.575224191881716,25.01279640197754,29439.909977994346
55.63239480089396,24.953356742858887,29369.949858963537
55.689613580238074,24.894658088684082,29300.861898266783
55.74694392690435,24.835796356201172,29231.581995388406
55.80397029593587,24.776514053344727,29161.80708372583
55.862519150134176,24.717330932617188,29092.148908828694
55.91976513201371,24.658369064331055,29022.75114671598
55.97674090601504,24.59916114807129,28953.063787627478
56.03353178687394,24.540959358215332,28884.5606332268
56.0901739038527,24.48261070251465,28815.884618615764
56.14779388112947,24.424277305603027,28747.226563507098
56.20437595015392,24.365989685058594,28678.622386905558
56.2611252120696,24.307695388793945,28610.01035302173
56.31786102382466,24.24971866607666,28541.772101281073
56.37540276488289,24.191471099853516,28473.215068373265
56.4317489778623,24.133838653564453,28405.382027904925
56.48828798206523,24.075727462768555,28336.985508049595
56.54475072212517,24.01758575439453,28268.55306918951
56.60258091799915,23.959965705871582,28200.734620816853
56.659263202920556,23.903080940246582,28133.781595964865
56.716009417083114,23.845109939575195,28065.55007903759
56.77226685592905,23.78812026977539,27998.473582606784
56.82870289403945,23.7311372756958,27931.404943458263
56.8852077270858,23.673921585083008,27864.062421898525
56.94193660793826,23.616806030273438,27796.83775957312
56.99851806694642,23.56033706665039,27730.37413116084
57.055175670888275,23.504292488098145,27664.410001408345
57.113061441108584,23.44797706604004,27598.12709048871
57.16978302085772,23.392398834228516,27532.71184802753
57.22784027084708,23.336670875549316,27467.12037794931
57.284703276120126,23.28074550628662,27401.296556809113
57.34170879609883,23.225205421447754,27335.926213103874
57.40036999899894,23.17005157470703,27271.01046930249
57.45745948795229,23.114773750305176,27205.948804544318
57.51449702307582,23.05968189239502,27141.106021221327
57.57167905010283,23.00534439086914,27077.151110796975
57.62895732186735,22.951519012451172,27013.798966171067
57.68760136002675,22.897563934326172,26950.294165774976
57.744549352210015,22.843589782714844,26886.766916000914
57.80173669708893,22.789610862731934,26823.234053882366
58.17001986410469,22.73588466644287,26759.998646021893
58.22846725396812,22.68272876739502,26697.434474562662
58.28588209208101,22.62991952896118,26635.278320548
58.34347533993423,22.57779884338379,26573.93258907799
58.400917400140315,22.525423526763916,26512.287158412106
58.457957171835005,22.47364616394043,26451.34551574552
58.515280071180314,22.42161464691162,26390.104735117508
58.57247429015115,22.370238780975342,26329.63565185715
58.630939302966,22.318848133087158,26269.149170328863
58.68803437799215,22.26720094680786,26208.360744666912
58.74602907896042,22.21591091156006,26147.992683607412
58.802959251217544,22.165106773376465,26088.196520451645
58.86016627307981,22.114128589630127,26028.19550672192
58.917342571076006,22.063239097595215,25968.29888259975
58.97439954895526,22.0125732421875,25908.665477434253
59.031535658054054,21.962260246276855,25849.447385761163
59.08874607505277,21.91249132156372,25790.869662594618
59.146205061115324,21.862723350524902,25732.29306189697
59.20358846196905,21.812216758728027,25672.84710903751
59.26085883192718,21.762145519256592,25613.913563230166
59.319222084246576,21.71256446838379,25555.5569664366
59.376275156158954,21.663277626037598,25497.5466512982
59.43354472517967,21.614269256591797,25439.864097078127
59.49206826183945,21.56536865234375,25382.308381843573
59.5493370979093,21.516465187072754,25324.749299202325
59.606334606185555,21.46729564666748,25266.877047738428
59.6636168458499,21.418498039245605,25209.442559144903
59.72090123500675,21.370004653930664,25152.366138129968
59.77807757304981,21.32192897796631,25095.78135849254
59.8353709182702,21.273972511291504,25039.33688746741
59.894105000887066,21.22536563873291,24982.126892653567
59.95091754896566,21.17688751220703,24925.068431141004
60.008090652059764,21.128928184509277,24868.620592709176
60.065425562206656,21.08110237121582,24812.329899923127
60.12317375186831,21.033506393432617,24756.309722141596
60.18033356592059,20.985794067382812,24700.152603154453
60.237699340097606,20.938581466674805,24644.583657870076
60.29493203293532,20.891613006591797,24589.30206462369
60.352309023961425,20.84433650970459,24533.65791392312
60.410697595216334,20.797372817993164,24478.381933021228
60.46763964323327,20.75032329559326,24423.00492991848
60.52464963495731,20.703591346740723,24368.0017089589
60.581874567084014,20.656670570373535,24312.776239157432
60.64029816119,20.609923362731934,24257.75505869548
60.697206642944366,20.563234329223633,24202.80234883632
60.75454107997939,20.516940116882324,24148.31434110111
60.81167908990756,20.470624923706055,24093.80163905013
60.86918997298926,20.424657821655273,24039.69863814707
60.926667015999556,20.378586769104004,23985.473288134082
60.983759216964245,20.332369804382324,23931.07620037964
61.04036649502814,20.286009788513184,23876.510742290437
61.09688397683203,20.24011993408203,23822.498661368147
61.15466004097834,20.194130897521973,23768.36984368042
61.211403685156256,20.148387908935547,23714.530622968487
61.26795319514349,20.103023529052734,23661.137022409217
61.324566781986505,20.057512283325195,23607.57056163959
61.38127383124083,20.012584686279297,23554.69105183579
61.43906161328778,19.96705722808838,23501.105509094894
61.49544959887862,19.9219913482666,23448.06324130082
61.551910161972046,19.876651763916016,23394.69882493291
61.60847435100004,19.831740379333496,23341.838397100382
61.665303269866854,19.786455154418945,23288.53796145968
61.721900212112814,19.741743087768555,23235.912129626915
61.77974158804864,19.69709587097168,23183.36262567925
61.83593167224899,19.652459144592285,23130.82546888946
61.89252672391012,19.60783290863037,23078.300659257555
61.950158378109336,19.563495635986328,23026.115957701866
62.00690907193348,19.51908302307129,22973.842581103203
62.0634218682535,19.474858283996582,22921.79033087752
62.12133187428117,19.430744171142578,22869.86828704406
62.17803154094145,19.386911392211914,22818.277371535627
62.23435841500759,19.342799186706543,22766.35757263996
62.290769956074655,19.29879379272461,22714.563490260916
62.347948618233204,19.254831314086914,22662.8199189823
62.404518893919885,19.21104335784912,22611.28175951209
62.46101581119001,19.16699981689453,22559.44277837711
62.51908772205934,19.1235933303833,22508.353606466262
62.5769173419103,19.079964637756348,22457.00289930209
62.633478255942464,19.036706924438477,22406.08883253939
62.689951591193676,18.993045806884766,22354.69996143267
62.74634308088571,18.949557304382324,22303.51425719656
62.802890548016876,18.90629291534424,22252.592333151573
62.85949269821867,18.863226890563965,22201.90388263746
62.91725684516132,18.81983470916748,22150.831547760085
62.97474892111495,18.776495933532715,22099.822071141025
63.0317999990657,18.73345947265625,22049.16841716276
63.0888913879171,18.690438270568848,21998.53272268687
63.14588198484853,18.647555351257324,21948.059786201244
63.203159134835005,18.604660034179688,21897.57225761994
63.26040411693975,18.562217235565186,21847.61734053093
63.31773443799466,18.51944351196289,21797.272926734175
63.376250645145774,18.477112770080566,21747.449899740728
63.43459683889523,18.43456792831421,21697.374878479586
63.49149702908471,18.392159461975098,21647.46037027092
63.54869650909677,18.34982442855835,21597.63229216743
63.605824190191925,18.307687282562256,21548.03712636036
63.66285725682974,18.265799522399902,21498.73548617022
63.7201835019514,18.223761081695557,21449.25649589413
63.77722439914942,18.181626319885254,21399.664136259307
63.835801461245865,18.13960552215576,21350.20591165784
63.892907281871885,18.097805976867676,21301.0080998408
63.950185444206,18.056063175201416,21251.87707492322
64.00748771196231,18.01441526412964,21202.85773566103
64.0644186688587,17.972829818725586,21153.911918111688
64.12153907027096,17.931300163269043,21105.031764992895
64.17998954001814,17.88984966278076,21056.244776792675
64.23702532192692,17.848220348358154,21007.247325674005
64.29423760389909,17.807103633880615,20958.853201588223
64.35267741419375,17.765782356262207,20910.218307923737
64.40963975712657,17.724438667297363,20861.557036240138
64.46685818489641,17.6834979057312,20813.37000766611
64.5251262690872,17.642501831054688,20765.11787589598
64.58217399008572,17.60134792327881,20716.679975523162
64.6394115909934,17.560507774353027,20668.61136741792
64.69671574188396,17.51955270767212,20620.40750181042
64.75382033223286,17.478793621063232,20572.434303561542
64.81225429102778,17.438135623931885,20524.580087015893
64.86941080912948,17.39750576019287,20476.75898330275
64.9266653759405,17.357040882110596,20429.132066709026
64.98406230797991,17.31618309020996,20381.042692929164
65.04241655627266,17.275678157806396,20333.368632641712
65.09958975901827,17.234985828399658,20285.47400721572
65.15686528617516,17.19472312927246,20238.085054028463
65.21414073416963,17.154678344726562,20190.952584984487
65.27137437928468,17.114376068115234,20143.517049337945
65.33003304805607,17.07417392730713,20096.199372925737
65.38728739507496,17.03381633758545,20048.698734083082
65.44447758514434,16.993874073028564,20001.68693044569
65.50172873400152,16.953662872314453,19954.358590578944
65.55886655300856,16.914066314697266,19907.75368191722
65.61610374320298,16.874473571777344,19861.15326313109
65.67348919808865,16.834646224975586,19814.27671699595
65.73094573896378,16.794930458068848,19767.531499721925
65.78922567609698,16.755273818969727,19720.8558755196
65.84747624816373,16.715839385986328,19674.441786570605
65.9045044220984,16.676427841186523,19628.05463687517
65.96141524799168,16.63724422454834,19581.935757246458
66.01856227219105,16.597904205322266,19535.632792718403
66.0757099268958,16.558868408203125,19489.68789576894
66.13281956501305,16.519850730895996,19443.76432572855
66.19110700208694,16.480732917785645,19397.722896453823
66.24929592991248,16.44198513031006,19352.11698511168
66.3061347482726,16.403263092041016,19306.54138042979
66.36312465416268,16.364747047424316,19261.20822902996
66.42053678818047,16.32602310180664,19215.63037941027
66.47785026393831,16.287563800811768,19170.364014909897
66.53621363593265,16.249120712280273,19125.11673238079
66.59338697092608,16.210761070251465,19079.967665880296
66.65036974521354,16.17253303527832,19034.97350008778
66.70868294220418,16.134360790252686,18990.04499872582
66.76579139800742,16.096313953399658,18945.264102024004
66.82289366284385,16.058444499969482,18900.69198453729
66.88136167498305,16.020540714263916,18856.079458170232
66.93843566812575,15.982577323913574,18811.396777497022
66.99532426102087,15.944814682006836,18766.95037652693
67.05283800885081,15.907103538513184,18722.56458887735
67.11026524705812,15.869433879852295,18678.22762862485
67.1688904450275,15.83167839050293,18633.789646171495
67.22596897510812,15.794070720672607,18589.525646397393
67.28436050983146,15.756603717803955,18545.4272107858
67.34140483895317,15.71906328201294,18501.24234506904
67.3986847102642,15.681718349456787,18457.287585476446
67.45717469090596,15.64413070678711,18413.04715754921
67.51418156921864,15.606824398040771,18369.137857947
67.5714734508656,15.569550037384033,18325.26616105289
67.62864149687812,15.532106399536133,18281.195225929314
67.68697862606496,15.494882106781006,18237.38245865237
67.74392550298944,15.457874774932861,18193.825053049808
67.80215650284663,15.420813083648682,18150.203666720045
67.85909685399383,15.383784770965576,18106.62156680172
67.91744567500427,15.346668243408203,18062.935638510295
67.97405220102519,15.309690952301025,18019.413590678036
68.0304747200571,15.272733688354492,17975.915114692645
68.0888681281358,15.235987186431885,17932.6647043338
68.1475779642351,15.199138641357422,17889.294189802826
68.20485391328111,15.162353992462158,17845.998880688046
68.26204052614048,15.12583589553833,17803.017301630367
68.32061235420406,15.089322090148926,17760.040773682736
68.37776619801298,15.052764415740967,17717.012612165774
68.43620048090816,15.01631498336792,17674.111850868783
68.49452516296878,14.9798583984375,17631.202671055053
68.551855313126,14.943384647369385,17588.27328680115
68.60893438290805,14.90687608718872,17545.302932432456
68.66737115290016,14.87059497833252,17502.600286896035
68.72457251418382,14.83424186706543,17459.81289495778
68.78293542517349,14.797853946685791,17416.98453290474
68.8412960539572,14.761583805084229,17374.294795760645
68.89855484711006,14.725355625152588,17331.654447248085
68.95578242186457,14.689284801483154,17289.199306103757
69.01424316409975,14.653245449066162,17246.78120643308
69.0713061420247,14.616989612579346,17204.108306322465
69.12951258383691,14.580994606018066,17161.74240145556
69.18799826083705,14.544941902160645,17119.308587220305
69.24509443808347,14.50901746749878,17077.025745051884
69.30365947587416,14.473114490509033,17034.76815843368
69.36086250422522,14.437254905700684,16992.56164415035
69.41919540986419,14.40158748626709,16950.58130735005
69.4764048140496,14.3659086227417,16908.587500922968
69.53483350109309,14.33010721206665,16866.44945724244
69.59306597616524,14.294519901275635,16824.563407829606
69.65046150423586,14.258692264556885,16782.394496254376
69.70886509492993,14.223278045654297,16740.7121749466
69.76614124001935,14.187906742095947,16699.080364739253
69.82459422387183,14.15254831314087,16657.463707862036
69.88184873992577,14.117275714874268,16615.948073185675
69.94026750698686,14.081901550292969,16574.31289557163
69.99741094512865,14.046732902526855,16532.919610005196
70.05595802608877,14.011448860168457,16491.390505702053
70.1147781140171,13.976323127746582,16450.047731236045
70.17359086219221,13.941275596618652,16408.79699921971
70.23054622486234,13.906270980834961,16367.596778303798
70.28904064605013,13.87112283706665,16326.22762581868
70.34628827124834,13.836069583892822,16284.970158988948
70.40494605898857,13.801216125488281,16243.947849393437
70.46229039225727,13.766424655914307,16202.99850027632
70.52062264690176,13.731520175933838,16161.916138594743
70.57906448422,13.696730136871338,16120.968473180974
70.63752409815788,13.662014961242676,16080.10892157573
70.69483170285821,13.627328395843506,16039.283044037435
70.75296670617536,13.59280014038086,15998.643496336279
70.81132757104933,13.558018684387207,15957.705933142593
70.86870854487643,13.523556232452393,15917.143835795428
70.92741891322657,13.489280700683594,15876.801742352347
70.98491846909747,13.455074310302734,15836.541027904403
71.04329352919012,13.420694828033447,15796.076585351395
71.10187205020338,13.386270523071289,15755.559386760164
71.16038578702137,13.352184772491455,15715.440664627866
71.21871939487755,13.318059921264648,15675.275921270733
71.27595121925697,13.283958435058594,15635.138678401612
71.33428187994286,13.249951362609863,15595.112559953432
71.39288601791486,13.216032981872559,15555.190831112805
71.4500025738962,13.182027339935303,15515.166396367971
71.50844604009762,13.14834976196289,15475.528090924188
71.56696274317801,13.114587306976318,15435.78988574845
71.62530055688694,13.08080768585205,15396.03147613254
71.68365492625162,13.047214984893799,15356.493070420716
71.74096708884463,13.013491153717041,15316.800325235363
71.79942767927423,12.979795455932617,15277.14069288251
71.85793968616053,12.946184158325195,15237.580399027169
71.9151183469221,12.912523746490479,15197.96229802356
71.97350488509983,12.878923892974854,15158.415473795
72.03062177309766,12.845582485198975,15119.172838637905
72.0890143821016,12.81212568283081,15079.794384744106
72.14752175100148,12.778796672821045,15040.566341682688
72.20602797018364,12.745296955108643,15001.13737668846
72.2643391629681,12.711994171142578,14961.940201521753
72.32263093814254,12.678882598876953,14922.968081369174
72.3809952121228,12.645747661590576,14883.968460728585
72.43987948214635,12.612722396850586,14845.09792401131
72.4981609210372,12.579662322998047,14806.186417179246
72.5555230290629,12.54668140411377,14767.368075265747
72.61378407711163,12.513622760772705,14728.45825213703
72.67211835598573,12.480624675750732,14689.619705783363
72.72916888492182,12.447747707366943,14650.923712979793
72.78747806418687,12.414901733398438,14612.264200415419
72.84573556715623,12.382249355316162,14573.832549037423
72.90413553500548,12.349457263946533,14535.236455965807
72.96233859518543,12.31680154800415,14496.800875946667
73.02048900583759,12.284090518951416,14458.300192731418
73.07897878997028,12.251521587371826,14419.96675738203
73.1371350819245,12.219088554382324,14381.793273850668
73.19575365819037,12.18664264678955,14343.604636989172
73.25416133692488,12.154079914093018,14305.278497687626
73.31135214027017,12.121771812438965,14267.252057581953
73.37001553317532,12.089484214782715,14229.249750557596
73.4284642660059,12.057103157043457,14191.137441581193
73.48684463091195,12.02487564086914,14153.205850097436
73.54518966190517,11.992692947387695,14115.327014651903
73.60332684917375,11.960598945617676,14077.55256881392
73.66156713617966,11.928555011749268,14039.837052593106
73.72002076217905,11.896459579467773,14002.060923051775
73.77710405504331,11.864437103271484,13964.370662381174
73.83568801824003,11.832342624664307,13926.595655308742
73.8938414840959,11.800290584564209,13888.870598102292
73.95181951392442,11.76840353012085,13851.339728015262
74.00956269912422,11.73648452758789,13813.771255220137
74.06742180325091,11.704736709594727,13776.404265592277
74.12516657589003,11.672937870025635,13738.977223878352
74.18290670728311,11.6412034034729,13701.625948815066
74.24070366285741,11.609487533569336,13664.296561895302
74.29835469927639,11.57785701751709,13627.067635941945
74.35617071390152,11.546268463134766,13589.888098620117
74.41375644085929,11.514607429504395,13552.623253662012
74.47120909625664,11.48315143585205,13515.59973951706
74.52897616801783,11.451680183410645,13478.558265869737
74.5867331828922,11.420339584350586,13441.670570461494
74.64452404016629,11.38904094696045,13404.83226368478
74.70224907808006,11.357706069946289,13367.95130308993
74.76004299009219,11.32658338546753,13331.320091824971
74.81780780712143,11.295232772827148,13294.420610493296
74.87560336105525,11.263902187347412,13257.544701008484
74.933530384209,11.232675075531006,13220.790579399152
74.99111777404323,11.201672554016113,13184.300799215393
75.04879914503545,11.170483112335205,13147.59101512755
75.10675488691777,11.13937759399414,13110.98000830276
75.16439942782745,11.10842227935791,13074.545790329475
75.22212136117741,11.07733964920044,13037.96172275825
75.28014629194513,11.04631233215332,13001.442758383131
75.33801634889096,11.015467166900635,12965.13818556761
75.39569026883692,10.984527587890625,12928.722488331146
75.453316336032,10.953726291656494,12892.46954908495
75.51137532992288,10.922750473022461,12856.011198030348
75.56905324617401,10.891777992248535,12819.55677561689
75.62563774501905,10.861060619354248,12783.402613633752
75.68348886910826,10.830416679382324,12747.334881755793
75.74103675596416,10.799458026885986,12710.896735141363
75.7986835250631,10.768892765045166,12674.92160694752
75.85629168804735,10.738224506378174,12638.825252112652
75.91406479710713,10.707789897918701,12603.003902157894
75.97179307928309,10.677257061004639,12567.066937906598
76.02978856721893,10.646573066711426,12530.952062334907
76.08745702728629,10.616230964660645,12495.239591863294
76.14528398914263,10.58568525314331,12459.28747428187
76.20291807921603,10.555058002471924,12423.239385609633
76.26076296716928,10.524605751037598,12387.397269980254
76.31874294020236,10.493980407714844,12351.351426245814
76.3764943680726,10.463324069976807,12315.269102272176
76.43417471786961,10.43309736251831,12279.692450537268
76.49207600206137,10.402503490447998,12243.683648276474
76.54989304812625,10.37196159362793,12207.736020570646
76.60764275304973,10.341882228851318,12172.332790280543
76.66539313923568,10.31156063079834,12136.644452890243
76.7231947761029,10.281213760375977,12100.926370074138
76.78090485790744,10.251068115234375,12065.445128195593
76.83838887093589,10.220556259155273,12029.532858260065
76.89603982586414,10.190203189849854,11993.807479396119
76.95407004514709,10.1597318649292,11957.94291438877
77.01172283291817,10.129080772399902,11921.866763994074
77.06915993615985,10.098514556884766,11885.890513331336
77.12668374925852,10.068078517913818,11850.06747967323
77.18423048686236,10.037717342376709,11814.332559823646
77.24216811917722,10.008416175842285,11779.84526415464
77.30005047097802,9.98037338256836,11746.839066197077
77.35788528528064,9.952157974243164,11713.629701368904
77.41554327122867,9.923866748809814,11680.331100263307
77.47323072189465,9.895552635192871,11647.005559904148
77.53084489190951,9.867441177368164,11613.918544185899
77.58855600794777,9.839356422424316,11580.862957596808
77.64608868490905,9.811067581176758,11547.567162663458
77.70406254800037,9.783017635345459,11514.552546189156
77.76234718086198,9.75484561920166,11481.39425369586
77.81990406988189,9.726574420928955,11448.11922443713
77.87806510319933,9.698441982269287,11415.007514403118
77.93564716400579,9.669944286346436,11381.465898781016
77.99346837727353,9.641357898712158,11347.819893551363
78.05132487323135,9.612705707550049,11314.09643796772
78.109145835042,9.584037780761719,11280.354461647255
78.16689253598452,9.555355548858643,11246.595648293312
78.2250792812556,9.52632999420166,11212.432746135944
78.28279257100075,9.497560262680054,11178.570946260574
78.34045966109261,9.46843433380127,11144.28990425165
78.39856418222189,9.439227104187012,11109.913171769134
78.45607972284779,9.409915685653687,11075.413809559472
78.51352493884042,9.380601644515991,11040.911360560336
78.57114381389692,9.351402282714844,11006.543888446235
78.62854397017509,9.322261810302734,10972.24572878661
78.68625493627042,9.292752027511597,10937.512893046078
78.7440000642091,9.263348579406738,10902.905212587717
78.8013971359469,9.233857154846191,10868.19398437348
78.85907002398744,9.204450130462646,10833.58209465675
78.91653254488483,9.174838781356812,10798.729715978538
78.97401518607512,9.145368099212646,10764.042901462839
79.03129322826862,9.115890502929688,10729.34794904763
79.0888023590669,9.08606481552124,10694.2432954845
79.14627950126305,9.056632280349731,10659.60137972474
79.2036387459375,9.02679991722107,10624.488868879322
79.26095535606146,8.997305154800415,10589.77371202394
79.31836062995717,8.967459917068481,10554.646047848393
79.37571870209649,8.938305020332336,10520.33091084668
79.43338946113363,8.909259796142578,10486.144857768282
79.49124199803919,8.880114555358887,10451.841085764165
79.54874026309699,8.850999116897583,10417.572390913123
79.60616794088855,8.821901440620422,10383.324602045313
79.6636842628941,8.792802453041077,10349.075269782768
79.72117341402918,8.763762831687927,10314.89581120915
79.77893356513232,8.734919548034668,10280.94744091999
79.83641117811203,8.706596612930298,10247.611517723522
79.89393759518862,8.679352045059204,10215.544826233921
79.95146455289796,8.651830673217773,10183.152338146561
80.00900266785175,8.62434458732605,10150.801381408442
80.06655083782971,8.597048044204712,10118.67351536388
80.12393315695226,8.56955099105835,10086.30965023343
80.18136864714324,8.542116403579712,10054.019306815824
80.23869952885434,8.514681339263916,10021.72840216377
80.2962063960731,8.487425327301025,9989.64824104739
80.35373389627784,8.460411071777344,9957.852625796755
80.41104705026373,8.433574199676514,9926.265789761224
80.46847926499322,8.406830787658691,9894.788955677737
80.52604570286348,8.380021572113037,9863.23467124026
80.58366728387773,8.353240013122559,9831.712938400837
80.6412052931264,8.326692581176758,9800.46677167597
80.69856875995174,8.30029034614563,9769.391500840886
80.75594086293131,8.273953199386597,9738.39283850812
80.81354192923754,8.247591733932495,9707.365553218444
80.87106092087924,8.221354246139526,9676.484188885559
80.92861349601299,8.195054292678833,9645.529302839828
80.98596705216914,8.169187545776367,9615.0842982912
81.04329972621053,8.143374681472778,9584.702713235329
81.1006094859913,8.117787837982178,9554.587153308381
81.15803865622729,8.09216570854187,9524.43006203219
81.21536796493456,8.066890478134155,9494.681268817798
81.27247213292867,8.041940450668335,9465.315237497756
81.33000478008762,8.017268180847168,9436.276125244378
81.3875670619309,7.994567155838013,9409.557156203999
81.44504353310913,7.9730775356292725,9384.264003281818
81.50284994812682,7.95186448097229,9359.296366340175
81.56058001890779,7.930770397186279,9334.468757393606
81.61822408391163,7.909507989883423,9309.44303268647
81.67604389507324,7.888365745544434,9284.558739060532
81.73360252007842,7.867505073547363,9260.005854376848
81.79111646907404,7.846687316894531,9235.503480793592
81.84886769624427,7.825832366943359,9210.957330923298
81.90671998588368,7.805105447769165,9186.561872502616
81.96468640817329,7.784520626068115,9162.333661947796
82.02212231885642,7.763842582702637,9137.995730058157
82.07999601494521,7.743321895599365,9113.843005536753
82.13736626226455,7.722948312759399,9089.863421842929
82.19500965625048,7.702747821807861,9066.087566254166
82.25270776310936,7.6824212074279785,9042.163264153587
82.31039249012247,7.6621623039245605,9018.318657344797
82.36778031708673,7.642120122909546,8994.729131593167
82.42540852818638,7.622159481048584,8971.235576932353
82.48280094284564,7.602057218551636,8947.575335640124
82.54074070602655,7.582191705703735,8924.193747251924
82.59846260817721,7.562402248382568,8900.901675758372
82.65594918187708,7.542824029922485,8877.858231125818
82.71380482288077,7.523284435272217,8854.860246483646
82.77172844810411,7.504902362823486,8833.224658466916
82.82908393582329,7.486519813537598,8811.588509215733
82.88663361920044,7.4682440757751465,8790.078076481173
82.94394023390487,7.450001239776611,8768.606368923607
83.00224477704614,7.431825399398804,8747.213514806153
83.06030201725662,7.413607597351074,8725.771272057173
83.11855888925493,7.39541220664978,8704.3554073273
83.17675265483558,7.377454519271851,8683.219317970359
83.23483531316742,7.359598636627197,8662.20305216832
83.29303806321695,7.3417723178863525,8641.221582902133
83.35118289710954,7.324101686477661,8620.42335668361
83.40936306118965,7.3063859939575195,8599.572093809636
83.46757397288457,7.288780927658081,8578.851037327879
83.52540431916714,7.271414756774902,8558.41115930517
83.58334163809195,7.253989219665527,8537.901407593537
83.64159467397258,7.236611604690552,8517.448059944049
83.69968602526933,7.219380140304565,8497.16673065324
83.75791665306315,7.201967477798462,8476.672132271735
83.81595867592841,7.18477201461792,8456.433176181841
83.87408888386562,7.167743921279907,8436.391213383618
83.9322072560899,7.151096343994141,8416.797115675858
83.98988984897733,7.134420394897461,8397.16962451837
84.0474672629498,7.118007659912109,8377.85193477684
84.10508015099913,7.101653099060059,8358.602715638113
84.16287381201982,7.085188627243042,8339.224131958847
84.22057069698349,7.068706512451172,8319.82478260496
84.27814608812332,7.052358388900757,8300.583140131297
84.33560708723962,7.036045074462891,8281.382467772428
84.3932101209648,7.019766569137573,8262.222765528348
84.45106201898307,7.003587245941162,8243.179800049704
84.50951181584969,6.987478971481323,8224.22045850399
84.56715835118666,6.971269369125366,8205.14185463782
84.62467485386878,6.955195188522339,8186.222641355226
84.68211714318022,6.9393346309661865,8167.554861105875
84.7396982992068,6.923298597335815,8148.680546579215
84.79726601392031,6.907388687133789,8129.95467856437
84.85471267998219,6.891540765762329,8111.301771027921
84.91236663004383,6.875787019729614,8092.7597072951885
84.96999667398632,6.85996413230896,8074.136264567322
85.02761544985697,6.844315052032471,8055.71739179619
85.08521043183282,6.828537225723267,8037.146985723774
85.1431573741138,6.812898397445679,8018.740179493299
85.20073119318113,6.797302961349487,8000.384445597703
85.25839300500229,6.781695127487183,7982.014119606427
85.31594009324908,6.766216993331909,7963.796449385334
85.37353404285386,6.750763177871704,7945.607402121151
85.4310168842785,6.735266923904419,7927.368404990987
85.48860588483512,6.719836235046387,7909.20657759759
85.54627459822223,6.70447564125061,7891.127251668226
85.6039875568822,6.689144134521484,7873.082161040262
85.66173523524776,6.673915386199951,7855.158016436101
85.71925934404135,6.658898830413818,7837.483621161836
85.77692685695365,6.644045114517212,7820.000887451973
85.834421121981,6.6292232275009155,7802.555616141593
85.89199426909909,6.614627122879028,7785.376089342913
85.94966983189806,6.5997796058654785,7767.900651680889
86.00724605517462,6.58512556552887,7750.652934896628
86.06483968300745,6.570280075073242,7733.179882481014
86.12237453320995,6.555630207061768,7715.937076498184
86.17977321799845,6.540889739990234,7698.587635970007
86.23738318122923,6.526168346405029,7681.260644819797
86.29493833100423,6.511637806892395,7664.158287757881
86.35252118390054,6.497079014778137,7647.022677554848
86.41004370618612,6.482521891593933,7629.88903167239
86.46766576683149,6.467980265617371,7612.773625909529
86.52544113108888,6.453574776649475,7595.818452581915
86.58307087887079,6.439308524131775,7579.027159713469
86.64076308207586,6.424899101257324,7562.067356201649
86.69828638527542,6.410502195358276,7545.122285094122
86.75597072718665,6.396102070808411,7528.173425654061
86.81362031586468,6.381796360015869,7511.335690634944
86.8712736130692,6.367491841316223,7494.499358701948
86.92885186895728,6.353283405303955,7477.776115510468
86.9863321762532,6.339051365852356,7461.025091213752
87.0438684890978,6.3248594999313354,7444.321350919381
87.10149498702958,6.310827612876892,7427.805904782717
87.15910072391853,6.296741604804993,7411.226758536069
87.21671499405056,6.282600283622742,7394.582509093314
87.274077903945,6.268483519554138,7377.967163224692
87.33165008109063,6.254469871520996,7361.47318430571
87.38910441892222,6.240618944168091,7345.170726642519
87.44677756913006,6.226713418960571,7328.804007634893
87.50439880788326,6.212777018547058,7312.4009486966825
87.56202078284696,6.198898434638977,7296.065939435437
87.61957691190764,6.1851582527160645,7279.893828473072
87.6771933650598,6.171320080757141,7263.606383831398
87.73511273600161,6.157530188560486,7247.375764177703
87.79269134718925,6.14383327960968,7231.254585241603
87.85022224718705,6.130114316940308,7215.107449212229
87.90763158723712,6.116456151008606,7199.031870575126
87.9654457392171,6.1028066873550415,7182.966534466724
88.02300453511998,6.089198708534241,7166.950025755399
88.08064741827548,6.075641870498657,7150.993709438754
88.13831929583102,6.062187433242798,7135.157918220072
88.19579359423369,6.048684120178223,7119.264600470349
88.25339194014668,6.035247445106506,7103.449715234902
88.3112442898564,6.0217907428741455,7087.611258152588
88.36886889627203,6.008455872535706,7071.916196472046
88.42641435191035,5.995058536529541,7056.147613078658
88.48410063097253,5.9817795753479,7040.518356137282
88.54189498303458,5.968486428260803,7024.8724024710455
88.59947725618258,5.955494403839111,7009.580868359479
88.65714656794444,5.943084716796875,6994.974741819
88.71488151000813,5.930577993392944,6980.254404068109
88.77268323395401,5.918107509613037,6965.576720135356
88.83012842806056,5.905709981918335,6950.984905073331
88.887653964106,5.893191337585449,6936.250536461211
88.94558296026662,5.880801677703857,6921.667981767597
89.00333544891328,5.868439674377441,6907.1179786720395
89.06117885513231,5.856124639511108,6892.623257169726
89.11877394095063,5.843832969665527,6878.156036155424
89.17638154700398,5.831576824188232,6863.730627107589
89.23394652223215,5.819249629974365,6849.221594126821
89.2915958170779,5.807010173797607,6834.815828284708
89.34932970488444,5.7947678565979,6820.406695035899
89.40704268403351,5.7826149463653564,6806.102793246315
89.46476736292243,5.770427703857422,6791.758482576388
89.52235030382872,5.758293151855469,6777.4761883131
89.58027732511982,5.746213436126709,6763.258436011468
89.63786474009976,5.734135627746582,6749.042928647634
89.69563896814361,5.722123861312866,6734.905152255014
89.75336366519332,5.710098743438721,6720.751661297817
89.81093417992815,5.698040008544922,6706.55860331195
89.8686813400127,5.686062574386597,6692.461235799672
89.92652656883001,5.674126148223877,6678.412134450026
89.98438830301166,5.66212272644043,6664.284179660267
90.04213246889412,5.650189638137817,6650.239006951766
90.09997997200117,5.638242721557617,6636.177558444237
90.15786612313241,5.626309871673584,6622.13266635296
90.2158893821761,5.614404916763306,6608.120606476961
90.27369653526694,5.602600574493408,6594.226967069744
90.33157165721059,5.590794563293457,6580.331363341955
90.38939384417608,5.578925848007202,6566.361957284096
90.4473352371715,5.567097902297974,6552.440536771643
90.50537145510316,5.5553224086761475,6538.5808520486025
90.56341347424313,5.543588399887085,6524.769994722642
90.62123988196254,5.531942367553711,6511.062685152559
90.6790936999023,5.520180940628052,6497.219556845771
90.73711279826239,5.508596897125244,6483.585207754085
90.79486682685092,5.496942520141602,6469.868076581141
90.85276595782489,5.485342979431152,6456.215487369857
90.91053711483255,5.473713397979736,6442.527540388272
90.96895054308698,5.462158441543579,6428.927426597988
91.02743041189387,5.450604200363159,6415.328154659377
91.08595850411803,5.438983917236328,6401.651151749552
91.14437624905258,5.427479028701782,6388.1099675764335
91.20299618924037,5.415994882583618,6374.593197101855
91.2615535450168,5.404524803161621,6361.092983043529
91.32025798317045,5.393098831176758,6347.644683171753
91.37886095792055,5.381577491760254,6334.084136410137
91.4371986920014,5.370168209075928,6320.655479744084
91.49565714411438,5.358902215957642,6307.395474030016
91.55307835806161,5.3475987911224365,6294.091411411685
91.61168522713706,5.336310625076294,6280.805308295729
91.67060465412214,5.325054407119751,6267.55680788787
91.72917316388339,5.3137829303741455,6254.290347977636
91.78763556713238,5.302552700042725,6241.072434847258
91.84606403112411,5.291277170181274,6227.801204444205
91.90455384086818,5.280113220214844,6214.6613029022665
91.96299888705835,5.2689666748046875,6201.541886417723
92.02104624221101,5.257840633392334,6188.446603014496
92.07887398498133,5.246737241744995,6175.377978247605
92.13737222924829,5.235678672790527,6162.36210951894
92.1953378659673,5.224875450134277,6149.646781837822
92.25339196808636,5.214011192321777,6136.859616147206
92.31124590989202,5.203148365020752,6124.074134159938
92.369303280022,5.192377805709839,6111.39725103859
92.42725530127063,5.1815831661224365,6098.6920255775585
92.48505547083914,5.170822858810425,6086.0272089968685
92.54285634914413,5.159960985183716,6073.242849478499
92.60070683201775,5.149272203445435,6060.662218065189
92.65854772320017,5.13856840133667,6048.06390776673
92.71667733695358,5.127849340438843,6035.447637965897
92.77486232621595,5.117153882980347,6022.859149270299
92.83297845395282,5.106487274169922,6010.304615258878
92.89095649402589,5.095789670944214,5997.713601008258
92.9490660931915,5.085165023803711,5985.208455628365
93.00703253503889,5.074548959732056,5972.71341246856
93.06488297693431,5.063854694366455,5960.126326859085
93.12278667092323,5.053309679031372,5947.71490763221
93.18148245709017,5.042750597000122,5935.286931989083
93.23988855304196,5.032259941101074,5922.939493489417
93.29818415315822,5.021700382232666,5910.510956611842
93.35624754196033,5.011223554611206,5898.179793911203
93.41476019984111,5.000751256942749,5885.853962937831
93.47322774026543,4.990328073501587,5873.585939112727
93.53179271006957,4.979910373687744,5861.324369483789
93.58939464902505,4.969494104385376,5849.064483558198
93.64790642587468,4.959086656570435,5836.814980469918
93.70652441307902,4.948751926422119,5824.651065635141
93.76499452721328,4.938435316085815,5812.5084777094335
93.8222930599004,4.928128480911255,5800.377395089935
93.88059914624318,4.917796850204468,5788.217128279078
93.93907046224922,4.907549858093262,5776.156480582954
93.99739404628053,4.897258758544922,5764.043918700279
94.05581381218508,4.886964321136475,5751.927428176459
94.11411215597764,4.876739501953125,5739.892877882224
94.1726527470164,4.866518974304199,5727.863378698031
94.23117233626544,4.856264352798462,5715.79375125072
94.28963305801153,4.846064567565918,5703.788665765067
94.34812134783715,4.835925340652466,5691.854857054463
94.40647203987464,4.825778961181641,5679.91262982712
94.4636435508728,4.815637111663818,5667.975734327046
94.52201520605013,4.805500745773315,5656.045293023137
94.58037106692791,4.7953619956970215,5644.112045546982
94.63858741801232,4.785333633422852,5632.308723845817
94.69712205510587,4.775301694869995,5620.501192886283
94.75568419415504,4.765321373939514,5608.754415555875
94.8132725530304,4.75532591342926,5596.989819031706
94.87177906092256,4.745372295379639,5585.2744708304535
94.93039749003947,4.735413312911987,5573.552808741648
94.98771591298282,4.725481152534485,5561.862716090609
95.04617753392085,4.715557336807251,5550.182445042432
95.104604432825,4.705654621124268,5538.527008618632
95.16200558003038,4.695751667022705,5526.871291577607
95.22023017285392,4.685945391654968,5515.329364821158
95.27863613003865,4.676084876060486,5503.7235976461125
95.33594746189192,4.6662328243255615,5492.12779238254
95.39444904401898,4.656379342079163,5480.53030341562
95.45279189525172,4.646556615829468,5468.969014070673
95.5099758761935,4.636765718460083,5457.445187125211
95.56828901404515,4.626939654350281,5445.8799691391205
95.62681501917541,4.617170691490173,5434.381958978322
95.68404181394726,4.607345938682556,5422.818284386966
95.74255587393418,4.597547650337219,5411.285758307542
95.79996653599665,4.587802886962891,5399.81623079504
95.85841639898717,4.5780757665634155,5388.367468957158
95.91706440225244,4.568355083465576,5376.926283784341
95.97440631128848,4.558647155761719,5365.5001116330395
96.032807641197,4.54896867275238,5354.108595708977
96.09120181202888,4.539323568344116,5342.756366196359
96.1485735331662,4.529627084732056,5331.343663671838
96.20727703021839,4.520003795623779,5320.01711063527
96.26457282807678,4.510317087173462,5308.615913416958
96.32302821008489,4.500690340995789,5297.285291430634
96.38161071389914,4.491108417510986,5286.007425482534
96.43888261727989,4.481543660163879,5274.749763974606
96.4973290679045,4.471971392631531,5263.483263024103
96.5545151969418,4.4624269008636475,5252.249453980266
96.6129151750356,4.452875018119812,5241.006945802465
96.67040445003659,4.443314790725708,5229.754616021805
96.7289857682772,4.4338237047195435,5218.583665236279
96.7861717408523,4.424298048019409,5207.372024953185
96.84345679311082,4.414758563041687,5196.144108871064
96.90206648828462,4.40529465675354,5185.005148449142
96.95949413627386,4.395761847496033,5173.785089649311
97.01785712782294,4.386304140090942,5162.653425275229
97.07501317514107,4.376828670501709,5151.500854917914
97.13325811782852,4.3674012422561646,5140.404828931355
97.19053466804326,4.357908487319946,5129.231913825257
97.24902001488954,4.348484516143799,5118.1399567884555
97.30750922719017,4.339010000228882,5106.988508900039
97.36489262990654,4.329579472541809,5095.888834889561
97.42349657509476,4.320188999176025,5084.836304572816
97.48076391220093,4.310803771018982,5073.789947835012
97.53807379119098,4.301437497138977,5062.765900166564
97.59541876288131,4.292097210884094,5051.772439775597
97.65388658689335,4.282776713371277,5040.802270614273
97.7111008791253,4.273478746414185,5029.858619780673
97.76835267106071,4.2641661167144775,5018.897710987761
97.82547746086493,4.254891037940979,5007.980999407722
97.8841037619859,4.245572566986084,4997.013215492807
97.9413979370147,4.236314535140991,4986.116568044328
97.99987533316016,4.227047681808472,4975.209537758538
98.05715832207352,4.217796206474304,4964.320607283736
98.11453540297225,4.208527684211731,4953.411612677374
98.17193029122427,4.199278116226196,4942.524927140368
98.22907175589353,4.190064787864685,4931.680895421502
98.28633251227438,4.180847764015198,4920.832514135654
98.34471443202347,4.171682715415955,4910.045307404769
98.40200376091525,4.162494897842407,4899.231301728935
98.45923210727051,4.153316020965576,4888.427819199024
98.51647851103917,4.14412248134613,4877.6070787098
98.57364945113659,4.134998798370361,4866.868559067382
98.63094297517091,4.125869393348694,4856.123304611576
98.68816410796717,4.116745948791504,4845.3850655863835
98.74671421898529,4.107595443725586,4834.614976506199
98.80389095423743,4.09847354888916,4823.8785614929675
98.86250670813024,4.089321255683899,4813.106367783599
98.9197474741377,4.080199837684631,4802.370514004817
98.9771797992289,4.071124315261841,4791.688679041769
99.03434053296223,4.062017917633057,4780.970504148137
99.0915925949812,4.052945971488953,4770.292878443458
99.14861842012033,4.04388689994812,4759.630406068909
99.20581644726917,4.034860253334045,4749.006097636905
99.26431372202933,4.025838136672974,4738.387120932168
99.32156098727137,4.016797423362732,4727.746256083913
99.38010567286983,4.007797122001648,4717.152955855227
99.43760706298053,3.9987704753875732,4706.528647423223
99.49498784914613,3.9897600412368774,4695.923420962492
99.55218201410025,3.980767011642456,4685.338679559158
99.6093713468872,3.9717841148376465,4674.765864387868
99.66667690593749,3.9628326892852783,4664.230090690226
99.72411139216274,3.9538546800613403,4653.66302817204
99.78218793682754,3.9448777437210083,4643.097228431366
99.83893824694678,3.9359155893325806,4632.548826958616
99.89585095597431,3.9270094633102417,4622.066370533647
99.95241453684866,3.918094038963318,4611.572970036921
100.00919864187017,3.9091633558273315,4601.061610037818
100.0663360110484,3.9003020524978638,4590.631909651075
100.12327627185732,3.891432762145996,4580.192808587308
100.18012865912169,3.882560968399048,4569.750761042683
100.2367889569141,3.873720169067383,4559.345193737255
100.29344920394942,3.8648927211761475,4548.9553409964055
100.35133627709001,3.856049656867981,4538.547107827344
100.40802359487861,3.84721839427948,4528.152765210901
100.46493106614798,3.8384175300598145,4517.794201290594
100.52179835690185,3.829610586166382,4507.428481631059
100.57864947291091,3.820806384086609,4497.065989069608
100.63534597493708,3.8120423555374146,4486.750780510502
100.69218266988173,3.803285241127014,4476.44370985091
100.74912712723017,3.7945008277893066,4466.104508519101
100.80592256924137,3.78573215007782,4455.783827924115
100.86296324105933,3.777021884918213,4445.531898549157
100.91972381994128,3.768309712409973,4435.277724236401
100.97710168315098,3.759600043296814,4425.0264964045045
101.0346351810731,3.7509502172470093,4414.845703495982
101.09201801102608,3.742298126220703,4404.662244723826
101.14925905084237,3.733624815940857,4394.45381101868
101.20669511798769,3.724961042404175,4384.25660200252
101.26413471298292,3.7163108587265015,4374.07538816816
101.321655951906,3.707641363143921,4363.871444338609
101.38058339711279,3.699020743370056,4353.7250270401
101.43810284417123,3.690368413925171,4343.54128765072
101.49577089492232,3.6817516088485718,4333.399360227805
101.55309106083587,3.6731088161468506,4323.226845527409
101.61043077521026,3.6644961833953857,4313.089828905924
101.66779797105119,3.655868649482727,4302.9352737079025
101.7252696910873,3.6472851037979126,4292.832492387819
101.78257882595062,3.638696074485779,4282.723256871571
101.83981950907037,3.630157470703125,4272.673371898325
101.89721204387024,3.6216182708740234,4262.622785382017
101.95466933725402,3.6130865812301636,4252.581038308285
102.01188050117344,3.6045743227005005,4242.562161538358
102.0693280249834,3.59601366519928,4232.486319471836
102.12689839908853,3.5874876976013184,4222.451307211494
102.18443781789392,3.5789906978607178,4212.450389943941
102.24173083994538,3.570491671562195,4202.44708742998
102.29906697990373,3.56201171875,4192.4662342939855
102.35640864819288,3.553532123565674,4182.485802083828
102.41382453823462,3.5450650453567505,4172.520102277963
102.47103138128296,3.536584258079529,4162.538266981683
102.52839122200385,3.5281362533569336,4152.595016553786
102.58561212290078,3.519695997238159,4142.660886185688
102.64284888096154,3.5112366676330566,4132.704306439621
102.70046280696988,3.5027952194213867,4122.768772985401
102.75789682008326,3.494333863258362,4112.809807992926
102.81539472285658,3.4858862161636353,4102.866978490865
102.87282673688605,3.47746205329895,4092.9517897854275
102.93022148497403,3.469058036804199,4083.060313235469
102.98732139682397,3.460664391517639,4073.181043534781
103.04417720995843,3.4522805213928223,4063.3132791403013
103.1011097501032,3.443911552429199,4053.463053322359
103.15773578500375,3.4355303049087524,4043.5983757173494
103.21456806315109,3.427155613899231,4033.741415086017
103.2711598072201,3.4188114404678345,4023.9203734594334
103.32893004314974,3.410443067550659,4014.070849184553
103.38563435710967,3.4020851850509644,4004.2336720675544
103.44246665528044,3.39375102519989,3994.4244163644034
103.4991617850028,3.3853918313980103,3984.58569585267
103.55580774089321,3.3770753145217896,3974.7972058241403
103.6124546979554,3.368764877319336,3965.0158715348375
103.66914085485041,3.3604345321655273,3955.2111057072807
103.72584089497104,3.3521217107772827,3945.426965245732
103.78248607786372,3.3438419103622437,3935.6816902697906
103.83918943023309,3.3355687856674194,3925.9442725761382
103.89570965617895,3.3273260593414307,3916.242633578622
103.95227911602706,3.319077730178833,3906.5344000763284
104.00896861823276,3.3108201026916504,3896.815222502274
104.06583151221275,3.302571177482605,3887.1062874569184
104.12263002805412,3.2943384647369385,3877.416434382836
104.17937348224223,3.2861441373825073,3867.7717606819137
104.23623942025006,3.27790629863739,3858.0758743375022
104.29287165496498,3.269680619239807,3848.394299471545
104.34945972403511,3.261505365371704,3838.7720751485913
104.40605752682313,3.2533349990844727,3829.155603478742
104.46261557983235,3.245149612426758,3819.521452923742
104.51920467894524,3.2369766235351562,3809.901894464422
104.57618784112856,3.228840708732605,3800.325971983527
104.63296206714585,3.2206902503967285,3790.7329318519314
104.68991269217804,3.212568521499634,3781.1737060959003
104.74677473120391,3.204466700553894,3771.637911878124
104.8037389041856,3.1963611841201782,3762.0977680933656
104.86061520688236,3.1882563829421997,3752.5584661602816
104.91748710395768,3.180184841156006,3743.0583103300287
104.97453596908599,3.1721078157424927,3733.5517003036102
105.03215172095224,3.164044499397278,3724.061225767606
105.09051521401852,3.1560170650482178,3714.6129841239053
105.14805121626705,3.147985339164734,3705.159691370161
105.20668318402022,3.1399619579315186,3695.7162202192776
105.26381805026904,3.131945013999939,3686.280325733459
105.32073019305244,3.1239027976989746,3676.8146858218324
105.37770476192236,3.115906596183777,3667.4032050345536
105.43454476026818,3.1079001426696777,3657.9796577066168
105.4919322882779,3.099867582321167,3648.5253827925867
105.5487922471948,3.091875672340393,3639.118953115351
105.60581258917227,3.0838810205459595,3629.7092963400323
105.66274236189201,3.075914978981018,3620.333313631666
105.71956595219672,3.067929267883301,3610.93418000227
105.77655005594715,3.0599734783172607,3601.570263834561
105.83354423893616,3.051994562149048,3592.1791277960656
105.8903423040174,3.044057250022888,3582.836959463263
105.94727396219969,3.0361465215682983,3573.5260799510042
106.00525194220245,3.028213381767273,3564.1888224196327
106.06238890998065,3.0202521085739136,3554.8184520557575
106.11931544123217,3.0123201608657837,3545.482597610509
106.17662415886298,3.004383385181427,3536.1410606664626
106.23362680291757,2.9964579343795776,3526.812853040584
106.29067974491045,2.9885652661323547,3517.5232302830887
106.34754449082538,2.980686366558075,3508.2498131703132
106.4045354789123,2.9728124737739563,3498.982289019255
106.46139972517267,2.9649373292922974,3489.713291627768
106.51848880108446,2.9570257663726807,3480.4014299552223
106.57566516892985,2.949181079864502,3471.1682814141773
106.63256664201617,2.941324234008789,3461.9208213946786
106.68962055025622,2.9334667921066284,3452.6726598321175
106.7467241040431,2.925627291202545,3443.445614715708
106.80369209498167,2.9178062677383423,3434.2403174342044
106.8607662380673,2.9099621772766113,3425.007870436221
106.91782045084983,2.902107357978821,3415.762795663131
106.97488806489855,2.8943079710006714,3406.58296439476
107.03182810498402,2.886494219303131,3397.3862259386074
107.08895085193217,2.878661811351776,3388.16752918463
107.14624642627314,2.8708617091178894,3378.9868560645855
107.20322127593681,2.8630674481391907,3369.8130580665434
107.26024960819632,2.8552645444869995,3360.6290876941102
107.31712030386552,2.847496747970581,3351.486438207999
107.37391267111525,2.839729428291321,3342.3443499563377
107.43088854616508,2.83196759223938,3333.2087159008415
107.48809628095478,2.8242332339286804,3324.105422980481
107.5449446849525,2.816498100757599,3315.0012180541403
107.60187082597986,2.8087626099586487,3305.896592201963
107.65878070704639,2.8010207414627075,3296.784459839027
107.71564876986668,2.793289840221405,3287.685235868423
107.7726162308827,2.785588562488556,3278.6208785879767
107.82933245319873,2.777886986732483,3269.5561705359987
107.88635286595672,2.7701804637908936,3260.4856396766095
107.94336034823209,2.7624812722206116,3251.4237377968775
108.00032570725307,2.754786252975464,3242.366746718576
108.05710392305627,2.747094750404358,3233.313894744337
108.11408715927973,2.739449143409729,3224.315061585835
108.17082780785859,2.7317687273025513,3215.27525831254
108.22772455308586,2.7240920662879944,3206.239874760533
108.2849058881402,2.7164469361305237,3197.241602836479
108.34205268090591,2.7088297605514526,3188.27623328201
108.39896829426289,2.701185941696167,3179.279504752691
108.4555919971317,2.693569839000702,3170.3153979757326
108.5117352521047,2.6859427094459534,3161.338312652136
108.56782471714541,2.6783065795898438,3152.350634028311
108.62378745991737,2.6707066893577576,3143.405609222625
108.6805413691327,2.6631112694740295,3134.465845989901
108.7366733290255,2.6555280685424805,3125.5404643899374
108.79292824305594,2.6479509472846985,3116.622238529201
108.84907869016752,2.6403697729110718,3107.6992421756463
108.90520297689363,2.6327784657478333,3098.7643195900464
108.96128805493936,2.6251893639564514,3089.8319927137736
109.0173542140983,2.6176158785820007,3080.9180462657123
109.0734746651724,2.6100717186927795,3072.0386157362773
109.1295746252872,2.6025193333625793,3063.1495039125934
109.18585074320436,2.5949841737747192,3054.2806666833867
109.24187375605106,2.587432563304901,3045.3924668656828
109.29794724704698,2.5799184441566467,3036.548394106547
109.35416406393051,2.5724003314971924,3027.6996210088996
109.41028926288709,2.564871311187744,3018.838009673226
109.46651393128559,2.55735445022583,3009.990709816008
109.52263627527282,2.5498079657554626,3001.1085432686327
109.57848036894575,2.542289435863495,2992.259279090842
109.63443587115034,2.534789502620697,2983.4319030565707
109.69038594420999,2.5272812843322754,2974.594775573744
109.74639083491638,2.5197877287864685,2965.77490605023
109.80241823103279,2.5123156309127808,2956.9802920769307
109.85848113615066,2.504841148853302,2948.182871931385
109.91450467100367,2.4973904490470886,2939.413443353993
109.9709714059718,2.4899120330810547,2930.611393024242
110.02768704714254,2.4824880957603455,2921.8734637303114
110.08454507309943,2.475063443183899,2913.1346925847074
110.1411368381232,2.467652440071106,2904.4119867752115
110.19791036611423,2.4602147936820984,2895.6579219908667
110.25466901715845,2.4527952075004578,2886.9251139612857
110.31126009626314,2.4454070329666138,2878.2292772510455
110.36782735213637,2.43798691034317,2869.495837832709
110.42458316404372,2.430563271045685,2860.7582593103098
110.48116708593443,2.4231486320495605,2852.0312740881386
110.53763685608283,2.415772020816803,2843.3490473132915
110.5944094392471,2.408404290676117,2834.677273530061
110.6497627669014,2.4010220766067505,2825.9884522504362
110.70666190423071,2.3936532139778137,2817.3153455353886
110.76333799213171,2.386289417743683,2808.648201936364
110.8199217710644,2.378939688205719,2799.997614753591
110.87650063214824,2.371570348739624,2791.3239468040942
110.93253794824705,2.3642194867134094,2782.672026689504
110.98927441006526,2.356906831264496,2774.0650754851563
111.04605904594064,2.3495737314224243,2765.4340613537993
111.10276075592265,2.342260003089905,2756.8258473719407
111.15965125197545,2.3349446058273315,2748.21566906951
111.21649591811001,2.327628493309021,2739.6046489154055
111.27198696695268,2.3203298449516296,2731.014183973003
111.32884598523378,2.313031792640686,2722.4244205736622
111.38431588327512,2.305753231048584,2713.8575976324328
111.44100621622056,2.2984976768493652,2705.317854253377
111.4978108019568,2.2912095189094543,2696.739736468857
111.5545965442434,2.283948838710785,2688.193959819472
111.61115852883086,2.276671886444092,2679.629031044508
111.666371577885,2.2693912982940674,2671.0598228568692
111.72271631797776,2.262156844139099,2662.544914102191
111.77923065982759,2.2549089193344116,2654.0141504743224
111.83547121891752,2.2476795315742493,2645.5052048356665
111.89049002388492,2.2404304146766663,2636.9730381216746
111.94690117519349,2.2332040667533875,2628.4676703526325
112.00215090997517,2.2259570360183716,2619.9379590393564
112.0584350079298,2.218761384487152,2611.468720737981
112.11383365886286,2.2115691900253296,2603.003551386363
112.17015550425276,2.204361379146576,2594.5200016065337
112.2265838412568,2.19717800617218,2586.0652150922256
112.28190174885094,2.189995229244232,2577.6111301209794
112.33836601022631,2.1828308701515198,2569.1787228303333
112.39339592307806,2.175657570362091,2560.7357923937648
112.44969100924209,2.1684760451316833,2552.2831806629474
112.50532596884295,2.161339044570923,2543.8829741988247
112.56182900490239,2.1542078852653503,2535.4896428567044
112.61864136205986,2.1470879912376404,2527.1095706784463
112.67508332105353,2.1399362087249756,2518.6919659463983
112.73032479314134,2.1328014135360718,2510.294355191603
112.78583687590435,2.125667452812195,2501.8977265970934
112.84250434208661,2.1185300946235657,2493.4970992071335
112.89806358516216,2.111420750617981,2485.1294443410643
112.95477974694222,2.104293942451477,2476.741234263293
113.01017781626433,2.0971972346305847,2468.3884521101277
113.06707032490522,2.090100049972534,2460.0351087225126
113.1225709891878,2.0830004811286926,2451.6789591626525
113.1795512009412,2.0759100317955017,2443.333543211633
113.23503802390769,2.0688193440437317,2434.9878466433884
113.29165333416313,2.061761260032654,2426.6805244806083
113.34819631418213,2.054685652256012,2418.3525769518196
113.40348375588655,2.0476295948028564,2410.047640035449
113.45985681889579,2.040590465068817,2401.762626942025
113.51514899916947,2.0335342288017273,2393.457479562735
113.57143692392856,2.0264909267425537,2385.16755566788
113.62672460498288,2.019439160823822,2376.8676698615523
113.68332719616592,2.0124064087867737,2368.590163278886
113.73864483321086,2.0053858160972595,2360.3269681746747
113.79549676226452,1.998381793498993,2352.0832759675727
113.85265824524686,1.9913718104362488,2343.832568329856
113.90790732903406,1.9843503534793854,2335.568355988205
113.96432427922264,1.97733873128891,2327.315719107069
114.01956806518137,1.9703376591205597,2319.0754995381217
114.076095612254,1.9633641839027405,2310.8677614129215
114.1315126591362,1.9563808739185333,2302.6484478272073
114.18813857482746,1.9494204223155975,2294.4560384179013
114.24371012626216,1.9424670934677124,2286.2720124481802
114.30032993294299,1.9355135560035706,2278.0877409383875
114.35568282427266,1.9285438358783722,2269.884422534475
114.41119347326458,1.9215979874134064,2261.709200930176
114.46779901813716,1.914658397436142,2253.5413455280222
114.52315384196118,1.9077393412590027,2245.397658284338
114.57998887309805,1.900810867547989,2237.2428866602813
114.63526916503906,1.8938791155815125,2229.0842565493867
114.69194714911282,1.8869556784629822,2220.9354129642
114.74732021801174,1.8800593316555023,2212.8184545111585
114.80400113295764,1.8731742799282074,2204.714790299133
114.85942347487435,1.8662601113319397,2196.5768557085526
114.9151521641761,1.859370470046997,2188.467789614953
114.97165547404438,1.8524801433086395,2180.3579167468324
115.027248037979,1.845594346523285,2172.2533756059797
115.08395836083218,1.8387129306793213,2164.153990806629
115.13879821822047,1.8318427205085754,2156.067795016834
115.19523756904528,1.824964553117752,2147.972233627169
115.25018982496113,1.8181143701076508,2139.9096096842404
115.30683927610517,1.8112603425979614,2131.842460788566
115.36166888521984,1.804410845041275,2123.7806436201586
115.41789934318513,1.797553300857544,2115.709355620421
115.4729135138914,1.790726214647293,2107.673916471126
115.52877953927964,1.7838967740535736,2099.6357062267384
115.58373060217127,1.7770957350730896,2091.630924509231
115.63980101700872,1.7702924013137817,2083.623441850937
115.69469508901238,1.7634765803813934,2075.6012618655045
115.7512192572467,1.756676346063614,2067.5974272311305
115.80630086688325,1.7498751282691956,2059.592435050705
115.8622069968842,1.743086725473404,2051.6025260461015
115.91725091915578,1.736318290233612,2043.6361187340583
115.97210829984397,1.7295343279838562,2035.6514362252633
116.02689207997173,1.722745805978775,2027.6613869120479
116.08291605627164,1.7159858345985413,2019.704941511478
116.13789297826588,1.709214597940445,2011.735236947046
116.19378268020228,1.7024753391742706,2003.8031701678633
116.24869933212176,1.6957376301288605,1995.872927400641
116.30484641296789,1.688997596502304,1987.9399486154784
116.35966173093766,1.6822589039802551,1980.0085483022044
116.41485550114885,1.675541490316391,1972.1021930762258
116.46973830088973,1.66880601644516,1964.1745810954842
116.52473215898499,1.6620841026306152,1956.262929219391
116.58087176596746,1.655390977859497,1948.3851618731692
116.6356931491755,1.6486816704273224,1940.4883476328273
116.6918912162073,1.6419938206672668,1932.616788942699
116.74688604194671,1.635311633348465,1924.7518949116557
116.80303144687787,1.6286432445049286,1916.9032416024859
116.85799018992111,1.621961623430252,1909.0390140373504
116.9129702760838,1.6152979731559753,1901.1959379955197
116.96799744525924,1.6086543202400208,1893.376398723402
117.02323028398678,1.6019942462444305,1885.5375319399404
117.07926642894745,1.5953514873981476,1877.719044982415
117.1342917829752,1.5886928141117096,1869.8818268251475
117.19046628614888,1.5820727944374084,1862.0901037354188
117.24683623528108,1.575451135635376,1854.2964514022706
117.30175952613354,1.5688281953334808,1846.5012907515402
117.35672382917255,1.562193512916565,1838.6923097024983
117.41156730428338,1.5555694997310638,1830.8958862742575
117.46642442094162,1.5489611625671387,1823.1179134285337
117.52228651195765,1.5423486530780792,1815.3350297813797
117.57713137520477,1.5357564985752106,1807.5761038297762
117.6333130011335,1.5291471481323242,1799.7969383608481
117.68927656300366,1.5225598812103271,1792.0437650623487
117.74434400210157,1.5159951746463776,1784.3171451687272
117.79935824684799,1.5094231367111206,1776.5818962954495
117.85422522900626,1.5028512179851532,1768.8467877307837
117.90911526884884,1.4962848722934723,1761.118238593743
117.96553236804903,1.4897265434265137,1753.3991252108794
118.02049416815862,1.4831667244434357,1745.6782579703624
118.07568927993998,1.4766275137662888,1737.9816465811966
118.13150132726878,1.4701073914766312,1730.3075021085754
118.18633441999555,1.463589757680893,1722.636286578236
118.24139340687543,1.4570785015821457,1714.9725775586546
118.29731466714293,1.4505655467510223,1707.3068691413482
118.35237211128697,1.4440476298332214,1699.6353203780548
118.40739199798554,1.4375480860471725,1691.9853966796318
118.46223240392283,1.4310619533061981,1684.351257700093
118.51711720693856,1.42458014190197,1676.7222049077495
118.57195919100195,1.418091431260109,1669.0850317544698
118.62683164188638,1.4116074442863464,1661.4534183299522
118.68297588219866,1.405133306980133,1653.8333979045258
118.73795293085277,1.3986821174621582,1646.2403868869676
118.79303877800703,1.3922482877969742,1638.6678083110755
118.84786568395793,1.3858079463243484,1631.0875653772364
118.90269160782918,1.3793648481369019,1623.504077806738
118.95786227285862,1.3729491084814072,1615.9527910627623
119.01397163793445,1.3665013909339905,1608.363866533537
119.06875965418294,1.36008882522583,1600.8163155063642
119.12378632184118,1.3536828309297562,1593.276498991444
119.17879386199638,1.3472799509763718,1585.7403480390205
119.23344264691696,1.3408888578414917,1578.218070100638
119.2884741621092,1.3344938158988953,1570.6911444394732
119.34349265694618,1.3280974477529526,1563.1626578449966
119.39951811498031,1.3217128217220306,1555.6479916488315
119.45448529208079,1.3153411448001862,1548.1485664756774
119.50939607527107,1.308981403708458,1540.66318970233
119.56431972701102,1.3026062101125717,1533.159625425113
119.61911810887977,1.2962558567523956,1525.6852979549844
119.67418903298676,1.2899092584848404,1518.2153902061432
119.72929874714464,1.2835586965084076,1510.740817195943
119.78523165127262,1.2772267311811447,1503.2881323292615
119.8402582439594,1.2708990573883057,1495.840498572623
119.89510040124878,1.2645588666200638,1488.3781324116928
119.94993878388777,1.2582335621118546,1480.9332872887237
120.00491976318881,1.2519081085920334,1473.4882667799893
120.05970392283052,1.2456273138523102,1466.095809385138
120.11595135601237,1.2393244579434395,1458.6773861277227
120.17093754606321,1.2330512925982475,1451.2939084840584
120.22603241400793,1.22676482796669,1443.8947776608345
120.28099357197061,1.2204872816801071,1436.5061436756682
120.33583769528195,1.2142188996076584,1429.1282959150726
120.3906726022251,1.2079598531126976,1421.7614360726777
120.44560977490619,1.2016883343458176,1414.379896441721
120.50070425495505,1.1954623982310295,1407.0520073163927
120.55540627287701,1.1892388314008713,1399.7269068247335
120.61019105324522,1.1830057799816132,1392.3906430291088
120.66518886713311,1.1767761781811714,1385.058439413952
120.72006205283105,1.1705671548843384,1377.7504565729937
120.77493191324174,1.1643564701080322,1370.4405181807515
120.83020254923031,1.158147320151329,1363.1323862618929
120.88518415903673,1.1519370451569557,1355.8229301805052
120.9401551419869,1.1457457318902016,1348.535791937762
120.99502200819552,1.1395582929253578,1341.2532137249184
121.04985405085608,1.1333618387579918,1333.9600246732696
121.10485547082499,1.1271958500146866,1326.7026932413517
121.1596642290242,1.121036347001791,1319.4529954748718
121.21413017809391,1.1148938052356243,1312.223260993136
121.26817243685946,1.108739122748375,1304.979236956166
121.32212459109724,1.1025811061263084,1297.7312886626958
121.37635028688237,1.096428982913494,1290.490276876246
121.4312357720919,1.0902913250029087,1283.2662906629705
121.48523244122043,1.084163174033165,1276.0534940615257
121.53896247828379,1.078053094446659,1268.8619673687767
121.59323812322691,1.0719159916043282,1261.638634467477
121.64755772892386,1.0658025816082954,1254.443187902872
121.70186466397718,1.0597047731280327,1247.266104227902
121.75636430084705,1.0536191649734974,1240.1033802624718
121.81073947111145,1.0475473068654537,1232.9568400185417
121.86549942521378,1.0414830595254898,1225.8192576025783
121.91979251382872,1.0354010835289955,1218.6608086651793
121.97400822490454,1.0293500367552042,1211.538763235706
122.0283285449259,1.0232837032526731,1204.3987254190274
122.08269377285615,1.017251739744097,1197.299140877213
122.13625474413857,1.0112052476033568,1190.1824562232746
122.19040564727038,1.0051666403887793,1183.075052079707
122.24462395394221,0.9991230582818389,1175.961792517938
122.29879284324124,0.9930893839336932,1168.860194328305
122.35302456887439,0.9870805572718382,1161.7878417150482
122.4074003030546,0.9810710661113262,1154.7147069908942
122.46171884983778,0.9750753613188863,1147.6577987385203
122.51490736799315,0.9690732806921005,1140.5933861677106
122.56905800104141,0.963085487484932,1133.5457898033171
122.62332878587767,0.9571060929447412,1126.5080786191247
122.67749946890399,0.9511224552989006,1119.4653733252633
122.73186482908204,0.9451617300510406,1112.4496357851503
122.78632162185386,0.9392005130648613,1105.4333194720118
122.84048822987825,0.9332430623471737,1098.421436034093
122.89489785395563,0.92729851603508,1091.4247410034557
122.94937379891053,0.9213529489934444,1084.4268445803255
123.0026082471013,0.9154094830155373,1077.4314210964872
123.0569228688255,0.9094985537230968,1070.4742930945188
123.11136141698807,0.9035916700959206,1063.5219268160802
123.16482360288501,0.8976742066442966,1056.5571081483
123.21920235827565,0.891771461814642,1049.6096132094947
123.27351340185851,0.8858693242073059,1042.6628329676832
123.32656751805916,0.8799927830696106,1035.7461796157193
123.38088187808171,0.8740927204489708,1028.8018416206908
123.4352550781332,0.8682166412472725,1021.8857319645995
123.48837561393157,0.862337052822113,1014.9654919737335
123.5428062370047,0.8564785346388817,1008.0700515300916
123.5959924980998,0.8506248071789742,1001.1802497388068
123.65034876903519,0.844779908657074,994.3008395541202
123.70477902889252,0.8389534279704094,987.4431070500343
123.75784271489829,0.8331361785531044,980.5962396941131
123.81215834524482,0.8273141384124756,973.7437336858353
123.86645595682785,0.8214984089136124,966.8986552647211
123.91980862990022,0.8157054260373116,960.0803494806914
123.97398313926533,0.8099187836050987,953.2695063609787
124.02844550320879,0.8041328340768814,946.4594787850748
124.08179081790149,0.7983550950884819,939.6591149648432
124.13623502617702,0.7925784289836884,932.8600139221221
124.19039054913446,0.7868109196424484,926.0716903346835
124.2436247440055,0.7810522019863129,919.2937145074019
124.29786381917074,0.7752979695796967,912.5210177916582
124.35102880606428,0.7695647105574608,905.7730066223911
124.40527507010847,0.7638240605592728,899.0162963191614
124.45839960407466,0.758090004324913,892.2673468360495
124.51277786912397,0.7523651421070099,885.5292186546613
124.56710989121348,0.7466434836387634,878.7948612672288
124.62033802084625,0.7409351170063019,872.0761482900677
124.67465701093897,0.735244482755661,865.3783062189863
124.72789443423972,0.7295631766319275,858.6914432968174
124.7822139938362,0.7238982617855072,852.0238728088399
124.83546716207638,0.7182241678237915,845.3454985577151
124.88848012592643,0.7125535905361176,838.6712634106534
124.94279953604564,0.706892728805542,832.008463415494
124.9959888169542,0.7012553513050079,825.3733042169579
125.05022099521011,0.6956198811531067,818.7403899562185
125.10467155091465,0.6899894773960114,812.1134388115019
125.1579096969217,0.6843738406896591,805.5038683961341
125.21106870891526,0.6787731647491455,798.9119067116098
125.2642782740295,0.6731632798910141,792.3091061867855
125.31856495700777,0.6675667017698288,785.7219676108092
125.37287789909169,0.6619762778282166,779.1420724669429
125.42600331595168,0.6564172208309174,772.599096026688
125.47921774815768,0.6508376002311707,766.0319163508115
125.53227718127891,0.6452699452638626,759.4788201518946
125.58684973884374,0.6397094130516052,752.9341073925626
125.6411958578974,0.6341769844293594,746.4224723885806
125.69446381507441,0.6286456137895584,739.9120826235326
125.74754915200174,0.6231011152267456,733.386241372555
125.80092369904742,0.6175856441259384,726.8945652686725
125.85563986515626,0.6120752394199371,720.408852280813
125.90889671305194,0.6065562963485718,713.9130896885973
125.96282279025763,0.6010582000017166,707.4418635649577
126.01658501010388,0.5955653637647629,700.9768285588359
126.0701340069063,0.5901029855012894,694.5476424031568
126.1237754249014,0.5846344530582428,688.1112128153677
126.17741744685918,0.579167515039444,681.6766598552681
126.23216087324545,0.57369464635849,675.2351265417066
126.28582912310958,0.5682393908500671,668.8143238256125
126.3393201129511,0.5627959221601486,662.4073941235596
126.39310677908361,0.5573514997959137,655.9993419526082
126.4466473152861,0.551923468708992,649.6105822158484
126.50030277296901,0.5465189665555954,643.2495158914411
126.55504892906174,0.541116327047348,636.8906418891012
126.6085090432316,0.5357059985399246,630.5227179812678
126.66229760320857,0.5303149968385696,624.1775416072036
126.71597438724712,0.5249424874782562,617.8541306066226
126.76978951087222,0.5195587575435638,611.5175130579087
126.82312276493758,0.5142082870006561,605.2200416120268
126.87672800710425,0.5088440775871277,598.9063995985771
126.93010223982856,0.5035215020179749,592.6417603679733
126.98357205884531,0.4981854259967804,586.3612311870266
127.03706317907199,0.4928620159626007,580.0956097961368
127.09075743611902,0.48756417632102966,573.8600846025855
127.14386187307537,0.4822641611099243,567.6219987768596
127.19648202089593,0.4769783616065979,561.4006447531507
127.24933043401688,0.47169533371925354,555.1825529046777
127.30225259624422,0.4664164185523987,548.969301703329
127.35493017686531,0.46115052700042725,542.7713792178741
127.40777747519314,0.45591115951538086,536.6046753986562
127.46063489792868,0.450667142868042,530.4324995435586
127.51404799893498,0.4454439580440521,524.2848426184604
127.56661879690364,0.44022223353385925,518.1389044738629
127.61951891705394,0.4349920451641083,511.983004417792
127.67246056720614,0.4297882914543152,505.8582177964989
127.72529282188043,0.4246017634868622,499.75370576968305
127.77804328408092,0.41940489411354065,493.6370219707502
127.83128607925028,0.4142283499240875,487.5442607902146
127.88423087913543,0.40905794501304626,481.45872550321246
127.93617996294051,0.4038896858692169,475.37571577123174
127.9891277430579,0.39873751997947693,469.31164770191157
128.04173131287098,0.3935984671115875,463.2630135799444
128.09425446018577,0.3884739577770233,457.23149710867796
128.1469687060453,0.3833423852920532,451.1916673521327
128.19928324921057,0.3782353699207306,445.1807411697214
128.2504487959668,0.37314775586128235,439.1926502139619
128.30303219286725,0.3680707514286041,433.2170467246971
128.35539983585477,0.3630005419254303,427.2494408263335
128.40675886394456,0.3579236567020416,421.2739776456811
128.45910957222804,0.35286685824394226,415.32215646620136
128.51039823517203,0.347809374332428,409.3695285122008
128.5628757579252,0.3427765965461731,403.4459795180996
128.61530538788065,0.3377475440502167,397.52681516813266
128.6665287031792,0.33273929357528687,391.6321346710123
128.7189987092279,0.32773715257644653,385.7446449902722
128.7702935221605,0.32275447249412537,379.8800606904902
128.82162386504933,0.31777602434158325,374.02045734644497
128.87402601307258,0.31281399726867676,368.18018151374406
128.92636350123212,0.3078601062297821,362.3494817438326
128.9775915108621,0.3029215633869171,356.5368467077549
129.02899409504607,0.2979946732521057,350.7379268385295
129.08128157723695,0.2930622398853302,344.9324826188322
129.1325394930318,0.28816550970077515,339.16906082851887
129.18388954782858,0.2832788825035095,333.417530193098
129.2350689759478,0.27839311957359314,327.6670167951163
129.2874777498655,0.27352362871170044,321.9356555227136
129.33866628212854,0.26866745948791504,316.2199737377355
129.3900240790099,0.263823539018631,310.51870866267126
129.44123349199072,0.2589922845363617,304.83235137766394
129.49232561606914,0.2541828751564026,299.1717056458607
129.54375007608905,0.2493811845779419,293.5201448967039
129.59503294015303,0.2445903718471527,287.88138730841956
129.64655363326892,0.2398030161857605,282.2466986698919
129.6979002971202,0.23503521084785461,276.6350206437815
129.74922718014568,0.2302800714969635,271.038250407728
129.80054463027045,0.22553208470344543,265.44989868841265
129.85188672412187,0.22079670429229736,259.87638460484794
129.90335769206285,0.21609044075012207,254.3371408998377
129.9545403039083,0.21139395236968994,248.80940250103606
130.00541447103024,0.20670852065086365,243.29467772602533
130.0560992001556,0.20204412937164307,237.8047174210856
130.10688404226676,0.19739973545074463,232.33829388585931
130.1576448371634,0.1927662491798401,226.88470858865847
130.2082005320117,0.18813595175743103,221.43487654683668
130.25818352214992,0.18351790308952332,215.99946121492874
130.30864981282502,0.1789223551750183,210.59052913359255
130.35943100927398,0.17434564232826233,205.20376581299985
130.40992548223585,0.16978222131729126,199.83264690267862
130.45937413489446,0.1652369201183319,194.48285490142706
130.5101416502148,0.16069874167442322,189.14144633976048
130.55969869205728,0.15619328618049622,183.83855249217035
130.61038827290758,0.15169823169708252,178.54790057100342
130.66035250527784,0.1472194790840149,173.27643585256862
130.71038179518655,0.1427614986896515,168.02941990982717
130.76005617901683,0.13831308484077454,162.79366373322281
130.81072600698099,0.133874773979187,157.56979871151094
130.860166054219,0.1294737160205841,152.38978013114294
130.9097813712433,0.12509256601333618,147.23319308902916
130.96079124324024,0.12072348594665527,142.09081229391077
131.011828946881,0.11636343598365784,136.95905987617414
131.06182913295925,0.11203473806381226,131.86420862347254
131.1117472439073,0.10772934556007385,126.79678770447569
131.16224967921153,0.10343635082244873,121.74395888115808
131.21190888015553,0.09916320443153381,116.7144914417885
131.2614725739695,0.09491726756095886,111.7170494431765
131.31055747997016,0.09069561958312988,106.74819532432072
131.35924367094412,0.08649256825447083,101.80122934898381
131.40806917101145,0.08231055736541748,96.87902784371796
131.45678886119276,0.07814571261405945,91.97703077862334
131.50553728127852,0.07402536273002625,87.1274039030699
131.5532112158835,0.06993156671524048,82.30903077090638
131.6019472652115,0.06585824489593506,77.51475564290547
131.6498319399543,0.06181001663208008,72.7500154777938
131.69866196112707,0.05780196189880371,68.03255931502738
131.74673642916605,0.053821563720703125,63.34765475031469
131.7955007730052,0.04987597465515137,58.70372030039373
131.84310477226973,0.045955121517181396,54.08889988752511
131.89070095820352,0.04207700490951538,49.52438011216621
131.9388104272075,0.038233280181884766,45.000339371456
131.98592046601698,0.03442192077636719,40.514392418985366
132.03305647196248,0.030665159225463867,36.09270681094835
132.07923598820344,0.026946306228637695,31.715639341622882
132.12648097099736,0.023271501064300537,27.390415904542436
132.1726303230971,0.019652485847473145,23.130856898018614
132.2176786600612,0.01610046625137329,18.950151331607653
132.26317166909575,0.012622714042663574,14.856858030659886
132.30734918592498,0.009288161993026733,10.93211045023806
132.3517258069478,0.006063863635063171,7.13713079761763
132.39501832891256,0.003000393509864807,3.531445001567072
132.43590370286256,0.00024797022342681885,0.29185945216151554


==> data/bab_vs_estimators/default-mlp-64x3_bab_runtimes.csv <==
iteration,runtime,max_half_width,max_half_width_pct
0,14.033528441097587,2241.695068359375,2638461.5278520486
1,17.494222580920905,1917.1751098632812,2256503.500822647
2,18.137270810082555,1699.4470825195312,2000238.9304134175
3,18.179240506142378,1490.0301513671875,1753756.4699194997
4,18.25905025517568,1311.7542724609375,1543926.8394415227
5,18.301025148946792,1155.8223876953125,1360395.9548325532
6,18.34363345289603,1037.109130859375,1220671.170035272
7,18.386506222188473,940.56787109375,1107042.6915962333
8,18.429629863239825,868.6973571777344,1022451.5317052741
9,18.472480338066816,810.7624206542969,954262.4620618667
10,18.51556562818587,772.16455078125,908833.0028305509
11,18.55920309294015,741.7916870117188,873084.3260021498
12,18.602181664202362,714.2510375976562,840669.1483284773
13,18.646029448136687,687.3136291503906,808963.9816216765
14,18.68964682612568,667.4637451171875,785600.7882537838
15,18.733567342162132,649.9282531738281,764961.6203680399
16,18.777659878134727,632.9595031738281,744989.5043194883
17,18.82187237497419,617.3164367675781,726577.7098372298
18,18.86571393115446,602.728515625,709407.8149441651
19,18.909925195854157,589.0965881347656,693363.1187938651
20,18.953975899145007,576.3075561523438,678310.5055547303
21,18.997910506092012,564.0028076171875,663827.8910019561
22,19.041970213875175,547.3548278808594,644233.3196123203
23,19.086517536081374,532.7150268554688,627002.3624111825
24,19.132428491022438,521.8695068359375,614237.2509894826
25,19.1777959051542,512.2001953125,602856.5298488158
26,19.22392921615392,502.8840637207031,591891.499350108
27,19.269870697986335,493.92417907714844,581345.7693533369
28,19.31589547684416,485.59339904785156,571540.4916799624
29,19.361977532040328,477.15673828125,561610.5930196116
30,19.40792859485373,469.4972839355469,552595.4616127036
31,19.454203794244677,462.9348449707031,544871.5106695053
32,19.50077425315976,456.61192321777344,537429.4700350789
33,19.54919897392392,450.382568359375,530097.5570692127
34,19.599630299955606,444.27381896972656,522907.5960101141
35,19.649259926285595,438.3466491699219,515931.35302927165
36,19.698939749971032,432.36048889160156,508885.67861224967
37,19.748447513207793,426.12847900390625,501550.64069297025
38,19.798061958048493,419.83131408691406,494138.91569855186
39,19.847485905047506,413.5705871582031,486770.0779958037
40,19.89706842089072,407.36985778808594,479471.85705639195
41,19.9477525530383,401.46051025390625,472516.59077432286
42,19.997444045264274,395.7639617919922,465811.787712368
43,20.046821006108075,390.2475280761719,459318.9786164413
44,20.096306042280048,384.7514343261719,452850.10953717976
45,20.145732880104333,379.4023895263672,446554.31618230086
46,20.195224880240858,374.1661071777344,440391.2435499692
47,20.244872405193746,369.0097198486328,434322.20687207027
48,20.29443678399548,364.07679748535156,428516.1871064453
49,20.344246183056384,359.1589813232422,422727.947248171
50,20.395034805871546,354.2748107910156,416979.30809263245
51,20.444447363261133,349.4803161621094,411336.21693254856
52,20.495048184879124,345.3716735839844,406500.3694851919
53,20.54579013120383,341.96620178222656,402492.14978575753
54,20.596477895975113,338.63287353515625,398568.84261354955
55,20.6469708988443,335.38037109375,394740.6669254191
56,20.697438031900674,332.1556701660156,390945.213450615
57,20.74813898000866,328.95835876464844,387181.99728257296
58,20.798706375062466,325.8807678222656,383559.69137016096
59,20.849263154901564,322.7295379638672,379850.71289928985
60,20.89981574798003,319.62530517578125,376197.049695732
61,20.95047293882817,316.4804382324219,372495.56033735105
62,21.001159836072475,313.4327087402344,368908.40117108583
63,21.05223429808393,310.3995056152344,365338.3394510811
64,21.103645419236273,307.4666442871094,361886.37941869086
65,21.15504507208243,304.5924835205078,358503.5095919352
66,21.20639356924221,301.75006103515625,355157.9955301184
67,21.257741143926978,299.0037536621094,351925.60837375827
68,21.310304496902972,296.29908752441406,348742.2326993781
69,21.36182092828676,293.6404571533203,345613.04084366164
70,21.41309603396803,290.99102783203125,342494.678567877
71,21.46431957418099,288.37351989746094,339413.88757105975
72,21.51570144109428,285.78265380859375,336364.45386538823
73,21.568266613874584,283.21397399902344,333341.1332761693
74,21.61954905418679,280.6234588623047,330292.1126390524
75,21.67086582025513,278.0115966796875,327217.9666581137
76,21.7222123532556,275.4356384277344,324186.07938626205
77,21.77346859127283,272.86236572265625,321157.35298682837
78,21.82485300116241,270.234619140625,318064.51116391784
79,21.877269993070513,267.63592529296875,315005.86423352826
80,21.928659912198782,265.0349884033203,311944.57725628966
81,21.980018734000623,262.43055725097656,308879.17755300726
82,22.031646268907934,259.8354034423828,305824.6972271686
83,22.083048403263092,257.2317657470703,302760.2314180097
84,22.13547188322991,254.75279235839844,299842.49474325014
85,22.186648388858885,252.3133544921875,296971.2911391428
86,22.23796269390732,249.9502182006836,294189.89402665896
87,22.289244499988854,247.62848663330078,291457.23002386827
88,22.340404130984098,245.37763214111328,288807.9879096069
89,22.391805096995085,243.11394500732422,286143.6418538486
90,22.443172622006387,241.12154388427734,283798.59779080586
91,22.495637794025242,239.40453338623047,281777.6868266173
92,22.546845734119415,237.6948471069336,279765.39642356854
93,22.59814076591283,236.01776885986328,277791.485477094
94,22.64952468406409,234.37730407714844,275860.668356567
95,22.700926347170025,232.77059936523438,273969.58663504344
96,22.75219241483137,231.17149353027344,272087.4487457024
97,22.80355194909498,229.59960174560547,270237.3416288462
98,22.854749897960573,228.0503387451172,268413.8684540113
99,22.906024983152747,226.52954864501953,266623.90771060716
100,22.957303693983704,225.01083374023438,264836.389459526
101,23.008633462246507,223.52182006835938,263083.82937981666
102,23.060030100867152,222.02315521240234,261319.90991485544
103,23.112618102226406,220.5450897216797,259580.2357780998
104,23.16377721214667,219.07952880859375,257855.27945354005
105,23.215960691217333,217.61565399169922,256132.30765399267
106,23.268451845273376,216.19171142578125,254456.3358721592
107,23.319598397240043,214.76907348632812,252781.8996277788
108,23.372088409028947,213.3678741455078,251132.69648423448
109,23.423183572944254,211.95220947265625,249466.4677324392
110,23.475702540017664,210.569580078125,247839.12130328463
111,23.52819500816986,209.1928482055664,246218.71622179775
112,23.579517100937665,207.802978515625,244582.8480087665
113,23.631947978865355,206.45030212402344,242990.75608277295
114,23.684287319891155,205.10205078125,241403.87241246804
115,23.73571162018925,203.74441528320312,239805.9436482028
116,23.78801307687536,202.3942108154297,238216.76116159395
117,23.840384621173143,201.0777587890625,236667.3050942374
118,23.892620289232582,199.74239349365234,235095.58822368772
119,23.94497608905658,198.48196411132812,233612.07046929898
120,23.997425409033895,197.2230453491211,232130.33070564535
121,24.04994453303516,195.9599838256836,230643.71493709701
122,24.10222179023549,194.7105712890625,229173.16394342264
123,24.154507430270314,193.45587158203125,227696.38998217555
124,24.2068868749775,192.2186737060547,226240.21557015195
125,24.25899855606258,190.99398803710938,224798.7679500754
126,24.3114349571988,189.7562255859375,223341.92903646393
127,24.3642955198884,188.52288055419922,221890.28939878984
128,24.417554785031825,187.29810333251953,220448.73402169906
129,24.47100904583931,186.07894897460938,219013.79672123326
130,24.524129781872034,184.85018157958984,217567.54493427157
131,24.577316087204963,183.61355590820312,216112.04400358698
132,24.63063487317413,182.40773010253906,214692.79432844528
133,24.68384191999212,181.18870544433594,213258.00968374964
134,24.73709452385083,179.97110748291016,211824.90425252603
135,24.790253737941384,178.74518585205078,210382.00191275714
136,24.844495830126107,177.52384185791016,208944.4874237006
137,24.89749647397548,176.3029022216797,207507.448861457
138,24.950615187175572,175.10115814208984,206093.00335320045
139,25.0036153011024,173.88825225830078,204665.42046895696
140,25.05697272485122,172.6833267211914,203247.23040445536
141,25.109958055894822,171.4836883544922,201835.2633075265
142,25.162836126051843,170.3538055419922,200505.39807570245
143,25.2158865458332,169.2468032836914,199202.46311768895
144,25.26882833102718,168.14193725585938,197902.04249000782
145,25.32181166904047,167.0313491821289,196594.8870489363
146,25.37484404211864,165.91730499267578,195283.66378057696
147,25.4291148269549,164.87533569335938,194057.27222168338
148,25.481949650216848,163.82605743408203,192822.27806115246
149,25.534879168961197,162.79082489013672,191603.81562255722
150,25.58895522914827,161.75637817382812,190386.27809833424
151,25.641793011222035,160.72918701171875,189177.2803174903
152,25.694734652992338,159.71260833740234,187980.77337054786
153,25.748798344284296,158.69654083251953,186784.86806693493
154,25.801687398925424,157.67752838134766,185585.49657936374
155,25.854718639981,156.65768432617188,184385.14629891314
156,25.90767410583794,155.64601135253906,183194.41333198405
157,25.96076076105237,154.6187973022461,181985.38861188656
158,26.013544402085245,153.6024169921875,180789.11513847494
159,26.066514486912638,152.58361053466797,179589.9861041858
160,26.119418314192444,151.56501007080078,178391.0995231787
161,26.172366210259497,150.51294708251953,177152.82775346443
162,26.225284098181874,149.41809844970703,175864.1975390922
163,26.27815425489098,148.31404876708984,174564.73774478812
164,26.33115817513317,147.46937561035156,173570.5625515963
165,26.384381726849824,146.6903839111328,172653.69403637535
166,26.43733495520428,145.92627716064453,171754.3450157207
167,26.49141123192385,145.1720199584961,170866.58885384878
168,26.545408791862428,144.42334747314453,169985.40586984585
169,26.59826591098681,143.68775939941406,169119.62315912909
170,26.650868406053632,142.96924591064453,168273.9371315693
171,26.70386150619015,142.26338958740234,167443.14851122914
172,26.75669251382351,141.57058715820312,166627.72424517036
173,26.809508399106562,140.89076232910156,165827.57453588102
174,26.862536284141243,140.22535705566406,165044.39655633556
175,26.915475205983967,139.5641632080078,164266.17539944546
176,26.96949497098103,138.9186019897461,163506.35375273798
177,27.022354742046446,138.28270721435547,162757.90945078473
178,27.07522859517485,137.65911102294922,162023.9405077453
179,27.12807855196297,137.04558563232422,161301.824836273
180,27.181316053960472,136.4436492919922,160593.3494068541
181,27.234122945927083,135.85114288330078,159895.9729499026
182,27.288204894866794,135.26083374023438,159201.1826612931
183,27.341152259148657,134.6762809753418,158513.1675949543
184,27.393996036145836,134.09668731689453,157830.9893668872
185,27.44673642097041,133.51340866088867,157144.4739189967
186,27.49964894913137,132.93325424194336,156461.63567921732
187,27.553767101839185,132.35319900512695,155778.91417620343
188,27.606585131026804,131.77052307128906,155093.10812865666
189,27.65946329012513,131.19388580322266,154414.40955417466
190,27.71366466023028,130.618896484375,153737.65060594905
191,27.76644539227709,130.04952239990234,153067.50075459725
192,27.819434128236026,129.48319244384766,152400.93382396916
193,27.87239784700796,128.92411422729492,151742.90214684454
194,27.92655993811786,128.35638809204102,151074.69192174918
195,27.97948917420581,127.79452514648438,150413.3826354412
196,28.032619373872876,127.23283004760742,149752.27090365937
197,28.086314227897674,126.6735610961914,149094.01473275508
198,28.139860548079014,126.10858154296875,148429.03721808712
199,28.194568023085594,125.54727935791016,147768.38794349143
200,28.247831544838846,125.00273132324219,147127.45820250286
201,28.301451185252517,124.46793746948242,146498.0090734072
202,28.35494381422177,123.93679809570312,145872.8612451302
203,28.408448569942266,123.40658187866211,145248.79996674685
204,28.46181459724903,122.87754821777344,144626.13054979753
205,28.51639472413808,122.35076141357422,144006.10566957286
206,28.56967539805919,121.8299789428711,143393.14785353254
207,28.62290656613186,121.30302047729492,142772.92092890615
208,28.67636845400557,120.77803039550781,142155.01078008607
209,28.729739509057254,120.2564926147461,141541.16396867821
210,28.78430428588763,119.73851776123047,140931.5107010748
211,28.837501718197018,119.22079086303711,140322.14927538493
212,28.890772602055222,118.70661544799805,139716.96792387275
213,28.94424904603511,118.19510650634766,139114.9249954005
214,28.99867894127965,117.68382263183594,138513.14696958827
215,29.052982529159635,117.18010711669922,137920.2768569538
216,29.10611309716478,116.67145538330078,137321.59684530116
217,29.159482548944652,116.17291259765625,136734.8150039716
218,29.21406409610063,115.67221450805664,136145.49638293168
219,29.268412455916405,115.17461395263672,135559.82354087374
220,29.32180107710883,114.68213653564453,134980.18060173804
221,29.37622962007299,114.18999862670898,134400.93726153017
222,29.429799936246127,113.7031135559082,133827.8764800147
223,29.484252620954067,113.21788787841797,133256.76879438246
224,29.538730055093765,112.73675918579102,132690.48323513777
225,29.592146336100996,112.25561904907227,132124.1842062663
226,29.646713729016483,111.77750396728516,131561.44564874054
227,29.700020246207714,111.3053207397461,131005.68884776287
228,29.75455464888364,110.83407974243164,130451.04104605682
229,29.80891857482493,110.35841369628906,129891.1849886622
230,29.86332937190309,109.90000534057617,129351.64112845308
231,29.917705646250397,109.4506950378418,128822.80562153472
232,29.970926503185183,109.00200653076172,128294.7019643381
233,30.025369318202138,108.5574836730957,127771.50125128974
234,30.079993267077953,108.11576461791992,127251.60059680267
235,30.134778219275177,107.67264938354492,126730.05664784837
236,30.189647919964045,107.22930526733398,126208.24330635842
237,30.244332530070096,106.79004287719727,125691.23413175363
238,30.298963690176606,106.3493537902832,125172.54574367686
239,30.352457070257515,105.90750885009766,124652.49692329521
240,30.407086736988276,105.47255325317383,124140.55681823564
241,30.46177488286048,105.03704833984375,123627.97017109058
242,30.516688520088792,104.60692977905273,123121.72322828369
243,30.57147174887359,104.17937469482422,122618.49348187573
244,30.62518856720999,103.75056457519531,122113.78656639745
245,30.68011362105608,103.32305526733398,121610.61069849662
246,30.73492517322302,102.89812850952148,121110.47447637263
247,30.789533970877528,102.47814559936523,120616.15713301802
248,30.844407636206597,102.0583381652832,120122.04632394067
249,30.89907907601446,101.63579177856445,119624.71178418712
250,30.953649204224348,101.21694564819336,119131.73242375937
251,31.008174579124898,100.80123138427734,118642.439251194
252,31.062523066997528,100.38630294799805,118154.07099300089
253,31.11701843002811,99.97382736206055,117668.58972481448
254,31.171439743135124,99.56425476074219,117186.5252519548
255,31.226267479825765,99.15788650512695,116708.23227459377
256,31.28138885088265,98.7483901977539,116226.25759924599
257,31.336909955833107,98.34353256225586,115749.74261262003
258,31.392220905981958,97.93621063232422,115270.32716636058
259,31.447207293007523,97.53885269165039,114802.63927515168
260,31.502478598151356,97.13809585571289,114330.95090478884
261,31.55759174702689,96.73844528198242,113860.56459834817
262,31.612487526144832,96.34534072875977,113397.88291842616
263,31.66765132592991,95.95573806762695,112939.32294429906
264,31.72296913014725,95.56410217285156,112478.36986648059
265,31.77793383318931,95.1791877746582,112025.32794945803
266,31.833360866177827,94.79463195800781,111572.70808074129
267,31.889768061228096,94.40947341918945,111119.37881168076
268,31.944896877277642,94.03135681152344,110674.33785296605
269,31.99970795493573,93.65137481689453,110227.10134508605
270,32.055112874135375,93.2686767578125,109776.66804578342
271,32.11056291218847,92.89047241210938,109331.52381993002
272,32.16608621086925,92.51269149780273,108886.87797026755
273,32.221166389063,92.14116668701172,108449.5955165786
274,32.27632168121636,91.76475143432617,108006.55704237863
275,32.33153289789334,91.39640045166016,107573.01016518359
276,32.386709162034094,91.02316665649414,107133.71624722867
277,32.441851283889264,90.65662384033203,106702.29757106499
278,32.49700799025595,90.30083084106445,106283.53136432411
279,32.552172230090946,89.94550323486328,105865.31292240566
280,32.60754997516051,89.59051132202148,105447.48958953944
281,32.66380156297237,89.23986053466797,105034.77573509874
282,32.71875759400427,88.878662109375,104609.64737464172
283,32.77380657894537,88.53165054321289,104201.21686151733
284,32.82885523606092,88.18367385864258,103791.65040986777
285,32.88382516801357,87.83691787719727,103383.52071840815
286,32.939835662953556,87.48308181762695,102967.05781784681
287,32.99411842506379,87.13884353637695,102561.89144427897
288,33.04908354114741,86.78895950317383,102150.08005483261
289,33.10393366124481,86.44535446166992,101745.65900061333
290,33.15886860108003,86.10448455810547,101344.45718719467
291,33.21353516308591,85.76615142822266,100946.24114104576
292,33.268255666829646,85.41425704956055,100532.06358716155
293,33.32298786006868,85.07193756103516,100129.15562101731
294,33.377915259916335,84.7290153503418,99725.5382545293
295,33.43399470904842,84.38704299926758,99323.03886706408
296,33.488791558891535,84.04317092895508,98918.30352155324
297,33.54350583208725,83.6931037902832,98506.27661807838
298,33.59842685982585,83.34174346923828,98092.72764677728
299,33.653220646083355,82.9901237487793,97678.87336393581
300,33.7080348120071,82.63663482666016,97262.81904205347
301,33.76304103899747,82.2862777709961,96850.4509080335
302,33.81767456512898,81.93424606323242,96436.11171862792
303,33.87368834298104,81.59851455688477,96040.95776763385
304,33.92839225521311,81.26240158081055,95645.35482908043
305,33.9831844358705,80.92708969116211,95250.69476440168
306,34.03782078297809,80.59194564819336,94856.23225424903
307,34.09244565293193,80.2552490234375,94459.94236472978
308,34.14714113017544,79.92110061645508,94066.65171210706
309,34.201766591053456,79.5887451171875,93675.47130101336
310,34.25663339719176,79.2778091430664,93309.5015413778
311,34.31143127894029,78.96172714233398,92937.47493956645
312,34.36627799505368,78.65084075927734,92571.5635483136
313,34.42204167088494,78.34122085571289,92207.14279575784
314,34.4766307529062,78.029052734375,91839.72280630554
315,34.5313485651277,77.71735763549805,91472.85956142684
316,34.586148988921195,77.40861511230469,91109.47148025762
317,34.640799588058144,77.09652709960938,90742.14577819277
318,34.69576895888895,76.78532028198242,90375.85723739007
319,34.75065175583586,76.47187423706055,90006.9331396139
320,34.80522321118042,76.16646575927734,89647.4692097135
321,34.861182547174394,75.87448501586914,89303.8096419026
322,34.915962921921164,75.58499526977539,88963.08196285434
323,34.97074695490301,75.29911422729492,88626.60170611765
324,35.025667489971966,75.01353454589844,88290.47614955284
325,35.080638925079256,74.7301254272461,87956.90533220081
326,35.13553646719083,74.44865417480469,87625.61537165033
327,35.19048312911764,74.17600631713867,87304.71049334788
328,35.245398404076695,73.90530776977539,86986.09994147376
329,35.301440907176584,73.6335678100586,86666.26365356261
330,35.35652490099892,73.36217498779297,86346.83594433045
331,35.41131137497723,73.09135437011719,86028.08171643734
332,35.46635268488899,72.81803512573242,85706.38662003042
333,35.52241257485002,72.54313278198242,85382.82822525215
334,35.57721352111548,72.27002334594727,85061.38007200287
335,35.632051202934235,71.99399185180664,84736.49267404889
336,35.68691459391266,71.71796417236328,84411.6097659705
337,35.74183674296364,71.43799209594727,84082.0843265283
338,35.79810078116134,71.15828323364258,83752.86868850207
339,35.85287582920864,70.922607421875,83475.47968445295
340,35.90774817299098,70.69784355163574,83210.93396953934
341,35.96257605217397,70.47091865539551,82943.84474010198
342,36.01759466622025,70.248291015625,82681.81335552079
343,36.07248860318214,70.0249137878418,82418.89971038548
344,36.127457273192704,69.8023624420166,82156.95812331619
345,36.18246157700196,69.57927322387695,81894.38346378818
346,36.23720156121999,69.36125946044922,81637.7825837375
347,36.292133225128055,69.14228057861328,81380.04576516162
348,36.34804687090218,68.92582893371582,81125.28348916651
349,36.402673630043864,68.70868492126465,80869.70630075116
350,36.45737126702443,68.49364471435547,80616.60527872569
351,36.51338575826958,68.28085136413574,80366.14879342486
352,36.56814509211108,68.06792449951172,80115.53516247825
353,36.62273135408759,67.85546875,79865.47603116745
354,36.678772792220116,67.64200401306152,79614.22932776215
355,36.73351471591741,67.43094635009766,79365.8157358564
356,36.78827990591526,67.22126007080078,79119.01625422658
357,36.844190733041614,67.01085472106934,78871.37043104735
358,36.89891092525795,66.80001068115234,78623.20827217484
359,36.9534961450845,66.5885066986084,78374.26936482466
360,37.00834677927196,66.37916946411133,78127.88070681166
361,37.06302154203877,66.17076873779297,77882.59431325686
362,37.118182432837784,65.96192932128906,77636.79158400881
363,37.17301222216338,65.75376892089844,77391.78805261644
364,37.228876187000424,65.54656600952148,77147.91147999803
365,37.28347076009959,65.34483337402344,76910.4733889809
366,37.33796680625528,65.14569854736328,76676.092903243
367,37.39254496525973,64.94246864318848,76436.89253605537
368,37.447326147928834,64.74410820007324,76203.42349506298
369,37.50219044601545,64.54353713989258,75967.35257116408
370,37.557094445917755,64.3455982208252,75734.3796614248
371,37.61196240410209,64.14410972595215,75497.22892244565
372,37.6675671748817,63.94500541687012,75262.88435571251
373,37.72210389189422,63.74538612365723,75027.9336557742
374,37.77662337291986,63.547142028808594,74794.60155598744
375,37.831345670856535,63.35001754760742,74562.58723468738
376,37.885969893075526,63.15173530578613,74329.21023614466
377,37.94184184493497,62.9547176361084,74097.32163136122
378,37.99653102224693,62.758962631225586,73866.91917539926
379,38.05119740590453,62.56138801574707,73634.37504877917
380,38.105944951064885,62.36643409729004,73404.91546669188
381,38.16073683416471,62.168418884277344,73171.8527594407
382,38.21677647298202,61.9715576171875,72940.14823955661
383,38.27140027098358,61.774803161621094,72708.56943618914
384,38.32613076083362,61.57950210571289,72478.70127542282
385,38.3808415918611,61.385257720947266,72250.07681019594
386,38.435533361975104,61.190162658691406,72020.4511027117
387,38.49019918590784,60.9953727722168,71791.18458527492
388,38.54597526509315,60.80055618286133,71561.88663870901
389,38.60033420426771,60.60769081115723,71334.88526350922
390,38.654881751164794,60.41278839111328,71105.48629474244
391,38.709420376922935,60.21736145019531,70875.46996808154
392,38.764077704865485,60.02313232421875,70646.86346235704
393,38.81975049013272,59.83204650878906,70421.95661412168
394,38.875349652953446,59.63900375366211,70194.74645970679
395,38.929774292279035,59.44450569152832,69965.82341775294
396,38.98445752123371,59.25326156616211,69740.73023968043
397,39.03895128099248,59.062435150146484,69516.12870298543
398,39.095136241056025,58.873077392578125,69293.25576839398
399,39.14989112596959,58.6823787689209,69068.80464253135
400,39.204573223832995,58.49309158325195,68846.01477063839
401,39.25927609112114,58.305105209350586,68624.75594632284
402,39.31393942888826,58.11599349975586,68402.17260870717
403,39.369868522975594,57.93754577636719,68192.14071831346
404,39.42453051824123,57.7626895904541,67986.33604579112
405,39.479188818950206,57.58764457702637,67780.3091244269
406,39.53394021699205,57.413692474365234,67575.56855242026
407,39.58987575490028,57.24165916442871,67373.0863878372
408,39.644623768981546,57.07188034057617,67173.25773972998
409,39.69921791693196,56.90246772766113,66973.86011967974
410,39.75385320885107,56.73163032531738,66772.78553109529
411,39.80968163814396,56.56246376037598,66573.67750802083
412,39.86538646090776,56.39450645446777,66375.99277550956
413,39.919779440853745,56.22718048095703,66179.05111740902
414,39.97446625493467,56.06099319458008,65983.44968717317
415,40.02898242417723,55.89533615112305,65788.47234964484
416,40.084814155939966,55.73167037963867,65595.8387271764
417,40.13918882701546,55.56671714782715,65401.68977169509
418,40.19385390821844,55.401315689086914,65207.01325583153
419,40.24950386816636,55.23646354675293,65012.98328205346
420,40.305173019878566,55.07310104370117,64820.70660469469
421,40.3598506571725,54.912343978881836,64631.49651236637
422,40.41457227291539,54.750802993774414,64441.363750603545
423,40.47017893800512,54.591041564941406,64253.32551580515
424,40.52600432187319,54.431779861450195,64065.87545470952
425,40.58071158686653,54.273155212402344,63879.17520283802
426,40.63551850290969,54.115251541137695,63693.32353745372
427,40.69024301925674,53.95880126953125,63509.18251467058
428,40.74616601783782,53.80198287963867,63324.60821889266
429,40.80073778703809,53.64582443237305,63140.81067159243
430,40.85526681318879,53.489614486694336,62956.9525109717
431,40.90991454804316,53.334686279296875,62774.60294855041
432,40.96602857997641,53.179792404174805,62592.29379500947
433,41.021716156974435,53.025569915771484,62410.77485957301
434,41.07653516996652,52.87358856201172,62231.89372604778
435,41.131115028169006,52.7209587097168,62052.24931367165
436,41.18695451086387,52.568939208984375,61873.323281390505
437,41.241548052988946,52.41588592529297,61693.18049282348
438,41.29608491016552,52.26378059387207,61514.15343834146
439,41.35187094192952,52.11322021484375,61336.94478347487
440,41.40793135901913,51.96439743041992,61161.78126694117
441,41.46264192694798,51.81443977355957,60985.28201241836
442,41.519044572953135,51.665449142456055,60809.92094135854
443,41.57396250311285,51.515377044677734,60633.28699056793
444,41.62885737698525,51.366289138793945,60457.81142768048
445,41.68497309088707,51.21855354309082,60283.927525690946
446,41.740813951939344,51.070308685302734,60109.44422530968
447,41.795416256878525,50.92356872558594,59936.732180850086
448,41.85133864916861,50.77694511413574,59764.1570775961
449,41.90599257405847,50.63043785095215,59591.718915547724
450,41.960544894915074,50.48382568359375,59419.15728192051
451,42.01658273022622,50.33818817138672,59247.74281150747
452,42.07260266318917,50.192514419555664,59076.28568727631
453,42.12833160022274,50.0474967956543,58905.60082164724
454,42.182954486925155,49.90279960632324,58735.29310556803
455,42.23866196395829,49.7589111328125,58565.93724311466
456,42.29329865286127,49.61497497558594,58396.52525721637
457,42.34935807203874,49.47150802612305,58227.665526016106
458,42.405270860064775,49.32762145996094,58058.311908500546
459,42.46117659006268,49.18605422973633,57891.688135345896
460,42.5170659981668,49.04358673095703,57724.00475155116
461,42.571652840822935,48.90104103088379,57556.22932530674
462,42.626460914034396,48.758981704711914,57389.02635820052
463,42.68257146701217,48.61739540100098,57222.3801356679
464,42.73840495292097,48.47496032714844,57054.73491581571
465,42.79418199509382,48.33343315124512,56888.158286354796
466,42.85004546819255,48.192453384399414,56722.22595404156
467,42.90570342121646,48.05153274536133,56556.36321480003
468,42.9603479760699,47.91024971008301,56390.07393737711
469,43.016124282963574,47.769962310791016,56224.95651748412
470,43.07183562591672,47.62933349609375,56059.437253725504
471,43.127570934128016,47.48854064941406,55893.72492531636
472,43.18340077623725,47.349164962768555,55729.68058569024
473,43.23908207425848,47.210514068603516,55566.48932242691
474,43.293846535962075,47.07213020324707,55403.612350455136
475,43.349755968898535,46.93292045593262,55239.76332041734
476,43.40470073418692,46.794851303100586,55077.256763182035
477,43.46063463203609,46.65574264526367,54913.52671484748
478,43.51677891705185,46.517677307128906,54751.02464748777
479,43.572684369049966,46.38138198852539,54590.6058824035
480,43.628761602099985,46.24337577819824,54428.17340811548
481,43.684562881011516,46.1049919128418,54265.296436143704
482,43.74064660118893,45.968584060668945,54104.74521972942
483,43.79553097020835,45.83253288269043,53944.61380668314
484,43.85145004093647,45.69510269165039,53782.859303609766
485,43.9060164289549,45.55934524536133,53623.073610984204
486,43.96193264098838,45.42179489135742,53461.177676829626
487,44.017781923059374,45.28647804260254,53301.910564835125
488,44.073819818906486,45.15092658996582,53142.3673254916
489,44.12975173583254,45.01456642150879,52981.87223252224
490,44.18445100821555,44.87845230102539,52821.66673652866
491,44.24033811688423,44.74281120300293,52662.017985108694
492,44.296143372077495,44.60799217224121,52503.33680187915
493,44.352171164005995,44.47315979003906,52344.63990408504
494,44.40812565619126,44.338335037231445,52185.9519860421
495,44.464081095997244,44.20349311828613,52027.243863559
496,44.52000149525702,44.06975746154785,51869.83780499804
497,44.57595340721309,43.93719291687012,51713.81013824432
498,44.63190988684073,43.80255699157715,51555.344469043266
499,44.687623728998005,43.66977882385254,51399.065369256314
500,44.74335315497592,43.53621864318848,51241.865844972664
501,44.79909348906949,43.40348243713379,51085.636133817236
502,44.855014368891716,43.270835876464844,50929.51193473825
503,44.91095562884584,43.1386604309082,50773.94223529509
504,44.966682316269726,43.00595474243164,50617.74844314441
505,45.0224326280877,42.873239517211914,50461.54342630474
506,45.078354319091886,42.74404716491699,50309.484809575784
507,45.13417750084773,42.61585235595703,50158.60029531455
508,45.19013556698337,42.48867988586426,50008.91906771241
509,45.245935664046556,42.36115837097168,49858.82701649345
510,45.301749201957136,42.233957290649414,49709.11211482436
511,45.35797902196646,42.107177734375,49559.89334440836
512,45.41458776826039,41.98056983947754,49410.876618394075
513,45.47119007911533,41.853559494018555,49261.386210504665
514,45.52793025225401,41.72711753845215,49112.564794078695
515,45.58470427710563,41.601261138916016,48964.432573556354
516,45.64130078814924,41.47487449645996,48815.676260326494
517,45.697907961905,41.349233627319336,48667.79771777519
518,45.75443053711206,41.22312545776367,48519.369165463664
519,45.8108697081916,41.097354888916016,48371.33796714218
520,45.86761438427493,40.97270584106445,48224.62679224522
521,45.92424707021564,40.84748840332031,48077.2466258848
522,45.98069694917649,40.72251319885254,47930.151566624576
523,46.03730773087591,40.598487854003906,47784.17448638717
524,46.09381913393736,40.474063873291016,47637.72821415023
525,46.150431769900024,40.349653244018555,47491.297656477866
526,46.20683112414554,40.224618911743164,47344.133004145944
527,46.26324977586046,40.100379943847656,47197.90449087529
528,46.31981239002198,39.976417541503906,47052.00149358518
529,46.37636321783066,39.85287857055664,46906.596872485956
530,46.43314566090703,39.72957229614258,46761.46613379794
531,46.49086039606482,39.60606575012207,46616.099676641265
532,46.54719177307561,39.48333740234375,46471.64915410568
533,46.6037058099173,39.35898208618164,46325.28369962943
534,46.66035243682563,39.23645210266113,46181.066650624714
535,46.7165539432317,39.11411666870117,46037.078585275274
536,46.77313419803977,38.993303298950195,45894.88198028769
537,46.82962671201676,38.870933532714844,45750.85350605791
538,46.886091084219515,38.74863052368164,45606.903604651015
539,46.94261738890782,38.62627696990967,45462.894212392515
540,46.999164175242186,38.504523277282715,45319.5908530711
541,47.05606946302578,38.38273048400879,45176.24147252485
542,47.112520405091345,38.261353492736816,45033.381488418316
543,47.16909602517262,38.139864921569824,44890.39017545066
544,47.22548399027437,38.0172643661499,44746.09006374746
545,47.28193415515125,37.896589279174805,44604.05621675015
546,47.33850231906399,37.77449893951416,44460.356625907596
547,47.39479101402685,37.65302848815918,44317.38663984901
548,47.452485190238804,37.530168533325195,44172.78121660546
549,47.50898018386215,37.407809257507324,44028.765089533554
550,47.56530887912959,37.286502838134766,43885.9881681255
551,47.621671052183956,37.16520118713379,43743.216859061926
552,47.67831083526835,37.044036865234375,43600.60718551973
553,47.7347593549639,36.92081546783447,43455.57634656368
554,47.791329552885145,36.7990779876709,43312.29206921354
555,47.84906039899215,36.677547454833984,43169.25136761435
556,47.90544509002939,36.55886268615723,43029.560113208005
557,47.96160599309951,36.43584442138672,42884.76836012731
558,48.0178738841787,36.31125831604004,42738.13126817764
559,48.07456789910793,36.18905162811279,42594.29473612949
560,48.13104745000601,36.06567668914795,42449.08317968078
561,48.187635047826916,35.94178295135498,42303.26100015136
562,48.24411936989054,35.8185338973999,42158.19760959725
563,48.30074623692781,35.694064140319824,42011.69745885318
564,48.35826247185469,35.5715856552124,41867.54102316898
565,48.414474037941545,35.448814392089844,41723.039989532976
566,48.47071237815544,35.326650619506836,41579.25396858525
567,48.52742731105536,35.2047643661499,41435.79458608696
568,48.58412572322413,35.082489013671875,41291.877236278124
569,48.64071229798719,34.96064472198486,41148.46724241136
570,48.69733313191682,34.83762836456299,41003.677734268465
571,48.75387430610135,34.713871002197266,40858.01606779151
572,48.810138382948935,34.589468002319336,40711.59448987033
573,48.86681781010702,34.46653079986572,40566.898146646
574,48.923147809226066,34.343597412109375,40422.20629329726
575,48.981014349963516,34.2225284576416,40279.70886664491
576,49.037970224861056,34.09883117675781,40134.11791570855
577,49.09483581315726,33.9768705368042,39990.570980636185
578,49.152142588980496,33.85714626312256,39849.65623513058
579,49.20952321495861,33.73637294769287,39707.50677383672
580,49.26675945427269,33.61421298980713,39563.725242764594
581,49.324082624167204,33.493088722229004,39421.16271291613
582,49.3812991832383,33.37295150756836,39279.76193837751
583,49.4384138090536,33.25260066986084,39138.10973080565
584,49.49554763827473,33.13418006896973,38998.72940028416
585,49.55268042627722,33.01632308959961,38860.01244888163
586,49.60996057884768,32.902777671813965,38726.37017936877
587,49.66711622523144,32.788827896118164,38592.251983043
588,49.72435967484489,32.67516613006592,38458.472772324545
589,49.782913625240326,32.56249523162842,38325.85980679153
590,49.83977908315137,32.44922924041748,38192.546420665916
591,49.896908230148256,32.33671951293945,38060.12315237673
592,49.95425837021321,32.22637367248535,37930.24676601803
593,50.011460738256574,32.12203788757324,37807.44417865706
594,50.06871343590319,32.01907920837402,37686.26243638539
595,50.12609917623922,31.917519569396973,37566.72735598768
596,50.1832604710944,31.816027641296387,37447.27197088175
597,50.240521708037704,31.714975357055664,37328.33404393799
598,50.298722413834184,31.616393089294434,37212.3033114411
599,50.355671409051865,31.517135620117188,37095.47787096413
600,50.41282548615709,31.41819953918457,36979.03070250593
601,50.46999356895685,31.323230743408203,36867.253004665086
602,50.527343954890966,31.231510162353516,36759.29843589221
603,50.58468755194917,31.139385223388672,36650.8679403064
604,50.6420561959967,31.0482816696167,36543.639608910795
605,50.6993391411379,30.955820083618164,36434.81288180385
606,50.7577329268679,30.86417865753174,36326.95147794954
607,50.814988024998456,30.772079467773438,36218.55128902399
608,50.87215179391205,30.68073844909668,36111.04346287267
609,50.929253668989986,30.589787483215332,36003.99472650081
610,50.986634026281536,30.498469352722168,35896.51383960305
611,51.04403174016625,30.40683364868164,35788.65917056213
612,51.10113819083199,30.313867568969727,35679.238657407936
613,51.15843474119902,30.222403526306152,35571.586032768726
614,51.21558124385774,30.130287170410156,35463.16563940301
615,51.272932085208595,30.038291931152344,35354.887799587385
616,51.330128574278206,29.946887016296387,35247.30476801988
617,51.38716948684305,29.85595703125,35140.28072596378
618,51.44439409393817,29.765039443969727,35033.271276003354
619,51.50295314891264,29.676517486572266,34929.08146791572
620,51.56002942286432,29.5873441696167,34824.12501357047
621,51.61725362902507,29.499693870544434,34720.96114205598
622,51.67421525809914,29.41370677947998,34619.75485630031
623,51.731343251187354,29.328250885009766,34519.17378572104
624,51.78828754927963,29.24519443511963,34421.416846890155
625,51.84558775415644,29.16439723968506,34326.31903687959
626,51.90321153821424,29.09421157836914,34243.71093830157
627,51.96172927413136,29.02444553375244,34161.59672603884
628,52.018717288039625,28.954670906066895,34079.472411556024
629,52.07595408614725,28.885927200317383,33998.561485952385
630,52.134223566856235,28.817296981811523,33917.78413414766
631,52.19137517828494,28.74856948852539,33836.892290515294
632,52.248356870841235,28.679823875427246,33755.97911997386
633,52.305234988220036,28.611108779907227,33675.101868437174
634,52.36243414087221,28.542978286743164,33594.912690335215
635,52.420701899100095,28.474671363830566,33514.51585548704
636,52.47756526386365,28.406785011291504,33434.614029423064
637,52.53442530427128,28.338839530944824,33354.64261028739
638,52.59142218017951,28.271495819091797,33275.37946902661
639,52.64857014082372,28.203843116760254,33195.752647842746
640,52.705767256207764,28.136366844177246,33116.33348340509
641,52.76283238409087,28.0691499710083,33037.21963050779
642,52.82123388489708,28.00230884552002,32958.54803035647
643,52.878217400982976,27.935214042663574,32879.57785347817
644,52.93516167905182,27.868800163269043,32801.409119393335
645,52.992284927051514,27.80263614654541,32723.534472159878
646,53.04959935601801,27.73629665374756,32645.45329064911
647,53.10788028128445,27.670068740844727,32567.503437999465
648,53.165009637828916,27.604058265686035,32489.80950825865
649,53.22228163992986,27.538169860839844,32412.25925453684
650,53.27948000188917,27.47251319885254,32334.98176075733
651,53.33627132792026,27.406597137451172,32257.398955437457
652,53.3933514310047,27.341219902038574,32180.45034504519
653,53.4505139621906,27.276179313659668,32103.89796617405
654,53.508850931189954,27.21124267578125,32027.467936412835
655,53.56596629926935,27.145889282226562,31950.547387743023
656,53.62434564298019,27.081294059753418,31874.51920184744
657,53.68139671208337,27.018386840820312,31800.477785902036
658,53.7384521169588,26.95591640472412,31726.950460712094
659,53.79556214483455,26.892961502075195,31652.852921321773
660,53.85270281508565,26.83064556121826,31579.507436093372
661,53.909932419192046,26.768375396728516,31506.215829372097
662,53.96829183399677,26.706510543823242,31433.40127193265
663,54.02653594687581,26.644641876220703,31360.582224617603
664,54.083629209082574,26.583088874816895,31288.13471450793
665,54.14071967685595,26.52158546447754,31215.74557278097
666,54.19798670196906,26.460067749023438,31143.33959402054
667,54.25523033225909,26.398818969726562,31071.250151489454
668,54.312344235833734,26.337547302246094,30999.13376970481
669,54.36942925490439,26.276256561279297,30926.994938542197
670,54.42695621587336,26.215330123901367,30855.284890498773
671,54.484120353125036,26.154139518737793,30783.26391857049
672,54.54161880817264,26.093229293823242,30711.572952498347
673,54.59884086623788,26.032424926757812,30640.006580473913
674,54.65614751121029,25.97165584564209,30568.48173979873
675,54.713503249920905,25.911416053771973,30497.57986936216
676,54.77052761800587,25.851167678833008,30426.667896705498
677,54.82790927728638,25.791264533996582,30356.162257790067
678,54.88535469118506,25.73074436187744,30284.93038149736
679,54.94289689324796,25.670763969421387,30214.333822601155
680,55.000502639915794,25.61080265045166,30143.75971308292
681,55.05750546883792,25.55052375793457,30072.81182142151
682,55.11486954707652,25.489946365356445,30001.512596994904
683,55.17353363521397,25.4301176071167,29931.094510653544
684,55.23184627108276,25.370497703552246,29860.92224500094
685,55.28916800906882,25.310965538024902,29790.85324648698
686,55.345996391028166,25.25114631652832,29720.446384834606
687,55.40300107887015,25.191631317138672,29650.397590760822
688,55.46124591026455,25.13178539276123,29579.959299979288
689,55.51813569990918,25.072071075439453,29509.675909905734
690,55.575224191881716,25.01279640197754,29439.909977994346
691,55.63239480089396,24.953356742858887,29369.949858963537
692,55.689613580238074,24.894658088684082,29300.861898266783
693,55.74694392690435,24.835796356201172,29231.581995388406
694,55.80397029593587,24.776514053344727,29161.80708372583
695,55.862519150134176,24.717330932617188,29092.148908828694
696,55.91976513201371,24.658369064331055,29022.75114671598
697,55.97674090601504,24.59916114807129,28953.063787627478
698,56.03353178687394,24.540959358215332,28884.5606332268
699,56.0901739038527,24.48261070251465,28815.884618615764
700,56.14779388112947,24.424277305603027,28747.226563507098
701,56.20437595015392,24.365989685058594,28678.622386905558
702,56.2611252120696,24.307695388793945,28610.01035302173
703,56.31786102382466,24.24971866607666,28541.772101281073
704,56.37540276488289,24.191471099853516,28473.215068373265
705,56.4317489778623,24.133838653564453,28405.382027904925
706,56.48828798206523,24.075727462768555,28336.985508049595
707,56.54475072212517,24.01758575439453,28268.55306918951
708,56.60258091799915,23.959965705871582,28200.734620816853
709,56.659263202920556,23.903080940246582,28133.781595964865
710,56.716009417083114,23.845109939575195,28065.55007903759
711,56.77226685592905,23.78812026977539,27998.473582606784
712,56.82870289403945,23.7311372756958,27931.404943458263
713,56.8852077270858,23.673921585083008,27864.062421898525
714,56.94193660793826,23.616806030273438,27796.83775957312
715,56.99851806694642,23.56033706665039,27730.37413116084
716,57.055175670888275,23.504292488098145,27664.410001408345
717,57.113061441108584,23.44797706604004,27598.12709048871
718,57.16978302085772,23.392398834228516,27532.71184802753
719,57.22784027084708,23.336670875549316,27467.12037794931
720,57.284703276120126,23.28074550628662,27401.296556809113
721,57.34170879609883,23.225205421447754,27335.926213103874
722,57.40036999899894,23.17005157470703,27271.01046930249
723,57.45745948795229,23.114773750305176,27205.948804544318
724,57.51449702307582,23.05968189239502,27141.106021221327
725,57.57167905010283,23.00534439086914,27077.151110796975
726,57.62895732186735,22.951519012451172,27013.798966171067
727,57.68760136002675,22.897563934326172,26950.294165774976
728,57.744549352210015,22.843589782714844,26886.766916000914
729,57.80173669708893,22.789610862731934,26823.234053882366
730,58.17001986410469,22.73588466644287,26759.998646021893
731,58.22846725396812,22.68272876739502,26697.434474562662
732,58.28588209208101,22.62991952896118,26635.278320548
733,58.34347533993423,22.57779884338379,26573.93258907799
734,58.400917400140315,22.525423526763916,26512.287158412106
735,58.457957171835005,22.47364616394043,26451.34551574552
736,58.515280071180314,22.42161464691162,26390.104735117508
737,58.57247429015115,22.370238780975342,26329.63565185715
738,58.630939302966,22.318848133087158,26269.149170328863
739,58.68803437799215,22.26720094680786,26208.360744666912
740,58.74602907896042,22.21591091156006,26147.992683607412
741,58.802959251217544,22.165106773376465,26088.196520451645
742,58.86016627307981,22.114128589630127,26028.19550672192
743,58.917342571076006,22.063239097595215,25968.29888259975
744,58.97439954895526,22.0125732421875,25908.665477434253
745,59.031535658054054,21.962260246276855,25849.447385761163
746,59.08874607505277,21.91249132156372,25790.869662594618
747,59.146205061115324,21.862723350524902,25732.29306189697
748,59.20358846196905,21.812216758728027,25672.84710903751
749,59.26085883192718,21.762145519256592,25613.913563230166
750,59.319222084246576,21.71256446838379,25555.5569664366
751,59.376275156158954,21.663277626037598,25497.5466512982
752,59.43354472517967,21.614269256591797,25439.864097078127
753,59.49206826183945,21.56536865234375,25382.308381843573
754,59.5493370979093,21.516465187072754,25324.749299202325
755,59.606334606185555,21.46729564666748,25266.877047738428
756,59.6636168458499,21.418498039245605,25209.442559144903
757,59.72090123500675,21.370004653930664,25152.366138129968
758,59.77807757304981,21.32192897796631,25095.78135849254
759,59.8353709182702,21.273972511291504,25039.33688746741
760,59.894105000887066,21.22536563873291,24982.126892653567
761,59.95091754896566,21.17688751220703,24925.068431141004
762,60.008090652059764,21.128928184509277,24868.620592709176
763,60.065425562206656,21.08110237121582,24812.329899923127
764,60.12317375186831,21.033506393432617,24756.309722141596
765,60.18033356592059,20.985794067382812,24700.152603154453
766,60.237699340097606,20.938581466674805,24644.583657870076
767,60.29493203293532,20.891613006591797,24589.30206462369
768,60.352309023961425,20.84433650970459,24533.65791392312
769,60.410697595216334,20.797372817993164,24478.381933021228
770,60.46763964323327,20.75032329559326,24423.00492991848
771,60.52464963495731,20.703591346740723,24368.0017089589
772,60.581874567084014,20.656670570373535,24312.776239157432
773,60.64029816119,20.609923362731934,24257.75505869548
774,60.697206642944366,20.563234329223633,24202.80234883632
775,60.75454107997939,20.516940116882324,24148.31434110111
776,60.81167908990756,20.470624923706055,24093.80163905013
777,60.86918997298926,20.424657821655273,24039.69863814707
778,60.926667015999556,20.378586769104004,23985.473288134082
779,60.983759216964245,20.332369804382324,23931.07620037964
780,61.04036649502814,20.286009788513184,23876.510742290437
781,61.09688397683203,20.24011993408203,23822.498661368147
782,61.15466004097834,20.194130897521973,23768.36984368042
783,61.211403685156256,20.148387908935547,23714.530622968487
784,61.26795319514349,20.103023529052734,23661.137022409217
785,61.324566781986505,20.057512283325195,23607.57056163959
786,61.38127383124083,20.012584686279297,23554.69105183579
787,61.43906161328778,19.96705722808838,23501.105509094894
788,61.49544959887862,19.9219913482666,23448.06324130082
789,61.551910161972046,19.876651763916016,23394.69882493291
790,61.60847435100004,19.831740379333496,23341.838397100382
791,61.665303269866854,19.786455154418945,23288.53796145968
792,61.721900212112814,19.741743087768555,23235.912129626915
793,61.77974158804864,19.69709587097168,23183.36262567925
794,61.83593167224899,19.652459144592285,23130.82546888946
795,61.89252672391012,19.60783290863037,23078.300659257555
796,61.950158378109336,19.563495635986328,23026.115957701866
797,62.00690907193348,19.51908302307129,22973.842581103203
798,62.0634218682535,19.474858283996582,22921.79033087752
799,62.12133187428117,19.430744171142578,22869.86828704406
800,62.17803154094145,19.386911392211914,22818.277371535627
801,62.23435841500759,19.342799186706543,22766.35757263996
802,62.290769956074655,19.29879379272461,22714.563490260916
803,62.347948618233204,19.254831314086914,22662.8199189823
804,62.404518893919885,19.21104335784912,22611.28175951209
805,62.46101581119001,19.16699981689453,22559.44277837711
806,62.51908772205934,19.1235933303833,22508.353606466262
807,62.5769173419103,19.079964637756348,22457.00289930209
808,62.633478255942464,19.036706924438477,22406.08883253939
809,62.689951591193676,18.993045806884766,22354.69996143267
810,62.74634308088571,18.949557304382324,22303.51425719656
811,62.802890548016876,18.90629291534424,22252.592333151573
812,62.85949269821867,18.863226890563965,22201.90388263746
813,62.91725684516132,18.81983470916748,22150.831547760085
814,62.97474892111495,18.776495933532715,22099.822071141025
815,63.0317999990657,18.73345947265625,22049.16841716276
816,63.0888913879171,18.690438270568848,21998.53272268687
817,63.14588198484853,18.647555351257324,21948.059786201244
818,63.203159134835005,18.604660034179688,21897.57225761994
819,63.26040411693975,18.562217235565186,21847.61734053093
820,63.31773443799466,18.51944351196289,21797.272926734175
821,63.376250645145774,18.477112770080566,21747.449899740728
822,63.43459683889523,18.43456792831421,21697.374878479586
823,63.49149702908471,18.392159461975098,21647.46037027092
824,63.54869650909677,18.34982442855835,21597.63229216743
825,63.605824190191925,18.307687282562256,21548.03712636036
826,63.66285725682974,18.265799522399902,21498.73548617022
827,63.7201835019514,18.223761081695557,21449.25649589413
828,63.77722439914942,18.181626319885254,21399.664136259307
829,63.835801461245865,18.13960552215576,21350.20591165784
830,63.892907281871885,18.097805976867676,21301.0080998408
831,63.950185444206,18.056063175201416,21251.87707492322
832,64.00748771196231,18.01441526412964,21202.85773566103
833,64.0644186688587,17.972829818725586,21153.911918111688
834,64.12153907027096,17.931300163269043,21105.031764992895
835,64.17998954001814,17.88984966278076,21056.244776792675
836,64.23702532192692,17.848220348358154,21007.247325674005
837,64.29423760389909,17.807103633880615,20958.853201588223
838,64.35267741419375,17.765782356262207,20910.218307923737
839,64.40963975712657,17.724438667297363,20861.557036240138
840,64.46685818489641,17.6834979057312,20813.37000766611
841,64.5251262690872,17.642501831054688,20765.11787589598
842,64.58217399008572,17.60134792327881,20716.679975523162
843,64.6394115909934,17.560507774353027,20668.61136741792
844,64.69671574188396,17.51955270767212,20620.40750181042
845,64.75382033223286,17.478793621063232,20572.434303561542
846,64.81225429102778,17.438135623931885,20524.580087015893
847,64.86941080912948,17.39750576019287,20476.75898330275
848,64.9266653759405,17.357040882110596,20429.132066709026
849,64.98406230797991,17.31618309020996,20381.042692929164
850,65.04241655627266,17.275678157806396,20333.368632641712
851,65.09958975901827,17.234985828399658,20285.47400721572
852,65.15686528617516,17.19472312927246,20238.085054028463
853,65.21414073416963,17.154678344726562,20190.952584984487
854,65.27137437928468,17.114376068115234,20143.517049337945
855,65.33003304805607,17.07417392730713,20096.199372925737
856,65.38728739507496,17.03381633758545,20048.698734083082
857,65.44447758514434,16.993874073028564,20001.68693044569
858,65.50172873400152,16.953662872314453,19954.358590578944
859,65.55886655300856,16.914066314697266,19907.75368191722
860,65.61610374320298,16.874473571777344,19861.15326313109
861,65.67348919808865,16.834646224975586,19814.27671699595
862,65.73094573896378,16.794930458068848,19767.531499721925
863,65.78922567609698,16.755273818969727,19720.8558755196
864,65.84747624816373,16.715839385986328,19674.441786570605
865,65.9045044220984,16.676427841186523,19628.05463687517
866,65.96141524799168,16.63724422454834,19581.935757246458
867,66.01856227219105,16.597904205322266,19535.632792718403
868,66.0757099268958,16.558868408203125,19489.68789576894
869,66.13281956501305,16.519850730895996,19443.76432572855
870,66.19110700208694,16.480732917785645,19397.722896453823
871,66.24929592991248,16.44198513031006,19352.11698511168
872,66.3061347482726,16.403263092041016,19306.54138042979
873,66.36312465416268,16.364747047424316,19261.20822902996
874,66.42053678818047,16.32602310180664,19215.63037941027
875,66.47785026393831,16.287563800811768,19170.364014909897
876,66.53621363593265,16.249120712280273,19125.11673238079
877,66.59338697092608,16.210761070251465,19079.967665880296
878,66.65036974521354,16.17253303527832,19034.97350008778
879,66.70868294220418,16.134360790252686,18990.04499872582
880,66.76579139800742,16.096313953399658,18945.264102024004
881,66.82289366284385,16.058444499969482,18900.69198453729
882,66.88136167498305,16.020540714263916,18856.079458170232
883,66.93843566812575,15.982577323913574,18811.396777497022
884,66.99532426102087,15.944814682006836,18766.95037652693
885,67.05283800885081,15.907103538513184,18722.56458887735
886,67.11026524705812,15.869433879852295,18678.22762862485
887,67.1688904450275,15.83167839050293,18633.789646171495
888,67.22596897510812,15.794070720672607,18589.525646397393
889,67.28436050983146,15.756603717803955,18545.4272107858
890,67.34140483895317,15.71906328201294,18501.24234506904
891,67.3986847102642,15.681718349456787,18457.287585476446
892,67.45717469090596,15.64413070678711,18413.04715754921
893,67.51418156921864,15.606824398040771,18369.137857947
894,67.5714734508656,15.569550037384033,18325.26616105289
895,67.62864149687812,15.532106399536133,18281.195225929314
896,67.68697862606496,15.494882106781006,18237.38245865237
897,67.74392550298944,15.457874774932861,18193.825053049808
898,67.80215650284663,15.420813083648682,18150.203666720045
899,67.85909685399383,15.383784770965576,18106.62156680172
900,67.91744567500427,15.346668243408203,18062.935638510295
901,67.97405220102519,15.309690952301025,18019.413590678036
902,68.0304747200571,15.272733688354492,17975.915114692645
903,68.0888681281358,15.235987186431885,17932.6647043338
904,68.1475779642351,15.199138641357422,17889.294189802826
905,68.20485391328111,15.162353992462158,17845.998880688046
906,68.26204052614048,15.12583589553833,17803.017301630367
907,68.32061235420406,15.089322090148926,17760.040773682736
908,68.37776619801298,15.052764415740967,17717.012612165774
909,68.43620048090816,15.01631498336792,17674.111850868783
910,68.49452516296878,14.9798583984375,17631.202671055053
911,68.551855313126,14.943384647369385,17588.27328680115
912,68.60893438290805,14.90687608718872,17545.302932432456
913,68.66737115290016,14.87059497833252,17502.600286896035
914,68.72457251418382,14.83424186706543,17459.81289495778
915,68.78293542517349,14.797853946685791,17416.98453290474
916,68.8412960539572,14.761583805084229,17374.294795760645
917,68.89855484711006,14.725355625152588,17331.654447248085
918,68.95578242186457,14.689284801483154,17289.199306103757
919,69.01424316409975,14.653245449066162,17246.78120643308
920,69.0713061420247,14.616989612579346,17204.108306322465
921,69.12951258383691,14.580994606018066,17161.74240145556
922,69.18799826083705,14.544941902160645,17119.308587220305
923,69.24509443808347,14.50901746749878,17077.025745051884
924,69.30365947587416,14.473114490509033,17034.76815843368
925,69.36086250422522,14.437254905700684,16992.56164415035
926,69.41919540986419,14.40158748626709,16950.58130735005
927,69.4764048140496,14.3659086227417,16908.587500922968
928,69.53483350109309,14.33010721206665,16866.44945724244
929,69.59306597616524,14.294519901275635,16824.563407829606
930,69.65046150423586,14.258692264556885,16782.394496254376
931,69.70886509492993,14.223278045654297,16740.7121749466
932,69.76614124001935,14.187906742095947,16699.080364739253
933,69.82459422387183,14.15254831314087,16657.463707862036
934,69.88184873992577,14.117275714874268,16615.948073185675
935,69.94026750698686,14.081901550292969,16574.31289557163
936,69.99741094512865,14.046732902526855,16532.919610005196
937,70.05595802608877,14.011448860168457,16491.390505702053
938,70.1147781140171,13.976323127746582,16450.047731236045
939,70.17359086219221,13.941275596618652,16408.79699921971
940,70.23054622486234,13.906270980834961,16367.596778303798
941,70.28904064605013,13.87112283706665,16326.22762581868
942,70.34628827124834,13.836069583892822,16284.970158988948
943,70.40494605898857,13.801216125488281,16243.947849393437
944,70.46229039225727,13.766424655914307,16202.99850027632
945,70.52062264690176,13.731520175933838,16161.916138594743
946,70.57906448422,13.696730136871338,16120.968473180974
947,70.63752409815788,13.662014961242676,16080.10892157573
948,70.69483170285821,13.627328395843506,16039.283044037435
949,70.75296670617536,13.59280014038086,15998.643496336279
950,70.81132757104933,13.558018684387207,15957.705933142593
951,70.86870854487643,13.523556232452393,15917.143835795428
952,70.92741891322657,13.489280700683594,15876.801742352347
953,70.98491846909747,13.455074310302734,15836.541027904403
954,71.04329352919012,13.420694828033447,15796.076585351395
955,71.10187205020338,13.386270523071289,15755.559386760164
956,71.16038578702137,13.352184772491455,15715.440664627866
957,71.21871939487755,13.318059921264648,15675.275921270733
958,71.27595121925697,13.283958435058594,15635.138678401612
959,71.33428187994286,13.249951362609863,15595.112559953432
960,71.39288601791486,13.216032981872559,15555.190831112805
961,71.4500025738962,13.182027339935303,15515.166396367971
962,71.50844604009762,13.14834976196289,15475.528090924188
963,71.56696274317801,13.114587306976318,15435.78988574845
964,71.62530055688694,13.08080768585205,15396.03147613254
965,71.68365492625162,13.047214984893799,15356.493070420716
966,71.74096708884463,13.013491153717041,15316.800325235363
967,71.79942767927423,12.979795455932617,15277.14069288251
968,71.85793968616053,12.946184158325195,15237.580399027169
969,71.9151183469221,12.912523746490479,15197.96229802356
970,71.97350488509983,12.878923892974854,15158.415473795
971,72.03062177309766,12.845582485198975,15119.172838637905
972,72.0890143821016,12.81212568283081,15079.794384744106
973,72.14752175100148,12.778796672821045,15040.566341682688
974,72.20602797018364,12.745296955108643,15001.13737668846
975,72.2643391629681,12.711994171142578,14961.940201521753
976,72.32263093814254,12.678882598876953,14922.968081369174
977,72.3809952121228,12.645747661590576,14883.968460728585
978,72.43987948214635,12.612722396850586,14845.09792401131
979,72.4981609210372,12.579662322998047,14806.186417179246
980,72.5555230290629,12.54668140411377,14767.368075265747
981,72.61378407711163,12.513622760772705,14728.45825213703
982,72.67211835598573,12.480624675750732,14689.619705783363
983,72.72916888492182,12.447747707366943,14650.923712979793
984,72.78747806418687,12.414901733398438,14612.264200415419
985,72.84573556715623,12.382249355316162,14573.832549037423
986,72.90413553500548,12.349457263946533,14535.236455965807
987,72.96233859518543,12.31680154800415,14496.800875946667
988,73.02048900583759,12.284090518951416,14458.300192731418
989,73.07897878997028,12.251521587371826,14419.96675738203
990,73.1371350819245,12.219088554382324,14381.793273850668
991,73.19575365819037,12.18664264678955,14343.604636989172
992,73.25416133692488,12.154079914093018,14305.278497687626
993,73.31135214027017,12.121771812438965,14267.252057581953
994,73.37001553317532,12.089484214782715,14229.249750557596
995,73.4284642660059,12.057103157043457,14191.137441581193
996,73.48684463091195,12.02487564086914,14153.205850097436
997,73.54518966190517,11.992692947387695,14115.327014651903
998,73.60332684917375,11.960598945617676,14077.55256881392
999,73.66156713617966,11.928555011749268,14039.837052593106
1000,73.72002076217905,11.896459579467773,14002.060923051775
1001,73.77710405504331,11.864437103271484,13964.370662381174
1002,73.83568801824003,11.832342624664307,13926.595655308742
1003,73.8938414840959,11.800290584564209,13888.870598102292
1004,73.95181951392442,11.76840353012085,13851.339728015262
1005,74.00956269912422,11.73648452758789,13813.771255220137
1006,74.06742180325091,11.704736709594727,13776.404265592277
1007,74.12516657589003,11.672937870025635,13738.977223878352
1008,74.18290670728311,11.6412034034729,13701.625948815066
1009,74.24070366285741,11.609487533569336,13664.296561895302
1010,74.29835469927639,11.57785701751709,13627.067635941945
1011,74.35617071390152,11.546268463134766,13589.888098620117
1012,74.41375644085929,11.514607429504395,13552.623253662012
1013,74.47120909625664,11.48315143585205,13515.59973951706
1014,74.52897616801783,11.451680183410645,13478.558265869737
1015,74.5867331828922,11.420339584350586,13441.670570461494
1016,74.64452404016629,11.38904094696045,13404.83226368478
1017,74.70224907808006,11.357706069946289,13367.95130308993
1018,74.76004299009219,11.32658338546753,13331.320091824971
1019,74.81780780712143,11.295232772827148,13294.420610493296
1020,74.87560336105525,11.263902187347412,13257.544701008484
1021,74.933530384209,11.232675075531006,13220.790579399152
1022,74.99111777404323,11.201672554016113,13184.300799215393
1023,75.04879914503545,11.170483112335205,13147.59101512755
1024,75.10675488691777,11.13937759399414,13110.98000830276
1025,75.16439942782745,11.10842227935791,13074.545790329475
1026,75.22212136117741,11.07733964920044,13037.96172275825
1027,75.28014629194513,11.04631233215332,13001.442758383131
1028,75.33801634889096,11.015467166900635,12965.13818556761
1029,75.39569026883692,10.984527587890625,12928.722488331146
1030,75.453316336032,10.953726291656494,12892.46954908495
1031,75.51137532992288,10.922750473022461,12856.011198030348
1032,75.56905324617401,10.891777992248535,12819.55677561689
1033,75.62563774501905,10.861060619354248,12783.402613633752
1034,75.68348886910826,10.830416679382324,12747.334881755793
1035,75.74103675596416,10.799458026885986,12710.896735141363
1036,75.7986835250631,10.768892765045166,12674.92160694752
1037,75.85629168804735,10.738224506378174,12638.825252112652
1038,75.91406479710713,10.707789897918701,12603.003902157894
1039,75.97179307928309,10.677257061004639,12567.066937906598
1040,76.02978856721893,10.646573066711426,12530.952062334907
1041,76.08745702728629,10.616230964660645,12495.239591863294
1042,76.14528398914263,10.58568525314331,12459.28747428187
1043,76.20291807921603,10.555058002471924,12423.239385609633
1044,76.26076296716928,10.524605751037598,12387.397269980254
1045,76.31874294020236,10.493980407714844,12351.351426245814
1046,76.3764943680726,10.463324069976807,12315.269102272176
1047,76.43417471786961,10.43309736251831,12279.692450537268
1048,76.49207600206137,10.402503490447998,12243.683648276474
1049,76.54989304812625,10.37196159362793,12207.736020570646
1050,76.60764275304973,10.341882228851318,12172.332790280543
1051,76.66539313923568,10.31156063079834,12136.644452890243
1052,76.7231947761029,10.281213760375977,12100.926370074138
1053,76.78090485790744,10.251068115234375,12065.445128195593
1054,76.83838887093589,10.220556259155273,12029.532858260065
1055,76.89603982586414,10.190203189849854,11993.807479396119
1056,76.95407004514709,10.1597318649292,11957.94291438877
1057,77.01172283291817,10.129080772399902,11921.866763994074
1058,77.06915993615985,10.098514556884766,11885.890513331336
1059,77.12668374925852,10.068078517913818,11850.06747967323
1060,77.18423048686236,10.037717342376709,11814.332559823646
1061,77.24216811917722,10.008416175842285,11779.84526415464
1062,77.30005047097802,9.98037338256836,11746.839066197077
1063,77.35788528528064,9.952157974243164,11713.629701368904
1064,77.41554327122867,9.923866748809814,11680.331100263307
1065,77.47323072189465,9.895552635192871,11647.005559904148
1066,77.53084489190951,9.867441177368164,11613.918544185899
1067,77.58855600794777,9.839356422424316,11580.862957596808
1068,77.64608868490905,9.811067581176758,11547.567162663458
1069,77.70406254800037,9.783017635345459,11514.552546189156
1070,77.76234718086198,9.75484561920166,11481.39425369586
1071,77.81990406988189,9.726574420928955,11448.11922443713
1072,77.87806510319933,9.698441982269287,11415.007514403118
1073,77.93564716400579,9.669944286346436,11381.465898781016
1074,77.99346837727353,9.641357898712158,11347.819893551363
1075,78.05132487323135,9.612705707550049,11314.09643796772
1076,78.109145835042,9.584037780761719,11280.354461647255
1077,78.16689253598452,9.555355548858643,11246.595648293312
1078,78.2250792812556,9.52632999420166,11212.432746135944
1079,78.28279257100075,9.497560262680054,11178.570946260574
1080,78.34045966109261,9.46843433380127,11144.28990425165
1081,78.39856418222189,9.439227104187012,11109.913171769134
1082,78.45607972284779,9.409915685653687,11075.413809559472
1083,78.51352493884042,9.380601644515991,11040.911360560336
1084,78.57114381389692,9.351402282714844,11006.543888446235
1085,78.62854397017509,9.322261810302734,10972.24572878661
1086,78.68625493627042,9.292752027511597,10937.512893046078
1087,78.7440000642091,9.263348579406738,10902.905212587717
1088,78.8013971359469,9.233857154846191,10868.19398437348
1089,78.85907002398744,9.204450130462646,10833.58209465675
1090,78.91653254488483,9.174838781356812,10798.729715978538
1091,78.97401518607512,9.145368099212646,10764.042901462839
1092,79.03129322826862,9.115890502929688,10729.34794904763
1093,79.0888023590669,9.08606481552124,10694.2432954845
1094,79.14627950126305,9.056632280349731,10659.60137972474
1095,79.2036387459375,9.02679991722107,10624.488868879322
1096,79.26095535606146,8.997305154800415,10589.77371202394
1097,79.31836062995717,8.967459917068481,10554.646047848393
1098,79.37571870209649,8.938305020332336,10520.33091084668
1099,79.43338946113363,8.909259796142578,10486.144857768282
1100,79.49124199803919,8.880114555358887,10451.841085764165
1101,79.54874026309699,8.850999116897583,10417.572390913123
1102,79.60616794088855,8.821901440620422,10383.324602045313
1103,79.6636842628941,8.792802453041077,10349.075269782768
1104,79.72117341402918,8.763762831687927,10314.89581120915
1105,79.77893356513232,8.734919548034668,10280.94744091999
1106,79.83641117811203,8.706596612930298,10247.611517723522
1107,79.89393759518862,8.679352045059204,10215.544826233921
1108,79.95146455289796,8.651830673217773,10183.152338146561
1109,80.00900266785175,8.62434458732605,10150.801381408442
1110,80.06655083782971,8.597048044204712,10118.67351536388
1111,80.12393315695226,8.56955099105835,10086.30965023343
1112,80.18136864714324,8.542116403579712,10054.019306815824
1113,80.23869952885434,8.514681339263916,10021.72840216377
1114,80.2962063960731,8.487425327301025,9989.64824104739
1115,80.35373389627784,8.460411071777344,9957.852625796755
1116,80.41104705026373,8.433574199676514,9926.265789761224
1117,80.46847926499322,8.406830787658691,9894.788955677737
1118,80.52604570286348,8.380021572113037,9863.23467124026
1119,80.58366728387773,8.353240013122559,9831.712938400837
1120,80.6412052931264,8.326692581176758,9800.46677167597
1121,80.69856875995174,8.30029034614563,9769.391500840886
1122,80.75594086293131,8.273953199386597,9738.39283850812
1123,80.81354192923754,8.247591733932495,9707.365553218444
1124,80.87106092087924,8.221354246139526,9676.484188885559
1125,80.92861349601299,8.195054292678833,9645.529302839828
1126,80.98596705216914,8.169187545776367,9615.0842982912
1127,81.04329972621053,8.143374681472778,9584.702713235329
1128,81.1006094859913,8.117787837982178,9554.587153308381
1129,81.15803865622729,8.09216570854187,9524.43006203219
1130,81.21536796493456,8.066890478134155,9494.681268817798
1131,81.27247213292867,8.041940450668335,9465.315237497756
1132,81.33000478008762,8.017268180847168,9436.276125244378
1133,81.3875670619309,7.994567155838013,9409.557156203999
1134,81.44504353310913,7.9730775356292725,9384.264003281818
1135,81.50284994812682,7.95186448097229,9359.296366340175
1136,81.56058001890779,7.930770397186279,9334.468757393606
1137,81.61822408391163,7.909507989883423,9309.44303268647
1138,81.67604389507324,7.888365745544434,9284.558739060532
1139,81.73360252007842,7.867505073547363,9260.005854376848
1140,81.79111646907404,7.846687316894531,9235.503480793592
1141,81.84886769624427,7.825832366943359,9210.957330923298
1142,81.90671998588368,7.805105447769165,9186.561872502616
1143,81.96468640817329,7.784520626068115,9162.333661947796
1144,82.02212231885642,7.763842582702637,9137.995730058157
1145,82.07999601494521,7.743321895599365,9113.843005536753
1146,82.13736626226455,7.722948312759399,9089.863421842929
1147,82.19500965625048,7.702747821807861,9066.087566254166
1148,82.25270776310936,7.6824212074279785,9042.163264153587
1149,82.31039249012247,7.6621623039245605,9018.318657344797
1150,82.36778031708673,7.642120122909546,8994.729131593167
1151,82.42540852818638,7.622159481048584,8971.235576932353
1152,82.48280094284564,7.602057218551636,8947.575335640124
1153,82.54074070602655,7.582191705703735,8924.193747251924
1154,82.59846260817721,7.562402248382568,8900.901675758372
1155,82.65594918187708,7.542824029922485,8877.858231125818
1156,82.71380482288077,7.523284435272217,8854.860246483646
1157,82.77172844810411,7.504902362823486,8833.224658466916
1158,82.82908393582329,7.486519813537598,8811.588509215733
1159,82.88663361920044,7.4682440757751465,8790.078076481173
1160,82.94394023390487,7.450001239776611,8768.606368923607
1161,83.00224477704614,7.431825399398804,8747.213514806153
1162,83.06030201725662,7.413607597351074,8725.771272057173
1163,83.11855888925493,7.39541220664978,8704.3554073273
1164,83.17675265483558,7.377454519271851,8683.219317970359
1165,83.23483531316742,7.359598636627197,8662.20305216832
1166,83.29303806321695,7.3417723178863525,8641.221582902133
1167,83.35118289710954,7.324101686477661,8620.42335668361
1168,83.40936306118965,7.3063859939575195,8599.572093809636
1169,83.46757397288457,7.288780927658081,8578.851037327879
1170,83.52540431916714,7.271414756774902,8558.41115930517
1171,83.58334163809195,7.253989219665527,8537.901407593537
1172,83.64159467397258,7.236611604690552,8517.448059944049
1173,83.69968602526933,7.219380140304565,8497.16673065324
1174,83.75791665306315,7.201967477798462,8476.672132271735
1175,83.81595867592841,7.18477201461792,8456.433176181841
1176,83.87408888386562,7.167743921279907,8436.391213383618
1177,83.9322072560899,7.151096343994141,8416.797115675858
1178,83.98988984897733,7.134420394897461,8397.16962451837
1179,84.0474672629498,7.118007659912109,8377.85193477684
1180,84.10508015099913,7.101653099060059,8358.602715638113
1181,84.16287381201982,7.085188627243042,8339.224131958847
1182,84.22057069698349,7.068706512451172,8319.82478260496
1183,84.27814608812332,7.052358388900757,8300.583140131297
1184,84.33560708723962,7.036045074462891,8281.382467772428
1185,84.3932101209648,7.019766569137573,8262.222765528348
1186,84.45106201898307,7.003587245941162,8243.179800049704
1187,84.50951181584969,6.987478971481323,8224.22045850399
1188,84.56715835118666,6.971269369125366,8205.14185463782
1189,84.62467485386878,6.955195188522339,8186.222641355226
1190,84.68211714318022,6.9393346309661865,8167.554861105875
1191,84.7396982992068,6.923298597335815,8148.680546579215
1192,84.79726601392031,6.907388687133789,8129.95467856437
1193,84.85471267998219,6.891540765762329,8111.301771027921
1194,84.91236663004383,6.875787019729614,8092.7597072951885
1195,84.96999667398632,6.85996413230896,8074.136264567322
1196,85.02761544985697,6.844315052032471,8055.71739179619
1197,85.08521043183282,6.828537225723267,8037.146985723774
1198,85.1431573741138,6.812898397445679,8018.740179493299
1199,85.20073119318113,6.797302961349487,8000.384445597703
1200,85.25839300500229,6.781695127487183,7982.014119606427
1201,85.31594009324908,6.766216993331909,7963.796449385334
1202,85.37353404285386,6.750763177871704,7945.607402121151
1203,85.4310168842785,6.735266923904419,7927.368404990987
1204,85.48860588483512,6.719836235046387,7909.20657759759
1205,85.54627459822223,6.70447564125061,7891.127251668226
1206,85.6039875568822,6.689144134521484,7873.082161040262
1207,85.66173523524776,6.673915386199951,7855.158016436101
1208,85.71925934404135,6.658898830413818,7837.483621161836
1209,85.77692685695365,6.644045114517212,7820.000887451973
1210,85.834421121981,6.6292232275009155,7802.555616141593
1211,85.89199426909909,6.614627122879028,7785.376089342913
1212,85.94966983189806,6.5997796058654785,7767.900651680889
1213,86.00724605517462,6.58512556552887,7750.652934896628
1214,86.06483968300745,6.570280075073242,7733.179882481014
1215,86.12237453320995,6.555630207061768,7715.937076498184
1216,86.17977321799845,6.540889739990234,7698.587635970007
1217,86.23738318122923,6.526168346405029,7681.260644819797
1218,86.29493833100423,6.511637806892395,7664.158287757881
1219,86.35252118390054,6.497079014778137,7647.022677554848
1220,86.41004370618612,6.482521891593933,7629.88903167239
1221,86.46766576683149,6.467980265617371,7612.773625909529
1222,86.52544113108888,6.453574776649475,7595.818452581915
1223,86.58307087887079,6.439308524131775,7579.027159713469
1224,86.64076308207586,6.424899101257324,7562.067356201649
1225,86.69828638527542,6.410502195358276,7545.122285094122
1226,86.75597072718665,6.396102070808411,7528.173425654061
1227,86.81362031586468,6.381796360015869,7511.335690634944
1228,86.8712736130692,6.367491841316223,7494.499358701948
1229,86.92885186895728,6.353283405303955,7477.776115510468
1230,86.9863321762532,6.339051365852356,7461.025091213752
1231,87.0438684890978,6.3248594999313354,7444.321350919381
1232,87.10149498702958,6.310827612876892,7427.805904782717
1233,87.15910072391853,6.296741604804993,7411.226758536069
1234,87.21671499405056,6.282600283622742,7394.582509093314
1235,87.274077903945,6.268483519554138,7377.967163224692
1236,87.33165008109063,6.254469871520996,7361.47318430571
1237,87.38910441892222,6.240618944168091,7345.170726642519
1238,87.44677756913006,6.226713418960571,7328.804007634893
1239,87.50439880788326,6.212777018547058,7312.4009486966825
1240,87.56202078284696,6.198898434638977,7296.065939435437
1241,87.61957691190764,6.1851582527160645,7279.893828473072
1242,87.6771933650598,6.171320080757141,7263.606383831398
1243,87.73511273600161,6.157530188560486,7247.375764177703
1244,87.79269134718925,6.14383327960968,7231.254585241603
1245,87.85022224718705,6.130114316940308,7215.107449212229
1246,87.90763158723712,6.116456151008606,7199.031870575126
1247,87.9654457392171,6.1028066873550415,7182.966534466724
1248,88.02300453511998,6.089198708534241,7166.950025755399
1249,88.08064741827548,6.075641870498657,7150.993709438754
1250,88.13831929583102,6.062187433242798,7135.157918220072
1251,88.19579359423369,6.048684120178223,7119.264600470349
1252,88.25339194014668,6.035247445106506,7103.449715234902
1253,88.3112442898564,6.0217907428741455,7087.611258152588
1254,88.36886889627203,6.008455872535706,7071.916196472046
1255,88.42641435191035,5.995058536529541,7056.147613078658
1256,88.48410063097253,5.9817795753479,7040.518356137282
1257,88.54189498303458,5.968486428260803,7024.8724024710455
1258,88.59947725618258,5.955494403839111,7009.580868359479
1259,88.65714656794444,5.943084716796875,6994.974741819
1260,88.71488151000813,5.930577993392944,6980.254404068109
1261,88.77268323395401,5.918107509613037,6965.576720135356
1262,88.83012842806056,5.905709981918335,6950.984905073331
1263,88.887653964106,5.893191337585449,6936.250536461211
1264,88.94558296026662,5.880801677703857,6921.667981767597
1265,89.00333544891328,5.868439674377441,6907.1179786720395
1266,89.06117885513231,5.856124639511108,6892.623257169726
1267,89.11877394095063,5.843832969665527,6878.156036155424
1268,89.17638154700398,5.831576824188232,6863.730627107589
1269,89.23394652223215,5.819249629974365,6849.221594126821
1270,89.2915958170779,5.807010173797607,6834.815828284708
1271,89.34932970488444,5.7947678565979,6820.406695035899
1272,89.40704268403351,5.7826149463653564,6806.102793246315
1273,89.46476736292243,5.770427703857422,6791.758482576388
1274,89.52235030382872,5.758293151855469,6777.4761883131
1275,89.58027732511982,5.746213436126709,6763.258436011468
1276,89.63786474009976,5.734135627746582,6749.042928647634
1277,89.69563896814361,5.722123861312866,6734.905152255014
1278,89.75336366519332,5.710098743438721,6720.751661297817
1279,89.81093417992815,5.698040008544922,6706.55860331195
1280,89.8686813400127,5.686062574386597,6692.461235799672
1281,89.92652656883001,5.674126148223877,6678.412134450026
1282,89.98438830301166,5.66212272644043,6664.284179660267
1283,90.04213246889412,5.650189638137817,6650.239006951766
1284,90.09997997200117,5.638242721557617,6636.177558444237
1285,90.15786612313241,5.626309871673584,6622.13266635296
1286,90.2158893821761,5.614404916763306,6608.120606476961
1287,90.27369653526694,5.602600574493408,6594.226967069744
1288,90.33157165721059,5.590794563293457,6580.331363341955
1289,90.38939384417608,5.578925848007202,6566.361957284096
1290,90.4473352371715,5.567097902297974,6552.440536771643
1291,90.50537145510316,5.5553224086761475,6538.5808520486025
1292,90.56341347424313,5.543588399887085,6524.769994722642
1293,90.62123988196254,5.531942367553711,6511.062685152559
1294,90.6790936999023,5.520180940628052,6497.219556845771
1295,90.73711279826239,5.508596897125244,6483.585207754085
1296,90.79486682685092,5.496942520141602,6469.868076581141
1297,90.85276595782489,5.485342979431152,6456.215487369857
1298,90.91053711483255,5.473713397979736,6442.527540388272
1299,90.96895054308698,5.462158441543579,6428.927426597988
1300,91.02743041189387,5.450604200363159,6415.328154659377
1301,91.08595850411803,5.438983917236328,6401.651151749552
1302,91.14437624905258,5.427479028701782,6388.1099675764335
1303,91.20299618924037,5.415994882583618,6374.593197101855
1304,91.2615535450168,5.404524803161621,6361.092983043529
1305,91.32025798317045,5.393098831176758,6347.644683171753
1306,91.37886095792055,5.381577491760254,6334.084136410137
1307,91.4371986920014,5.370168209075928,6320.655479744084
1308,91.49565714411438,5.358902215957642,6307.395474030016
1309,91.55307835806161,5.3475987911224365,6294.091411411685
1310,91.61168522713706,5.336310625076294,6280.805308295729
1311,91.67060465412214,5.325054407119751,6267.55680788787
1312,91.72917316388339,5.3137829303741455,6254.290347977636
1313,91.78763556713238,5.302552700042725,6241.072434847258
1314,91.84606403112411,5.291277170181274,6227.801204444205
1315,91.90455384086818,5.280113220214844,6214.6613029022665
1316,91.96299888705835,5.2689666748046875,6201.541886417723
1317,92.02104624221101,5.257840633392334,6188.446603014496
1318,92.07887398498133,5.246737241744995,6175.377978247605
1319,92.13737222924829,5.235678672790527,6162.36210951894
1320,92.1953378659673,5.224875450134277,6149.646781837822
1321,92.25339196808636,5.214011192321777,6136.859616147206
1322,92.31124590989202,5.203148365020752,6124.074134159938
1323,92.369303280022,5.192377805709839,6111.39725103859
1324,92.42725530127063,5.1815831661224365,6098.6920255775585
1325,92.48505547083914,5.170822858810425,6086.0272089968685
1326,92.54285634914413,5.159960985183716,6073.242849478499
1327,92.60070683201775,5.149272203445435,6060.662218065189
1328,92.65854772320017,5.13856840133667,6048.06390776673
1329,92.71667733695358,5.127849340438843,6035.447637965897
1330,92.77486232621595,5.117153882980347,6022.859149270299
1331,92.83297845395282,5.106487274169922,6010.304615258878
1332,92.89095649402589,5.095789670944214,5997.713601008258
1333,92.9490660931915,5.085165023803711,5985.208455628365
1334,93.00703253503889,5.074548959732056,5972.71341246856
1335,93.06488297693431,5.063854694366455,5960.126326859085
1336,93.12278667092323,5.053309679031372,5947.71490763221
1337,93.18148245709017,5.042750597000122,5935.286931989083
1338,93.23988855304196,5.032259941101074,5922.939493489417
1339,93.29818415315822,5.021700382232666,5910.510956611842
1340,93.35624754196033,5.011223554611206,5898.179793911203
1341,93.41476019984111,5.000751256942749,5885.853962937831
1342,93.47322774026543,4.990328073501587,5873.585939112727
1343,93.53179271006957,4.979910373687744,5861.324369483789
1344,93.58939464902505,4.969494104385376,5849.064483558198
1345,93.64790642587468,4.959086656570435,5836.814980469918
1346,93.70652441307902,4.948751926422119,5824.651065635141
1347,93.76499452721328,4.938435316085815,5812.5084777094335
1348,93.8222930599004,4.928128480911255,5800.377395089935
1349,93.88059914624318,4.917796850204468,5788.217128279078
1350,93.93907046224922,4.907549858093262,5776.156480582954
1351,93.99739404628053,4.897258758544922,5764.043918700279
1352,94.05581381218508,4.886964321136475,5751.927428176459
1353,94.11411215597764,4.876739501953125,5739.892877882224
1354,94.1726527470164,4.866518974304199,5727.863378698031
1355,94.23117233626544,4.856264352798462,5715.79375125072
1356,94.28963305801153,4.846064567565918,5703.788665765067
1357,94.34812134783715,4.835925340652466,5691.854857054463
1358,94.40647203987464,4.825778961181641,5679.91262982712
1359,94.4636435508728,4.815637111663818,5667.975734327046
1360,94.52201520605013,4.805500745773315,5656.045293023137
1361,94.58037106692791,4.7953619956970215,5644.112045546982
1362,94.63858741801232,4.785333633422852,5632.308723845817
1363,94.69712205510587,4.775301694869995,5620.501192886283
1364,94.75568419415504,4.765321373939514,5608.754415555875
1365,94.8132725530304,4.75532591342926,5596.989819031706
1366,94.87177906092256,4.745372295379639,5585.2744708304535
1367,94.93039749003947,4.735413312911987,5573.552808741648
1368,94.98771591298282,4.725481152534485,5561.862716090609
1369,95.04617753392085,4.715557336807251,5550.182445042432
1370,95.104604432825,4.705654621124268,5538.527008618632
1371,95.16200558003038,4.695751667022705,5526.871291577607
1372,95.22023017285392,4.685945391654968,5515.329364821158
1373,95.27863613003865,4.676084876060486,5503.7235976461125
1374,95.33594746189192,4.6662328243255615,5492.12779238254
1375,95.39444904401898,4.656379342079163,5480.53030341562
1376,95.45279189525172,4.646556615829468,5468.969014070673
1377,95.5099758761935,4.636765718460083,5457.445187125211
1378,95.56828901404515,4.626939654350281,5445.8799691391205
1379,95.62681501917541,4.617170691490173,5434.381958978322
1380,95.68404181394726,4.607345938682556,5422.818284386966
1381,95.74255587393418,4.597547650337219,5411.285758307542
1382,95.79996653599665,4.587802886962891,5399.81623079504
1383,95.85841639898717,4.5780757665634155,5388.367468957158
1384,95.91706440225244,4.568355083465576,5376.926283784341
1385,95.97440631128848,4.558647155761719,5365.5001116330395
1386,96.032807641197,4.54896867275238,5354.108595708977
1387,96.09120181202888,4.539323568344116,5342.756366196359
1388,96.1485735331662,4.529627084732056,5331.343663671838
1389,96.20727703021839,4.520003795623779,5320.01711063527
1390,96.26457282807678,4.510317087173462,5308.615913416958
1391,96.32302821008489,4.500690340995789,5297.285291430634
1392,96.38161071389914,4.491108417510986,5286.007425482534
1393,96.43888261727989,4.481543660163879,5274.749763974606
1394,96.4973290679045,4.471971392631531,5263.483263024103
1395,96.5545151969418,4.4624269008636475,5252.249453980266
1396,96.6129151750356,4.452875018119812,5241.006945802465
1397,96.67040445003659,4.443314790725708,5229.754616021805
1398,96.7289857682772,4.4338237047195435,5218.583665236279
1399,96.7861717408523,4.424298048019409,5207.372024953185
1400,96.84345679311082,4.414758563041687,5196.144108871064
1401,96.90206648828462,4.40529465675354,5185.005148449142
1402,96.95949413627386,4.395761847496033,5173.785089649311
1403,97.01785712782294,4.386304140090942,5162.653425275229
1404,97.07501317514107,4.376828670501709,5151.500854917914
1405,97.13325811782852,4.3674012422561646,5140.404828931355
1406,97.19053466804326,4.357908487319946,5129.231913825257
1407,97.24902001488954,4.348484516143799,5118.1399567884555
1408,97.30750922719017,4.339010000228882,5106.988508900039
1409,97.36489262990654,4.329579472541809,5095.888834889561
1410,97.42349657509476,4.320188999176025,5084.836304572816
1411,97.48076391220093,4.310803771018982,5073.789947835012
1412,97.53807379119098,4.301437497138977,5062.765900166564
1413,97.59541876288131,4.292097210884094,5051.772439775597
1414,97.65388658689335,4.282776713371277,5040.802270614273
1415,97.7111008791253,4.273478746414185,5029.858619780673
1416,97.76835267106071,4.2641661167144775,5018.897710987761
1417,97.82547746086493,4.254891037940979,5007.980999407722
1418,97.8841037619859,4.245572566986084,4997.013215492807
1419,97.9413979370147,4.236314535140991,4986.116568044328
1420,97.99987533316016,4.227047681808472,4975.209537758538
1421,98.05715832207352,4.217796206474304,4964.320607283736
1422,98.11453540297225,4.208527684211731,4953.411612677374
1423,98.17193029122427,4.199278116226196,4942.524927140368
1424,98.22907175589353,4.190064787864685,4931.680895421502
1425,98.28633251227438,4.180847764015198,4920.832514135654
1426,98.34471443202347,4.171682715415955,4910.045307404769
1427,98.40200376091525,4.162494897842407,4899.231301728935
1428,98.45923210727051,4.153316020965576,4888.427819199024
1429,98.51647851103917,4.14412248134613,4877.6070787098
1430,98.57364945113659,4.134998798370361,4866.868559067382
1431,98.63094297517091,4.125869393348694,4856.123304611576
1432,98.68816410796717,4.116745948791504,4845.3850655863835
1433,98.74671421898529,4.107595443725586,4834.614976506199
1434,98.80389095423743,4.09847354888916,4823.8785614929675
1435,98.86250670813024,4.089321255683899,4813.106367783599
1436,98.9197474741377,4.080199837684631,4802.370514004817
1437,98.9771797992289,4.071124315261841,4791.688679041769
1438,99.03434053296223,4.062017917633057,4780.970504148137
1439,99.0915925949812,4.052945971488953,4770.292878443458
1440,99.14861842012033,4.04388689994812,4759.630406068909
1441,99.20581644726917,4.034860253334045,4749.006097636905
1442,99.26431372202933,4.025838136672974,4738.387120932168
1443,99.32156098727137,4.016797423362732,4727.746256083913
1444,99.38010567286983,4.007797122001648,4717.152955855227
1445,99.43760706298053,3.9987704753875732,4706.528647423223
1446,99.49498784914613,3.9897600412368774,4695.923420962492
1447,99.55218201410025,3.980767011642456,4685.338679559158
1448,99.6093713468872,3.9717841148376465,4674.765864387868
1449,99.66667690593749,3.9628326892852783,4664.230090690226
1450,99.72411139216274,3.9538546800613403,4653.66302817204
1451,99.78218793682754,3.9448777437210083,4643.097228431366
1452,99.83893824694678,3.9359155893325806,4632.548826958616
1453,99.89585095597431,3.9270094633102417,4622.066370533647
1454,99.95241453684866,3.918094038963318,4611.572970036921
1455,100.00919864187017,3.9091633558273315,4601.061610037818
1456,100.0663360110484,3.9003020524978638,4590.631909651075
1457,100.12327627185732,3.891432762145996,4580.192808587308
1458,100.18012865912169,3.882560968399048,4569.750761042683
1459,100.2367889569141,3.873720169067383,4559.345193737255
1460,100.29344920394942,3.8648927211761475,4548.9553409964055
1461,100.35133627709001,3.856049656867981,4538.547107827344
1462,100.40802359487861,3.84721839427948,4528.152765210901
1463,100.46493106614798,3.8384175300598145,4517.794201290594
1464,100.52179835690185,3.829610586166382,4507.428481631059
1465,100.57864947291091,3.820806384086609,4497.065989069608
1466,100.63534597493708,3.8120423555374146,4486.750780510502
1467,100.69218266988173,3.803285241127014,4476.44370985091
1468,100.74912712723017,3.7945008277893066,4466.104508519101
1469,100.80592256924137,3.78573215007782,4455.783827924115
1470,100.86296324105933,3.777021884918213,4445.531898549157
1471,100.91972381994128,3.768309712409973,4435.277724236401
1472,100.97710168315098,3.759600043296814,4425.0264964045045
1473,101.0346351810731,3.7509502172470093,4414.845703495982
1474,101.09201801102608,3.742298126220703,4404.662244723826
1475,101.14925905084237,3.733624815940857,4394.45381101868
1476,101.20669511798769,3.724961042404175,4384.25660200252
1477,101.26413471298292,3.7163108587265015,4374.07538816816
1478,101.321655951906,3.707641363143921,4363.871444338609
1479,101.38058339711279,3.699020743370056,4353.7250270401
1480,101.43810284417123,3.690368413925171,4343.54128765072
1481,101.49577089492232,3.6817516088485718,4333.399360227805
1482,101.55309106083587,3.6731088161468506,4323.226845527409
1483,101.61043077521026,3.6644961833953857,4313.089828905924
1484,101.66779797105119,3.655868649482727,4302.9352737079025
1485,101.7252696910873,3.6472851037979126,4292.832492387819
1486,101.78257882595062,3.638696074485779,4282.723256871571
1487,101.83981950907037,3.630157470703125,4272.673371898325
1488,101.89721204387024,3.6216182708740234,4262.622785382017
1489,101.95466933725402,3.6130865812301636,4252.581038308285
1490,102.01188050117344,3.6045743227005005,4242.562161538358
1491,102.0693280249834,3.59601366519928,4232.486319471836
1492,102.12689839908853,3.5874876976013184,4222.451307211494
1493,102.18443781789392,3.5789906978607178,4212.450389943941
1494,102.24173083994538,3.570491671562195,4202.44708742998
1495,102.29906697990373,3.56201171875,4192.4662342939855
1496,102.35640864819288,3.553532123565674,4182.485802083828
1497,102.41382453823462,3.5450650453567505,4172.520102277963
1498,102.47103138128296,3.536584258079529,4162.538266981683
1499,102.52839122200385,3.5281362533569336,4152.595016553786
1500,102.58561212290078,3.519695997238159,4142.660886185688
1501,102.64284888096154,3.5112366676330566,4132.704306439621
1502,102.70046280696988,3.5027952194213867,4122.768772985401
1503,102.75789682008326,3.494333863258362,4112.809807992926
1504,102.81539472285658,3.4858862161636353,4102.866978490865
1505,102.87282673688605,3.47746205329895,4092.9517897854275
1506,102.93022148497403,3.469058036804199,4083.060313235469
1507,102.98732139682397,3.460664391517639,4073.181043534781
1508,103.04417720995843,3.4522805213928223,4063.3132791403013
1509,103.1011097501032,3.443911552429199,4053.463053322359
1510,103.15773578500375,3.4355303049087524,4043.5983757173494
1511,103.21456806315109,3.427155613899231,4033.741415086017
1512,103.2711598072201,3.4188114404678345,4023.9203734594334
1513,103.32893004314974,3.410443067550659,4014.070849184553
1514,103.38563435710967,3.4020851850509644,4004.2336720675544
1515,103.44246665528044,3.39375102519989,3994.4244163644034
1516,103.4991617850028,3.3853918313980103,3984.58569585267
1517,103.55580774089321,3.3770753145217896,3974.7972058241403
1518,103.6124546979554,3.368764877319336,3965.0158715348375
1519,103.66914085485041,3.3604345321655273,3955.2111057072807
1520,103.72584089497104,3.3521217107772827,3945.426965245732
1521,103.78248607786372,3.3438419103622437,3935.6816902697906
1522,103.83918943023309,3.3355687856674194,3925.9442725761382
1523,103.89570965617895,3.3273260593414307,3916.242633578622
1524,103.95227911602706,3.319077730178833,3906.5344000763284
1525,104.00896861823276,3.3108201026916504,3896.815222502274
1526,104.06583151221275,3.302571177482605,3887.1062874569184
1527,104.12263002805412,3.2943384647369385,3877.416434382836
1528,104.17937348224223,3.2861441373825073,3867.7717606819137
1529,104.23623942025006,3.27790629863739,3858.0758743375022
1530,104.29287165496498,3.269680619239807,3848.394299471545
1531,104.34945972403511,3.261505365371704,3838.7720751485913
1532,104.40605752682313,3.2533349990844727,3829.155603478742
1533,104.46261557983235,3.245149612426758,3819.521452923742
1534,104.51920467894524,3.2369766235351562,3809.901894464422
1535,104.57618784112856,3.228840708732605,3800.325971983527
1536,104.63296206714585,3.2206902503967285,3790.7329318519314
1537,104.68991269217804,3.212568521499634,3781.1737060959003
1538,104.74677473120391,3.204466700553894,3771.637911878124
1539,104.8037389041856,3.1963611841201782,3762.0977680933656
1540,104.86061520688236,3.1882563829421997,3752.5584661602816
1541,104.91748710395768,3.180184841156006,3743.0583103300287
1542,104.97453596908599,3.1721078157424927,3733.5517003036102
1543,105.03215172095224,3.164044499397278,3724.061225767606
1544,105.09051521401852,3.1560170650482178,3714.6129841239053
1545,105.14805121626705,3.147985339164734,3705.159691370161
1546,105.20668318402022,3.1399619579315186,3695.7162202192776
1547,105.26381805026904,3.131945013999939,3686.280325733459
1548,105.32073019305244,3.1239027976989746,3676.8146858218324
1549,105.37770476192236,3.115906596183777,3667.4032050345536
1550,105.43454476026818,3.1079001426696777,3657.9796577066168
1551,105.4919322882779,3.099867582321167,3648.5253827925867
1552,105.5487922471948,3.091875672340393,3639.118953115351
1553,105.60581258917227,3.0838810205459595,3629.7092963400323
1554,105.66274236189201,3.075914978981018,3620.333313631666
1555,105.71956595219672,3.067929267883301,3610.93418000227
1556,105.77655005594715,3.0599734783172607,3601.570263834561
1557,105.83354423893616,3.051994562149048,3592.1791277960656
1558,105.8903423040174,3.044057250022888,3582.836959463263
1559,105.94727396219969,3.0361465215682983,3573.5260799510042
1560,106.00525194220245,3.028213381767273,3564.1888224196327
1561,106.06238890998065,3.0202521085739136,3554.8184520557575
1562,106.11931544123217,3.0123201608657837,3545.482597610509
1563,106.17662415886298,3.004383385181427,3536.1410606664626
1564,106.23362680291757,2.9964579343795776,3526.812853040584
1565,106.29067974491045,2.9885652661323547,3517.5232302830887
1566,106.34754449082538,2.980686366558075,3508.2498131703132
1567,106.4045354789123,2.9728124737739563,3498.982289019255
1568,106.46139972517267,2.9649373292922974,3489.713291627768
1569,106.51848880108446,2.9570257663726807,3480.4014299552223
1570,106.57566516892985,2.949181079864502,3471.1682814141773
1571,106.63256664201617,2.941324234008789,3461.9208213946786
1572,106.68962055025622,2.9334667921066284,3452.6726598321175
1573,106.7467241040431,2.925627291202545,3443.445614715708
1574,106.80369209498167,2.9178062677383423,3434.2403174342044
1575,106.8607662380673,2.9099621772766113,3425.007870436221
1576,106.91782045084983,2.902107357978821,3415.762795663131
1577,106.97488806489855,2.8943079710006714,3406.58296439476
1578,107.03182810498402,2.886494219303131,3397.3862259386074
1579,107.08895085193217,2.878661811351776,3388.16752918463
1580,107.14624642627314,2.8708617091178894,3378.9868560645855
1581,107.20322127593681,2.8630674481391907,3369.8130580665434
1582,107.26024960819632,2.8552645444869995,3360.6290876941102
1583,107.31712030386552,2.847496747970581,3351.486438207999
1584,107.37391267111525,2.839729428291321,3342.3443499563377
1585,107.43088854616508,2.83196759223938,3333.2087159008415
1586,107.48809628095478,2.8242332339286804,3324.105422980481
1587,107.5449446849525,2.816498100757599,3315.0012180541403
1588,107.60187082597986,2.8087626099586487,3305.896592201963
1589,107.65878070704639,2.8010207414627075,3296.784459839027
1590,107.71564876986668,2.793289840221405,3287.685235868423
1591,107.7726162308827,2.785588562488556,3278.6208785879767
1592,107.82933245319873,2.777886986732483,3269.5561705359987
1593,107.88635286595672,2.7701804637908936,3260.4856396766095
1594,107.94336034823209,2.7624812722206116,3251.4237377968775
1595,108.00032570725307,2.754786252975464,3242.366746718576
1596,108.05710392305627,2.747094750404358,3233.313894744337
1597,108.11408715927973,2.739449143409729,3224.315061585835
1598,108.17082780785859,2.7317687273025513,3215.27525831254
1599,108.22772455308586,2.7240920662879944,3206.239874760533
1600,108.2849058881402,2.7164469361305237,3197.241602836479
1601,108.34205268090591,2.7088297605514526,3188.27623328201
1602,108.39896829426289,2.701185941696167,3179.279504752691
1603,108.4555919971317,2.693569839000702,3170.3153979757326
1604,108.5117352521047,2.6859427094459534,3161.338312652136
1605,108.56782471714541,2.6783065795898438,3152.350634028311
1606,108.62378745991737,2.6707066893577576,3143.405609222625
1607,108.6805413691327,2.6631112694740295,3134.465845989901
1608,108.7366733290255,2.6555280685424805,3125.5404643899374
1609,108.79292824305594,2.6479509472846985,3116.622238529201
1610,108.84907869016752,2.6403697729110718,3107.6992421756463
1611,108.90520297689363,2.6327784657478333,3098.7643195900464
1612,108.96128805493936,2.6251893639564514,3089.8319927137736
1613,109.0173542140983,2.6176158785820007,3080.9180462657123
1614,109.0734746651724,2.6100717186927795,3072.0386157362773
1615,109.1295746252872,2.6025193333625793,3063.1495039125934
1616,109.18585074320436,2.5949841737747192,3054.2806666833867
1617,109.24187375605106,2.587432563304901,3045.3924668656828
1618,109.29794724704698,2.5799184441566467,3036.548394106547
1619,109.35416406393051,2.5724003314971924,3027.6996210088996
1620,109.41028926288709,2.564871311187744,3018.838009673226
1621,109.46651393128559,2.55735445022583,3009.990709816008
1622,109.52263627527282,2.5498079657554626,3001.1085432686327
1623,109.57848036894575,2.542289435863495,2992.259279090842
1624,109.63443587115034,2.534789502620697,2983.4319030565707
1625,109.69038594420999,2.5272812843322754,2974.594775573744
1626,109.74639083491638,2.5197877287864685,2965.77490605023
1627,109.80241823103279,2.5123156309127808,2956.9802920769307
1628,109.85848113615066,2.504841148853302,2948.182871931385
1629,109.91450467100367,2.4973904490470886,2939.413443353993
1630,109.9709714059718,2.4899120330810547,2930.611393024242
1631,110.02768704714254,2.4824880957603455,2921.8734637303114
1632,110.08454507309943,2.475063443183899,2913.1346925847074
1633,110.1411368381232,2.467652440071106,2904.4119867752115
1634,110.19791036611423,2.4602147936820984,2895.6579219908667
1635,110.25466901715845,2.4527952075004578,2886.9251139612857
1636,110.31126009626314,2.4454070329666138,2878.2292772510455
1637,110.36782735213637,2.43798691034317,2869.495837832709
1638,110.42458316404372,2.430563271045685,2860.7582593103098
1639,110.48116708593443,2.4231486320495605,2852.0312740881386
1640,110.53763685608283,2.415772020816803,2843.3490473132915
1641,110.5944094392471,2.408404290676117,2834.677273530061
1642,110.6497627669014,2.4010220766067505,2825.9884522504362
1643,110.70666190423071,2.3936532139778137,2817.3153455353886
1644,110.76333799213171,2.386289417743683,2808.648201936364
1645,110.8199217710644,2.378939688205719,2799.997614753591
1646,110.87650063214824,2.371570348739624,2791.3239468040942
1647,110.93253794824705,2.3642194867134094,2782.672026689504
1648,110.98927441006526,2.356906831264496,2774.0650754851563
1649,111.04605904594064,2.3495737314224243,2765.4340613537993
1650,111.10276075592265,2.342260003089905,2756.8258473719407
1651,111.15965125197545,2.3349446058273315,2748.21566906951
1652,111.21649591811001,2.327628493309021,2739.6046489154055
1653,111.27198696695268,2.3203298449516296,2731.014183973003
1654,111.32884598523378,2.313031792640686,2722.4244205736622
1655,111.38431588327512,2.305753231048584,2713.8575976324328
1656,111.44100621622056,2.2984976768493652,2705.317854253377
1657,111.4978108019568,2.2912095189094543,2696.739736468857
1658,111.5545965442434,2.283948838710785,2688.193959819472
1659,111.61115852883086,2.276671886444092,2679.629031044508
1660,111.666371577885,2.2693912982940674,2671.0598228568692
1661,111.72271631797776,2.262156844139099,2662.544914102191
1662,111.77923065982759,2.2549089193344116,2654.0141504743224
1663,111.83547121891752,2.2476795315742493,2645.5052048356665
1664,111.89049002388492,2.2404304146766663,2636.9730381216746
1665,111.94690117519349,2.2332040667533875,2628.4676703526325
1666,112.00215090997517,2.2259570360183716,2619.9379590393564
1667,112.0584350079298,2.218761384487152,2611.468720737981
1668,112.11383365886286,2.2115691900253296,2603.003551386363
1669,112.17015550425276,2.204361379146576,2594.5200016065337
1670,112.2265838412568,2.19717800617218,2586.0652150922256
1671,112.28190174885094,2.189995229244232,2577.6111301209794
1672,112.33836601022631,2.1828308701515198,2569.1787228303333
1673,112.39339592307806,2.175657570362091,2560.7357923937648
1674,112.44969100924209,2.1684760451316833,2552.2831806629474
1675,112.50532596884295,2.161339044570923,2543.8829741988247
1676,112.56182900490239,2.1542078852653503,2535.4896428567044
1677,112.61864136205986,2.1470879912376404,2527.1095706784463
1678,112.67508332105353,2.1399362087249756,2518.6919659463983
1679,112.73032479314134,2.1328014135360718,2510.294355191603
1680,112.78583687590435,2.125667452812195,2501.8977265970934
1681,112.84250434208661,2.1185300946235657,2493.4970992071335
1682,112.89806358516216,2.111420750617981,2485.1294443410643
1683,112.95477974694222,2.104293942451477,2476.741234263293
1684,113.01017781626433,2.0971972346305847,2468.3884521101277
1685,113.06707032490522,2.090100049972534,2460.0351087225126
1686,113.1225709891878,2.0830004811286926,2451.6789591626525
1687,113.1795512009412,2.0759100317955017,2443.333543211633
1688,113.23503802390769,2.0688193440437317,2434.9878466433884
1689,113.29165333416313,2.061761260032654,2426.6805244806083
1690,113.34819631418213,2.054685652256012,2418.3525769518196
1691,113.40348375588655,2.0476295948028564,2410.047640035449
1692,113.45985681889579,2.040590465068817,2401.762626942025
1693,113.51514899916947,2.0335342288017273,2393.457479562735
1694,113.57143692392856,2.0264909267425537,2385.16755566788
1695,113.62672460498288,2.019439160823822,2376.8676698615523
1696,113.68332719616592,2.0124064087867737,2368.590163278886
1697,113.73864483321086,2.0053858160972595,2360.3269681746747
1698,113.79549676226452,1.998381793498993,2352.0832759675727
1699,113.85265824524686,1.9913718104362488,2343.832568329856
1700,113.90790732903406,1.9843503534793854,2335.568355988205
1701,113.96432427922264,1.97733873128891,2327.315719107069
1702,114.01956806518137,1.9703376591205597,2319.0754995381217
1703,114.076095612254,1.9633641839027405,2310.8677614129215
1704,114.1315126591362,1.9563808739185333,2302.6484478272073
1705,114.18813857482746,1.9494204223155975,2294.4560384179013
1706,114.24371012626216,1.9424670934677124,2286.2720124481802
1707,114.30032993294299,1.9355135560035706,2278.0877409383875
1708,114.35568282427266,1.9285438358783722,2269.884422534475
1709,114.41119347326458,1.9215979874134064,2261.709200930176
1710,114.46779901813716,1.914658397436142,2253.5413455280222
1711,114.52315384196118,1.9077393412590027,2245.397658284338
1712,114.57998887309805,1.900810867547989,2237.2428866602813
1713,114.63526916503906,1.8938791155815125,2229.0842565493867
1714,114.69194714911282,1.8869556784629822,2220.9354129642
1715,114.74732021801174,1.8800593316555023,2212.8184545111585
1716,114.80400113295764,1.8731742799282074,2204.714790299133
1717,114.85942347487435,1.8662601113319397,2196.5768557085526
1718,114.9151521641761,1.859370470046997,2188.467789614953
1719,114.97165547404438,1.8524801433086395,2180.3579167468324
1720,115.027248037979,1.845594346523285,2172.2533756059797
1721,115.08395836083218,1.8387129306793213,2164.153990806629
1722,115.13879821822047,1.8318427205085754,2156.067795016834
1723,115.19523756904528,1.824964553117752,2147.972233627169
1724,115.25018982496113,1.8181143701076508,2139.9096096842404
1725,115.30683927610517,1.8112603425979614,2131.842460788566
1726,115.36166888521984,1.804410845041275,2123.7806436201586
1727,115.41789934318513,1.797553300857544,2115.709355620421
1728,115.4729135138914,1.790726214647293,2107.673916471126
1729,115.52877953927964,1.7838967740535736,2099.6357062267384
1730,115.58373060217127,1.7770957350730896,2091.630924509231
1731,115.63980101700872,1.7702924013137817,2083.623441850937
1732,115.69469508901238,1.7634765803813934,2075.6012618655045
1733,115.7512192572467,1.756676346063614,2067.5974272311305
1734,115.80630086688325,1.7498751282691956,2059.592435050705
1735,115.8622069968842,1.743086725473404,2051.6025260461015
1736,115.91725091915578,1.736318290233612,2043.6361187340583
1737,115.97210829984397,1.7295343279838562,2035.6514362252633
1738,116.02689207997173,1.722745805978775,2027.6613869120479
1739,116.08291605627164,1.7159858345985413,2019.704941511478
1740,116.13789297826588,1.709214597940445,2011.735236947046
1741,116.19378268020228,1.7024753391742706,2003.8031701678633
1742,116.24869933212176,1.6957376301288605,1995.872927400641
1743,116.30484641296789,1.688997596502304,1987.9399486154784
1744,116.35966173093766,1.6822589039802551,1980.0085483022044
1745,116.41485550114885,1.675541490316391,1972.1021930762258
1746,116.46973830088973,1.66880601644516,1964.1745810954842
1747,116.52473215898499,1.6620841026306152,1956.262929219391
1748,116.58087176596746,1.655390977859497,1948.3851618731692
1749,116.6356931491755,1.6486816704273224,1940.4883476328273
1750,116.6918912162073,1.6419938206672668,1932.616788942699
1751,116.74688604194671,1.635311633348465,1924.7518949116557
1752,116.80303144687787,1.6286432445049286,1916.9032416024859
1753,116.85799018992111,1.621961623430252,1909.0390140373504
1754,116.9129702760838,1.6152979731559753,1901.1959379955197
1755,116.96799744525924,1.6086543202400208,1893.376398723402
1756,117.02323028398678,1.6019942462444305,1885.5375319399404
1757,117.07926642894745,1.5953514873981476,1877.719044982415
1758,117.1342917829752,1.5886928141117096,1869.8818268251475
1759,117.19046628614888,1.5820727944374084,1862.0901037354188
1760,117.24683623528108,1.575451135635376,1854.2964514022706
1761,117.30175952613354,1.5688281953334808,1846.5012907515402
1762,117.35672382917255,1.562193512916565,1838.6923097024983
1763,117.41156730428338,1.5555694997310638,1830.8958862742575
1764,117.46642442094162,1.5489611625671387,1823.1179134285337
1765,117.52228651195765,1.5423486530780792,1815.3350297813797
1766,117.57713137520477,1.5357564985752106,1807.5761038297762
1767,117.6333130011335,1.5291471481323242,1799.7969383608481
1768,117.68927656300366,1.5225598812103271,1792.0437650623487
1769,117.74434400210157,1.5159951746463776,1784.3171451687272
1770,117.79935824684799,1.5094231367111206,1776.5818962954495
1771,117.85422522900626,1.5028512179851532,1768.8467877307837
1772,117.90911526884884,1.4962848722934723,1761.118238593743
1773,117.96553236804903,1.4897265434265137,1753.3991252108794
1774,118.02049416815862,1.4831667244434357,1745.6782579703624
1775,118.07568927993998,1.4766275137662888,1737.9816465811966
1776,118.13150132726878,1.4701073914766312,1730.3075021085754
1777,118.18633441999555,1.463589757680893,1722.636286578236
1778,118.24139340687543,1.4570785015821457,1714.9725775586546
1779,118.29731466714293,1.4505655467510223,1707.3068691413482
1780,118.35237211128697,1.4440476298332214,1699.6353203780548
1781,118.40739199798554,1.4375480860471725,1691.9853966796318
1782,118.46223240392283,1.4310619533061981,1684.351257700093
1783,118.51711720693856,1.42458014190197,1676.7222049077495
1784,118.57195919100195,1.418091431260109,1669.0850317544698
1785,118.62683164188638,1.4116074442863464,1661.4534183299522
1786,118.68297588219866,1.405133306980133,1653.8333979045258
1787,118.73795293085277,1.3986821174621582,1646.2403868869676
1788,118.79303877800703,1.3922482877969742,1638.6678083110755
1789,118.84786568395793,1.3858079463243484,1631.0875653772364
1790,118.90269160782918,1.3793648481369019,1623.504077806738
1791,118.95786227285862,1.3729491084814072,1615.9527910627623
1792,119.01397163793445,1.3665013909339905,1608.363866533537
1793,119.06875965418294,1.36008882522583,1600.8163155063642
1794,119.12378632184118,1.3536828309297562,1593.276498991444
1795,119.17879386199638,1.3472799509763718,1585.7403480390205
1796,119.23344264691696,1.3408888578414917,1578.218070100638
1797,119.2884741621092,1.3344938158988953,1570.6911444394732
1798,119.34349265694618,1.3280974477529526,1563.1626578449966
1799,119.39951811498031,1.3217128217220306,1555.6479916488315
1800,119.45448529208079,1.3153411448001862,1548.1485664756774
1801,119.50939607527107,1.308981403708458,1540.66318970233
1802,119.56431972701102,1.3026062101125717,1533.159625425113
1803,119.61911810887977,1.2962558567523956,1525.6852979549844
1804,119.67418903298676,1.2899092584848404,1518.2153902061432
1805,119.72929874714464,1.2835586965084076,1510.740817195943
1806,119.78523165127262,1.2772267311811447,1503.2881323292615
1807,119.8402582439594,1.2708990573883057,1495.840498572623
1808,119.89510040124878,1.2645588666200638,1488.3781324116928
1809,119.94993878388777,1.2582335621118546,1480.9332872887237
1810,120.00491976318881,1.2519081085920334,1473.4882667799893
1811,120.05970392283052,1.2456273138523102,1466.095809385138
1812,120.11595135601237,1.2393244579434395,1458.6773861277227
1813,120.17093754606321,1.2330512925982475,1451.2939084840584
1814,120.22603241400793,1.22676482796669,1443.8947776608345
1815,120.28099357197061,1.2204872816801071,1436.5061436756682
1816,120.33583769528195,1.2142188996076584,1429.1282959150726
1817,120.3906726022251,1.2079598531126976,1421.7614360726777
1818,120.44560977490619,1.2016883343458176,1414.379896441721
1819,120.50070425495505,1.1954623982310295,1407.0520073163927
1820,120.55540627287701,1.1892388314008713,1399.7269068247335
1821,120.61019105324522,1.1830057799816132,1392.3906430291088
1822,120.66518886713311,1.1767761781811714,1385.058439413952
1823,120.72006205283105,1.1705671548843384,1377.7504565729937
1824,120.77493191324174,1.1643564701080322,1370.4405181807515
1825,120.83020254923031,1.158147320151329,1363.1323862618929
1826,120.88518415903673,1.1519370451569557,1355.8229301805052
1827,120.9401551419869,1.1457457318902016,1348.535791937762
1828,120.99502200819552,1.1395582929253578,1341.2532137249184
1829,121.04985405085608,1.1333618387579918,1333.9600246732696
1830,121.10485547082499,1.1271958500146866,1326.7026932413517
1831,121.1596642290242,1.121036347001791,1319.4529954748718
1832,121.21413017809391,1.1148938052356243,1312.223260993136
1833,121.26817243685946,1.108739122748375,1304.979236956166
1834,121.32212459109724,1.1025811061263084,1297.7312886626958
1835,121.37635028688237,1.096428982913494,1290.490276876246
1836,121.4312357720919,1.0902913250029087,1283.2662906629705
1837,121.48523244122043,1.084163174033165,1276.0534940615257
1838,121.53896247828379,1.078053094446659,1268.8619673687767
1839,121.59323812322691,1.0719159916043282,1261.638634467477
1840,121.64755772892386,1.0658025816082954,1254.443187902872
1841,121.70186466397718,1.0597047731280327,1247.266104227902
1842,121.75636430084705,1.0536191649734974,1240.1033802624718
1843,121.81073947111145,1.0475473068654537,1232.9568400185417
1844,121.86549942521378,1.0414830595254898,1225.8192576025783
1845,121.91979251382872,1.0354010835289955,1218.6608086651793
1846,121.97400822490454,1.0293500367552042,1211.538763235706
1847,122.0283285449259,1.0232837032526731,1204.3987254190274
1848,122.08269377285615,1.017251739744097,1197.299140877213
1849,122.13625474413857,1.0112052476033568,1190.1824562232746
1850,122.19040564727038,1.0051666403887793,1183.075052079707
1851,122.24462395394221,0.9991230582818389,1175.961792517938
1852,122.29879284324124,0.9930893839336932,1168.860194328305
1853,122.35302456887439,0.9870805572718382,1161.7878417150482
1854,122.4074003030546,0.9810710661113262,1154.7147069908942
1855,122.46171884983778,0.9750753613188863,1147.6577987385203
1856,122.51490736799315,0.9690732806921005,1140.5933861677106
1857,122.56905800104141,0.963085487484932,1133.5457898033171
1858,122.62332878587767,0.9571060929447412,1126.5080786191247
1859,122.67749946890399,0.9511224552989006,1119.4653733252633
1860,122.73186482908204,0.9451617300510406,1112.4496357851503
1861,122.78632162185386,0.9392005130648613,1105.4333194720118
1862,122.84048822987825,0.9332430623471737,1098.421436034093
1863,122.89489785395563,0.92729851603508,1091.4247410034557
1864,122.94937379891053,0.9213529489934444,1084.4268445803255
1865,123.0026082471013,0.9154094830155373,1077.4314210964872
1866,123.0569228688255,0.9094985537230968,1070.4742930945188
1867,123.11136141698807,0.9035916700959206,1063.5219268160802
1868,123.16482360288501,0.8976742066442966,1056.5571081483
1869,123.21920235827565,0.891771461814642,1049.6096132094947
1870,123.27351340185851,0.8858693242073059,1042.6628329676832
1871,123.32656751805916,0.8799927830696106,1035.7461796157193
1872,123.38088187808171,0.8740927204489708,1028.8018416206908
1873,123.4352550781332,0.8682166412472725,1021.8857319645995
1874,123.48837561393157,0.862337052822113,1014.9654919737335
1875,123.5428062370047,0.8564785346388817,1008.0700515300916
1876,123.5959924980998,0.8506248071789742,1001.1802497388068
1877,123.65034876903519,0.844779908657074,994.3008395541202
1878,123.70477902889252,0.8389534279704094,987.4431070500343
1879,123.75784271489829,0.8331361785531044,980.5962396941131
1880,123.81215834524482,0.8273141384124756,973.7437336858353
1881,123.86645595682785,0.8214984089136124,966.8986552647211
1882,123.91980862990022,0.8157054260373116,960.0803494806914
1883,123.97398313926533,0.8099187836050987,953.2695063609787
1884,124.02844550320879,0.8041328340768814,946.4594787850748
1885,124.08179081790149,0.7983550950884819,939.6591149648432
1886,124.13623502617702,0.7925784289836884,932.8600139221221
1887,124.19039054913446,0.7868109196424484,926.0716903346835
1888,124.2436247440055,0.7810522019863129,919.2937145074019
1889,124.29786381917074,0.7752979695796967,912.5210177916582
1890,124.35102880606428,0.7695647105574608,905.7730066223911
1891,124.40527507010847,0.7638240605592728,899.0162963191614
1892,124.45839960407466,0.758090004324913,892.2673468360495
1893,124.51277786912397,0.7523651421070099,885.5292186546613
1894,124.56710989121348,0.7466434836387634,878.7948612672288
1895,124.62033802084625,0.7409351170063019,872.0761482900677
1896,124.67465701093897,0.735244482755661,865.3783062189863
1897,124.72789443423972,0.7295631766319275,858.6914432968174
1898,124.7822139938362,0.7238982617855072,852.0238728088399
1899,124.83546716207638,0.7182241678237915,845.3454985577151
1900,124.88848012592643,0.7125535905361176,838.6712634106534
1901,124.94279953604564,0.706892728805542,832.008463415494
1902,124.9959888169542,0.7012553513050079,825.3733042169579
1903,125.05022099521011,0.6956198811531067,818.7403899562185
1904,125.10467155091465,0.6899894773960114,812.1134388115019
1905,125.1579096969217,0.6843738406896591,805.5038683961341
1906,125.21106870891526,0.6787731647491455,798.9119067116098
1907,125.2642782740295,0.6731632798910141,792.3091061867855
1908,125.31856495700777,0.6675667017698288,785.7219676108092
1909,125.37287789909169,0.6619762778282166,779.1420724669429
1910,125.42600331595168,0.6564172208309174,772.599096026688
1911,125.47921774815768,0.6508376002311707,766.0319163508115
1912,125.53227718127891,0.6452699452638626,759.4788201518946
1913,125.58684973884374,0.6397094130516052,752.9341073925626
1914,125.6411958578974,0.6341769844293594,746.4224723885806
1915,125.69446381507441,0.6286456137895584,739.9120826235326
1916,125.74754915200174,0.6231011152267456,733.386241372555
1917,125.80092369904742,0.6175856441259384,726.8945652686725
1918,125.85563986515626,0.6120752394199371,720.408852280813
1919,125.90889671305194,0.6065562963485718,713.9130896885973
1920,125.96282279025763,0.6010582000017166,707.4418635649577
1921,126.01658501010388,0.5955653637647629,700.9768285588359
1922,126.0701340069063,0.5901029855012894,694.5476424031568
1923,126.1237754249014,0.5846344530582428,688.1112128153677
1924,126.17741744685918,0.579167515039444,681.6766598552681
1925,126.23216087324545,0.57369464635849,675.2351265417066
1926,126.28582912310958,0.5682393908500671,668.8143238256125
1927,126.3393201129511,0.5627959221601486,662.4073941235596
1928,126.39310677908361,0.5573514997959137,655.9993419526082
1929,126.4466473152861,0.551923468708992,649.6105822158484
1930,126.50030277296901,0.5465189665555954,643.2495158914411
1931,126.55504892906174,0.541116327047348,636.8906418891012
1932,126.6085090432316,0.5357059985399246,630.5227179812678
1933,126.66229760320857,0.5303149968385696,624.1775416072036
1934,126.71597438724712,0.5249424874782562,617.8541306066226
1935,126.76978951087222,0.5195587575435638,611.5175130579087
1936,126.82312276493758,0.5142082870006561,605.2200416120268
1937,126.87672800710425,0.5088440775871277,598.9063995985771
1938,126.93010223982856,0.5035215020179749,592.6417603679733
1939,126.98357205884531,0.4981854259967804,586.3612311870266
1940,127.03706317907199,0.4928620159626007,580.0956097961368
1941,127.09075743611902,0.48756417632102966,573.8600846025855
1942,127.14386187307537,0.4822641611099243,567.6219987768596
1943,127.19648202089593,0.4769783616065979,561.4006447531507
1944,127.24933043401688,0.47169533371925354,555.1825529046777
1945,127.30225259624422,0.4664164185523987,548.969301703329
1946,127.35493017686531,0.46115052700042725,542.7713792178741
1947,127.40777747519314,0.45591115951538086,536.6046753986562
1948,127.46063489792868,0.450667142868042,530.4324995435586
1949,127.51404799893498,0.4454439580440521,524.2848426184604
1950,127.56661879690364,0.44022223353385925,518.1389044738629
1951,127.61951891705394,0.4349920451641083,511.983004417792
1952,127.67246056720614,0.4297882914543152,505.8582177964989
1953,127.72529282188043,0.4246017634868622,499.75370576968305
1954,127.77804328408092,0.41940489411354065,493.6370219707502
1955,127.83128607925028,0.4142283499240875,487.5442607902146
1956,127.88423087913543,0.40905794501304626,481.45872550321246
1957,127.93617996294051,0.4038896858692169,475.37571577123174
1958,127.9891277430579,0.39873751997947693,469.31164770191157
1959,128.04173131287098,0.3935984671115875,463.2630135799444
1960,128.09425446018577,0.3884739577770233,457.23149710867796
1961,128.1469687060453,0.3833423852920532,451.1916673521327
1962,128.19928324921057,0.3782353699207306,445.1807411697214
1963,128.2504487959668,0.37314775586128235,439.1926502139619
1964,128.30303219286725,0.3680707514286041,433.2170467246971
1965,128.35539983585477,0.3630005419254303,427.2494408263335
1966,128.40675886394456,0.3579236567020416,421.2739776456811
1967,128.45910957222804,0.35286685824394226,415.32215646620136
1968,128.51039823517203,0.347809374332428,409.3695285122008
1969,128.5628757579252,0.3427765965461731,403.4459795180996
1970,128.61530538788065,0.3377475440502167,397.52681516813266
1971,128.6665287031792,0.33273929357528687,391.6321346710123
1972,128.7189987092279,0.32773715257644653,385.7446449902722
1973,128.7702935221605,0.32275447249412537,379.8800606904902
1974,128.82162386504933,0.31777602434158325,374.02045734644497
1975,128.87402601307258,0.31281399726867676,368.18018151374406
1976,128.92636350123212,0.3078601062297821,362.3494817438326
1977,128.9775915108621,0.3029215633869171,356.5368467077549
1978,129.02899409504607,0.2979946732521057,350.7379268385295
1979,129.08128157723695,0.2930622398853302,344.9324826188322
1980,129.1325394930318,0.28816550970077515,339.16906082851887
1981,129.18388954782858,0.2832788825035095,333.417530193098
1982,129.2350689759478,0.27839311957359314,327.6670167951163
1983,129.2874777498655,0.27352362871170044,321.9356555227136
1984,129.33866628212854,0.26866745948791504,316.2199737377355
1985,129.3900240790099,0.263823539018631,310.51870866267126
1986,129.44123349199072,0.2589922845363617,304.83235137766394
1987,129.49232561606914,0.2541828751564026,299.1717056458607
1988,129.54375007608905,0.2493811845779419,293.5201448967039
1989,129.59503294015303,0.2445903718471527,287.88138730841956
1990,129.64655363326892,0.2398030161857605,282.2466986698919
1991,129.6979002971202,0.23503521084785461,276.6350206437815
1992,129.74922718014568,0.2302800714969635,271.038250407728
1993,129.80054463027045,0.22553208470344543,265.44989868841265
1994,129.85188672412187,0.22079670429229736,259.87638460484794
1995,129.90335769206285,0.21609044075012207,254.3371408998377
1996,129.9545403039083,0.21139395236968994,248.80940250103606
1997,130.00541447103024,0.20670852065086365,243.29467772602533
1998,130.0560992001556,0.20204412937164307,237.8047174210856
1999,130.10688404226676,0.19739973545074463,232.33829388585931
2000,130.1576448371634,0.1927662491798401,226.88470858865847
2001,130.2082005320117,0.18813595175743103,221.43487654683668
2002,130.25818352214992,0.18351790308952332,215.99946121492874
2003,130.30864981282502,0.1789223551750183,210.59052913359255
2004,130.35943100927398,0.17434564232826233,205.20376581299985
2005,130.40992548223585,0.16978222131729126,199.83264690267862
2006,130.45937413489446,0.1652369201183319,194.48285490142706
2007,130.5101416502148,0.16069874167442322,189.14144633976048
2008,130.55969869205728,0.15619328618049622,183.83855249217035
2009,130.61038827290758,0.15169823169708252,178.54790057100342
2010,130.66035250527784,0.1472194790840149,173.27643585256862
2011,130.71038179518655,0.1427614986896515,168.02941990982717
2012,130.76005617901683,0.13831308484077454,162.79366373322281
2013,130.81072600698099,0.133874773979187,157.56979871151094
2014,130.860166054219,0.1294737160205841,152.38978013114294
2015,130.9097813712433,0.12509256601333618,147.23319308902916
2016,130.96079124324024,0.12072348594665527,142.09081229391077
2017,131.011828946881,0.11636343598365784,136.95905987617414
2018,131.06182913295925,0.11203473806381226,131.86420862347254
2019,131.1117472439073,0.10772934556007385,126.79678770447569
2020,131.16224967921153,0.10343635082244873,121.74395888115808
2021,131.21190888015553,0.09916320443153381,116.7144914417885
2022,131.2614725739695,0.09491726756095886,111.7170494431765
2023,131.31055747997016,0.09069561958312988,106.74819532432072
2024,131.35924367094412,0.08649256825447083,101.80122934898381
2025,131.40806917101145,0.08231055736541748,96.87902784371796
2026,131.45678886119276,0.07814571261405945,91.97703077862334
2027,131.50553728127852,0.07402536273002625,87.1274039030699
2028,131.5532112158835,0.06993156671524048,82.30903077090638
2029,131.6019472652115,0.06585824489593506,77.51475564290547
2030,131.6498319399543,0.06181001663208008,72.7500154777938
2031,131.69866196112707,0.05780196189880371,68.03255931502738
2032,131.74673642916605,0.053821563720703125,63.34765475031469
2033,131.7955007730052,0.04987597465515137,58.70372030039373
2034,131.84310477226973,0.045955121517181396,54.08889988752511
2035,131.89070095820352,0.04207700490951538,49.52438011216621
2036,131.9388104272075,0.038233280181884766,45.000339371456
2037,131.98592046601698,0.03442192077636719,40.514392418985366
2038,132.03305647196248,0.030665159225463867,36.09270681094835
2039,132.07923598820344,0.026946306228637695,31.715639341622882
2040,132.12648097099736,0.023271501064300537,27.390415904542436
2041,132.1726303230971,0.019652485847473145,23.130856898018614
2042,132.2176786600612,0.01610046625137329,18.950151331607653
2043,132.26317166909575,0.012622714042663574,14.856858030659886
2044,132.30734918592498,0.009288161993026733,10.93211045023806
2045,132.3517258069478,0.006063863635063171,7.13713079761763
2046,132.39501832891256,0.003000393509864807,3.531445001567072
2047,132.43590370286256,0.00024797022342681885,0.29185945216151554


==> data/bab_vs_estimators/default-mlp-64x3_bab_summary.csv <==
output_scale,0.08496220409870148
is_exact,True
exact_runtime,132.43590370286256
final_runtime,132.43590370286256
final_max_half_width,0.00024797022342681885
final_max_half_width_pct,0.29185945216151554


==> data/bab_vs_estimators/default-mlp-64x3_linf_0.csv <==
num_samples,KernelSHAP_min_error,LeverageSHAP_min_error,LinearMSR_min_error,TreeMSR_min_error,KernelSHAP_max_error,LeverageSHAP_max_error,LinearMSR_max_error,TreeMSR_max_error,KernelSHAP_mean_error,LeverageSHAP_mean_error,LinearMSR_mean_error,TreeMSR_mean_error,KernelSHAP_std_error,LeverageSHAP_std_error,LinearMSR_std_error,TreeMSR_std_error,KernelSHAP_count,LeverageSHAP_count,LinearMSR_count,TreeMSR_count,KernelSHAP_area_lower,LeverageSHAP_area_lower,LinearMSR_area_lower,TreeMSR_area_lower,KernelSHAP_area_upper,LeverageSHAP_area_upper,LinearMSR_area_upper,TreeMSR_area_upper,KernelSHAP_highlight_error,LeverageSHAP_highlight_error,LinearMSR_highlight_error,TreeMSR_highlight_error,KernelSHAP_total_runtime,LeverageSHAP_total_runtime,LinearMSR_total_runtime,TreeMSR_total_runtime
1000,0.19342119800118962,0.14791272773160746,0.19751583710888987,0.2640565039228434,0.5633610162667606,0.46459133994505253,0.5212314762313666,0.5803785078444221,0.3180694783300951,0.2845712009531785,0.3013052779669972,0.39136351714863765,0.07361690574537152,0.057323903241384845,0.06691788628376094,0.06981650512009686,100.0,100.0,100.0,100.0,0.19342119800118962,0.14791272773160746,0.19751583710888987,0.2640565039228434,0.5633610162667606,0.46459133994505253,0.5212314762313666,0.5803785078444221,0.4035126918340186,0.294471325356068,0.268256511396037,0.3430691243155698,1.782422567368485,30.44373821723275,1.7480782404309139,9.376982774119824
2782,0.11332945939405614,0.10193208093781347,0.0831926303475472,0.10960620817688171,0.2597594935988387,0.3378523101410651,0.30581769979826157,0.3029098873090037,0.18029151245846575,0.17197643740912535,0.17482215056120823,0.17992810312365104,0.032109298047807724,0.04517133892690674,0.037110382722360814,0.03724634182044326,100.0,100.0,100.0,100.0,0.11332945939405614,0.10193208093781347,0.0831926303475472,0.10960620817688171,0.2597594935988387,0.3378523101410651,0.30581769979826157,0.3029098873090037,0.16346264624185447,0.12611462480677904,0.2404664088042201,0.1492376057627689,2.465061895083636,38.17477057687938,3.2851286582881585,10.953634240548126
7742,0.04882954864565914,0.05155934861868866,0.05051251219605346,0.03931917799297069,0.1701851455478911,0.16369758660539224,0.14941959231060387,0.14767780937977104,0.10334974838864742,0.09370047905658313,0.09553773486637822,0.08168118019260075,0.022497495740108474,0.01973810939123616,0.021447267150773452,0.016247043685258356,100.0,100.0,100.0,100.0,0.04882954864565914,0.05155934861868866,0.05051251219605346,0.03931917799297069,0.1701851455478911,0.16369758660539224,0.14941959231060387,0.14767780937977104,0.07497323466502981,0.07242824349272148,0.09896143798195634,0.08256266172031174,6.699804193805903,49.17939678451512,12.863389905891381,15.167009882163256
21544,0.033255076887261203,0.029496203965164725,0.03300183999178863,0.030227112939626766,0.08682323835306882,0.10209863845970979,0.1032503144115322,0.07527364945356219,0.05506728386336926,0.05690936526393024,0.054366558972271356,0.04610525932200156,0.01189091293620466,0.014598162451091095,0.012333567709804816,0.00836027027299177,100.0,100.0,100.0,100.0,0.033255076887261203,0.029496203965164725,0.03300183999178863,0.030227112939626766,0.08682323835306882,0.10209863845970979,0.1032503144115322,0.07527364945356219,0.04595047855895773,0.04476789728842823,0.0414262747540044,0.05826794981311867,16.95039434276987,91.30535798473284,46.27548477577511,25.755729091353714
59948,0.01773027394954174,0.01760675700708203,0.019585250562465184,0.02324890074620045,0.048288464175218926,0.05042816280454354,0.043983569745022155,0.043539216671801384,0.030906389953682202,0.03088683929012244,0.029979855054541784,0.031029218015237375,0.0061543437176398985,0.006757224645396155,0.005476497589931565,0.004222994177384847,100.0,100.0,100.0,100.0,0.01773027394954174,0.01760675700708203,0.019585250562465184,0.02324890074620045,0.048288464175218926,0.05042816280454354,0.043983569745022155,0.043539216671801384,0.02707532844473881,0.023213629953652504,0.03848287230507724,0.03695778268605232,47.6541976822773,324.4426019883249,269.58997456612997,53.839579759398475
166810,0.01007552631285924,,,0.01870950260633475,0.028899240133349435,,,0.033283208882104454,0.016209588333231533,,,0.02484036400496644,0.0034934627204348478,,,0.0027029735980530147,100.0,,,100.0,0.01007552631285924,,,0.01870950260633475,0.028899240133349435,,,0.033283208882104454,0.013705111349421317,,,0.022877027313245424,122.9829856811557,,,131.662162583787


==> data/bab_vs_estimators/default-mlp-64x3_linf_mean.csv <==
num_samples,KernelSHAP_min_error,LeverageSHAP_min_error,LinearMSR_min_error,TreeMSR_min_error,KernelSHAP_max_error,LeverageSHAP_max_error,LinearMSR_max_error,TreeMSR_max_error,KernelSHAP_mean_error,LeverageSHAP_mean_error,LinearMSR_mean_error,TreeMSR_mean_error,KernelSHAP_std_error,LeverageSHAP_std_error,LinearMSR_std_error,TreeMSR_std_error,KernelSHAP_count,LeverageSHAP_count,LinearMSR_count,TreeMSR_count,KernelSHAP_area_lower,LeverageSHAP_area_lower,LinearMSR_area_lower,TreeMSR_area_lower,KernelSHAP_area_upper,LeverageSHAP_area_upper,LinearMSR_area_upper,TreeMSR_area_upper,KernelSHAP_highlight_error,LeverageSHAP_highlight_error,LinearMSR_highlight_error,TreeMSR_highlight_error,KernelSHAP_total_runtime,LeverageSHAP_total_runtime,LinearMSR_total_runtime,TreeMSR_total_runtime
1000,0.19352777110604802,0.14773951663389018,0.19805156365613108,0.263875115678589,0.5630495223931644,0.4641067541830286,0.5212511457641424,0.580398177377198,0.31803639059968736,0.28455707122509966,0.3012465445931168,0.3912451934350966,0.07360623612129219,0.0573606613532135,0.06689083704273698,0.06980757437580061,100.0,100.0,100.0,100.0,0.19352777110604802,0.14773951663389018,0.19805156365613108,0.263875115678589,0.5630495223931644,0.4641067541830286,0.5212511457641424,0.580398177377198,0.31803639059968736,0.28455707122509966,0.3012465445931168,0.3912451934350966,1.782422567368485,30.44373821723275,1.7480782404309139,9.376982774119824
2782,0.1133908521781748,0.10179794068474646,0.08312509828501669,0.10928946909454529,0.2600072850083312,0.33794757326457736,0.30552635229459946,0.3027209405850657,0.18025319513399463,0.17198205753108123,0.1747964725324616,0.1798110355087527,0.03210150262284211,0.04520836391825242,0.03712181525220968,0.037217968481600514,100.0,100.0,100.0,100.0,0.1133908521781748,0.10179794068474646,0.08312509828501669,0.10928946909454529,0.2600072850083312,0.33794757326457736,0.30552635229459946,0.3027209405850657,0.18025319513399463,0.17198205753108123,0.1747964725324616,0.1798110355087527,2.465061895083636,38.17477057687938,3.2851286582881585,10.953634240548126
7742,0.04901038913790767,0.0516919838544751,0.05028947161530395,0.03914352310481761,0.16985684316446825,0.1636138867829664,0.1494994625346029,0.14748886265583305,0.1033413329578632,0.09364637204621859,0.09551256302996165,0.08158920694745685,0.022498026417859033,0.01974188246066587,0.021456850458217797,0.016249659230243685,100.0,100.0,100.0,100.0,0.04901038913790767,0.0516919838544751,0.05028947161530395,0.03914352310481761,0.16985684316446825,0.1636138867829664,0.1494994625346029,0.14748886265583305,0.1033413329578632,0.09364637204621859,0.09551256302996165,0.08158920694745685,6.699804193805903,49.17939678451512,12.863389905891381,15.167009882163256
21544,0.03338771212304764,0.02932299286744744,0.03304278838274932,0.030218857696325374,0.08660019777231931,0.10201493863728395,0.10292201202810936,0.074962155579966,0.055034646647279466,0.05684089967714521,0.05433165106502381,0.04605260973967675,0.01189604526379508,0.01456578574070421,0.012296577650423284,0.008343210150183637,100.0,100.0,100.0,100.0,0.03338771212304764,0.02932299286744744,0.03304278838274932,0.030218857696325374,0.08660019777231931,0.10201493863728395,0.10292201202810936,0.074962155579966,0.055034646647279466,0.05684089967714521,0.05433165106502381,0.04605260973967675,16.95039434276987,91.30535798473284,46.27548477577511,25.755729091353714
59948,0.017657630788721734,0.01762092801137738,0.019666968530452245,0.02338153598198689,0.048065423594469414,0.050160567751824425,0.044006935459850904,0.044074943219042595,0.030857696958923896,0.030861275659160317,0.029898879152740098,0.031056963031430906,0.0061190331087125115,0.006790319886493051,0.005450125329186844,0.004228655155818631,100.0,100.0,100.0,100.0,0.017657630788721734,0.01762092801137738,0.019666968530452245,0.02338153598198689,0.048065423594469414,0.050160567751824425,0.044006935459850904,0.044074943219042595,0.030857696958923896,0.030861275659160317,0.029898879152740098,0.031056963031430906,47.6541976822773,324.4426019883249,269.58997456612997,53.839579759398475
166810,0.009891619281998776,,,0.018804765729847017,0.02894018852431013,,,0.03330287841488033,0.016165147137362966,,,0.02485513548900287,0.0034679140582617755,,,0.0027004398922839787,100.0,,,100.0,0.009891619281998776,,,0.018804765729847017,0.02894018852431013,,,0.03330287841488033,0.016165147137362966,,,0.02485513548900287,122.9829856811557,,,131.662162583787


==> data/bab_vs_estimators/german-mlp-8x1_bab_runtimes.csv <==
iteration,runtime,max_half_width,max_half_width_pct
0,12.052273327000876,2.971270203590393,76.95078510432039
1,14.673460220998095,1.6073841452598572,41.628483263662915
2,15.27876133799873,1.176696240901947,30.47440769852982
3,15.287325506000343,0.934295654296875,24.196649645267453
4,15.333961194999574,0.7385343015193939,19.126767488098398
5,15.343601780001336,0.5958969295024872,15.432705013182838
6,15.353737213998102,0.5042773187160492,13.059914759220268
7,15.364293203998386,0.4549664705991745,11.782848650534413
8,15.375207394998142,0.4183082729578018,10.833464415602059
9,15.386047103998862,0.3861866481602192,10.001569610473409
10,15.398114768999221,0.35813871026039124,9.275176285712522
11,15.410055993001151,0.3326750695705414,8.61571181145147
12,15.42096729900004,0.31553564965724945,8.1718303304045
13,15.433021273998747,0.30051589012145996,7.782844405475663
14,15.4450754089994,0.285225510597229,7.386849888547912
15,15.457517449998704,0.2701704800128937,6.9969505041586135
16,15.470301048000692,0.2572297155857086,6.661806974863077
17,15.483468545000505,0.24458640813827515,6.334367069458422
18,15.496234997001011,0.23215289413928986,6.012360453341402
19,15.509003291997942,0.2187960147857666,5.666440263533247
20,15.52288080300059,0.20682904869318008,5.356516435323829
21,15.535660024001118,0.19774725288152695,5.1213135523886555
22,15.548359323998739,0.18992312997579575,4.918682233425747
23,15.562373122000281,0.1824030950665474,4.723926270275944
24,15.57516863699857,0.17496541887521744,4.531303256191611
25,15.58902234299967,0.16798029094934464,4.35040046340605
26,15.602886524000496,0.16174671798944473,4.188961650911067
27,15.616841181999916,0.15585414320230484,4.036354104277167
28,15.630718092997995,0.1501181796193123,3.887802518323217
29,15.644591407999542,0.1444079726934433,3.7399179854649187
30,15.658496992000437,0.13883126527071,3.5954908600025934
31,15.672804203000851,0.13348496332764626,3.457030839965916
32,15.687443836999591,0.12842323631048203,3.3259408207936874
33,15.702145444000053,0.12356368079781532,3.200086695677141
34,15.716773119998834,0.11900218576192856,3.081951823985971
35,15.731344110001373,0.11455509811639786,2.9667799068248195
36,15.745941008997761,0.11022000014781952,2.8545083295771
37,15.761697600999469,0.10612378641963005,2.7484234430668155
38,15.77632342400102,0.10215205140411854,2.645562341003254
39,15.790993905000505,0.09856774844229221,2.552735062410082
40,15.80565646299874,0.09520844742655754,2.4657349470216667
41,15.820355756997742,0.09195549786090851,2.3814891511734886
42,15.836686347000068,0.08880990743637085,2.300023772329009
43,15.851395274999959,0.08594013378024101,2.2257015731415906
44,15.8659795450003,0.08327142894268036,2.156586710341889
45,15.880653992000589,0.08080865070223808,2.092804992034726
46,15.896368810997956,0.0784587524831295,2.0319466720283046
47,15.91101573600099,0.07616960629820824,1.9726617251610037
48,15.925658344000112,0.07392314821481705,1.9144823266626736
49,15.940666254999087,0.07170977257192135,1.85715970644261
50,15.956506634000107,0.06957370229065418,1.8018391620562755
51,15.97117749500103,0.06754065304994583,1.749186685334634
52,15.986952434999694,0.06564924865961075,1.7002025664853384
53,16.001622814997972,0.06380458176136017,1.6524288682519002
54,16.017446449001,0.06198278069496155,1.605247355714312
55,16.03210253799989,0.06020268797874451,1.5591460176717937
56,16.047841252999206,0.058492161333560944,1.514846321154903
57,16.06351621199792,0.05686713848263025,1.4727610257682786
58,16.07935444800023,0.05529632908292115,1.432079765474011
59,16.095137289998092,0.05376751651056111,1.3924861507370194
60,16.11084731200026,0.05229417025111616,1.354329018054235
61,16.126562792000186,0.05089247226715088,1.3180274524090323
62,16.14217326400103,0.04956340789794922,1.283606972393225
63,16.158387217998097,0.048290371894836426,1.250637530641606
64,16.17486527100118,0.04707378149032593,1.2191299327582694
65,16.191332718000922,0.0459059476852417,1.188885046896322
66,16.20793761299865,0.04478877782821655,1.1599522701030545
67,16.224487254999985,0.04368948936462402,1.1314825906281452
68,16.24095572299848,0.0426456555724144,1.1044490917117928
69,16.257513567001297,0.041621387004852295,1.0779222984446104
70,16.27408516200012,0.04063570871949196,1.052394927077609
71,16.290594402998977,0.03968103043735027,1.0276704024470062
72,16.307029049999983,0.03879890404641628,1.0048248469463363
73,16.324717683000927,0.03792629390954971,0.9822257460497799
74,16.341205921999062,0.03707972355186939,0.960301030623082
75,16.357536602998152,0.03628117311745882,0.9396199485730428
76,16.373934725001163,0.035514636896550655,0.9197679795604281
77,16.390425617999426,0.0347849577665329,0.9008705457756262
78,16.406814285997825,0.03410199284553528,0.8831829296153824
79,16.42329582399907,0.03345644474029541,0.8664643445938018
80,16.439802730998053,0.03283417224884033,0.8503485579149506
81,16.45647740200002,0.03222806751728058,0.8346514883947812
82,16.473220945998037,0.031667242757976055,0.8201270922350928
83,16.490902158999234,0.03111944440752268,0.8059400576478979
84,16.507225819001178,0.03059694916009903,0.7924083298858311
85,16.523558361997857,0.030101001262664795,0.7795641328039616
86,16.540046530000836,0.029624760150909424,0.7672303075583656
87,16.55636266899819,0.029157698154449463,0.75513420560286
88,16.57271235799999,0.028704464435577393,0.7433962322402179
89,16.58962724199955,0.028268873691558838,0.732115181565022
90,16.60724243399818,0.027847647666931152,0.7212061524022402
91,16.62362967000081,0.027435481548309326,0.710531759214093
92,16.641389791999245,0.027027904987335205,0.699976227670991
93,16.65780451899991,0.026635468006134033,0.6898127851907653
94,16.67418394299966,0.026245713233947754,0.6797188073082931
95,16.691880337999464,0.02586418390274048,0.6698378541922656
96,16.70820830500088,0.025489985942840576,0.6601467709767649
97,16.724445142997865,0.02511495351791382,0.6504340765530741
98,16.74184173499816,0.02474874258041382,0.6409498434731065
99,16.758233717999246,0.024384677410125732,0.6315211820713417
100,16.774526070999855,0.02402782440185547,0.622279303254648
101,16.790727916999458,0.02366626262664795,0.6129154754774533
102,16.808202816999255,0.02331322431564331,0.6037723907553426
103,16.8246092019981,0.02296668291091919,0.5947975647255686
104,16.842169200997887,0.022628404200077057,0.586036728248319
105,16.858531219000724,0.02229343354701996,0.5773615647749656
106,16.87591330899886,0.0219658762216568,0.5688783937315147
107,16.892160904000775,0.021638110280036926,0.5603898198860163
108,16.908690394000587,0.02132098376750946,0.5521767889449408
109,16.9250526729993,0.020999789237976074,0.5438584033639389
110,16.94247792799797,0.02068375051021576,0.5356735441763969
111,16.96002197299822,0.02037084847688675,0.5275699199767834
112,16.97622414899888,0.020056307315826416,0.5194238451896538
113,16.993583945000864,0.019748985767364502,0.5114647459448112
114,17.00984487000096,0.019448459148406982,0.5036816236809445
115,17.027331539000443,0.019148170948028564,0.49590467604798927
116,17.044894571998157,0.01884780079126358,0.4881256058856582
117,17.062338846000785,0.018550463020801544,0.480425069310232
118,17.079807146001258,0.01825612783432007,0.4728022944928467
119,17.096208042999933,0.017964892089366913,0.4652597898773101
120,17.114052582001023,0.017676182091236115,0.4577826977579916
121,17.13143139800013,0.017387688159942627,0.45031120139793646
122,17.147714706999977,0.017103731632232666,0.44295721598241466
123,17.16544126699955,0.01681917905807495,0.4355877939896143
124,17.182854313999997,0.016538560390472412,0.42832025340685265
125,17.200406210999063,0.016260482370853424,0.4211185112347409
126,17.218034442998032,0.015983596444129944,0.4139476422171865
127,17.235462592998374,0.015709877014160156,0.4068587800164245
128,17.25300542599871,0.015437602996826172,0.3998073515155631
129,17.27042548299869,0.015168458223342896,0.3928369650454144
130,17.287854834998143,0.014901712536811829,0.385928710798812
131,17.30558097500034,0.014638587832450867,0.379114233759177
132,17.32297696599926,0.014373235404491425,0.37224206251196335
133,17.340556594997906,0.014114052057266235,0.3655296598395831
134,17.358284196998284,0.01385277509689331,0.3587630361895118
135,17.376007562997984,0.013595737516880035,0.3521062051953345
136,17.393661735000933,0.013342738151550293,0.3455539570122196
137,17.411177015997964,0.013090088963508606,0.3390107778182559
138,17.428559347001283,0.012840747833251953,0.33255327162818843
139,17.44625855599952,0.012595713138580322,0.32620729470895876
140,17.46389441000065,0.012354806065559387,0.3199682160873834
141,17.48142002700115,0.01211470365524292,0.3137499768451341
142,17.498986334998335,0.011877000331878662,0.3075938698264311
143,17.516462447998492,0.011641398072242737,0.3014921767426352
144,17.533970828000747,0.011408135294914246,0.2954510722246578
145,17.551454712000123,0.011180609464645386,0.2895585447629868
146,17.568974870999227,0.01095224916934967,0.2836444060931258
147,17.586547509999946,0.010726958513259888,0.27780976579624955
148,17.60400826899786,0.01050594449043274,0.2720858829413472
149,17.621486754000216,0.010290876030921936,0.2665159799447988
150,17.639032331000635,0.010079681873321533,0.2610464147005613
151,17.656620914000086,0.00987328588962555,0.25570111390341643
152,17.674124137000035,0.009671568870544434,0.2504769902379085
153,17.69172926399915,0.009474694728851318,0.2453782887627892
154,17.709303855001053,0.009281396865844727,0.2403722067513414
155,17.727015563999885,0.009091347455978394,0.23545025408606202
156,17.74451277800108,0.008906245231628418,0.23065642501219488
157,17.762063101999956,0.00872570276260376,0.22598068575450903
158,17.779504301997804,0.008547097444534302,0.22135511537297856
159,17.797088096998777,0.008373379707336426,0.2168561249251326
160,17.814542184998572,0.008201956748962402,0.2124165652998092
161,17.832096465997893,0.008033514022827148,0.20805418856087876
162,17.84947227700104,0.007868677377700806,0.2037852031144838
163,17.86702988199977,0.007707357406616211,0.19960729347403258
164,17.884580977999576,0.0075487494468688965,0.19549962026019896
165,17.902135758999066,0.007393211126327515,0.19147144541935007
166,17.91960662299971,0.007240861654281616,0.18752585626694163
167,17.9369896040007,0.007091164588928223,0.18364895988342297
168,17.954526669000188,0.0069443583488464355,0.17984693089970546
169,17.972033917998488,0.00680050253868103,0.17612131297351702
170,17.989608519001195,0.006658464670181274,0.17244277660802826
171,18.007333808000112,0.006520003080368042,0.16885685970621106
172,18.025007698997797,0.006382942199707031,0.16530721876099858
173,18.04239505700025,0.0062486231327056885,0.1618285860712676
174,18.05974850399798,0.006116747856140137,0.15841324334837886
175,18.077489636998507,0.005986690521240234,0.1550449821861898
176,18.095131729998684,0.005858033895492554,0.15171299698060547
177,18.11277994199918,0.005731016397476196,0.14842346236253728
178,18.130441966000944,0.005605846643447876,0.1451817811340327
179,18.148066482001013,0.005482882261276245,0.14199721524145895
180,18.165634484001203,0.005362510681152344,0.13887979846004705
181,18.183277797998016,0.005243867635726929,0.13580714775274308
182,18.200974393999786,0.005127012729644775,0.13278080677727488
183,18.21866822499942,0.005011767148971558,0.1297961445604589
184,18.236323888999323,0.004898011684417725,0.12685007378683938
185,18.2528098340008,0.004786372184753418,0.12395880286255889
186,18.27055631500116,0.004676103591918945,0.12110303606601915
187,18.288146529997903,0.004567563533782959,0.11829203534358733
188,18.305854402999103,0.004459768533706665,0.11550033034275375
189,18.322352095998212,0.004353731870651245,0.11275416324489204
190,18.34005416999935,0.004248887300491333,0.1100388693015875
191,18.35659022999971,0.004146188497543335,0.10737914703648589
192,18.37305152800036,0.0040444135665893555,0.10474335146616612
193,18.390001945997938,0.003943532705307007,0.10213071076176422
194,18.40771941300045,0.0038448870182037354,0.09957595722215704
195,18.42540892800025,0.0037475228309631348,0.09705439232369885
196,18.442003586998908,0.003650844097137451,0.09455057948911104
197,18.458847644000343,0.003555804491043091,0.09208921724203936
198,18.47829513599936,0.003461897373199463,0.08965718449179699
199,18.49489011699916,0.003368586301803589,0.08724058831883325
200,18.511479177999718,0.003277212381362915,0.08487416102202491
201,18.52902869099853,0.003187239170074463,0.08254400968182127
202,18.54684566799915,0.0030982792377471924,0.08024010052299124
203,18.563529301998642,0.003010362386703491,0.07796320537439876
204,18.58080985899869,0.0029233992099761963,0.07571100874945201
205,18.598247834001086,0.002837628126144409,0.07348968527906244
206,18.61491435100106,0.0027531683444976807,0.07130232227868578
207,18.631576883999514,0.0026695728302001953,0.0691373423153631
208,18.64820285099995,0.0025871992111206055,0.06700400733546152
209,18.665220529997896,0.002506256103515625,0.06490772014102857
210,18.681204215001344,0.0024261176586151123,0.06283227232592173
211,18.69723109700135,0.002347290515899658,0.060790784980827774
212,18.71204872999806,0.002269148826599121,0.05876704969960421
213,18.72807135399853,0.0021920502185821533,0.05677032842861818
214,18.742971452000347,0.0021162033081054688,0.054806023969917204
215,18.75899498799845,0.0020418763160705566,0.052881082783276634
216,18.774976681001135,0.0019683837890625,0.050977752804826096
217,18.790943470998172,0.0018963515758514404,0.04911224244070811
218,18.807572181998694,0.001825183629989624,0.04726911511364408
219,18.822448193001037,0.001755058765411377,0.0454530017968176
220,18.838984334000997,0.0016861557960510254,0.04366853346341223
221,18.85387554800036,0.0016182959079742432,0.04191107914024439
222,18.86919785400096,0.0015514194965362549,0.04017909516958624
223,18.884124672000326,0.0014856159687042236,0.03847489703802955
224,18.900241849998565,0.0014210045337677002,0.036801572061030054
225,18.91513246300019,0.0013572275638580322,0.03514985829222059
226,18.930078990000766,0.0012944340705871582,0.03352361487592079
227,18.945112168999913,0.0012331604957580566,0.03193673473168141
228,18.961137127000256,0.001172780990600586,0.030373009453359925
229,18.976047060001292,0.001113593578338623,0.028840157329595627
230,18.99094445299852,0.0010553598403930664,0.02733200372947707
231,19.006079705999582,0.0009985566139221191,0.025860897914827142
232,19.021422502999485,0.0009427070617675781,0.02441449062382296
233,19.03519608699935,0.0008873939514160156,0.022981976252369515
234,19.0492587789995,0.000833660364151001,0.021590368810704343
235,19.063633811998443,0.0007813572883605957,0.02023580915450779
236,19.07666102800067,0.000729978084564209,0.018905176193093058
237,19.0908223990009,0.0006799697875976562,0.017610047359419092
238,19.10391046699806,0.0006308853626251221,0.01633884522052694
239,19.11695758299902,0.0005827546119689941,0.015092341605280545
240,19.13121718199909,0.0005359947681427002,0.01388134211777491
241,19.14542423199964,0.0004901587963104248,0.012694269325051096
242,19.15861774899895,0.0004456937313079834,0.011542700660068045
243,19.171671224998136,0.0004024505615234375,0.01042277697850611
244,19.18447445199854,0.00036031007766723633,0.009331410964909572
245,19.196713426001224,0.00031948089599609375,0.00827400542132594
246,19.209174545998394,0.0002799034118652344,0.007249016690027354
247,19.220511216000887,0.0002416372299194336,0.006257988428741671
248,19.232098013999348,0.0002047121524810791,0.005301692466332825
249,19.24329153800136,0.00016933679580688477,0.00438553160484832
250,19.255154522998055,0.0001354217529296875,0.003507190357696369
251,19.266002655000193,0.00010329484939575195,0.002675158842380197
252,19.275401925999176,7.30752944946289e-05,0.001892524374355523
253,19.285327781999513,4.500150680541992e-05,0.0011654615845337845
254,19.293833441999595,2.0056962966918945e-05,0.0005194408254246602
255,19.299900224999874,4.76837158203125e-07,1.2349261822874538e-05


==> data/bab_vs_estimators/german-mlp-8x1_linf_none.csv <==
num_samples,KernelSHAP_min_error,LeverageSHAP_min_error,LinearMSR_min_error,TreeMSR_min_error,KernelSHAP_max_error,LeverageSHAP_max_error,LinearMSR_max_error,TreeMSR_max_error,KernelSHAP_mean_error,LeverageSHAP_mean_error,LinearMSR_mean_error,TreeMSR_mean_error,KernelSHAP_std_error,LeverageSHAP_std_error,LinearMSR_std_error,TreeMSR_std_error,KernelSHAP_count,LeverageSHAP_count,LinearMSR_count,TreeMSR_count,KernelSHAP_area_lower,LeverageSHAP_area_lower,LinearMSR_area_lower,TreeMSR_area_lower,KernelSHAP_area_upper,LeverageSHAP_area_upper,LinearMSR_area_upper,TreeMSR_area_upper
250,1.2054490972081287,1.2123139696616754,1.2138553068693285,1.0763581493879482,1.2363545620299572,1.2320654021966584,1.2347447412474613,1.247051754503758,1.2222285470771281,1.223904795477363,1.223469957617718,1.153522578074794,0.0072799452903711025,0.004507722235492484,0.005805630791540271,0.03961801973609004,26,26,26,26,1.2054490972081287,1.2123139696616754,1.2138553068693285,1.0763581493879482,1.2363545620299572,1.2320654021966584,1.2347447412474613,1.247051754503758
500,1.2133143639489425,1.2184435968649743,1.2194400335758668,1.1643349414843824,1.2296697732947353,1.230121039585919,1.2287759366058317,1.2214276448930952,1.2226787700227617,1.2250241206899324,1.2236145058861199,1.189069664217919,0.003525580868541834,0.003125825442537968,0.002367262845427923,0.014779384053327724,26,26,26,26,1.2133143639489425,1.2184435968649743,1.2194400335758668,1.1643349414843824,1.2296697732947353,1.230121039585919,1.2287759366058317,1.2214276448930952
1000,1.218822424402622,1.2186940241682516,1.2188179628367566,1.1902735632998425,1.2272355368101333,1.2267201986218548,1.2276148806341303,1.219227048850492,1.2233638815717234,1.2229462334972139,1.2238836770255224,1.2019718712194798,0.0023257276612010623,0.0020728913870037982,0.002394171032010167,0.008259108747887172,26,26,26,26,1.218822424402622,1.2186940241682516,1.2188179628367566,1.1902735632998425,1.2272355368101333,1.2267201986218548,1.2276148806341303,1.219227048850492
2000,1.218549094346791,1.2206658122860703,1.2215047562565309,1.199599352126562,1.2257507572340636,1.2261308236877626,1.2253957124057149,1.2206425497106985,1.222905023633834,1.2231664461361738,1.2234204823227042,1.2122043276650034,0.0017561076056599727,0.0011843730319734656,0.0010491092666529975,0.005385962397857591,26,26,26,26,1.218549094346791,1.2206658122860703,1.2215047562565309,1.199599352126562,1.2257507572340636,1.2261308236877626,1.2253957124057149,1.2206425497106985
4000,1.2210613645197643,1.2218441426146023,1.2222000324804383,1.216020731679157,1.2259374888354304,1.2253339204854954,1.224969291840901,1.2221555790631526,1.2237297144235124,1.2236122853826727,1.2234528976332135,1.218759092329687,0.0013084666656949671,0.0009751842058957042,0.0007412429647629483,0.001834012501708609,26,26,26,26,1.2210613645197643,1.2218441426146023,1.2222000324804383,1.216020731679157,1.2259374888354304,1.2253339204854954,1.224969291840901,1.2221555790631526
8000,1.2224468264092758,1.2224238932968985,1.2223142032887044,1.2191568458194664,1.2251791079281267,1.224662909214779,1.224139991160901,1.222665070551329,1.223609020796767,1.2234626321143762,1.2233939983244178,1.2207006373096556,0.000654927760758211,0.0006067748571245981,0.0005081407015295897,0.0010002840547653213,26,26,26,26,1.2224468264092758,1.2224238932968985,1.2223142032887044,1.2191568458194664,1.2251791079281267,1.224662909214779,1.224139991160901,1.222665070551329
16000,1.2225605429909516,1.2223819019108708,1.2223474013391173,1.221108333880017,1.2243136743678202,1.2240432472016152,1.2238952199651327,1.2234378714230967,1.2233855016388875,1.2233460808432606,1.2233282408611375,1.2223665221410336,0.0004676523765919668,0.00040385519335675227,0.0003485219465835569,0.0006330033126587781,26,26,26,26,1.2225605429909516,1.2223819019108708,1.2223474013391173,1.221108333880017,1.2243136743678202,1.2240432472016152,1.2238952199651327,1.2234378714230967
32000,1.2228169737806895,1.22306185464805,1.2229593825192255,1.22174486177185,1.2236688898240122,1.2236295356630094,1.2238719075695008,1.223371115538245,1.2233400381827484,1.223368492346808,1.2233889913551377,1.222816164292881,0.00022025856743485039,0.00016144772818061783,0.00018780340199430165,0.00037875510421500527,26,26,26,26,1.2228169737806895,1.22306185464805,1.2229593825192255,1.22174486177185,1.2236688898240122,1.2236295356630094,1.2238719075695008,1.223371115538245


==> data/bab_vs_estimators/mushroom-mlp-8x1_KernelSHAP_time_error.csv <==
num_samples,seed,runtime,error,error_pct
1000,0,0.41150001995265484,0.11487272940706622,1.188517471105918
1000,1,0.010650929994881153,0.1674570319731341,1.732574904304219
1000,2,0.009475723025389016,0.13067953550736258,1.3520607708042551
1000,3,0.008898901985958219,0.07461652609448002,0.7720112976706631
1000,4,0.009066784987226129,0.11489610571140241,1.1887593313477427
1000,5,0.008855154970660806,0.11682155421015183,1.20868076258987
1000,6,0.008837708970531821,0.11172747029125318,1.1559754097342223
1000,7,0.00901751103810966,0.12473691406996948,1.2905761221938619
1000,8,0.00876613100990653,0.12903102979143988,1.3350046961840627
1000,9,0.008964751032181084,0.11785943995536119,1.2194191279752857
1000,10,0.008882906986400485,0.12845400065242668,1.3290345306226252
1000,11,0.008846572018228471,0.08811286749861186,0.9116496403618932
1000,12,0.008926503011025488,0.09319136940172551,0.9641937756849628
1000,13,0.008957819896750152,0.12204114238567576,1.2626846307891262
1000,14,0.00894055503886193,0.10164266375825154,1.0516341198644417
1000,15,0.009068076964467764,0.12710757604546166,1.3151039034218546
1000,16,0.00891917198896408,0.13039104601588436,1.34907594749047
1000,17,0.0087912289891392,0.13839788116490898,1.4319177456439607
1000,18,0.008987114997580647,0.10709603097070008,1.1080567559575003
1000,19,0.008971630944870412,0.11650140780959362,1.2053684047105095
1000,20,0.008980083977803588,0.16402593097304752,1.697075412781899
1000,21,0.008848856086842716,0.09501544826637964,0.9830663976772032
1000,22,0.009009508998133242,0.11188903469988531,1.1576470172894648
1000,23,0.008784078061580658,0.12286785411237178,1.2712381085015303
1000,24,0.00900309905409813,0.1923609118350047,1.9902400304567394
1000,25,0.008976418990641832,0.16016971386028622,1.657177506337513
1000,26,0.008758138050325215,0.16408173613489208,1.6976527944648494
1000,27,0.008876728010363877,0.15154088836446777,1.5679003566620429
1000,28,0.008999923942610621,0.1046734804680215,1.08299211605618
1000,29,0.008828955935314298,0.14134603682443414,1.4624204987949614
1000,30,0.008942908025346696,0.13320195796669304,1.3781587244082008
1000,31,0.008999343030154705,0.10896013768509061,1.127343521489187
1000,32,0.00891949306242168,0.11683573572010775,1.2088274899501081
1000,33,0.008991131093353033,0.10651113121660383,1.1020051579831407
1000,34,0.00901552801951766,0.12383271250998262,1.281220904841644
1000,35,0.008965693064965308,0.15841263670575856,1.6389981098261182
1000,36,0.00895924202632159,0.10938347614743636,1.131723544156761
1000,37,0.00879208103287965,0.14013575408777046,1.4498984477831383
1000,38,0.008965000975877047,0.12952995230709985,1.3401667405583084
1000,39,0.008935997961089015,0.1024678732471867,1.060172054846785
1000,40,0.008873562910594046,0.1339748965206632,1.3861558441791564
1000,41,0.008912401972338557,0.1471480214690003,1.5224500650179345
1000,42,0.008928867056965828,0.138231257727357,1.4301937954283748
1000,43,0.008745700004510581,0.0984454682039565,1.018554704110714
1000,44,0.008896687999367714,0.10666199331746662,1.103566035343056
1000,45,0.008941116044297814,0.09417170980001033,0.9743367547628218
1000,46,0.00900232803542167,0.14229872544644362,1.4722773819527533
1000,47,0.008903297944925725,0.08602483953638784,0.8900460994164451
1000,48,0.008933695033192635,0.13560890123644015,1.4030618858706398
1000,49,0.009016738971695304,0.12895365618942822,1.3342041591177989
1000,50,0.009014355950057507,0.09659471060102987,0.9994060536240902
1000,51,0.008930448908358812,0.09668919148166188,1.0003835891792758
1000,52,0.00885609700344503,0.12108210237408867,1.252762033710217
1000,53,0.008810717961750925,0.11062945876714125,1.144614959898838
1000,54,0.008970970986410975,0.10469173194080028,1.0831809528182466
1000,55,0.008761935052461922,0.1777250272195287,1.8388115351091436
1000,56,0.008956418954767287,0.11861201415912492,1.227205550341096
1000,57,0.009016099036671221,0.09989565806276135,1.033558926544591
1000,58,0.009060215088538826,0.13198304955533757,1.3655474288461331
1000,59,0.00872770301066339,0.08233846405298062,0.8519054398386594
1000,60,0.00895421497989446,0.0960294377686787,0.9935575233361909
1000,61,0.008972101961262524,0.10728579798426541,1.110020158518109
1000,62,0.00893532601185143,0.12255494021506547,1.2680005808844879
1000,63,0.00890963792335242,0.08621924354456673,0.8920574781080305
1000,64,0.008915827027522027,0.10746693068982971,1.1118942272049337
1000,65,0.008819060982204974,0.11012500333016995,1.139395669791173
1000,66,0.00903426599688828,0.08923606687257779,0.9232706933862642
1000,67,0.008958301041275263,0.1029722858029114,1.065390901288568
1000,68,0.008914395002648234,0.13767864557313247,1.4244762573892644
1000,69,0.008946254034526646,0.1151302860335578,1.1911822510929904
1000,70,0.009117492008954287,0.1986765961569995,2.0555845312571077
1000,71,0.008926172973588109,0.09643832518627948,0.9977880299328594
1000,72,0.008975247037597,0.17253185608528626,1.7850809877864784
1000,73,0.008858360000886023,0.11933303805353401,1.2346655410631175
1000,74,0.00897473597433418,0.1309105002289212,1.354450420708096
1000,75,0.00882597197778523,0.10253992814554654,1.0609175625579836
1000,76,0.00906240800395608,0.1200276448224531,1.2418522100372944
1000,77,0.008966314024291933,0.11028386560196735,1.1410393199987146
1000,78,0.008802636060863733,0.10343580483127601,1.070186647557025
1000,79,0.008837337954901159,0.09850871299566677,1.0192090590676484
1000,80,0.00879483507014811,0.07661422395499423,0.7926802486172226
1000,81,0.008935085963457823,0.1405806887456949,1.4545019130021966
1000,82,0.009018621989525855,0.11767123141078706,1.2174718499346893
1000,83,0.008798209950327873,0.15066515534988587,1.5588396858376685
1000,84,0.008963508997112513,0.12296264153799008,1.272218815689128
1000,85,0.008825269993394613,0.08204500224605482,0.8488691710354898
1000,86,0.008931230986490846,0.13273273278332137,1.373303940063834
1000,87,0.008874544990248978,0.08074666547487563,0.8354360790919916
1000,88,0.008935746969655156,0.09813833188396903,1.0153769535323087
1000,89,0.008974845986813307,0.18982482469813278,1.9640006968396357
1000,90,0.008985763066448271,0.1168775699569784,1.2092603230660948
1000,91,0.00900168705265969,0.13133630910408378,1.358856003217495
1000,92,0.009016348980367184,0.1665128901610908,1.7228064497318667
1000,93,0.008977069053798914,0.08151911105353005,0.8434280983505923
1000,94,0.008950789924710989,0.1414999253968251,1.4640126891941474
1000,95,0.008810167899355292,0.13009068334184662,1.345968279660128
1000,96,0.008801053976640105,0.14527399425945997,1.5030606582251893
1000,97,0.00884234590921551,0.16627278700880552,1.720322250106493
1000,98,0.008995927986688912,0.14492776705037447,1.4994784582627232
1000,99,0.008852501050569117,0.12076508738448538,1.249482074613826
2782,0,0.16580042405985296,0.07069059403809856,0.7313920935874255
2782,1,0.02314900199417025,0.06596039254202424,0.6824516083307929
2782,2,0.021399406949058175,0.09031500787087232,0.9344338322216041
2782,3,0.02131773403380066,0.07661198930016422,0.7926571280182686
2782,4,0.02125288499519229,0.10164791199584866,1.0516884201505836
2782,5,0.021307438029907644,0.04239678038164163,0.4386534076652843
2782,6,0.020954745006747544,0.0676375009011354,0.699803616906109
2782,7,0.020923548028804362,0.06786721601538925,0.7021803378918211
2782,8,0.020878550014458597,0.09569546181000543,0.9901020795257984
2782,9,0.020715033053420484,0.06649136379525611,0.6879452412789995
2782,10,0.020792810013517737,0.04933086564735145,0.5103961226418755
2782,11,0.020721002016216516,0.04469068288808409,0.46238700588300724
2782,12,0.02075427200179547,0.06730974875542728,0.6964125670600992
2782,13,0.020711958059109747,0.04627391873355324,0.4787677733021671
2782,14,0.020807481952942908,0.05607554512499269,0.5801791724358769
2782,15,0.02079929003957659,0.060797756147970006,0.6290369851824438
2782,16,0.02073016599752009,0.0589806782500375,0.6102367978864645
2782,17,0.02071258903015405,0.07317741306550903,0.7571216803815403
2782,18,0.020799239980988204,0.05789424027717782,0.598996092466809
2782,19,0.020724638015963137,0.04896507993133875,0.5066115628389869
2782,20,0.020666630007326603,0.06514341759035587,0.6739988710403525
2782,21,0.020614871056750417,0.06978709947341555,0.7220441910807324
2782,22,0.020626079058274627,0.07437162796176063,0.7694774873322077
2782,23,0.02068190195132047,0.08193501794529445,0.84773123112864
2782,24,0.020630795042961836,0.08467179521701086,0.8760469821232398
2782,25,0.020538515062071383,0.08985934426686198,0.9297193611969429
2782,26,0.020582151948474348,0.04621510719630528,0.47815928650218775
2782,27,0.020558426971547306,0.05091786011931587,0.5268157782573901
2782,28,0.020641652052290738,0.06619599154099975,0.6848892062524475
2782,29,0.020677065942436457,0.052923388011324915,0.547565741723448
2782,30,0.02048616693355143,0.05177009815798217,0.5356333610181043
2782,31,0.02067305997479707,0.06446495291503213,0.6669792143793446
2782,32,0.02056028798688203,0.05193705476380017,0.5373607583208017
2782,33,0.02052939194254577,0.04936388239879741,0.5107377266599504
2782,34,0.020563123049214482,0.06593331392370588,0.6821714425235478
2782,35,0.020600488991476595,0.07708380078779233,0.7975386712618993
2782,36,0.020549883018247783,0.06208738702511418,0.6423800025954977
2782,37,0.020551666035316885,0.0478388331966455,0.49495898064765115
2782,38,0.020732579054310918,0.05867219036952509,0.6070450635426744
2782,39,0.02068087097723037,0.06555555227236097,0.6782629750843677
2782,40,0.02057240705471486,0.07547624832729782,0.7809063147846144
2782,41,0.02058377501089126,0.054871482919792935,0.5677214814367615
2782,42,0.020534720038995147,0.07238628804689018,0.7489363964476524
2782,43,0.020609813975170255,0.07778581444159235,0.8048019747178448
2782,44,0.020559536991640925,0.08230989246977849,0.8516098272421088
2782,45,0.020516411983408034,0.06578732270727054,0.6806609612086436
2782,46,0.02065053500700742,0.10964589171554362,1.1344385966239177
2782,47,0.020616322988644242,0.04730135058325924,0.48939797866116963
2782,48,0.020607871003448963,0.08140475100976552,0.8422448853224684
2782,49,0.02066728100180626,0.06012728408137452,0.6221000231275646
2782,50,0.02055105403997004,0.04958204198246796,0.5129948896787103
2782,51,0.020684616989456117,0.07172822408001167,0.7421278133681226
2782,52,0.02064000000245869,0.0626993631411139,0.6487117430313654
2782,53,0.020615592948161066,0.06664228590130072,0.6895067394756209
2782,54,0.020655062049627304,0.05279841198333997,0.5462726916366586
2782,55,0.020591665990650654,0.05800119856214048,0.600102724049551
2782,56,0.020611637039110065,0.09378076522338119,0.9702918917047559
2782,57,0.020617224974557757,0.0474608775307348,0.49104850585910037
2782,58,0.02065788593608886,0.08166063550612496,0.8448923648076179
2782,59,0.020689834957011044,0.06443295335639698,0.6666481346295915
2782,60,0.020547018968500197,0.06898072269122837,0.713701106530809
2782,61,0.020640620961785316,0.04377302256007232,0.452892538936741
2782,62,0.020458064042031765,0.06686700416225966,0.6918317610939356
2782,63,0.020607148995622993,0.06185630259549235,0.639989114145961
2782,64,0.02050561609212309,0.05604731699735055,0.5798871133627403
2782,65,0.020737076993100345,0.06366869051572564,0.6587407771275675
2782,66,0.020676594926044345,0.0699004031552436,0.7232164745816847
2782,67,0.02063432103022933,0.06025254780955132,0.62339604987127
2782,68,0.020604985998943448,0.09257813042083418,0.9578489691628701
2782,69,0.020587370032444596,0.08095246698831815,0.8375653807597505
2782,70,0.02050513494759798,0.05559533313333853,0.5752107143443742
2782,71,0.020635772962123156,0.07327551201363008,0.7581366498555033
2782,72,0.020522461971268058,0.0686937986279374,0.7107324797395572
2782,73,0.0206954829627648,0.05475893558790523,0.5665570234233989
2782,74,0.020564636099152267,0.10568173346794074,1.0934238896536588
2782,75,0.020626879995688796,0.07277375905808814,0.7529453206608481
2782,76,0.020585036021657288,0.053297540325172976,0.5514368655677098
2782,77,0.020533088012598455,0.06874373895239916,0.7112491815576638
2782,78,0.020578696974553168,0.09572265836229388,0.9903834655232889
2782,79,0.020624366006813943,0.07252766642988781,0.7503991516124049
2782,80,0.020719229010865092,0.07353270096541831,0.7607976257385828
2782,81,0.020476922974921763,0.05698692825278773,0.5896086930527077
2782,82,0.02065161697100848,0.05320009888256316,0.5504286988988293
2782,83,0.020698208012618124,0.06944278119911385,0.7184817416922578
2782,84,0.020626389072276652,0.07204540410171023,0.7454094799500894
2782,85,0.020691347075626254,0.07430114297506613,0.7687482225313321
2782,86,0.02066363499034196,0.0523152322706075,0.5412735283606518
2782,87,0.020616504014469683,0.05543981989595226,0.5736017145358395
2782,88,0.02109601895790547,0.053192568345061336,0.550350785059453
2782,89,0.020937319030053914,0.08732444456219901,0.9034923132104966
2782,90,0.02101449598558247,0.049062112664877144,0.507615500846509
2782,91,0.02086614107247442,0.056843747162037994,0.588127286379719
2782,92,0.020831589004956186,0.0953697659692192,0.9867323050019491
2782,93,0.020832911017350852,0.06145997296531831,0.6358885352512994
2782,94,0.021053514908999205,0.0771004477948507,0.7977109076040897
2782,95,0.02090679295361042,0.06987039067326073,0.7229059538917698
2782,96,0.02101153100375086,0.06961267236277696,0.7202395010598845
2782,97,0.02091333200223744,0.08543855213208396,0.8839801442789533
2782,98,0.020893172011710703,0.07912182177426264,0.8186248207893213
2782,99,0.02084222505800426,0.06479076847455825,0.6703502275593546
7742,0,0.2346978390123695,0.045922656248928995,0.4751334764409809
7742,1,0.0610880310414359,0.03657382080798657,0.37840682675304566
7742,2,0.06162364000920206,0.051287515328775735,0.5306403733287887
7742,3,0.061599713983014226,0.04353834560168576,0.4504644808018982
7742,4,0.06128262495622039,0.027890724559563485,0.288568170983191
7742,5,0.06169608898926526,0.036008061485545806,0.37255326305143716
7742,6,0.06131264008581638,0.042179098413955174,0.43640118624532254
7742,7,0.06145228096283972,0.053578998626984564,0.5543489414870123
7742,8,0.061642979038879275,0.051262586538538116,0.5303824504703011
7742,9,0.061888440046459436,0.027389699197670717,0.28338436975246917
7742,10,0.06106693891342729,0.025152390453584306,0.26023631238210804
7742,11,0.06174301099963486,0.02849417146137545,0.29481166488631516
7742,12,0.061233410029672086,0.04346729469311905,0.4497293607555185
7742,13,0.06138339708559215,0.04428725533698574,0.4582129891665875
7742,14,0.061460492899641395,0.028324261657848376,0.2930537126634817
7742,15,0.061612954013980925,0.04097188001473431,0.42391084004809654
7742,16,0.06118821201380342,0.03087622409133839,0.3194572982095415
7742,17,0.06127409206237644,0.030887132010388247,0.3195701557383134
7742,18,0.06102978193666786,0.03465930027255701,0.35859846042542254
7742,19,0.0614841990172863,0.022743089181061382,0.23530875411539315
7742,20,0.06156547192949802,0.058817028337806554,0.6085436129083119
7742,21,0.06173258402850479,0.03635414786992178,0.3761340059872572
7742,22,0.061757973046042025,0.051883959872420726,0.5368114181392227
7742,23,0.061577150016091764,0.04359376621137612,0.4510378837602532
7742,24,0.061187561019323766,0.043230759143360276,0.44728207291899696
7742,25,0.061239439994096756,0.041056147320704284,0.42478270202878854
7742,26,0.061525191995315254,0.04430415151351608,0.458387803512036
7742,27,0.061178156989626586,0.04236474572886825,0.43832196481806984
7742,28,0.06110034906305373,0.032288078066310344,0.33406488283442015
7742,29,0.06119022495113313,0.03271708009362009,0.3385035029249264
7742,30,0.061449075932614505,0.03257973190198317,0.33708244567114753
7742,31,0.06121707602869719,0.040191180803520576,0.41583342553034713
7742,32,0.06100947200320661,0.04571506739507801,0.4729856822614376
7742,33,0.06121790700126439,0.03817945581397275,0.3950193445079902
7742,34,0.06110149098094553,0.04580591185825038,0.47392559404198725
7742,35,0.06114905304275453,0.02996179832400614,0.3099962972729958
7742,36,0.06135252001695335,0.03743753442793141,0.38734314029443373
7742,37,0.06140011199750006,0.037247976495427104,0.38538190096695396
7742,38,0.06116956390906125,0.029643563581068788,0.3067037181391472
7742,39,0.060938875074498355,0.03052689313282375,0.3158429856608986
7742,40,0.06114176195114851,0.04479186878750596,0.46343391414324625
7742,41,0.06096816901117563,0.045588961805009376,0.4716809452905802
7742,42,0.061084194923751056,0.020566634461069835,0.21279031590004968
7742,43,0.060936250956729054,0.04512170548215308,0.46684653153488814
7742,44,0.06123973010107875,0.05147541510987451,0.5325844567836312
7742,45,0.06113121600355953,0.03373394489594624,0.34902437754465104
7742,46,0.060936411027796566,0.03610506810366158,0.3735569308587454
7742,47,0.06109109497629106,0.027985951507007487,0.28955342563276243
7742,48,0.06144029297865927,0.03879593090477029,0.40139763306869897
7742,49,0.06146990798879415,0.05145171391907366,0.5323392351413996
7742,50,0.061009673052467406,0.039525129274048165,0.40894220005393667
7742,51,0.06117911799810827,0.04991300761838424,0.5164191875312343
7742,52,0.06133546493947506,0.06061464559171831,0.6271424528911645
7742,53,0.06128631008323282,0.04136789787012135,0.42800819320081473
7742,54,0.06149737897794694,0.029655583652775874,0.3068280824273604
7742,55,0.06121264898683876,0.03268650372523467,0.3381871480492599
7742,56,0.06140117405448109,0.024494482929747208,0.25342934792249694
7742,57,0.06116600800305605,0.03322388569149437,0.3437471087018325
7742,58,0.06122220295947045,0.04547420996383167,0.4704936785756232
7742,59,0.06168315000832081,0.028453060525700735,0.2943863153228886
7742,60,0.061133958981372416,0.03532652437679307,0.3655018178116428
7742,61,0.06102948193438351,0.027940397149145486,0.28908210271318474
7742,62,0.06116834201384336,0.04252287874682836,0.43995806988473274
7742,63,0.061392621020786464,0.03304910692408791,0.34193878030471725
7742,64,0.06121565296780318,0.032025550714310236,0.3313486738080844
7742,65,0.06097144400700927,0.03213631553791971,0.3324946893047417
7742,66,0.06118459696881473,0.030621365061424877,0.3168204285949271
7742,67,0.06124518800061196,0.022745002559230953,0.23532855066236394
7742,68,0.06150535203050822,0.026313147066840514,0.2722459470593518
7742,69,0.06123313005082309,0.03801623869177484,0.39333063734209334
7742,70,0.06135944090783596,0.034400767243939034,0.355923578206149
7742,71,0.06129959097597748,0.056928431716653155,0.5890034653754863
7742,72,0.061271928017959,0.03624639492035442,0.3750191524986613
7742,73,0.06141698802821338,0.029818751130096022,0.3085162759482445
7742,74,0.06173489906359464,0.04123106372122548,0.4265924544310816
7742,75,0.06135879992507398,0.03142312402482872,0.3251157354143942
7742,76,0.06165254407096654,0.03922918673669483,0.40588026465897065
7742,77,0.061261832946911454,0.03609589847197503,0.373462058320073
7742,78,0.06148876599036157,0.034655514843387414,0.3585592949182833
7742,79,0.061765994993038476,0.028308085037022535,0.29288634311829714
7742,80,0.06170069705694914,0.04001436954671156,0.41400406821560065
7742,81,0.061709569999948144,0.029373563564965455,0.3039101940538916
7742,82,0.061636739992536604,0.03243609014793769,0.33559627279839915
7742,83,0.06152902694884688,0.05683072666651334,0.5879925713216422
7742,84,0.06155975302681327,0.041911580462626,0.433633342557527
7742,85,0.06157083995640278,0.02266181434721984,0.23446785340309612
7742,86,0.061669499962590635,0.05138679616355901,0.5316675710570482
7742,87,0.06175501795951277,0.04144715818859046,0.4288282509617142
7742,88,0.061414794996380806,0.037304447287833956,0.38596616951989227
7742,89,0.06202898302581161,0.03568639043826605,0.36922513059028395
7742,90,0.061906298040412366,0.02934471879052026,0.3036117549155933
7742,91,0.06166081700939685,0.04245119258309216,0.43921637724386997
7742,92,0.061867908923886716,0.03098787321222085,0.32061246298613694
7742,93,0.061599242966622114,0.03647442671983281,0.3773784572618258
7742,94,0.061457989970222116,0.03195075052834174,0.3305747622946694
7742,95,0.06172682601027191,0.019098316830332078,0.19759853656066778
7742,96,0.061506844009272754,0.03195283674474661,0.33059634709254526
7742,97,0.061943773995153606,0.034109744683341714,0.3529125467843203
7742,98,0.061823311960324645,0.038461525056974796,0.39793774145999067
7742,99,0.06177243508864194,0.02856346075993521,0.2955285586375477
21544,0,0.3358918740414083,0.028479301169457294,0.29465781112279443
21544,1,0.16003031202126294,0.01668671934317878,0.17264722077361108
21544,2,0.16172709700185806,0.015556130475781998,0.1609497132061077
21544,3,0.15883324202150106,0.022097308971957136,0.22862726352161594
21544,4,0.15819669899065048,0.022826530956000735,0.2361720748343088
21544,5,0.15859137603547424,0.016786083438974586,0.17367527995235202
21544,6,0.15817493700888008,0.016801435763925204,0.1738341210151533
21544,7,0.1588628770550713,0.01720046976079595,0.1779626803285262
21544,8,0.15878514992073178,0.01902162546236852,0.19680505815044647
21544,9,0.15990288904868066,0.020742725262527822,0.21461221910644276
21544,10,0.15867856808472425,0.03150565514246706,0.3259696341223763
21544,11,0.15995489701163024,0.016150324337014244,0.1670974715900481
21544,12,0.15931337792426348,0.013308487939113656,0.13769473844038382
21544,13,0.15942749998066574,0.013965551293775635,0.14449296880080206
21544,14,0.15935987792909145,0.015416191342845442,0.15950184907643133
21544,15,0.15831742307636887,0.019554355012795413,0.20231688311817303
21544,16,0.15901170298457146,0.015775493206333202,0.16321932444556667
21544,17,0.16030758095439523,0.01623293143899729,0.16795215646130562
21544,18,0.1587939930614084,0.016127787604012428,0.16686429787638635
21544,19,0.15915534901432693,0.026806680941246164,0.27735223847717916
21544,20,0.1588656409876421,0.02031633618871571,0.2102006336385067
21544,21,0.15876119304448366,0.02141276970529038,0.22154475680056096
21544,22,0.15923654194921255,0.01966785525326953,0.20349120029052978
21544,23,0.1593212700681761,0.016428310951035918,0.16997362809127958
21544,24,0.15924788895063102,0.018373089404960907,0.19009505448944106
21544,25,0.15872227493673563,0.021024980133144133,0.21753253663318547
21544,26,0.15938018902670592,0.022379959274861735,0.23155167234300877
21544,27,0.15917332703247666,0.01246811078591925,0.1289998729658253
21544,28,0.1589988130144775,0.026251635952464908,0.27160952939538613
21544,29,0.15852831106167287,0.01431316888055062,0.14808955414597744
21544,30,0.15958938503172249,0.014945151242575741,0.15462828690330527
21544,31,0.16021460096817464,0.024121261360429358,0.24956785391937325
21544,32,0.1591693399241194,0.0195979449110526,0.20276788098259052
21544,33,0.15887874097097665,0.016592246994317605,0.17166977349141035
21544,34,0.15767511108424515,0.022157775859890316,0.2292528772169023
21544,35,0.15921370696742088,0.025480208545418104,0.2636280445321157
21544,36,0.1582496410701424,0.02757976088061298,0.28535082107586546
21544,37,0.16059004794806242,0.018335726290183152,0.18970848132349027
21544,38,0.15802719397470355,0.009973565047735278,0.10319034264816154
21544,39,0.15962016198318452,0.014552352068750718,0.15056423546884623
21544,40,0.15779390197712928,0.021140464542529838,0.2187273827807761
21544,41,0.1587726610014215,0.015079395498711873,0.15601722964573825
21544,42,0.15951258898712695,0.013550730037663383,0.14020106842705518
21544,43,0.1595229449449107,0.016340297963735928,0.1690630118498949
21544,44,0.15838976204395294,0.02229749628479151,0.23069847850906763
21544,45,0.15917477803304791,0.016385441787009514,0.16953008722061272
21544,46,0.15833753300830722,0.02194275982497551,0.22702823856347054
21544,47,0.15828611608594656,0.024661504746372936,0.2551574199213095
21544,48,0.16107302892487496,0.018185710094552165,0.18815635602467848
21544,49,0.15877345204353333,0.020444234720023546,0.21152392106949897
21544,50,0.15879511495586485,0.019717780213887037,0.20400774314839049
21544,51,0.15982081508263946,0.017170416232880736,0.17765173496159734
21544,52,0.1592735779704526,0.024599946178838206,0.25452051128869563
21544,53,0.15819914394523948,0.014043385785507567,0.14529827440950088
21544,54,0.1581629600841552,0.011010922227918885,0.11392323929638505
21544,55,0.15919786400627345,0.008973947889510392,0.0928479187926486
21544,56,0.159134277026169,0.022462263033948448,0.23240321871190903
21544,57,0.1597827880177647,0.014363241282591643,0.14860762248955361
21544,58,0.1596391110215336,0.0278073689559708,0.2877057418261939
21544,59,0.15903547802008688,0.01672668265924518,0.17306069662286971
21544,60,0.15955653507262468,0.02273628046394416,0.23523830850753297
21544,61,0.1585608310997486,0.020018108787725808,0.20711505816494954
21544,62,0.15917671110946685,0.02341192821019611,0.24222882013617358
21544,63,0.15949593507684767,0.019073543006302804,0.19734221704221572
21544,64,0.15976209589280188,0.012877014589776081,0.1332305491010057
21544,65,0.15945361100602895,0.019400528864566002,0.20072533858338862
21544,66,0.16063218098133802,0.021262343169519582,0.21998838596472936
21544,67,0.15927982702851295,0.015430724308697158,0.15965221273463728
21544,68,0.15920985105913132,0.020631244415657335,0.21345879535754117
21544,69,0.15965965192299336,0.025520551199971875,0.26404544516336587
21544,70,0.1592324050143361,0.01853613335648574,0.19178196996490368
21544,71,0.15975712006911635,0.020068028105876334,0.20763154264367514
21544,72,0.15989469701889902,0.032599479745785365,0.3372867644637516
21544,73,0.15916493406984955,0.014272269943763738,0.14766639800463938
21544,74,0.1592812390299514,0.01361115926698786,0.14082629249188172
21544,75,0.16036351607181132,0.016831704906898448,0.1741472972184593
21544,76,0.15914349106606096,0.019723797990291336,0.20407000537921444
21544,77,0.1597175789065659,0.01930281521220667,0.1997143555276705
21544,78,0.15921129402704537,0.0210730697479084,0.2180300902964535
21544,79,0.1606776500120759,0.014353616385374579,0.1485080395984782
21544,80,0.1600613589398563,0.019463624241090827,0.20137814763330703
21544,81,0.15992110699880868,0.015156731009300373,0.15681737260347728
21544,82,0.15906561398878694,0.027909306758435226,0.28876042956470654
21544,83,0.16001754207536578,0.021980977592735196,0.22742365429811456
21544,84,0.15768758102785796,0.01816428068343734,0.18793463908944985
21544,85,0.16007377800997347,0.016374835775753827,0.16942035334607874
21544,86,0.15986691403668374,0.016526358336248548,0.1709880640755463
21544,87,0.15808283898513764,0.019026432651869207,0.1968547951832303
21544,88,0.15884057304356247,0.015330405263225266,0.15861427327900285
21544,89,0.1596486649941653,0.015022626832575249,0.1554298791765449
21544,90,0.15976684400811791,0.01599608638300859,0.1655016663542053
21544,91,0.15877782797906548,0.02016199638448969,0.20860377462108345
21544,92,0.1599421880673617,0.015209369314210831,0.1573619887657153
21544,93,0.15840254095382988,0.01751142947241835,0.1811799891883481
21544,94,0.1591493400046602,0.015805684390951806,0.16353169406173065
21544,95,0.15999416797421873,0.01473975017923701,0.15250312844644703
21544,96,0.15912986092735082,0.017597908125074363,0.18207473061296556
21544,97,0.15963257104158401,0.023090187429304576,0.23889996618423354
21544,98,0.15844162099529058,0.020639413732630105,0.21354331825517975
21544,99,0.1591099309735,0.019353717925156087,0.20024101458747823
59948,0,0.674773707985878,0.010313764963009842,0.10671018190905143
59948,1,0.45116532198153436,0.012278584735275933,0.1270389635003501
59948,2,0.4621762960450724,0.013177439039584016,0.13633885608724283
59948,3,0.4599317730171606,0.00817603310892745,0.08459238536821047
59948,4,0.4564126629848033,0.011424296056822492,0.11820016403113992
59948,5,0.45808660390321165,0.01013902576571546,0.10490226291954563
59948,6,0.45469822303857654,0.010334638819767261,0.10692615086507443
59948,7,0.4594028440769762,0.01085639055768084,0.11232439515935527
59948,8,0.46137274196371436,0.00923164588470815,0.09551416143476575
59948,9,0.45812124700751156,0.007836792008814708,0.08108246637801728
59948,10,0.4572627790039405,0.011261006477482533,0.11651070719576383
59948,11,0.4577781279804185,0.010746860126979257,0.11119115116682088
59948,12,0.45692296500783414,0.011586562722957439,0.11987903741279418
59948,13,0.4588928429875523,0.00858857649657141,0.08886071803806958
59948,14,0.4574263560352847,0.010199301458191812,0.10552589843304763
59948,15,0.45917742303572595,0.010522755490082185,0.10887247833922431
59948,16,0.45905534899793565,0.011261212464311249,0.11651283841477474
59948,17,0.46142392908222973,0.012242225152864189,0.1266627732665015
59948,18,0.4602866700151935,0.011289042608915167,0.11680077980222058
59948,19,0.4578395220451057,0.008026995960343175,0.08305038966696335
59948,20,0.45647201396059245,0.014658496876960032,0.15166245050800417
59948,21,0.45785783894825727,0.010133069203474232,0.10484063403401317
59948,22,0.45450789597816765,0.009812435733971697,0.10152323675189004
59948,23,0.4600846340181306,0.012439373886818927,0.12870254994736446
59948,24,0.4650879190303385,0.010544639940421874,0.10909890328541062
59948,25,0.4609956119675189,0.010374469296505328,0.10733825230751441
59948,26,0.46077464893460274,0.010790700279286691,0.11164473825596098
59948,27,0.45832885103300214,0.00954272436508119,0.09873269912179397
59948,28,0.4606496199266985,0.007962208139740912,0.08238006993922535
59948,29,0.46082911000121385,0.012891327803145447,0.1333786391154501
59948,30,0.45838143094442785,0.00864382817949405,0.08943237321506867
59948,31,0.46104237297549844,0.011209777925429543,0.11598067687918032
59948,32,0.45983492804225534,0.008502958242843306,0.08797487863191397
59948,33,0.46196042106021196,0.012468057611046524,0.12899932279812593
59948,34,0.46074108697939664,0.008766961100890702,0.09070635381171348
59948,35,0.4607396660139784,0.009285671940457152,0.09607313580130222
59948,36,0.4644042740110308,0.009517835827703713,0.09847519273489007
59948,37,0.4650935069657862,0.00930677584657394,0.09629148493653952
59948,38,0.45994193002115935,0.013998308140395377,0.14483188374351177
59948,39,0.4603051890153438,0.010175847773564173,0.1052832375849452
59948,40,0.4643368920078501,0.012764963011110186,0.13207122034128335
59948,41,0.4610249570105225,0.008202097065644398,0.08486205309600049
59948,42,0.4590055850567296,0.008039090358184751,0.08317552296197092
59948,43,0.46191717498004436,0.009195878709551075,0.09514410047438193
59948,44,0.46273304894566536,0.010712359509783997,0.11083419450258773
59948,45,0.4605131229618564,0.006747252833030903,0.06980967471930584
59948,46,0.4659322650404647,0.012318715841631384,0.12745417537251902
59948,47,0.4612174779176712,0.009637027525151609,0.09970839591164753
59948,48,0.4611299760872498,0.0148378126703399,0.1535177207220684
59948,49,0.457560399081558,0.013281151571844951,0.13741190586329505
59948,50,0.4616579540306702,0.011731178148767119,0.12137528426836558
59948,51,0.46123537502717227,0.01030188019833804,0.10658721755950278
59948,52,0.4614770399639383,0.007894876117960692,0.08168342692687822
59948,53,0.4589401560369879,0.014849716459960915,0.153640881911064
59948,54,0.45996341202408075,0.008654069768125439,0.08953833663287125
59948,55,0.4562706899596378,0.009490765463215922,0.09819511232495277
59948,56,0.4628253789851442,0.010274298010044758,0.10630184162348116
59948,57,0.45844305504579097,0.008922994004038065,0.09232073028222337
59948,58,0.4618052560836077,0.013454927042498243,0.1392098537660493
59948,59,0.46244194998871535,0.01573012120154689,0.16274988822109476
59948,60,0.4651638639625162,0.009295762368419724,0.09617753525264594
59948,61,0.463619219022803,0.011466044650402858,0.11863211104868258
59948,62,0.4662738209590316,0.0153603635980879,0.15892423374197145
59948,63,0.45473776396829635,0.010893034333408824,0.11270352576663516
59948,64,0.4617599690100178,0.010973104352829832,0.11353196100522367
59948,65,0.4576808220008388,0.011083484169240099,0.11467399306921498
59948,66,0.46395318408031017,0.012450320073438326,0.12881580340713944
59948,67,0.4545305899810046,0.008679853158566786,0.08980510151398848
59948,68,0.45985672203823924,0.012017306114390891,0.12433567432674725
59948,69,0.4599569229176268,0.009320891972574241,0.09643753580920782
59948,70,0.46245150396134704,0.01197855303434281,0.12393472004513445
59948,71,0.46292367798741907,0.011160517475408083,0.11547100930370577
59948,72,0.46411817299667746,0.007199017928185447,0.07448381027087195
59948,73,0.4613800949882716,0.014791233453903985,0.15303579422123345
59948,74,0.45987808401696384,0.008056375197646792,0.08335435856370106
59948,75,0.4579759989865124,0.014047010819624006,0.14533578040768672
59948,76,0.4599041040055454,0.009933718729443042,0.10277807730290497
59948,77,0.45571244810707867,0.009720262250227606,0.10056957441298671
59948,78,0.46381166006904095,0.011453996801545241,0.118507459367379
59948,79,0.4590547400293872,0.009158582350694333,0.09475821799088321
59948,80,0.46173127507790923,0.010479531728497804,0.10842526866574377
59948,81,0.4620134619763121,0.015252327905047824,0.15780645488058342
59948,82,0.46601664391346276,0.020147174372177473,0.20845042037694783
59948,83,0.4630529129644856,0.009600398071508143,0.09932941348616642
59948,84,0.46057043108157814,0.011208738126867568,0.11596991872305645
59948,85,0.4617960730101913,0.009510337351293027,0.0983976106119025
59948,86,0.46623637492302805,0.01087592761452838,0.11252653306899794
59948,87,0.46427289792336524,0.012279609455315116,0.12704956564827372
59948,88,0.46395495696924627,0.013603522021362793,0.14074727460919217
59948,89,0.4647958680288866,0.01043780048930465,0.10799350120337062
59948,90,0.4643245559418574,0.008817160154596215,0.09122573254215667
59948,91,0.46414765797089785,0.013905559614028729,0.14387227179231085
59948,92,0.46408992097713053,0.009850870948597296,0.10192090227550055
59948,93,0.45659034396521747,0.012071849784670352,0.12490000413243735
59948,94,0.4602805220056325,0.01039204437835295,0.10752009086867538
59948,95,0.4603224160382524,0.014424015220315334,0.14923641304015114
59948,96,0.4605720230611041,0.010385764823672233,0.1074551201790494
59948,97,0.464742798008956,0.010331403597081845,0.10689267800598609
59948,98,0.46362157294061035,0.013317649170817764,0.13778952406960482
59948,99,0.4625603890744969,0.008540347298710643,0.08836172019436189
166810,0,1.3925320600392297,0.004132440926049696,0.04275582433075766
166810,1,1.2010737910168245,0.004054041510319628,0.04194467380094401
166810,2,1.2137556410161778,0.007618225712312077,0.07882109535175946
166810,3,1.2273154290160164,0.004564026766500362,0.04722117754648785
166810,4,1.2162190550006926,0.005249373306796423,0.05431203663121819
166810,5,1.2011448490666226,0.005686621949915427,0.0588359793828764
166810,6,1.219961263006553,0.005525322126221255,0.057167109325236456
166810,7,1.2207011400023475,0.004141492778224384,0.04284947827726886
166810,8,1.2142781420843676,0.0051021773090699565,0.05278909018537522
166810,9,1.2239722560625523,0.005190523165421089,0.05370315041807893
166810,10,1.2207402599742636,0.006461117581734399,0.06684920928054994
166810,11,1.2221956310095266,0.006789550595970084,0.0702473036544012
166810,12,1.219634669017978,0.005404275288105609,0.05591471214911674
166810,13,1.2190850100014359,0.004110212284321513,0.04252583824799226
166810,14,1.2135814799694344,0.004634193515852973,0.04794714974133986
166810,15,1.2137865100521594,0.005265493962089418,0.05447882713545967
166810,16,1.2050310550257564,0.005492237646221865,0.05682480456148013
166810,17,1.204549016081728,0.0038615859524888663,0.03995345452658745
166810,18,1.2083132269326597,0.007542933479019354,0.07804209292734698
166810,19,1.2149577910313383,0.006854348422337564,0.07091772690563719
166810,20,1.2014619410037994,0.0053431521999973,0.05528230915425761
166810,21,1.2159453340573236,0.00652167152921157,0.06747572372738626
166810,22,1.210376044968143,0.004107193623542393,0.04249460602173766
166810,23,1.2174099989933893,0.005718537783502953,0.05916619288106242
166810,24,1.2218441719887778,0.005921438398915235,0.06126548074129155
166810,25,1.219016487011686,0.00648607029535242,0.0671073796595389
166810,26,1.2194097619503736,0.007358458044317118,0.0761334390782988
166810,27,1.2287889899453148,0.006045767939976798,0.06255184202554914
166810,28,1.226337302941829,0.0037808062965075107,0.0391176771150179
166810,29,1.2263541590655223,0.005173699255659803,0.05352908377243721
166810,30,1.2097646730253473,0.007931819107957594,0.08206565332014705
166810,31,1.2165886780712754,0.006964148845383988,0.07205376434288702
166810,32,1.2224251709412783,0.005099736021360601,0.05276383168312198
166810,33,1.2257687050150707,0.006487638083025139,0.06712360059421704
166810,34,1.22152461996302,0.004228944560155101,0.04375428807190414
166810,35,1.2172046700725332,0.006116317563755816,0.06328177558657894
166810,36,1.2096481479238719,0.00420676767672995,0.043524837500462855
166810,37,1.2154442589962855,0.006589371375004038,0.06817617238853364
166810,38,1.218061705934815,0.006638983035281598,0.06868947372049297
166810,39,1.2186972060007975,0.0053567720376559436,0.05542322523672973
166810,40,1.2163193620508537,0.0054160884732432635,0.05603693590925529
166810,41,1.2157201369991526,0.004855299285444037,0.05023479513357282
166810,42,1.2149555110372603,0.005974714416268512,0.06181669492190818
166810,43,1.2126130609540269,0.007228154434438819,0.07478526777874056
166810,44,1.2202647569356486,0.004948353590762192,0.0511975707914954
166810,45,1.1966062440769747,0.007103028963504343,0.07349067149767724
166810,46,1.2187489860225469,0.006585564883375937,0.06813678896109208
166810,47,1.1992261750856414,0.009956060395896638,0.10300923278298087
166810,48,1.2174133569933474,0.006990207300928641,0.07232337515343115
166810,49,1.2128777919569984,0.005350218060779496,0.05535541526944603
166810,50,1.215545915067196,0.007232077480011867,0.07482585711815627
166810,51,1.219391978927888,0.0057730061132375,0.05972974318447747
166810,52,1.2176639570388943,0.008373879478813961,0.08663938005893242
166810,53,1.2127769390353933,0.0046562898137674225,0.04817576654407136
166810,54,1.2115877619944513,0.005123723631454524,0.05301201672959785
166810,55,1.2134616849943995,0.006556254135051835,0.06783352867769675
166810,56,1.2148960839258507,0.006303674914766133,0.06522024685095361
166810,57,1.2118610648903996,0.004893292965396423,0.050627892369514704
166810,58,1.2039074630010873,0.006259726861702952,0.06476554337906529
166810,59,1.2222722640726715,0.006634539502536008,0.06864349922046303
166810,60,1.2167486739344895,0.004867224903785994,0.05035818217091682
166810,61,1.2187095390399918,0.005322091265047069,0.055064404615248405
166810,62,1.1955701309489086,0.004207911383891094,0.043536670734946485
166810,63,1.2053584870882332,0.006076531050860368,0.06287012901097566
166810,64,1.2206703730626032,0.005426211842757378,0.056141676186569935
166810,65,1.214035714045167,0.006452151100818426,0.06675643861793942
166810,66,1.216397755080834,0.005523825605193489,0.05715162574269639
166810,67,1.2183247080538422,0.00616987312403694,0.06383588202591862
166810,68,1.2144762800307944,0.0067772458959964865,0.07011999449259385
166810,69,1.2049105709884316,0.0031673498893768776,0.032770621017369606
166810,70,1.2190516570117325,0.0060157000698133345,0.06224074826819977
166810,71,1.203737047035247,0.007298603877904597,0.07551416483569179
166810,72,1.2148708869935945,0.006067034223244505,0.06277187117728619
166810,73,1.2270884959725663,0.00633185488721022,0.06551180769187694
166810,74,1.234255860093981,0.006383868707908746,0.06604996270010438
166810,75,1.217237996053882,0.008860977457130659,0.0916790832187509
166810,76,1.2224302849499509,0.0070855793907380615,0.07331013150177823
166810,77,1.206134131993167,0.00713357467619069,0.07380670919768223
166810,78,1.2129676410695538,0.007426675398255256,0.07683924207790183
166810,79,1.2208892659982666,0.004203776709253759,0.043493891799779055
166810,80,1.21143863000907,0.00424275136026786,0.043897138539885375
166810,81,1.2071684959810227,0.0054312414841651835,0.056193714792402934
166810,82,1.217975100968033,0.003349179644347137,0.034651901645631304
166810,83,1.2086204000515863,0.006819400592921854,0.07055614321164648
166810,84,1.2190543230390176,0.0056584876105634785,0.058544890679487795
166810,85,1.213129466981627,0.006209498148461362,0.06424585777964636
166810,86,1.220648302929476,0.0037055986958810516,0.038339550332744325
166810,87,1.2098375919740647,0.007462184767414115,0.07720663567820273
166810,88,1.2047905520303175,0.006189666704001784,0.06404067402246454
166810,89,1.2104212139965966,0.005270972641081562,0.05453551165696755
166810,90,1.2126941790338606,0.006854507329352777,0.07091937101877732
166810,91,1.2090711230412126,0.006690862830961208,0.06922624205429066
166810,92,1.185843221959658,0.0052434663473992504,0.05425092095580166
166810,93,1.2066754520637915,0.006411487204073946,0.06633571429134316
166810,94,1.2101589980302379,0.005624791404591711,0.0581962567633778
166810,95,1.2136238149832934,0.004509043774042709,0.04665230234445417
166810,96,1.2073109130142257,0.005810187998553928,0.06011444128066907
166810,97,1.206222707987763,0.004983919684517724,0.05156555128630587
166810,98,1.2088312410051003,0.00809744664374179,0.08377929955273695
166810,99,1.2205784580437467,0.0071996033963142025,0.07448986774946928
464158,0,3.7909909720765427,0.005306554684951337,0.054903657177798916
464158,1,3.457478239084594,0.005252062613694264,0.05433986123545408
464158,2,3.4332525599747896,0.00533669402572734,0.0552154903976135
464158,3,3.446943045943044,0.00405839656258955,0.04198973284791799
464158,4,3.450799535959959,0.003787968302596312,0.039191777986553246
464158,5,3.4358669749926776,0.0041941419599602625,0.04339420697532896
464158,6,3.4472684109350666,0.0030974570525454936,0.03204748282688673
464158,7,3.4595156050054356,0.004241660946563641,0.04388585670001888
464158,8,3.460118197952397,0.005197171112616417,0.05377193263844943
464158,9,3.456296441028826,0.004810651646032227,0.049772853472062076
464158,10,3.4567528819898143,0.0047413990197551215,0.04905633914638049
464158,11,3.4854539079824463,0.003485586556321252,0.03606322005773538
464158,12,3.450629206956364,0.003809248000161247,0.03941194592777237
464158,13,3.4308904909994453,0.005113915724304974,0.052910540347323363
464158,14,3.444795972085558,0.005459629692738943,0.056487430124470564
464158,15,3.4268868300132453,0.004046432007651646,0.04186594295756624
464158,16,3.4454506629845127,0.0048998302284122275,0.05069552940876328
464158,17,3.445793531020172,0.004704186649362896,0.04867132563986147
464158,18,3.4526276040123776,0.0050199709699878525,0.05193855176133801
464158,19,3.450189659022726,0.005143228670329236,0.053213823368970424
464158,20,3.440548715996556,0.004457317479086953,0.04611712218822544
464158,21,3.4474645720329136,0.004062656235102935,0.04203380505922069
464158,22,3.440289537073113,0.004993954391876443,0.05166937423083616
464158,23,3.4430466759949923,0.0057979209117835495,0.05998752127953893
464158,24,3.444913628976792,0.004482063237183809,0.046373151325738604
464158,25,3.4552854270441458,0.0033215028245390243,0.034365546615535106
464158,26,3.4480497309705243,0.005248120343598117,0.05429907299172319
464158,27,3.4825497718993574,0.003733377352627798,0.038626959007003026
464158,28,3.4464161039795727,0.00419090151767243,0.04336068011222508
464158,29,3.4572492099832743,0.003918067217680843,0.04053783143499145
464158,30,3.4386827350826934,0.004865560286669179,0.050340959401541985
464158,31,3.460068362997845,0.004021992687233578,0.04161308434222074
464158,32,3.4727399979019538,0.004100977175919951,0.04243028826202547
464158,33,3.4526361390016973,0.005406777008445829,0.05594059591062845
464158,34,3.462275172001682,0.005342731795355604,0.05527795948602765
464158,35,3.462483888026327,0.00384687977399345,0.03980129874370301
464158,36,3.4480473359581083,0.004341819946409586,0.044922140262008296
464158,37,3.4765806279610842,0.003134340712877659,0.032429095372609164
464158,38,3.4525504839839414,0.005498391805014435,0.05688847785698452
464158,39,3.4547316930256784,0.005229640937292501,0.054107877941659915
464158,40,3.4720217790454626,0.004435955058028185,0.045896098357900185
464158,41,3.476014415966347,0.003997658166543516,0.04136131002519692
464158,42,3.4617984879296273,0.005707020647179206,0.05904703215589696
464158,43,3.473178511019796,0.006378580854997651,0.0659952525386769
464158,44,3.476534574991092,0.006115356155630636,0.06327182848808535
464158,45,3.463998574996367,0.002070843563744873,0.021425744544785096
464158,46,3.463513352908194,0.0036201448829604743,0.037455412294473994
464158,47,3.4539273030823097,0.0032629452954893168,0.03375968788213856
464158,48,3.481905085965991,0.0044044973454067105,0.0455706247555523
464158,49,3.468107699067332,0.007520275989467251,0.07780766981993871
464158,50,3.4865247400011867,0.004582728005360082,0.047414667761535655
464158,51,3.4833219388965517,0.005864535831449302,0.06067674487740875
464158,52,3.4682618870865554,0.004761148089775347,0.04926067062590819
464158,53,3.4673282250296324,0.0037433360569618657,0.03872999559498793
464158,54,3.4690215149894357,0.0044708466731400165,0.046257100437066975
464158,55,3.4738877010531723,0.003176114106365091,0.032861298979535394
464158,56,3.4691194240003824,0.0036993127716637986,0.03827451374144181
464158,57,3.4646323529304937,0.004354586677658645,0.045054229777219956
464158,58,3.4302213561022654,0.005003848207207895,0.051771739452225275
464158,59,3.4221782989334315,0.005741447478532891,0.05940322540341419
464158,60,3.44963127898518,0.0034678136875800902,0.03587933511724886
464158,61,3.4449924069922417,0.005793463561397871,0.05994140381688645
464158,62,3.477871439070441,0.005285481861820429,0.05468562963909687
464158,63,3.4938467979663983,0.0029182877120854656,0.030193727871098513
464158,64,3.4811088839778677,0.0052394329112939175,0.05420918947345139
464158,65,3.4666409339988604,0.004138128700237331,0.04281467223163546
464158,66,3.4448953740065917,0.0037583881600617985,0.038885730446971495
464158,67,3.480629040976055,0.004031524030697842,0.04171169929016235
464158,68,3.46423316700384,0.0053922403319770496,0.055790193860950195
464158,69,3.47513249295298,0.005616271403679818,0.05810810555473245
464158,70,3.461267775041051,0.003546720855867491,0.036695739050446444
464158,71,3.454684694064781,0.00621004422612792,0.06425150770936107
464158,72,3.459598272922449,0.003975033871027378,0.041127230356060585
464158,73,3.464904684922658,0.002945852754246303,0.03047892640663458
464158,74,3.4819202061044052,0.004616851546307643,0.04776772304977956
464158,75,3.4991842039162293,0.004902727418969022,0.050725504857345796
464158,76,3.4695465229451656,0.004781894553556043,0.0494753215251625
464158,77,3.4689414789900184,0.005011446694116017,0.05185035632231173
464158,78,3.4728988429997116,0.005308994045872595,0.054928895744760925
464158,79,3.48666132602375,0.006444623585078801,0.0666785560428779
464158,80,3.4724744320847094,0.0045110622554371815,0.04667318632984231
464158,81,3.491901890025474,0.0038894393980566377,0.040241636994773476
464158,82,3.4859748809831217,0.004395197925864736,0.04547440938177446
464158,83,3.471004822058603,0.00551567776703088,0.057067325073094574
464158,84,3.4684043020242825,0.0053313807308637,0.055160517003952796
464158,85,3.452117523062043,0.003657161437759626,0.037838399817500805
464158,86,3.440525740967132,0.004830472956719234,0.04997793238133258
464158,87,3.45569304889068,0.005443822027736189,0.05632387793823683
464158,88,3.4791512100491673,0.0018887337229696044,0.019541566040984264
464158,89,3.4647366509307176,0.00325617059878347,0.033689594262548396
464158,90,3.4659843280678615,0.005034741158643996,0.05209136981798181
464158,91,3.444983643013984,0.005635376176924112,0.05830577089183693
464158,92,3.46795644890517,0.0031919285854247192,0.03302492166662418
464158,93,3.4517562719993293,0.0039681804290943035,0.041056322008041754
464158,94,3.4503156939754263,0.004849558038294788,0.050175393980853286
464158,95,3.488828942994587,0.004657350428862728,0.048186740076061024
464158,96,3.471117581008002,0.004990804852404551,0.05163678788325303
464158,97,3.462778936023824,0.0046205643343881775,0.047806136984253005
464158,98,3.4581958079943433,0.0050235399023659255,0.051975477309346055
464158,99,3.463294316083193,0.005521734614696072,0.05712999155022161


==> data/bab_vs_estimators/mushroom-mlp-8x1_LeverageSHAP_time_error.csv <==
num_samples,seed,runtime,error,error_pct
1000,0,0.49412852607201785,0.12133631983807636,1.2553922654368344
1000,1,0.3689035610295832,0.12290874434007115,1.271661174535297
1000,2,0.384899482014589,0.14849432108965666,1.5363793990622505
1000,3,0.3265174579573795,0.12826225762054677,1.3270506834159959
1000,4,0.3503757630242035,0.11322653799428628,1.1714853411567785
1000,5,0.3074397089658305,0.10725130703962193,1.1096633019298197
1000,6,0.37962821300607175,0.11646267352453421,1.2049676448890834
1000,7,0.302975220954977,0.13445617062630122,1.3911352913107264
1000,8,0.3286386150866747,0.10908892441309881,1.1286759985450938
1000,9,0.01151397603098303,0.1359046885309232,1.4061222150631194
1000,10,0.32812261499930173,0.16755761043813777,1.7336155278141756
1000,11,0.31716727395541966,0.1311621779074974,1.3570543748373238
1000,12,0.3718599600251764,0.15814143514663548,1.6361921541143256
1000,13,0.30084180599078536,0.12672811983612275,1.3111779034334607
1000,14,0.3184131869347766,0.09811270494004543,1.0151118073070777
1000,15,0.3484318149276078,0.17449048279317658,1.8053456935501349
1000,16,0.013146774028427899,0.09869124817591912,1.0210976382973853
1000,17,0.3691048549953848,0.16591542181183305,1.7166248122345167
1000,18,0.2991443689679727,0.1264643869265541,1.3084492212445211
1000,19,0.3070261440007016,0.15092617206780623,1.5615402652623966
1000,20,0.3558624479919672,0.19539065460984872,2.0215869153043933
1000,21,0.3569064249750227,0.12645950746851087,1.3083987364935812
1000,22,0.3600117799360305,0.1469827969572144,1.5207405886267482
1000,23,0.3084787999978289,0.11828576536584917,1.2238300547579675
1000,24,0.3432282500434667,0.1055248598242653,1.0918008145580578
1000,25,0.3617569380439818,0.09760593439175858,1.0098685641666933
1000,26,0.015602334984578192,0.17956666109830444,1.8578657880341278
1000,27,0.3734507439658046,0.09454111079853633,0.9781587196700571
1000,28,0.011840669088996947,0.11805548828287149,1.221447519427546
1000,29,0.3230991109739989,0.11503798887219474,1.1902273091378397
1000,30,0.36020370991900563,0.09883882450625497,1.022624519810789
1000,31,0.30854680307675153,0.12135336845609279,1.2555686570005706
1000,32,0.3519569339696318,0.15226233065485706,1.5753646762699098
1000,33,0.008057099999859929,0.10822144642490072,1.1197007374009131
1000,34,0.007619278039783239,0.13992402687835853,1.4477078365841751
1000,35,0.007542292005382478,0.1442630559744198,1.4926011016343264
1000,36,0.3665550909936428,0.1155060516678138,1.1950700669711338
1000,37,0.010816289926879108,0.11043173776803139,1.1425692623424242
1000,38,0.3110730529297143,0.24255515449431364,2.509568983964211
1000,39,0.5370922819711268,0.1326452123250173,1.3723984197170076
1000,40,0.352396538015455,0.0893754660902446,0.9247129713447553
1000,41,0.3694141029845923,0.18864507900090577,1.951794593791038
1000,42,0.356249421951361,0.1257220348204926,1.300768560635859
1000,43,0.3106252350844443,0.16485458741976422,1.7056490113161282
1000,44,0.010898925946094096,0.12266947892898572,1.2691856425028103
1000,45,0.3044073450146243,0.10526753400119349,1.0891384225519989
1000,46,0.30813309794757515,0.12213475768993831,1.263653210758047
1000,47,0.36535257298965007,0.06988746237158688,0.7230825842532734
1000,48,0.010845453944057226,0.16596246550766125,1.7171115444179148
1000,49,0.010062902001664042,0.12606423728332494,1.3043091190245297
1000,50,0.009055577917024493,0.10402573291630368,1.0762902705785242
1000,51,0.022496807971037924,0.08965589805511198,0.9276144283870124
1000,52,0.31083212699741125,0.13718211094583688,1.4193389190270964
1000,53,0.3550663540372625,0.15022968288222893,1.5543341200809624
1000,54,0.01321957295294851,0.11672406345498665,1.207672085714312
1000,55,0.3260742489947006,0.12809902744719004,1.3253618412177868
1000,56,0.30214584700297564,0.08711571397715523,0.9013327062405988
1000,57,0.3639738189522177,0.11351749643190612,1.1744957091376023
1000,58,0.011290746973827481,0.10623911479580972,1.0991907713988727
1000,59,0.3757741670124233,0.12306794774457164,1.2733083542330812
1000,60,0.012058068066835403,0.11081808233823764,1.1465665319635707
1000,61,0.33124739909544587,0.12037910027890186,1.2454885034592487
1000,62,0.01307884999550879,0.1386144135932068,1.4341580734869686
1000,63,0.35381588398013264,0.08888231399399116,0.9196106299506308
1000,64,0.30601117003243417,0.12816827164424183,1.326078268331459
1000,65,0.30183265591040254,0.12585301781190905,1.3021237610782939
1000,66,0.030319101992063224,0.11728501366845157,1.2134758925235078
1000,67,0.02694928797427565,0.10424399161797293,1.0785484591102477
1000,68,0.010749539011158049,0.13201616631466861,1.3658900675842784
1000,69,0.010545931989327073,0.13690305546148807,1.4164517035820694
1000,70,0.31924225098919123,0.14429266457723333,1.4929074436349088
1000,71,0.011107260012067854,0.13332625497120132,1.3794447490567554
1000,72,0.010368244023993611,0.11149386231323,1.1535584116816522
1000,73,0.3018339660484344,0.1312745884849289,1.3582174179364481
1000,74,0.01090330199804157,0.18731118921398904,1.937993656662937
1000,75,0.010487352963536978,0.09284010779659757,0.9605594879233839
1000,76,0.3180422360310331,0.12245201304121628,1.2669356567288355
1000,77,0.011718705063685775,0.09307098055818663,0.9629481863739858
1000,78,0.01263734302483499,0.12652670062607374,1.309093942763289
1000,79,0.38698904996272177,0.14427870807576526,1.4927630442990878
1000,80,0.008850308018736541,0.10231495464696477,1.0585899001529864
1000,81,0.007407266995869577,0.1477054630684308,1.5282175703559213
1000,82,0.00748916098382324,0.1596704684091888,1.6520121207489384
1000,83,0.0078728609951213,0.09079327733714226,0.9393821921978349
1000,84,0.2936988880392164,0.09637774194113202,0.9971612123610499
1000,85,0.008114085998386145,0.0815122888862132,0.8433575135817901
1000,86,0.33808021899312735,0.16087521005613065,1.664476841513824
1000,87,0.3537878810893744,0.08975125340053047,0.9286010114914462
1000,88,0.008083633962087333,0.1453917211689184,1.5042787061416347
1000,89,0.007933516055345535,0.11083539248769353,1.1467456294322385
1000,90,0.29344788601156324,0.13479145891568028,1.3946043129996961
1000,91,0.010502438060939312,0.15628181934456437,1.6169518532899754
1000,92,0.010754127986729145,0.13788244050122733,1.426584798152714
1000,93,0.008715738076716661,0.11703374154303026,1.2108761344033114
1000,94,0.00754950603004545,0.1410719777172803,1.4595849777914187
1000,95,0.31083701795432717,0.13074310673239786,1.3527185031660092
1000,96,0.01307946105953306,0.09904716189664597,1.024780058637475
1000,97,0.013053271104581654,0.11983127416868011,1.2398204836734623
1000,98,0.36618410993833095,0.1338802145571405,1.3851762281429902
1000,99,0.011282877065241337,0.14550290565941038,1.5054290636733811
2782,0,0.39113569899927825,0.05103751221107533,0.5280537448508934
2782,1,0.3945364160463214,0.051809253439,0.5360384766257508
2782,2,0.43794465996325016,0.059369660941410274,0.61426136252457
2782,3,0.4028110490180552,0.05593232944920773,0.5786974079328024
2782,4,0.3938223490258679,0.0895901818130691,0.9269345028537154
2782,5,0.39289531798567623,0.05266446084831733,0.5448867816380835
2782,6,0.343206926016137,0.05940803537014855,0.6146583991339948
2782,7,0.4012083279667422,0.09057392199565384,0.9371126574084634
2782,8,0.34281968197319657,0.09381250361303994,0.9706202692997595
2782,9,0.3876472410047427,0.05390346131642132,0.5577059573523798
2782,10,0.38047674600966275,0.07547714081390566,0.7809155487945627
2782,11,0.39643028005957603,0.08343654980205018,0.8632666576340234
2782,12,0.34363489400129765,0.07244036195452885,0.7494958659082569
2782,13,0.39168421004433185,0.07386786920439192,0.7642654053398521
2782,14,0.4269549499731511,0.06476196963969727,0.670052263729676
2782,15,0.39900576299987733,0.05879728172587395,0.6083393068611048
2782,16,0.397905379999429,0.07813258376247012,0.8083897835775637
2782,17,0.39158103498630226,0.05215991093799843,0.5396665140728031
2782,18,0.3612358870450407,0.055686545644121566,0.5761544340871594
2782,19,0.3956138089997694,0.07475893608993012,0.7734847262948996
2782,20,0.4015279139857739,0.06356997953434629,0.6577194753219525
2782,21,0.39086689695250243,0.0672052890866488,0.6953317871220758
2782,22,0.44664819503668696,0.07080706743109877,0.7325971721401356
2782,23,0.38666872400790453,0.07074578793768849,0.7319631509158244
2782,24,0.027267708093859255,0.06509042350417837,0.6734505738281912
2782,25,0.3956533089512959,0.08588971450825866,0.8886480438679771
2782,26,0.025708933011628687,0.05377593038193362,0.5563864732195708
2782,27,0.3589386680396274,0.06736887663660984,0.6970243268761817
2782,28,0.3938715079566464,0.05558505987577966,0.5751044232676591
2782,29,0.027799081057310104,0.0615226865616465,0.6365373942563624
2782,30,0.38028042402584106,0.06036721928706923,0.6245824851128721
2782,31,0.39247497799806297,0.061369810042633866,0.6349556749509517
2782,32,0.3990541989915073,0.04667415553008514,0.4829087772437724
2782,33,0.030465258983895183,0.06664964366653126,0.6895828657465811
2782,34,0.4366487490478903,0.07314342928845496,0.7567700711443314
2782,35,0.38734424707945436,0.05623801000142703,0.5818600965775766
2782,36,0.34714133595116436,0.08350868244322385,0.8640129697022961
2782,37,0.027285484946332872,0.08372695858612378,0.866271338687705
2782,38,0.02749762497842312,0.06522666074947736,0.6748601368035725
2782,39,0.34431791002862155,0.06541397995059417,0.6767982133544657
2782,40,0.6935534599469975,0.06932738588386034,0.7172878173468498
2782,41,0.33075459802057594,0.05239434349914718,0.5420920435797589
2782,42,0.39444638800341636,0.04979738895492547,0.5152229523393315
2782,43,0.34393335005734116,0.056386073258696046,0.583392016024441
2782,44,0.39306903700344265,0.07226894884209578,0.7477223598728827
2782,45,0.3964994619600475,0.06406465780222204,0.66283760707508
2782,46,0.027421801001764834,0.06529805602443306,0.6755988197971536
2782,47,0.026959671988151968,0.05705365803210816,0.5902991050327724
2782,48,0.3998208390548825,0.08079383293254239,0.8359240917630054
2782,49,0.4310320260701701,0.07751407827971246,0.8019904878001703
2782,50,0.3867546789115295,0.06851701163809532,0.7089033735001906
2782,51,0.3356406820239499,0.07271894778988042,0.7523782221839981
2782,52,0.028953906032256782,0.08123007591262077,0.8404376295377819
2782,53,0.40186674206051975,0.06736081390486304,0.6969409067503138
2782,54,0.38879891706164926,0.04511239936302047,0.46675024684456706
2782,55,0.4397705189185217,0.06278718538688288,0.6496203857874568
2782,56,0.40292442007921636,0.06586672947751049,0.681482534215931
2782,57,0.029622265952639282,0.05475374729229754,0.5665033433201504
2782,58,0.3883493290049955,0.05452177239961398,0.5641032417970524
2782,59,0.3783379029482603,0.09169283777719628,0.9486893907369355
2782,60,0.028666942031122744,0.05047014750373968,0.5221835712192756
2782,61,0.38524630095344037,0.05437892720228321,0.5626253104066562
2782,62,0.33158396393992007,0.08585864279562827,0.8883265639701022
2782,63,0.027797549031674862,0.09205475614730763,0.9524339374906496
2782,64,0.39344597002491355,0.047204049126720826,0.4883912603420623
2782,65,0.40749410598073155,0.07401416823220508,0.7657790713897427
2782,66,0.4345075999153778,0.05373175979650302,0.55592946734216
2782,67,0.3409958549309522,0.07510522455116653,0.777067559995694
2782,68,0.35361446999013424,0.09327790601639574,0.9650891168068878
2782,69,0.02693805005401373,0.06038636564906885,0.6247805807432459
2782,70,0.02517521707341075,0.05517385630211469,0.5708499528288993
2782,71,0.399092462961562,0.06023801503972093,0.6232456882411761
2782,72,0.026682354044169188,0.07116476799332139,0.7362980798300669
2782,73,0.024423992028459907,0.08022318557936159,0.8300199546140363
2782,74,0.40190941898617893,0.09783398004613764,1.0122280122779925
2782,75,0.032487184973433614,0.06834524197023151,0.7071261784050975
2782,76,0.025817055953666568,0.06339547337692375,0.655913967452654
2782,77,0.025567119009792805,0.09067181675342179,0.9381255142504437
2782,78,0.49071493395604193,0.06563252771806727,0.6790593926722523
2782,79,0.09722716908436269,0.10167241225064538,1.0519419092164632
2782,80,0.025235287030227482,0.06920472872075667,0.7160187591286158
2782,81,0.02577327995095402,0.04874504897118204,0.5043350378388385
2782,82,0.025949917966499925,0.0633664284433959,0.6556134573914486
2782,83,0.02752507699187845,0.0684480439985507,0.7081898077569302
2782,84,0.39849663292989135,0.06646876593270745,0.6877114350955182
2782,85,0.4139119639294222,0.056425502593882015,0.5837999671019901
2782,86,0.033489068038761616,0.050185326826711285,0.519236706871856
2782,87,0.33732853597030044,0.07090442860074042,0.7336045082739917
2782,88,0.3856421619420871,0.08178879626123647,0.8462183653070088
2782,89,0.3852106099948287,0.0684687710468701,0.7084042577763492
2782,90,0.4040022629778832,0.05881976045280979,0.6085718804216823
2782,91,0.02655982004944235,0.0644688288894586,0.6670193167025609
2782,92,0.02537960500922054,0.05734802239587389,0.5933447120363876
2782,93,0.39369195501785725,0.05607149626643826,0.5801372813869324
2782,94,0.3950598919764161,0.061874523640266355,0.6401776360881791
2782,95,0.02699498599395156,0.07167879429313845,0.7416163937684046
2782,96,0.40590923407580703,0.08433913239893415,0.872605124570866
2782,97,0.4246585719520226,0.06990961380608729,0.7233117715203445
2782,98,0.3884004809660837,0.06476787731911648,0.6701133868547177
2782,99,0.3966736620059237,0.06639799085967252,0.686979168949715
7742,0,0.4286293429322541,0.050445902714105983,0.521932725294297
7742,1,0.4664866819512099,0.036537168018550226,0.37802760288646986
7742,2,0.46994212199933827,0.04477429046418013,0.4632520420445042
7742,3,0.4620831200154498,0.042186474540854224,0.4364775024931723
7742,4,0.41902476304676384,0.03654067636045577,0.3780639015421289
7742,5,0.5605818709591404,0.03950916473496768,0.40877702478811656
7742,6,0.4555790520971641,0.043844020231080805,0.45362710816685303
7742,7,0.45923209306783974,0.026631421547881784,0.27553893733891804
7742,8,0.5822595950448886,0.02576766101708139,0.26660213843976316
7742,9,0.4538043630309403,0.04866604021241727,0.5035175828114616
7742,10,0.4696152120595798,0.04400045478925563,0.4552456403148676
7742,11,0.4474045439856127,0.05384891853213425,0.557141636713508
7742,12,0.11208601098041981,0.0316427863494273,0.32738844636917624
7742,13,0.4596463399939239,0.03392567679458969,0.35100810956253087
7742,14,0.48067406099289656,0.047391596765027355,0.4903317003920421
7742,15,0.4580477949930355,0.04526301937192523,0.4683086194279073
7742,16,0.494606172083877,0.048759246302837234,0.5044819288964671
7742,17,0.4522192190634087,0.029155225400616547,0.30165118337070057
7742,18,0.11413391504902393,0.03514747652996708,0.36364931987575333
7742,19,0.4469488370232284,0.057739959641398886,0.5973998456289122
7742,20,0.11001935903914273,0.0454560753097808,0.4703060504650771
7742,21,0.4572612880729139,0.029268405103747397,0.30282218414033424
7742,22,0.44454735901672393,0.0392953702664699,0.40656502493099644
7742,23,0.4416928159771487,0.03210902041929209,0.3322122835019695
7742,24,0.45989220403134823,0.05386617990856246,0.5573202295576596
7742,25,0.4654659749940038,0.0329093256438866,0.3404925493801947
7742,26,0.5306096930289641,0.044542666451496515,0.46085557086093354
7742,27,0.4575925599783659,0.04464483339347608,0.4619126293650619
7742,28,0.4593524099327624,0.028548486200795975,0.29537362608522694
7742,29,0.44817250792402774,0.03557542905144073,0.3680770813749415
7742,30,0.11131234292406589,0.0480149362872232,0.49678101100200656
7742,31,0.45328743604477495,0.034332612050584466,0.3552184183438682
7742,32,0.45290176395792514,0.040607789956971896,0.4201438241780969
7742,33,0.45245933602564037,0.03883287736329405,0.4017798953486817
7742,34,0.512462345068343,0.03976000958910286,0.4113723621951368
7742,35,0.4563505060505122,0.044233592377623365,0.4576577715350169
7742,36,0.44523300894070417,0.03548539950385865,0.36714560102473676
7742,37,0.46414517296943814,0.041293290654860204,0.42723627823660937
7742,38,0.4612275949912146,0.047946724694205134,0.4960752676070999
7742,39,0.46065510995686054,0.02933593858429062,0.3035209115225817
7742,40,0.4654855990083888,0.04494785969450521,0.46504785610544414
7742,41,0.11160723899956793,0.05217407813483543,0.5398130933440043
7742,42,0.11293155001476407,0.030233017803810158,0.31280243839905064
7742,43,0.11030828708317131,0.03812257055790269,0.39443078775447205
7742,44,0.4355729540111497,0.03672739170183931,0.3799957303278057
7742,45,0.46891389007214457,0.03163551338731807,0.3273131975039484
7742,46,0.8285838220035657,0.04716766909088621,0.4880148584892285
7742,47,0.5251781919505447,0.04716124369901831,0.48794837891193343
7742,48,0.46145360893569887,0.026581841154129204,0.27502595950246017
7742,49,0.4541742110159248,0.04361357230370122,0.45124280521449417
7742,50,0.4723134380765259,0.04521400633456185,0.4678015116790184
7742,51,0.445433896034956,0.05036436800893729,0.521089135853229
7742,52,0.457974944030866,0.03445754464387635,0.3565110190386057
7742,53,0.4539767239475623,0.04633878318747775,0.4794388859077519
7742,54,0.4476950130192563,0.03492179188565259,0.36131429968329676
7742,55,0.4469178389990702,0.0360207922148017,0.372684980076171
7742,56,0.1163134309463203,0.0385046281265371,0.3983837024073584
7742,57,0.11153981799725443,0.032801227267863275,0.3393741219765363
7742,58,0.11135134391952306,0.03045927295312445,0.3151433612558133
7742,59,0.11061902705114335,0.03920111696007611,0.4055898439464692
7742,60,0.4232711709337309,0.05360505740655891,0.5546185556500923
7742,61,0.46802843594923615,0.036848471267545646,0.381248466116175
7742,62,0.4654497900046408,0.035395735930728645,0.36621790718707087
7742,63,0.4839086700230837,0.02909562975197094,0.3010345838524094
7742,64,0.450636739959009,0.02698772038455144,0.2792253422367767
7742,65,0.11170456709805876,0.037880651772574936,0.39192780289083323
7742,66,0.44824673794209957,0.039731541370563006,0.41107781904916535
7742,67,0.46341118100099266,0.039183550616388896,0.405408095793679
7742,68,0.11287277308292687,0.033030472121547305,0.34174597746539725
7742,69,0.44379528204444796,0.03541576067918317,0.36642509094178405
7742,70,0.10903629602398723,0.0374470805679028,0.38744190833273306
7742,71,0.4514961389359087,0.03403551380780401,0.3521445255757407
7742,72,0.4474400110775605,0.04305489948786656,0.44546256123771455
7742,73,0.44007542298641056,0.0421636174713198,0.43624101445445185
7742,74,0.45444896107073873,0.03160735519173685,0.32702186197482985
7742,75,0.11502881103660911,0.036498569211418974,0.37762824477183177
7742,76,0.11257510294672102,0.0285344076277102,0.29522796374946586
7742,77,0.4570241420296952,0.044533749864812844,0.4607633164232539
7742,78,0.45593211299274117,0.033309624547098515,0.34463419590141536
7742,79,0.44125389494001865,0.03992144890213756,0.41304267546318096
7742,80,0.413899174076505,0.05278027329574364,0.5460850217934987
7742,81,0.4376493190648034,0.033021235932042314,0.3416504162939183
7742,82,0.4500997109571472,0.04706134331521661,0.48691477109107495
7742,83,0.46896307298447937,0.035084052077027195,0.3629931060745885
7742,84,0.11336775205563754,0.047328781454972435,0.4896817890176144
7742,85,0.46643316093832254,0.035239044531543584,0.36459671766311047
7742,86,0.11196264903992414,0.030730206566926266,0.31794654470218414
7742,87,0.4448877570684999,0.036851309487835215,0.3812778314356761
7742,88,0.45240178203675896,0.04142287563087299,0.42857701427360445
7742,89,0.46381094900425524,0.044781491443505184,0.4633265461481419
7742,90,0.1106883540051058,0.0350352410527468,0.3624880884308077
7742,91,0.1160579570569098,0.055379832076917546,0.5729810574717625
7742,92,0.47479796002153307,0.04232514713536473,0.4379122625288225
7742,93,0.5411474920110777,0.03019878061931003,0.3124482073108723
7742,94,0.4733496130211279,0.04694330258688062,0.4856934762837387
7742,95,0.10928164795041084,0.03666211401335823,0.37932034223845124
7742,96,0.11060669005382806,0.04156253055383374,0.4300219378574833
7742,97,0.4448972730897367,0.03264444889128015,0.33775203255093933
7742,98,0.11076556995976716,0.03823190173415092,0.3955619701837422
7742,99,0.445091217989102,0.025649506761425023,0.2653796690350754
21544,0,0.7313152650604025,0.014657770675821191,0.1516549369515186
21544,1,0.7776414720574394,0.019553064073356996,0.2023035265618814
21544,2,0.7622849500039592,0.022019655521968717,0.22782383104047554
21544,3,0.7182212329935282,0.02406971864069929,0.24903457310308463
21544,4,0.6852563759312034,0.018863000043519373,0.19516385851466844
21544,5,0.7597594059770927,0.019344320821501948,0.20014378853627893
21544,6,0.7818875109078363,0.029702525467979246,0.3073137605146019
21544,7,0.745510998996906,0.02396313279017004,0.2479317948703346
21544,8,0.7229597659315914,0.022523281605261958,0.23303454033578233
21544,9,0.7150762050878257,0.018549607623510656,0.1919213799175715
21544,10,0.7573106490308419,0.017310578028030932,0.1791019028402351
21544,11,0.7389886759920046,0.024685879223719565,0.25540960764528087
21544,12,0.7216696590185165,0.01727088676649502,0.1786912417718583
21544,13,0.6831888270098716,0.018615695888229755,0.1926051545406622
21544,14,0.6876617859816179,0.02710502488742028,0.28043901977206853
21544,15,0.7124137060018256,0.02370421176612858,0.24525289830107647
21544,16,0.9653169420780614,0.026025908234856954,0.2692740635500572
21544,17,0.7101567059289664,0.022950278002539126,0.23745240940603687
21544,18,0.7636858579935506,0.02300326580081602,0.23800064156115838
21544,19,0.7151227020658553,0.029028451652723275,0.3003395333818264
21544,20,0.7600492250639945,0.015455149199018248,0.15990492205064555
21544,21,0.8532970990054309,0.022574874838120706,0.23356834378034197
21544,22,0.7608759349677712,0.016627465073926317,0.17203415329791277
21544,23,0.7247321739559993,0.02482026051443209,0.2567999682001836
21544,24,0.7273114410927519,0.020187022811630095,0.20886270766854617
21544,25,0.7702092889230698,0.017503367777170098,0.18109657978649327
21544,26,0.7417723629623652,0.01676889593227482,0.17349745139284217
21544,27,0.7112148419255391,0.02080811670369964,0.2152887841249172
21544,28,0.709672732045874,0.016120551352261092,0.16678942883065045
21544,29,0.7616721129743382,0.02563069033677534,0.26518498706351157
21544,30,0.7626954499864951,0.01888261793142121,0.19536683273350944
21544,31,0.7641610139980912,0.019382720178615975,0.20054108306427373
21544,32,0.7160385330207646,0.024424396071880405,0.252704202315706
21544,33,0.716718751937151,0.02908726534439321,0.3009480424722846
21544,34,0.7200269409222528,0.02427579423929771,0.25116671056135736
21544,35,0.7402142540086061,0.0240937594598315,0.2492833086707499
21544,36,0.7224867090117186,0.021610255878437457,0.2235880247571828
21544,37,0.7370522579876706,0.032442509960966315,0.3356626946548758
21544,38,0.7643614320550114,0.01907754102160525,0.19738358204730638
21544,39,0.7348507429705933,0.02687780234633319,0.278088087907691
21544,40,0.8277011689497158,0.020293717030111846,0.20996660711784187
21544,41,0.6931117470376194,0.014611711360030033,0.15117838954285567
21544,42,0.7546137470053509,0.023734443651741155,0.24556568902538925
21544,43,0.7281961800763384,0.022603120991160908,0.23386058935118453
21544,44,0.7373897719662637,0.029362842193586758,0.3037992666191247
21544,45,0.4248477580258623,0.026855672039978296,0.27785911924054535
21544,46,0.7185724209994078,0.0287348290230095,0.2973016006441942
21544,47,0.7357788500376046,0.025742562478257014,0.26634245929706346
21544,48,0.7568995839683339,0.011383988911255527,0.11778313078953401
21544,49,0.7619814230129123,0.020297072029676344,0.21000131923462137
21544,50,0.688602538080886,0.021149589135251556,0.21882178932898355
21544,51,0.7518630860140547,0.021207597836202186,0.21942196967563196
21544,52,0.7165768989361823,0.022413095804068917,0.23189451562790178
21544,53,0.7163869319483638,0.021435803048298396,0.22178306863248406
21544,54,0.7181910489453003,0.020383899336446465,0.21089966796889473
21544,55,0.7163453210378066,0.01712357164290923,0.17716706280402514
21544,56,0.7405265989946201,0.022921836480974234,0.23715814247724365
21544,57,0.7276500230655074,0.027982146260713492,0.28951405509002687
21544,58,1.2054415739839897,0.02441287270248882,0.25258497710082173
21544,59,0.7316786720184609,0.024759145022110296,0.2561676437942552
21544,60,0.7487477939575911,0.02087706557440283,0.21600215567852046
21544,61,0.4244682800490409,0.015096568859245818,0.15619491184357187
21544,62,0.7221660200739279,0.01862606977966219,0.19271248681416567
21544,63,0.7200573539594188,0.019211908137426292,0.19877379594332617
21544,64,0.6953640240244567,0.02213928065783044,0.2290615187378859
21544,65,0.735205223900266,0.01606267416989482,0.16619060922589518
21544,66,0.7124288799241185,0.026644908318846028,0.2756784766621547
21544,67,0.7439247400034219,0.02175019775979159,0.22503591732304526
21544,68,0.43374385801143944,0.023203577001761677,0.24007313834269198
21544,69,0.7026437959866598,0.024560537478801492,0.2541127737103429
21544,70,0.7203321530250832,0.018468841713801254,0.19108574473022227
21544,71,0.7279424529988319,0.02979225864002477,0.30824217444943525
21544,72,0.7458645250881091,0.015886538680717877,0.1643682436631622
21544,73,0.7393157599726692,0.018325855801335833,0.189606357446884
21544,74,0.7476358730345964,0.02368498296841659,0.24505394975909417
21544,75,0.7456593860406429,0.01807652097719359,0.18702664339135683
21544,76,0.7247188660549,0.0132141521511695,0.13671870406999068
21544,77,0.7167519079521298,0.0150367722974174,0.15557623360016304
21544,78,0.7797060629818588,0.017051759515235076,0.1764240668917789
21544,79,0.7417125650681555,0.024734667973099533,0.25591439482436856
21544,80,0.7688192640198395,0.01426381478058325,0.14757891763211814
21544,81,0.42790430795866996,0.01859920020764383,0.19243448388039888
21544,82,0.6774974870495498,0.01951221207779119,0.20188085609248352
21544,83,0.7351723039755598,0.02058266282772847,0.21295615155055964
21544,84,0.4297881560632959,0.016657726696984287,0.17234725169728107
21544,85,0.8222023389535025,0.02521541292088747,0.26088836708515756
21544,86,0.7253290029475465,0.022685432483064982,0.23471221572678946
21544,87,0.7600386909907684,0.02691519007633114,0.2784749157521839
21544,88,0.42730565601959825,0.019722565738761633,0.20405725603061436
21544,89,0.7401511410716921,0.02339946842422247,0.24209990639491968
21544,90,0.7668267489643767,0.023861426212050674,0.24687949946789045
21544,91,0.7619818690000102,0.01723730440518767,0.17834378573646334
21544,92,0.7278984179720283,0.0246515247228829,0.25505416275713155
21544,93,0.7258597380714491,0.017748235402200052,0.1836300744806518
21544,94,0.43592599395196885,0.018422533253022788,0.19060661957162878
21544,95,0.7557721779448912,0.028456246867197166,0.29441928243838217
21544,96,0.7218918849248439,0.01403623973691337,0.1452243386403465
21544,97,0.428753986954689,0.020784056064874767,0.21503984349508332
21544,98,0.43384508008603007,0.023064636871291455,0.23863561027703223
21544,99,0.7481545500922948,0.024866386531501306,0.25727720572594154
59948,0,3.0168242499930784,0.010449801635644906,0.10811766968245456
59948,1,2.862627604044974,0.00911049754882498,0.09426071412367837
59948,2,2.9137896000174806,0.011892233952599529,0.12304162960259642
59948,3,2.8477953399997205,0.00908363065146145,0.0939827388629199
59948,4,2.8812872460111976,0.010770747180543827,0.11143829581674149
59948,5,2.845928976079449,0.013750863418055093,0.14227172540869734
59948,6,2.9274845890467986,0.01572701476167704,0.1627177477985827
59948,7,2.9399825430009514,0.01056691091716322,0.10932932738251626
59948,8,2.946587151964195,0.013508998444930698,0.139769297306826
59948,9,2.963816183968447,0.01274778767467577,0.13189351770002297
59948,10,2.9314561259234324,0.009966866247542505,0.103121034283107
59948,11,2.9959333629813045,0.009192552510600027,0.09510968633983406
59948,12,3.178293180069886,0.008419714823080349,0.08711361017199705
59948,13,3.042630533920601,0.008476019254288758,0.08769615748794651
59948,14,2.965008500032127,0.018411737065966105,0.1904949180650621
59948,15,2.9996687640668824,0.011498061507472457,0.11896336977469642
59948,16,3.0888434319058433,0.008582361308915765,0.08879641331445882
59948,17,2.992243641987443,0.010498527742587416,0.10862180873877425
59948,18,2.930397395044565,0.011141992238873133,0.11527934007645049
59948,19,2.9628129659686238,0.009603082230317028,0.09935718482629258
59948,20,2.9920480019645765,0.0076686042073955685,0.07934233065176331
59948,21,2.9514288009377196,0.012027622123889081,0.12444240773148117
59948,22,2.925137770944275,0.011297602833084675,0.11688934717617049
59948,23,2.946644317940809,0.010969913573769308,0.1134989479769841
59948,24,2.924337457981892,0.01113318266759733,0.11518819286136917
59948,25,2.9121642009122297,0.015071829766570288,0.15593895166907315
59948,26,2.9254551030462608,0.009773122798076628,0.10111648998620482
59948,27,2.979230470955372,0.009734516331539156,0.10071705262440196
59948,28,2.9613671059487388,0.009664183927193815,0.09998936649923723
59948,29,2.9475242249900475,0.008936298983571733,0.09245838872135069
59948,30,2.949616894009523,0.01132974773144424,0.11722193066665135
59948,31,2.9562965569784865,0.009888937649432605,0.10231475501360171
59948,32,2.952823206083849,0.0183157274015342,0.1895015651242786
59948,33,2.664400390931405,0.010715719156094927,0.11086895469639428
59948,34,2.9367896920302883,0.008644368414744807,0.08943796269690084
59948,35,2.886010254966095,0.01214723529020767,0.1256799715873914
59948,36,2.998448472004384,0.012346484108433864,0.12774147654841542
59948,37,2.9329748990712687,0.01047014410081637,0.1083281406566052
59948,38,2.921862554969266,0.009108781113967623,0.09424295522801607
59948,39,2.8962568680290133,0.014243056065647242,0.14736413997769568
59948,40,2.999689946998842,0.01054633088903667,0.10911639849059816
59948,41,2.908888890990056,0.009507674384151787,0.09837005852892614
59948,42,2.8593957680277526,0.012878489646670488,0.13324581060736085
59948,43,2.9320713479537517,0.014366236772218821,0.14863861497815203
59948,44,2.8661259920336306,0.0092172669644075,0.09536539159112076
59948,45,2.9443368669599295,0.01389114450193446,0.14372312749443944
59948,46,2.8266278080409393,0.008154083465694573,0.08436528591125954
59948,47,2.8906829010229558,0.014481794149139748,0.14983421607594616
59948,48,2.9327775900019333,0.014878206544686634,0.15393565129301032
59948,49,2.864464774960652,0.009967733344845797,0.10313000560553862
59948,50,2.604555014986545,0.012111440983320954,0.12530962991169015
59948,51,2.964338402962312,0.013983443772504822,0.14467809127226067
59948,52,2.9087143529905006,0.009014495878455153,0.09326744389253792
59948,53,2.897569227963686,0.008916429590715591,0.09225281233545227
59948,54,2.89140831399709,0.011598896035066808,0.12000664260677059
59948,55,2.938563180039637,0.014091775446522625,0.14579893246676257
59948,56,2.9181865439750254,0.007754229297317117,0.08022824078780745
59948,57,2.9638465610332787,0.009269010852733572,0.09590075377513019
59948,58,2.6159063460072502,0.013197983070670105,0.13655141253992567
59948,59,2.9255170499673113,0.008949564373136987,0.09259563754742725
59948,60,2.893392440979369,0.005628396833190552,0.05823355991533271
59948,61,2.9347242870135233,0.0092053243828083,0.09524182904538844
59948,62,2.9245114299701527,0.008354556497241594,0.0864394570544808
59948,63,2.9422368329251185,0.010819439102679351,0.11194208118389096
59948,64,2.8539838129654527,0.012985249265225818,0.13435038671098923
59948,65,2.8866862379945815,0.01173646230963521,0.12142995623049511
59948,66,2.998326695058495,0.016180707254822124,0.16741182495158335
59948,67,2.9228460850426927,0.009301239581296805,0.0962342046051631
59948,68,2.9603522019460797,0.00887567739219508,0.09183117440469528
59948,69,2.8945494160288945,0.00985935182899933,0.10200864872829404
59948,70,2.9522393730003387,0.014636944190500156,0.15143945811860896
59948,71,2.850727214012295,0.006237578110559472,0.06453638387503784
59948,72,3.4871243599336594,0.01347853179923586,0.13945407766434675
59948,73,2.8306254179915413,0.010371404040014187,0.10730653798408929
59948,74,2.627636714023538,0.01304992851270631,0.13501958309942133
59948,75,2.9828324370319024,0.008932236055923859,0.09241635210815047
59948,76,2.8858537669293582,0.011800142510195455,0.12208881609497332
59948,77,2.636328835040331,0.009123159854982799,0.09439172321670453
59948,78,2.8965768619673327,0.013711297810465428,0.1418623644044106
59948,79,2.9551367859821767,0.010926427474834466,0.11304902406030627
59948,80,2.613519439008087,0.009316851886975286,0.09639573552863726
59948,81,2.9350840830011293,0.015481456223999879,0.160177104656255
59948,82,2.884166851057671,0.009901070645834675,0.1024402876641721
59948,83,2.740231637028046,0.009021533190535447,0.09334025463186853
59948,84,2.9757958150003105,0.014256914509448104,0.14750752477115087
59948,85,2.9798519000178203,0.011947886938775687,0.12361743681751153
59948,86,2.9552893759682775,0.0158564177271292,0.16405660068426464
59948,87,2.902568066958338,0.008928940260527873,0.09238225254048513
59948,88,2.901615593000315,0.00973999478697607,0.10077373483292139
59948,89,2.6377376440213993,0.010168503604496837,0.10520725198512237
59948,90,2.8952201689826325,0.010836916191429236,0.11212290587074678
59948,91,2.9133104130160064,0.01166714772187305,0.12071280082744118
59948,92,2.5956300739198923,0.009463068205751268,0.09790854583899587
59948,93,2.858156892005354,0.012369380645398165,0.1279783729323558
59948,94,2.9202633460517973,0.0086394889726078,0.08938747811053278
59948,95,2.8815624240087345,0.012686323686269319,0.13125758761947223
59948,96,2.9233628299552947,0.01135675879769571,0.11750139755421272
59948,97,2.8411931459559128,0.010759409428008904,0.11132099106529712
59948,98,2.900488972081803,0.014420327242740671,0.1491982558047206
59948,99,2.9212768939323723,0.007989581567840132,0.08266328596193077


==> data/bab_vs_estimators/mushroom-mlp-8x1_LinearMSR_time_error.csv <==
num_samples,seed,runtime,error,error_pct
1000,0,0.5395493239630014,0.13620177980350723,1.409196035714912
1000,1,0.011210281983949244,0.1300533036038134,1.345581534503578
1000,2,0.008959189988672733,0.11013158039740567,1.1394637186602008
1000,3,0.009024840081110597,0.15871480381376651,1.6421244470248137
1000,4,0.008976917015388608,0.10721045497695081,1.1092406307661242
1000,5,0.009097039001062512,0.1411547761293115,1.4604416420300663
1000,6,0.009114974993281066,0.1078762719811589,1.116129429753885
1000,7,0.009147715056315064,0.12796312502108087,1.3239557424106099
1000,8,0.009242977946996689,0.10588596621974933,1.095536960309762
1000,9,0.009305472951382399,0.12290041896748072,1.2715750370261747
1000,10,0.00946222001221031,0.12461066508135421,1.2892699015664493
1000,11,0.009711897000670433,0.16398368691388931,1.6966383394867914
1000,12,0.01002009294461459,0.11364483831268268,1.1758132372479522
1000,13,0.009621401084586978,0.14713429044753745,1.5223079985850312
1000,14,0.009395590052008629,0.19696809828041978,2.037907754652743
1000,15,0.009292164002545178,0.1446141267102803,1.4962334145890015
1000,16,0.009294277057051659,0.10572435268109182,1.0938648444363674
1000,17,0.009277411038056016,0.1698819730521126,1.7576642780280327
1000,18,0.009270400973036885,0.12723298569084918,1.3164014398811832
1000,19,0.009451734949834645,0.1347014919809839,1.3936734804665056
1000,20,0.009376541012898088,0.11003405088904647,1.138454640829182
1000,21,0.009257110999897122,0.15786044697959165,1.6332849423902778
1000,22,0.009349078987725079,0.16753505421453196,1.7333821524432234
1000,23,0.009273124043829739,0.12036517486411158,1.245344425758161
1000,24,0.009318182012066245,0.0981573641396638,1.0155738685749351
1000,25,0.009298792923800647,0.1936955698654792,2.0040489161283737
1000,26,0.009329930995590985,0.19762837949115417,2.0447392781905873
1000,27,0.009301527054049075,0.14441710956146991,1.4941949993386872
1000,28,0.00930887891445309,0.13783054751380408,1.4260478933320595
1000,29,0.009337933035567403,0.08212145720371566,0.8496602034537287
1000,30,0.009342579985968769,0.13011013188589238,1.3461695017822561
1000,31,0.009342189063318074,0.09816380288262272,1.0156404862877562
1000,32,0.009291662951000035,0.13078714622832666,1.35317415274098
1000,33,0.009337352006696165,0.14368332867789757,1.4866030198968232
1000,34,0.00934460200369358,0.14695626317706173,1.520466059924865
1000,35,0.009391022962518036,0.13511154765666436,1.39791607431091
1000,36,0.009404532960616052,0.1042671077756544,1.0787876277746562
1000,37,0.00944853003602475,0.21054081201250807,2.1783362748434874
1000,38,0.009546246961690485,0.13988408619645415,1.4472945949166682
1000,39,0.009466847986914217,0.10633879503776367,1.1002221015474454
1000,40,0.009506157017312944,0.11761213597900416,1.216860425852585
1000,41,0.009430221049115062,0.14327932144005207,1.4824230055182053
1000,42,0.009412545943632722,0.13692881558150738,1.416718227698444
1000,43,0.00943172408733517,0.07900492630617628,0.8174153752853199
1000,44,0.009404673939570785,0.133529220824049,1.3815447118886
1000,45,0.009421218070201576,0.14260904169330146,1.475488033278462
1000,46,0.009385965066030622,0.10544359731097686,1.0909600413189453
1000,47,0.00944023800548166,0.11172869696013832,1.155988101322633
1000,48,0.008697174023836851,0.1945027207224696,2.01240000955414
1000,49,0.007223216001875699,0.12482959423157332,1.2915350268169141
1000,50,0.006954641081392765,0.14485680311551086,1.4987442380797507
1000,51,0.006945037050172687,0.1086217776420993,1.1238427182550768
1000,52,0.007005788036622107,0.1263343775186847,1.3071040938721805
1000,53,0.006937013939023018,0.09945664648465735,1.0290167437890527
1000,54,0.0070020719431340694,0.1545568390058708,1.5991045427887471
1000,55,0.006905316025950015,0.1362088017253379,1.4092686872207965
1000,56,0.0069483109982684255,0.1454475536229891,1.504856370200461
1000,57,0.007248625042848289,0.13196514493018335,1.3653621807030862
1000,58,0.0069659169530496,0.11683674721810824,1.2088379552977304
1000,59,0.006951865972951055,0.09525182607038829,0.9855120534154801
1000,60,0.006939247949048877,0.14015432185143606,1.4500905570124552
1000,61,0.006964564905501902,0.08510042576238429,0.8804817587186555
1000,62,0.006963304011151195,0.14422345581252538,1.4921913831179032
1000,63,0.006944995955564082,0.11932732165484872,1.23460639700217
1000,64,0.006945215980522335,0.12244365974242477,1.2668492302844887
1000,65,0.006982523016631603,0.13770072061642535,1.4247046542835007
1000,66,0.006957003963179886,0.15595056025660808,1.6135245192697008
1000,67,0.006946869078092277,0.12403261109366759,1.2832891325261888
1000,68,0.007000899990089238,0.129391304602509,1.3387322380433466
1000,69,0.006980519974604249,0.16117291962961916,1.6675570593447482
1000,70,0.006979607976973057,0.11733736319443944,1.2140175208678663
1000,71,0.006961840903386474,0.13889601252375727,1.4370716044053293
1000,72,0.006923413020558655,0.08966344080559452,0.9276924685865877
1000,73,0.006945717963390052,0.13791913120458626,1.4269644142913254
1000,74,0.006928119924850762,0.15183004696933794,1.5708921028805118
1000,75,0.006945095956325531,0.11065929460017948,1.1449236529107822
1000,76,0.007040589931420982,0.16021771173065597,1.6576741107779642
1000,77,0.00688841100782156,0.18902137815994915,1.9556879297219765
1000,78,0.006983153987675905,0.1764568048535191,1.8256900183920788
1000,79,0.0069455369375646114,0.0871245000992964,0.9014236108419079
1000,80,0.006945075932890177,0.16149857753665398,1.6709264413914053
1000,81,0.00695194595027715,0.08748617587830276,0.9051656476546805
1000,82,0.007017306052148342,0.09180687470792726,0.9498692607132532
1000,83,0.006942882086150348,0.10968734944201003,1.134867534218349
1000,84,0.006953780073672533,0.09650151568728238,0.9984418231772398
1000,85,0.0069565740413963795,0.11720408960024664,1.2126386209674913
1000,86,0.006961800972931087,0.10467894805188453,1.0830486857832116
1000,87,0.006928722024895251,0.1358224104824428,1.4052709347060477
1000,88,0.006977705052122474,0.12496518032942966,1.2929378527702378
1000,89,0.006946398061700165,0.10151496650890812,1.0503129149741235
1000,90,0.007009654073044658,0.09790384903435856,1.0129509037215727
1000,91,0.006974500021897256,0.10564538661450329,1.0930478311186775
1000,92,0.006935360957868397,0.13933629379847484,1.4416269239307171
1000,93,0.007014050032012165,0.1386056385627248,1.4340672836442339
1000,94,0.006948270951397717,0.12714664641495355,1.3155081405021725
1000,95,0.0070555940037593246,0.14930655582136984,1.5447830922126002
1000,96,0.0069198779528960586,0.11495580599446176,1.1893770134539505
1000,97,0.006933268974535167,0.1007607699017293,1.0425097065981441
1000,98,0.006933238008059561,0.11635896264770326,1.2038946122407472
1000,99,0.007010205066762865,0.1610308188017348,1.6660868294871405
2782,0,0.3741005810443312,0.07723533049002773,0.7991064558825648
2782,1,0.07158302399329841,0.04959229071654825,0.5131009270260773
2782,2,0.02638873108662665,0.06045655095135016,0.6255067448938391
2782,3,0.028820145991630852,0.08639043744833003,0.8938287161261376
2782,4,0.02636588690802455,0.057967699400422124,0.599756128829126
2782,5,0.02632592699956149,0.05988123428716552,0.6195542972560818
2782,6,0.026190171018242836,0.08159105125585653,0.8441724193724853
2782,7,0.026698639965616167,0.07550759869201987,0.7812306777242783
2782,8,0.026158093009144068,0.03845893192176986,0.3979109118851044
2782,9,0.026311624911613762,0.06670845602520781,0.6901913610453768
2782,10,0.02633921697270125,0.07763386325694599,0.803229829277934
2782,11,0.02667734690476209,0.09435112187669012,0.9761930211609651
2782,12,0.02627940592356026,0.08674598794321242,0.8975073783918405
2782,13,0.026403594063594937,0.07253040910587988,0.7504275283938305
2782,14,0.028917752904817462,0.06296180442388377,0.6514270615523183
2782,15,0.026467479998245835,0.05595906757219349,0.5789740508442853
2782,16,0.02662171295378357,0.06405741182323332,0.6627626373876024
2782,17,0.02722338296007365,0.06968889648471266,0.7210281451628662
2782,18,0.027415884076617658,0.06760858138171066,0.6995044044274842
2782,19,0.027286167023703456,0.07786170291785176,0.8055871461014749
2782,20,0.0270680480170995,0.06359678283876136,0.6579967926255902
2782,21,0.02626482502091676,0.07676447860938929,0.7942348411021865
2782,22,0.02637791505549103,0.06153888554732445,0.6367049951969147
2782,23,0.02646620897576213,0.058592355332705126,0.6062190595245173
2782,24,0.026626451057381928,0.08008162429739119,0.8285553071061168
2782,25,0.026480189058929682,0.07964391710693002,0.8240266200471691
2782,26,0.0268759080208838,0.06015965659850098,0.6224349616494146
2782,27,0.026468232041224837,0.07009583622481586,0.725238500338515
2782,28,0.02700710599310696,0.0709007391932431,0.7335663362440311
2782,29,0.026647462975233793,0.054639764548812586,0.5653240339859359
2782,30,0.026418666006065905,0.06661908841797626,0.6892667293848089
2782,31,0.026319967000745237,0.05772342365268002,0.5972287579251915
2782,32,0.026374819921329618,0.048380879008123434,0.5005671952378903
2782,33,0.02637503109872341,0.06626193886848109,0.6855715226846317
2782,34,0.026410383987240493,0.09059524743938702,0.9373332986571463
2782,35,0.026490555959753692,0.09402987447030714,0.9728692718515823
2782,36,0.02743522298987955,0.09526358362164555,0.9856337015660795
2782,37,0.026372356922365725,0.06377373323785551,0.6598275895599723
2782,38,0.026311264955438673,0.053132667355116237,0.5497310263625562
2782,39,0.027016590000130236,0.0749194150269421,0.7751451031429797
2782,40,0.02733287902083248,0.04908044854192328,0.5078052108876115
2782,41,0.02732134109828621,0.06837170826570282,0.7074000088844938
2782,42,0.02839086693711579,0.07419641620597683,0.7676646790706904
2782,43,0.026776036014780402,0.07231974213155734,0.7482478867951696
2782,44,0.027194348978810012,0.08491441573008854,0.878557227332263
2782,45,0.026723086019046605,0.061043165696634705,0.6315760868271051
2782,46,0.02638782002031803,0.0820578286197359,0.8490018776342586
2782,47,0.026501722051762044,0.127441739569484,1.3185612878555395
2782,48,0.02699656004551798,0.08558880150796355,0.8855346821503645
2782,49,0.02626269089523703,0.05988142436609745,0.6195562638858698
2782,50,0.026513069053180516,0.06861516900386797,0.7099189473856611
2782,51,0.02626092790160328,0.11262107426197021,1.1652209803490132
2782,52,0.026394861051812768,0.07030645980470063,0.727417692961621
2782,53,0.026251223986037076,0.07220493392014565,0.7470600368520758
2782,54,0.026533029973506927,0.07045251563767925,0.7289288428241517
2782,55,0.02647651406005025,0.05378113720242328,0.5564403449883779
2782,56,0.02629955706652254,0.08709686944357958,0.9011377334432681
2782,57,0.026354840025305748,0.06361596902706679,0.6581953003142526
2782,58,0.026316221919842064,0.09368821933401703,0.9693343763139745
2782,59,0.02633479901123792,0.054291784678736806,0.5617237003182936
2782,60,0.02641396992839873,0.06019018184048752,0.6227507875516805
2782,61,0.02640742901712656,0.07849055271423477,0.8120934681289955
2782,62,0.026292847003787756,0.07101280186736392,0.7347257798016005
2782,63,0.026363032986409962,0.05785772348380824,0.5986182756678827
2782,64,0.026456773979589343,0.0643324613688454,0.665608405848638
2782,65,0.02725404896773398,0.06723883736045985,0.6956788904751143
2782,66,0.026622003060765564,0.06758866574977807,0.699298349634304
2782,67,0.026825112057849765,0.06433895665550593,0.6656756085843588
2782,68,0.02625984698534012,0.08718521497654756,0.9020517903301252
2782,69,0.02651345997583121,0.08255070413573773,0.8541013574226484
2782,70,0.027246096986345947,0.0813941618220615,0.8421353255108751
2782,71,0.026462813024409115,0.06885879581605714,0.7124396041526
2782,72,0.02634297194890678,0.07976506487669965,0.825280061501028
2782,73,0.027623257017694414,0.04940971432397462,0.5112119213978025
2782,74,0.026465155999176204,0.07010894683864638,0.7253741477952694
2782,75,0.02642604790162295,0.07298904366631886,0.7551727380771759
2782,76,0.026431286009028554,0.04460471129769705,0.46149751071978473
2782,77,0.0264766140608117,0.06348816932074675,0.65687303536462
2782,78,0.026228038012050092,0.05209547668753434,0.538999852517798
2782,79,0.02764094399753958,0.08169193534995789,0.8452162050387183
2782,80,0.026056859991513193,0.06129060087408769,0.6341361464068418
2782,81,0.026360047981142998,0.0777611409803175,0.8045466935910781
2782,82,0.02625661203637719,0.07170960583518782,0.7419351818413128
2782,83,0.02647560299374163,0.07448345577467906,0.7706345009253829
2782,84,0.026179615990258753,0.04546012906787106,0.47034799220650503
2782,85,0.02635438006836921,0.05636981671029129,0.5832238195177621
2782,86,0.02890164905693382,0.06991561653906864,0.7233738781061245
2782,87,0.02620297099929303,0.07230160298089205,0.7480602121609201
2782,88,0.02665930101647973,0.07367454695218234,0.7622652189118755
2782,89,0.026617958093993366,0.07809951852520669,0.8080476779065598
2782,90,0.026546539971604943,0.0847111482335297,0.876454143578485
2782,91,0.02621794305741787,0.05591756875336573,0.5785446880924674
2782,92,0.02622843999415636,0.07798872305433163,0.806901345321497
2782,93,0.026318534975871444,0.09972873891570953,1.0318319168047059
2782,94,0.026085152989253402,0.07801955700586269,0.807220365251528
2782,95,0.02618171798530966,0.05564398847076327,0.575714121192025
2782,96,0.027541022980585694,0.05762094149250874,0.5961684380523292
2782,97,0.026189510943368077,0.08727877910865733,0.9030198408522581
2782,98,0.02621854399330914,0.05868843776697452,0.6072131653700473
2782,99,0.026421750895678997,0.07529819198084597,0.7790640752932082
7742,0,0.4687678830232471,0.037432357039425095,0.38728957304025413
7742,1,0.11679778702091426,0.05748206295887617,0.5947315472912597
7742,2,0.22418920893687755,0.02908338247298614,0.30090786879025255
7742,3,0.12013564200606197,0.029804506121301283,0.30836889160458003
7742,4,0.11774032202083617,0.027585993610113727,0.28541530729415726
7742,5,0.11746564705390483,0.06349830376207621,0.6569778901951978
7742,6,0.1177002009935677,0.05140598473210706,0.5318661033726167
7742,7,0.11865920096170157,0.028496414139844717,0.294834868500929
7742,8,0.1182778850197792,0.027518410868834553,0.284716070241376
7742,9,0.11916442401707172,0.029589565236299187,0.3061450304810691
7742,10,0.11956102401018143,0.024686588786304375,0.2554169490528825
7742,11,0.11903177399653941,0.0281737162040388,0.29149611145585125
7742,12,0.11949764797464013,0.049163034568551985,0.5086596777051415
7742,13,0.11959979205857962,0.04162250888036367,0.43064249670845234
7742,14,0.11914175900164992,0.04239332071627677,0.43861761263585003
7742,15,0.11985061201266944,0.028894340948114827,0.2989519724149006
7742,16,0.11918063799384981,0.03946079788031298,0.4082766026942368
7742,17,0.11907837504986674,0.03429705913313419,0.3548505741761832
7742,18,0.11846680997405201,0.0328861800724409,0.34025307638966046
7742,19,0.11818703694734722,0.047986970080788005,0.4964916618664864
7742,20,0.12028114194981754,0.03450491078987561,0.3570010874155795
7742,21,0.11925269791390747,0.038563560248238815,0.3989934368205073
7742,22,0.11903981596697122,0.03658391892489665,0.37851130575719966
7742,23,0.1187239889986813,0.051581447794717405,0.5336815117512856
7742,24,0.11869801895227283,0.03024166065876166,0.31289186070287434
7742,25,0.11857332102954388,0.04734544140903617,0.4898541593145053
7742,26,0.1189439509762451,0.034754481132817434,0.3595832382392546
7742,27,0.11810077703557909,0.03408886358216115,0.3526965028747072
7742,28,0.11802762700244784,0.03315874525700635,0.3430731406951171
7742,29,0.1180324339075014,0.026570820111080584,0.27491193154925747
7742,30,0.11803699005395174,0.023969556803847464,0.24799826018834045
7742,31,0.11816150799859315,0.04393527121431129,0.454571225960387
7742,32,0.11905576009303331,0.02750545159071116,0.2845819885620944
7742,33,0.11879462597426027,0.03635846538128007,0.3761786766215106
7742,34,0.11892883898690343,0.033615082072565874,0.34779457702557454
7742,35,0.11859555600676686,0.0324162593231242,0.33539109545231416
7742,36,0.11886951909400523,0.035288463152333915,0.3651080217342371
7742,37,0.11943487299140543,0.042255390542724314,0.43719053397317764
7742,38,0.10743353504221886,0.03457802005852795,0.35775750404763473
7742,39,0.11785714898724109,0.03376493503060218,0.3493450134054043
7742,40,0.11774764291476458,0.04123922212029729,0.4266768643679148
7742,41,0.11794577189721167,0.05163984830050089,0.5342857458615341
7742,42,0.18773060897365212,0.030788640139640666,0.31855112093562676
7742,43,0.11750545701943338,0.03864590335322271,0.3998453902772034
7742,44,0.1178326610242948,0.04339165324578165,0.44894674522819294
7742,45,0.1169175689574331,0.031884636011641376,0.32989071605847653
7742,46,0.13199804001487792,0.05191238626692307,0.5371055285576046
7742,47,0.11770228494424373,0.0381224057124641,0.394429082200118
7742,48,0.11751156602986157,0.03265566464197889,0.33786807502442995
7742,49,0.11779963201843202,0.04362604490901484,0.4513718515895735
7742,50,0.11756983504164964,0.029409460786880004,0.3042816005280811
7742,51,0.11774991697166115,0.04773249907963617,0.4938588069467863
7742,52,0.11724737694021314,0.04070366782208468,0.42113581347239737
7742,53,0.11744580802042037,0.03993059746269223,0.4131373299918129
7742,54,0.11705593799706548,0.05448500907441911,0.5637228742849755
7742,55,0.11775139893870801,0.04502114131762987,0.4658060559832064
7742,56,0.11756901303306222,0.032923620466121406,0.3406404491128825
7742,57,0.11687169899232686,0.03186522465374084,0.32968987867851907
7742,58,0.11678990593645722,0.03553124103566674,0.3676198951564893
7742,59,0.11703596799634397,0.04253271977947315,0.44005988899613036
7742,60,0.11749068507924676,0.045532311992981356,0.4710948245317396
7742,61,0.11726322094909847,0.04238728103542477,0.43855512377317957
7742,62,0.11750812106765807,0.03138699184916248,0.3247418980182598
7742,63,0.1180738159455359,0.0527867961602978,0.5461525098607214
7742,64,0.11781073804013431,0.029351568467701435,0.30368262431203996
7742,65,0.11749444098677486,0.03821268490153873,0.3953631454372876
7742,66,0.11717897397466004,0.050611181930959814,0.523642767685171
7742,67,0.11726553493645042,0.03834311074238683,0.3967125813855042
7742,68,0.1179553980473429,0.020934530333469148,0.21659670819307927
7742,69,0.11745810601860285,0.061815557249635944,0.6395675471155043
7742,70,0.1175369550473988,0.027400307120961642,0.28349412340965563
7742,71,0.11731807398609817,0.036479071166955104,0.3774265104993258
7742,72,0.1173132270341739,0.03840686117608705,0.39737216790908014
7742,73,0.11765688599552959,0.04181124738947517,0.43259525796612724
7742,74,0.11761801806278527,0.03822893158123719,0.39553123983853283
7742,75,0.11743476102128625,0.03822696169914393,0.39551085868022
7742,76,0.11814786901231855,0.036487908233744565,0.377517942193574
7742,77,0.12065024999901652,0.04799435208906211,0.49656803896530616
7742,78,0.1335359449731186,0.06113940408108132,0.6325718061931914
7742,79,0.1192864190088585,0.024421194591279588,0.2526710785652117
7742,80,0.11998921097256243,0.023663127541839746,0.244827825103929
7742,81,0.1201038439758122,0.045376052826952284,0.46947810705837056
7742,82,0.12006839097011834,0.02020130296897127,0.20901045567260015
7742,83,0.1198295900830999,0.03225324721895413,0.3337045094818415
7742,84,0.1200438030064106,0.034972384500805004,0.36183775035194504
7742,85,0.12055674905423075,0.05136716919296527,0.531464502865181
7742,86,0.1208613789640367,0.034202381576431184,0.3538710037346697
7742,87,0.1204196410253644,0.029641158645181992,0.3066788357468414
7742,88,0.11998562596272677,0.039580865645426164,0.4095188700042437
7742,89,0.11968659400008619,0.05610942097371274,0.5805296650050022
7742,90,0.11724583501927555,0.028759180576016674,0.29755355118412635
7742,91,0.11703254305757582,0.033508850175943294,0.3466954609361741
7742,92,0.11724604503251612,0.04004900569034042,0.4143624270884778
7742,93,0.11729127401486039,0.03510758635172062,0.36323660073852937
7742,94,0.11746118101291358,0.04676993226465124,0.4838997202025133
7742,95,0.11736642697360367,0.02649102694049991,0.27408636069532566
7742,96,0.11706000496633351,0.0351436381893786,0.36360960692670957
7742,97,0.11747589299920946,0.03737481147173072,0.38669418444852743
7742,98,0.11700360896065831,0.03763997291828226,0.38943764683091286
7742,99,0.11738415493164212,0.03799419332809975,0.39310254752460605
21544,0,0.7060769340023398,0.016579718195733284,0.1715401457191245
21544,1,0.44276417698711157,0.016975517535973855,0.17563523803003442
21544,2,0.4425393969286233,0.02176232576683934,0.22516139835183552
21544,3,0.44286517903674394,0.02288673375118777,0.23679495612439852
21544,4,0.44288182398304343,0.018611723128644578,0.1925640508409429
21544,5,0.4415208779973909,0.019287742214829706,0.19955840449545492
21544,6,0.44198497908655554,0.022862761458525976,0.23654692955797085
21544,7,0.4422583719715476,0.02524271716931953,0.2611708673484004
21544,8,0.44253028405364603,0.018810536348003754,0.1946210489284338
21544,9,0.4423650139942765,0.02263464422718031,0.2341867408838263
21544,10,0.44427165505476296,0.020989560657435576,0.2171660731051199
21544,11,0.43490755395032465,0.018118702368123796,0.18746306829685763
21544,12,0.44369223003741354,0.03193994366844044,0.33046295036274453
21544,13,0.44562934804707766,0.024148603241271244,0.24985074354201228
21544,14,0.44456957606598735,0.02355132906019297,0.24367111498337946
21544,15,0.44491453701630235,0.015878173172596988,0.16428169089639436
21544,16,0.44539899996016175,0.015301993064168906,0.15832030973216868
21544,17,0.4434662079438567,0.01667316154368126,0.1725069465618314
21544,18,0.446909022051841,0.014310580373224887,0.14806277245291066
21544,19,0.4447894390905276,0.01863385766624376,0.19279306328617046
21544,20,0.4440235410584137,0.012782595877920855,0.1322536567679125
21544,21,0.44336651905905455,0.01842916266967798,0.19067521006789892
21544,22,0.44333397899754345,0.01807399210270999,0.1870004786826265
21544,23,0.4440864570206031,0.021669934466908333,0.22420548240282848
21544,24,0.4444954249775037,0.029939852655891164,0.30976923894414465
21544,25,0.443358686985448,0.019115933887925547,0.1977808094190511
21544,26,0.4422680090647191,0.02112786398765798,0.21859701259032155
21544,27,0.4457362910034135,0.020325691734092155,0.21029742971176985
21544,28,0.4437885860679671,0.018737357796051235,0.19386391546468892
21544,29,0.4430542569607496,0.01410405637680942,0.1459259956982417
21544,30,0.44337970996275544,0.020117137730708903,0.20813964972369528
21544,31,0.44361734797712415,0.014741752877766245,0.15252384913623684
21544,32,0.4446306199533865,0.017771500154731168,0.18387078056456668
21544,33,0.4442944119218737,0.015886174759476956,0.1643644783939362
21544,34,0.4436260520014912,0.015455774143784407,0.15991138796972737
21544,35,0.44419491197913885,0.018852659579361886,0.19505687209261724
21544,36,0.4439792960183695,0.03272291865721946,0.3385639109510945
21544,37,0.444470738992095,0.02662931261596868,0.27551711751765123
21544,38,0.44505938794463873,0.016800077978782895,0.1738200728474814
21544,39,0.44398026808630675,0.01956384123087418,0.20241503118150825
21544,40,0.4436273640021682,0.022533853852635843,0.2331439248762
21544,41,0.44506921397987753,0.01187971071473215,0.1229120593636283
21544,42,0.4442233960144222,0.021832753833333718,0.225890074234413
21544,43,0.44407945801503956,0.01726751762421408,0.17865638332909117
21544,44,0.44539375498425215,0.020640973455873457,0.21355945575216778
21544,45,0.44386266090441495,0.023309614857331296,0.24117024680867521
21544,46,0.44445997395087034,0.022749775674572204,0.2353779351507796
21544,47,0.4432262689806521,0.015573512751609342,0.16112955692197495
21544,48,0.4441279621096328,0.02079087287500947,0.2151103728364172
21544,49,0.44458164798561484,0.01655185649059565,0.1712518777942497
21544,50,0.44305829505901784,0.022339804099839267,0.23113621144714722
21544,51,0.4433014430105686,0.020049205859875574,0.20743680044217244
21544,52,0.4446199960075319,0.020918026657960276,0.21642595481426605
21544,53,0.44390983297489583,0.014396833873380727,0.14895518436310376
21544,54,0.44482328300364316,0.014589782099158122,0.15095150096965612
21544,55,0.4441469620214775,0.021158233473835608,0.21891122698304064
21544,56,0.44380729796830565,0.020647544569603937,0.21362744302393902
21544,57,0.4443052610149607,0.026164182103182387,0.2707046982111334
21544,58,0.44423743803054094,0.019147959015487843,0.19811215371476557
21544,59,0.4437301820144057,0.0165473687779708,0.17120544619218478
21544,60,0.44410943496041,0.02244153161793716,0.23218872350266864
21544,61,0.444282395998016,0.028759124579036607,0.29755297181781826
21544,62,0.4432284040376544,0.02999705521750684,0.3103610786629636
21544,63,0.44522261701058596,0.015438670039124747,0.15973442231982457
21544,64,0.44465286703780293,0.01740763339327711,0.18010607500411646
21544,65,0.44377294706646353,0.029053496430784625,0.3005986562949801
21544,66,0.44570566806942225,0.011485847684166828,0.11883700085787284
21544,67,0.44548822892829776,0.017316639837582137,0.17916462065494457
21544,68,0.4446456959703937,0.018945846386231743,0.19602101866259147
21544,69,0.4524934570072219,0.023782668216886793,0.24606463893724315
21544,70,0.4447044449625537,0.01866264450966426,0.19309090304779064
21544,71,0.44399032602086663,0.017965488875977806,0.18587786253771374
21544,72,0.44450764800421894,0.023887771200780783,0.24715207486105334
21544,73,0.4435860150260851,0.0226676113577719,0.23452783150544357
21544,74,0.44436816696543247,0.02054637353204883,0.2125806885302936
21544,75,0.44480384595226496,0.014209435047523422,0.14701628398399916
21544,76,0.4442584110656753,0.019881047028975196,0.20569696445605587
21544,77,0.4445859470870346,0.02466653810638547,0.2552094970012583
21544,78,0.44463164603803307,0.023585480185744467,0.24402445567255254
21544,79,0.4436683200765401,0.013818296272544495,0.14296941167506258
21544,80,0.4438683030894026,0.02298576956960806,0.23781961881906366
21544,81,0.44384429696947336,0.026363253398040184,0.2727643664470621
21544,82,0.4442103279288858,0.02292679639122852,0.237209459617724
21544,83,0.44421376497484744,0.018600168906476533,0.1924445064113586
21544,84,0.4444753909483552,0.014208681338342466,0.14700848581872247
21544,85,0.4468961500097066,0.02534640463723159,0.2622436577990523
21544,86,0.44703081296756864,0.03203883515447381,0.3314861197389834
21544,87,0.44429176300764084,0.020434727600552094,0.21142555675231042
21544,88,0.44435247499495745,0.017543864766055295,0.18151557722013723
21544,89,0.44476371607743204,0.02517791024253313,0.2605003499407277
21544,90,0.44806804100517184,0.016700348997048975,0.17278823841838603
21544,91,0.4438634359976277,0.02307154378611638,0.23870707187617096
21544,92,0.43544898997060955,0.022520057916899372,0.23300118681523738
21544,93,0.44346972089260817,0.02210741064992,0.2287317793697926
21544,94,0.4444784360239282,0.022551043677296656,0.233321777418227
21544,95,0.44376607006415725,0.0414601988045642,0.4289631741937011
21544,96,0.44387869897764176,0.02484124329794213,0.2570170641543133
21544,97,0.4446345620090142,0.022206484876112653,0.22975683944605318
21544,98,0.44426056707743555,0.022386783274010807,0.23162227606465224
21544,99,0.44487538596149534,0.020296757710617896,0.20999806716866634
59948,0,2.985536441905424,0.013524603409640783,0.1399307522778157
59948,1,2.639235167996958,0.00825371202808034,0.08539608136312914
59948,2,2.638624527025968,0.01448819196917403,0.14990041038443855
59948,3,2.6370328750927,0.009968113099026787,0.10313393468845641
59948,4,2.632842264021747,0.0085282256835605,0.08823630529860438
59948,5,2.6407432690029964,0.010720638535418492,0.11091985248826562
59948,6,2.6307936450466514,0.017256485072764283,0.1785422363055405
59948,7,2.6361885919468477,0.012982097134762394,0.13431777355601046
59948,8,2.6353681250475347,0.014745423355777776,0.15256182531445192
59948,9,2.637649495038204,0.012376442367781876,0.1280514362300807
59948,10,2.6447362590115517,0.00727509392215453,0.07527092178489889
59948,11,2.683882866986096,0.009677683224718958,0.10012903542709421
59948,12,2.648431058973074,0.012275909620327895,0.1270112857314891
59948,13,2.699266333016567,0.010596626080895455,0.10963677190337713
59948,14,2.6938073359197006,0.00970947523561172,0.10045796780802285
59948,15,2.689908565953374,0.013665800085938162,0.1413916274351113
59948,16,2.6874874900095165,0.009347596428628924,0.0967138303896639
59948,17,2.706953632994555,0.009603258521280189,0.09935900880044898
59948,18,2.69234042102471,0.009120084775378068,0.09435990725956545
59948,19,2.697164715034887,0.011756566801938817,0.121637965045763
59948,20,2.696049852995202,0.01224265478291131,0.12666721838432668
59948,21,2.6901529040187597,0.01032157142926371,0.10679095061349687
59948,22,2.688424043939449,0.012642571460168561,0.13080491024870777
59948,23,2.6737091570394114,0.018591227107627728,0.19235199111891474
59948,24,2.6897589470027015,0.01122147884256508,0.11610173907135884
59948,25,2.6928982050158083,0.013601877521348671,0.14073025997910452
59948,26,2.6939636078896,0.008255531761267393,0.08541490902306832
59948,27,2.689704533899203,0.009195397724920519,0.09513912402227097
59948,28,2.673918767948635,0.01134944002798255,0.11742567474588396
59948,29,2.6680483389645815,0.01133827641542906,0.1173101717137112
59948,30,2.647900109994225,0.01481790106131875,0.1533117075514785
59948,31,2.6592351659201086,0.009052242436276642,0.09365798430780022
59948,32,2.6566661439137533,0.010309482642359757,0.10666587537140954
59948,33,2.6644948089960963,0.008645116956174759,0.08944570739463663
59948,34,2.6549987100297585,0.01008591598144909,0.10435276865042659
59948,35,2.69879979302641,0.010592299804402572,0.10959201058166773
59948,36,2.678025688044727,0.009038437510907582,0.09351515323663885
59948,37,2.676172690000385,0.009075759487837232,0.09390130077457984
59948,38,2.674873569048941,0.012486908895940285,0.12919436544719223
59948,39,2.67448221007362,0.009976608583072182,0.10322183223616481
59948,40,2.6818199229892343,0.012933997925764218,0.13382012062710574
59948,41,2.68342106603086,0.007992077416614618,0.08268910897396353
59948,42,2.6803820959758013,0.010389964197882573,0.10749856852090096
59948,43,2.6806888409191743,0.009513793942306004,0.09843337383290886
59948,44,2.672044117935002,0.01672268667617427,0.17301935264402865
59948,45,2.682033668970689,0.013969740196480007,0.1445363088004226
59948,46,2.6778350659878924,0.014110751527367415,0.14599526630277015
59948,47,2.677702208980918,0.01162842225349573,0.12031213222680139
59948,48,2.682771953055635,0.013435468667815975,0.13900852993237203
59948,49,2.6835249229334295,0.008449408362745103,0.08742083096193298
59948,50,2.6866346660535783,0.009820476214999596,0.1016064266632561
59948,51,2.6812035100301728,0.007868243086603943,0.08140787133383717
59948,52,2.6881452050292864,0.011804020968087886,0.12212894411308428
59948,53,2.7552327329758555,0.013785066756672903,0.14262560631435048
59948,54,2.6629581820452586,0.011232177973015185,0.11621243639291835
59948,55,2.661690438981168,0.010709565176800141,0.11080528325804308
59948,56,2.657685477985069,0.011797734482868305,0.12206390171743575
59948,57,2.6588279659627005,0.009685388252267613,0.10020875460765341
59948,58,2.6647498389938846,0.011825205086731239,0.12234812315799393
59948,59,2.6546419850783423,0.011482756637648472,0.1188050197009
59948,60,2.633117164950818,0.01160985993886321,0.12012007937527786
59948,61,2.6415426910389215,0.016312302835955528,0.1687733634830058
59948,62,2.6414280500030145,0.00659359831915185,0.06821990597956952
59948,63,2.633322010980919,0.012815789950884948,0.1325970954226622
59948,64,2.6355247430037707,0.00767631119773865,0.0794220701401491
59948,65,2.63906618708279,0.010458412812794582,0.10820676423554827
59948,66,2.6314167090458795,0.008079838470547555,0.08359711861576759
59948,67,2.6404987369896844,0.007579037996865101,0.07841564416502556
59948,68,2.643884978024289,0.009163558135023453,0.09480969937065141
59948,69,2.6405324729857966,0.013538796394994002,0.1400775983669312
59948,70,2.6374226750340313,0.011543174785193067,0.11943012910936668
59948,71,2.648100176011212,0.009207651681611306,0.09526590817454411
59948,72,2.6621860169107094,0.007230286088487636,0.07480732269196887
59948,73,2.6921944440109655,0.008581576768175836,0.08878829615400645
59948,74,2.695003382046707,0.01372540079984784,0.1420082793605741
59948,75,2.6882859320612624,0.013238349259295346,0.1369690566637372
59948,76,2.693944797036238,0.01766096570955991,0.18272714865190004
59948,77,2.694337312015705,0.010535170125010263,0.10900092493038292
59948,78,2.6911077440017834,0.012265635985905687,0.1269049907556008
59948,79,2.6843739280011505,0.011984743722901925,0.12399877129166323
59948,80,2.681391571997665,0.010628340383927626,0.10996490028887158
59948,81,2.7324711070396006,0.013665465834374446,0.14138816913978508
59948,82,2.6620649360120296,0.007950289723119397,0.08225675741365288
59948,83,2.6618287410819903,0.010972450773844677,0.11352519882549125
59948,84,2.6570402049692348,0.011071994153888154,0.1145551129480622
59948,85,2.72480062302202,0.011210063982042495,0.1159836365309965
59948,86,2.664286421961151,0.011292222465275257,0.11683367981999747
59948,87,2.6543233670527115,0.010858926755273082,0.11235063563578616
59948,88,2.6443863490130752,0.011702036198425692,0.1210737704338666
59948,89,2.640601310064085,0.010276047139271327,0.10631993878767088
59948,90,2.6471032690024003,0.017127078953191432,0.17720335078611196
59948,91,2.64967876393348,0.012299823733651571,0.1272587103520923
59948,92,2.651479918975383,0.00897900297169734,0.09290022061857435
59948,93,2.642496392945759,0.010673366858802658,0.11043076152789247
59948,94,2.646263257949613,0.008001983896183715,0.08279160522442959
59948,95,2.6514191530877724,0.010075941731124242,0.10424957121763766
59948,96,2.6418486499460414,0.007265740673302545,0.07517414947236166
59948,97,2.635130207054317,0.013128250713819511,0.1358299347370902
59948,98,2.6408103640424088,0.014999120389832754,0.15518667247268048
59948,99,2.6419292769860476,0.009022473219559235,0.09334998053395065


==> data/bab_vs_estimators/mushroom-mlp-8x1_TreeMSR_time_error.csv <==
num_samples,seed,runtime,error,error_pct
1000,0,0.499472908093594,0.3095717444468926,3.2029484172179474
1000,1,0.08816486701834947,0.36739227540565444,3.801181884706897
1000,2,0.0879754910711199,0.4520876818958357,4.677473158149955
1000,3,0.08889125497080386,0.29221538927395985,3.0233728864176737
1000,4,0.08880902000237256,0.3049170400163066,3.154789053658459
1000,5,0.08865343499928713,0.2434318733920917,2.518639855115583
1000,6,0.08945810096338391,0.31509733864720324,3.260118341526429
1000,7,0.08872677606996149,0.3162413306429712,3.2719545230187093
1000,8,0.08840282692108303,0.38375309912235167,3.970457263896961
1000,9,0.08836787403561175,0.30435698308541115,3.1489944890945374
1000,10,0.08846465998794883,0.2544468448293392,2.632604989090157
1000,11,0.08848626306280494,0.22792686274878537,2.3582190473714673
1000,12,0.08955890405923128,0.24754555201644624,2.5612015574516955
1000,13,0.08896145096514374,0.23736869111370273,2.4559078376423233
1000,14,0.08839425398036838,0.2865357571946239,2.9646092269261004
1000,15,0.0891796910436824,0.3752126607160633,3.8820946010685335
1000,16,0.08886998298112303,0.3237710036951771,3.349859418466519
1000,17,0.08882185001857579,0.2709452841570843,2.803304192358151
1000,18,0.0891376679064706,0.2565108063884608,2.6539595297663374
1000,19,0.08872955106198788,0.23441668206529886,2.4253652158468766
1000,20,0.08838251500856131,0.42834574659108227,4.431829957599085
1000,21,0.08846132503822446,0.28181057759155836,2.9157207001073826
1000,22,0.08862944901920855,0.33588564954222133,3.475202207131791
1000,23,0.08891958696767688,0.2963718549468364,3.066377280025839
1000,24,0.08875267603434622,0.20739819323876518,2.1458215314670745
1000,25,0.08875002095010132,0.29495487359225603,3.0517166455580864
1000,26,0.08853368402924389,0.2953157039302796,3.0554499351130544
1000,27,0.0883635669015348,0.22534544450133265,2.331510700637082
1000,28,0.08868242905009538,0.33658513069363827,3.482439308343362
1000,29,0.0889564830577001,0.32430519756577914,3.355386393854371
1000,30,0.08844395889900625,0.2567155193044618,2.6560775683859825
1000,31,0.08874873898457736,0.28831400427837806,2.983007655673237
1000,32,0.08859667996875942,0.30604219279981426,3.166430317409785
1000,33,0.08917560405097902,0.2770283586924003,2.866242022777786
1000,34,0.08904403599444777,0.2617627030849503,2.7082976743585325
1000,35,0.08865766203962266,0.24244987364238246,2.5084797077492293
1000,36,0.08883282705210149,0.2814108002233857,2.9115844495884087
1000,37,0.08863097196444869,0.3011295043472715,3.1156017518652437
1000,38,0.0888908039778471,0.3423252120723026,3.541828399551746
1000,39,0.08833603491075337,0.27783953468332356,2.8746347617884314
1000,40,0.08884188998490572,0.25098344242693627,2.5967712948271835
1000,41,0.08878308197017759,0.2940083656814829,3.0419237104176022
1000,42,0.08887234597932547,0.25294302469479213,2.617045887182023
1000,43,0.08849916292820126,0.23241191815200302,2.4046231567986283
1000,44,0.08818922401405871,0.2992776066012237,3.096441305019066
1000,45,0.08861929399427027,0.25529150544626633,2.6413441729291307
1000,46,0.08857659006025642,0.32439701184392944,3.3563363397139487
1000,47,0.08836379693821073,0.2943771804239592,3.0457396096941065
1000,48,0.08885627193376422,0.32140216818931755,3.325350534596325
1000,49,0.08862061600666493,0.3486558043024297,3.607327143307465
1000,50,0.08825979998800904,0.3554457854418527,3.677578901530139
1000,51,0.08861352503299713,0.28984675840333907,2.9988661197824196
1000,52,0.08970931102521718,0.2963127876762336,3.0657661473101427
1000,53,0.08864225796423852,0.25221193210121506,2.60948172182313
1000,54,0.08855648909229785,0.3105269164285538,3.2128309941705004
1000,55,0.08856585307512432,0.32440591431286414,3.356428448083964
1000,56,0.08869823301211,0.24904603644155587,2.576726146826129
1000,57,0.08843231096398085,0.288499578424511,2.9849276772136237
1000,58,0.08900485699996352,0.2954917737981375,3.057271621732364
1000,59,0.08863692998420447,0.4183688275200942,4.328604912935441
1000,60,0.08855904301162809,0.2782176238540559,2.8785466178692505
1000,61,0.08911125804297626,0.30193275300853806,3.1239124716721594
1000,62,0.08878492400981486,0.2841908490722701,2.9403479049749204
1000,63,0.08851084997877479,0.3063044676047575,3.169143913487069
1000,64,0.0884655819972977,0.22556990299993585,2.3338330346540856
1000,65,0.08916531910654157,0.27445052920337965,2.839570806719394
1000,66,0.08916181395761669,0.3426804417093383,3.545503742098674
1000,67,0.08948030497413129,0.2704830244666532,2.7985214756846526
1000,68,0.08964522392489016,0.251221041857127,2.599229589980125
1000,69,0.08890390407759696,0.362862664098313,3.7543167827468227
1000,70,0.08904496696777642,0.22701746284134217,2.348810045915706
1000,71,0.08898441505152732,0.2469724272213094,2.5552717877347217
1000,72,0.08954609395004809,0.3260370301529041,3.3733046003551905
1000,73,0.08890267193783075,0.28491514737342705,2.9478417739694214
1000,74,0.0889141500229016,0.29106400339782246,3.0114602049933064
1000,75,0.08920297597069293,0.3803827744730919,3.9355865878921312
1000,76,0.08898488595150411,0.30631572438650867,3.1692603804836206
1000,77,0.08909263007808477,0.3521481784677316,3.6434605905801556
1000,78,0.08923747797962278,0.33241571279804116,3.4393009060538278
1000,79,0.08941574697382748,0.30795668357105654,3.186238375785671
1000,80,0.08895850693807006,0.24115687012360254,2.4951017956877366
1000,81,0.08896471606567502,0.36018382719099495,3.726600505062599
1000,82,0.08904990495648235,0.26930938148604966,2.786378513691079
1000,83,0.08899514202494174,0.2572027380204649,2.6611185207443744
1000,84,0.08850102603901178,0.26712230609617227,2.763750189937372
1000,85,0.08848277700599283,0.2810557605056556,2.9079110720197128
1000,86,0.0890510369790718,0.27505946733836417,2.8458711150344085
1000,87,0.08912332507316023,0.27142794230534784,2.8082979593274207
1000,88,0.08867771306540817,0.26557126131119446,2.7477024836198756
1000,89,0.08898110000882298,0.29265655508431365,3.0279373576891975
1000,90,0.08914636098779738,0.2911610007996419,3.012463777445266
1000,91,0.08900476701091975,0.23637803513514877,2.4456581296006994
1000,92,0.08851475501433015,0.32913670571356324,3.4053750367208897
1000,93,0.08904830296523869,0.2571355179552506,2.6604230360777485
1000,94,0.08876720804255456,0.3178826878826835,3.288936636752695
1000,95,0.08834523905534297,0.24664354083354567,2.551869002583853
1000,96,0.08862743701320142,0.2628549141500064,2.7195981104120217
1000,97,0.08841296203900129,0.350070461763615,3.6219637338797233
1000,98,0.08877738297451288,0.28551411430932183,2.9540389164209
1000,99,0.08875769295264035,0.2539321809300794,2.627280078302583
2782,0,0.45876404095906764,0.07398694029064745,0.765497360626792
2782,1,0.10289282805752009,0.08853579879363371,0.916025450319622
2782,2,0.10340770496986806,0.11552125369397803,1.1952273529848436
2782,3,0.10325098899193108,0.1113589413270013,1.1521624672292192
2782,4,0.1031922500114888,0.11352473273463448,1.174570578710766
2782,5,0.10321318195201457,0.08657824195097352,0.8957718137934105
2782,6,0.10333533701486886,0.10295023472728193,1.0651627523730023
2782,7,0.1036815099650994,0.1251255253815564,1.294596844393765
2782,8,0.10374301299452782,0.09374146627123581,0.969885289620327
2782,9,0.10323657700791955,0.1349060376520721,1.395789788705913
2782,10,0.10325283207930624,0.1396913525203458,1.4453004981235684
2782,11,0.10321158904116601,0.0922093738312526,0.9540336715585965
2782,12,0.10392321494873613,0.12824799670903597,1.3269031345367106
2782,13,0.1041490969946608,0.07925794447368917,0.8200331986290194
2782,14,0.10345065104775131,0.11462388406035351,1.1859428213722687
2782,15,0.10375170595943928,0.08166699405362587,0.8449581527873647
2782,16,0.10394419706426561,0.12334840089071508,1.2762100304249728
2782,17,0.1038222829811275,0.0951399702232858,0.9843547497698467
2782,18,0.10299199703149498,0.11618292871896951,1.2020732974614483
2782,19,0.10339566704351455,0.10033375799057165,1.038091677015311
2782,20,0.103244598954916,0.11624287029746139,1.2026934761030719
2782,21,0.10398095205891877,0.09430787069215679,0.9757455277590998
2782,22,0.10635811497922987,0.10613913657508811,1.0981563582472826
2782,23,0.10390840203035623,0.10883863617697509,1.1260864201222534
2782,24,0.10351951501797885,0.08955086415580427,0.9265277072389213
2782,25,0.10364194994326681,0.1023257622837237,1.0587017201225795
2782,26,0.10351001005619764,0.10088635566548665,1.0438090652459122
2782,27,0.10363731300458312,0.09132957883880821,0.9449309739478672
2782,28,0.10318216495215893,0.13394191376350806,1.385814591879098
2782,29,0.10371405899059027,0.10325153661393216,1.0682801376585211
2782,30,0.10363278607837856,0.06549388960562008,0.6776249894013009
2782,31,0.10364775802008808,0.11146144425100246,1.1532230019326568
2782,32,0.10369139502290636,0.10858767456393137,1.1234898746826267
2782,33,0.10363784397486597,0.11717123075230296,1.2122986506798252
2782,34,0.10355555999558419,0.0921843747129476,0.9537750210588556
2782,35,0.10359757288824767,0.12135059567051654,1.2555399686937982
2782,36,0.10354506399016827,0.1156759181726823,1.1968275712093808
2782,37,0.10341856209561229,0.1240905192819195,1.2838882729297705
2782,38,0.10323379293549806,0.12024552699677304,1.2441065028721425
2782,39,0.1036000259919092,0.12431152855171956,1.2861749198980246
2782,40,0.10347392596304417,0.09739592313046419,1.007695706827395
2782,41,0.10352289990987629,0.08745620916395458,0.9048556004943293
2782,42,0.1044394850032404,0.1389237581386611,1.4373586712159638
2782,43,0.1048452090471983,0.10746892164236366,1.1119148263661356
2782,44,0.10491938097402453,0.09644271226481993,0.9978334203359547
2782,45,0.10376684798393399,0.09405594323893096,0.9731389893652128
2782,46,0.10311151796486229,0.09913500751791116,1.025688943245447
2782,47,0.10341228300239891,0.11023999510295024,1.140585418930836
2782,48,0.10338742600288242,0.10113587247331202,1.0463906621746675
2782,49,0.10307395202107728,0.11293824515435136,1.1685025524755484
2782,50,0.10346330993343145,0.10694215900830151,1.1064647374116885
2782,51,0.10378137091174722,0.09174872304157766,0.949267601191562
2782,52,0.10333650803659111,0.1382875526183207,1.4307762440372807
2782,53,0.10385579394642264,0.09545424276318903,0.9876063344261162
2782,54,0.10359337599948049,0.09407610854828352,0.9733476274170767
2782,55,0.10361709294375032,0.11920860698311042,1.2333781293170036
2782,56,0.10331917309667915,0.11881115257834063,1.2292659130714665
2782,57,0.10364186996594071,0.09113420251965243,0.9429095353526882
2782,58,0.10328722395934165,0.08932427808080434,0.9241833604976472
2782,59,0.10341254307422787,0.10623398068190881,1.0991376518804161
2782,60,0.1035492509836331,0.11752080030116785,1.2159154317760617
2782,61,0.10308460798114538,0.10827247487521374,1.120228697387879
2782,62,0.103118458064273,0.10185160969751039,1.0537959549719351
2782,63,0.10534357209689915,0.07858321190491835,0.8130521557788355
2782,64,0.10364867001771927,0.10935309947227445,1.1314092553840436
2782,65,0.10352568503003567,0.09098786842621998,0.941395506500404
2782,66,0.10364468395709991,0.12371522256699974,1.2800053086715595
2782,67,0.10362842003814876,0.09736501938659448,1.0073759647989666
2782,68,0.10342277900781482,0.10753254098719922,1.1125730565938639
2782,69,0.10365695296786726,0.09067803070564695,0.9381898061918152
2782,70,0.1054990969132632,0.08159093638271964,0.8441712308507981
2782,71,0.10418167593888938,0.10052604648596009,1.0400811677973398
2782,72,0.10336597298737615,0.07893114613636021,0.8166520172516057
2782,73,0.10374442499596626,0.10670790613327297,1.1040410670064906
2782,74,0.10421186196617782,0.09592102673935554,0.9924358611011572
2782,75,0.10404551995452493,0.1022915505179467,1.0583477520262938
2782,76,0.10376164095941931,0.11283656867250791,1.1674505684607583
2782,77,0.10389216896146536,0.08404454996186983,0.8695572612969709
2782,78,0.10380705003626645,0.11599805722822021,1.2001605458641016
2782,79,0.10440057597588748,0.1252839286760632,1.2962357458456049
2782,80,0.10372000804636627,0.09117212790531992,0.9433019259896732
2782,81,0.1038251769496128,0.07740113610657184,0.8008219446072372
2782,82,0.10342079610563815,0.12954745639344095,1.340347844572634
2782,83,0.10672450892161578,0.09635907574169567,0.9969680846773625
2782,84,0.10471421096008271,0.11495927697473896,1.1894129255518227
2782,85,0.10447339701931924,0.11617206507368527,1.2019608980060956
2782,86,0.10400472802575678,0.10510504518201413,1.087457250689444
2782,87,0.10571599600370973,0.09734736871651384,1.007193344172854
2782,88,0.1042186520062387,0.10290608559435599,1.0647059684514615
2782,89,0.10361715196631849,0.1390490451574391,1.4386549389331935
2782,90,0.1035668570548296,0.09608427422560539,0.994124882425222
2782,91,0.10333577799610794,0.10149714161895096,1.050128491802114
2782,92,0.10377066500950605,0.11484052408957757,1.1881842624958732
2782,93,0.10340485197957605,0.10029219538066503,1.0376616542564392
2782,94,0.10403696703724563,0.10249490124173488,1.0604516968810196
2782,95,0.10383074602577835,0.1452382310476561,1.502690638271183
2782,96,0.10343378502875566,0.11955888484253663,1.2370022388669244
2782,97,0.10380256397183985,0.08686131710923006,0.8987006183317945
2782,98,0.10360022692475468,0.14778881497524354,1.5290799612646102
2782,99,0.10372434498276561,0.08759464347627566,0.9062878951707367
7742,0,0.4737215890781954,0.028658436468326665,0.2965112138711837
7742,1,0.1446198959602043,0.03493952507883025,0.3614977741251328
7742,2,0.14406695100478828,0.03660273621601873,0.37870599669362043
7742,3,0.14435636799316853,0.0395005533218189,0.4086879277932852
7742,4,0.14430505107156932,0.03815190493931797,0.3947342925549247
7742,5,0.14449983509257436,0.04014367852055378,0.4153419486279103
7742,6,0.14414965501055121,0.04019563834198081,0.4158795449388914
7742,7,0.14516271697357297,0.03759667238622,0.3889896428605204
7742,8,0.1452468839706853,0.033279677240723116,0.34432434954342034
7742,9,0.14405122702009976,0.033133949232330706,0.34281659148023297
7742,10,0.14585530397016555,0.042599155117569065,0.44074725457396063
7742,11,0.1444902210496366,0.03153831301014509,0.32630752499085963
7742,12,0.14470279205124825,0.03918737797505856,0.4054476951195639
7742,13,0.14403491199482232,0.04117750145913801,0.4260382786522741
7742,14,0.14442358002997935,0.03199871128670148,0.3310709827599815
7742,15,0.14501056692097336,0.026726246151459583,0.27652002918399415
7742,16,0.14550871995743364,0.025214379552989552,0.26087767546315904
7742,17,0.14512772404123098,0.02702996786664924,0.27966245094693487
7742,18,0.14507950097322464,0.04546899418034411,0.47043971407219004
7742,19,0.14480929297860712,0.03272669729534683,0.33860300619549705
7742,20,0.1444522039964795,0.03769051095684084,0.3899605328291157
7742,21,0.1444962000241503,0.03544961049523776,0.366775314166933
7742,22,0.1458086329512298,0.0427658232189283,0.44247166689848677
7742,23,0.14270491199567914,0.03036081051870454,0.31412463101270227
7742,24,0.1458483529277146,0.04413417829865163,0.4566291952111
7742,25,0.14235172793269157,0.04197888963018076,0.4343297491112614
7742,26,0.14482066000346094,0.03240712096395171,0.33529654647110857
7742,27,0.14583794702775776,0.02661387116701297,0.2753573543435908
7742,28,0.14506556105334312,0.03739590855866837,0.3869124630299128
7742,29,0.14458319102413952,0.03813320768328232,0.39454084354770763
7742,30,0.1427794850897044,0.03242941766975438,0.3355272367709854
7742,31,0.14285769301932305,0.04074419660753903,0.4215551398855838
7742,32,0.14510412910021842,0.04280645166667063,0.44289202445606307
7742,33,0.14496111299376935,0.05383755005673274,0.5570240140914612
7742,34,0.14468070899602026,0.024678473657566036,0.2553329868075735
7742,35,0.14455776300746948,0.044692048916523675,0.4624011393390055
7742,36,0.14471177605446428,0.04562887738729193,0.47209392726773924
7742,37,0.14449785207398236,0.034464507881744266,0.3565830633776251
7742,38,0.14438141603022814,0.04427201467228792,0.45805530338373773
7742,39,0.14399947901256382,0.04093748212001813,0.4235549461901682
7742,40,0.1435700299916789,0.026399895455199385,0.2731434792733679
7742,41,0.1441177079686895,0.04463891418990418,0.4618513870067011
7742,42,0.14463766396511346,0.05422341727894198,0.561016344886507
7742,43,0.1446184340165928,0.034295118471523,0.3548304953442245
7742,44,0.14552890101913363,0.03430828033583899,0.354966673058227
7742,45,0.14598194498103112,0.03130890479584891,0.3239339793102305
7742,46,0.1450840689940378,0.034727131591005156,0.35930026935326725
7742,47,0.14492152305319905,0.04328842968738825,0.4478787545639724
7742,48,0.14611749001778662,0.0354372222752497,0.3666471408749105
7742,49,0.14458372199442238,0.03796320757289706,0.39278195697536167
7742,50,0.1447716560214758,0.02622768569358236,0.271361730798919
7742,51,0.14478529593907297,0.023878529770436918,0.24705645946583826
7742,52,0.1441651489585638,0.04175368944223923,0.4319997412908988
7742,53,0.14479417994152755,0.04142931544877371,0.42864364310818726
7742,54,0.14450183790177107,0.046817298010886965,0.48438978444337977
7742,55,0.14605102001223713,0.046075716778316345,0.47671709958855096
7742,56,0.1461309309815988,0.03102654760239154,0.3210126031119918
7742,57,0.14613630902022123,0.04416189775002155,0.456915991323743
7742,58,0.14498090208508074,0.04445615073728448,0.45996044598319313
7742,59,0.14430788601748645,0.04211149686216209,0.4357017545717245
7742,60,0.14437025994993746,0.034745881980065674,0.3594942680952097
7742,61,0.14429782901424915,0.0370365848835863,0.3831947619896278
7742,62,0.14465985703282058,0.03281111242854107,0.3394763976535476
7742,63,0.14426640304736793,0.03514736158914733,0.3636481306537933
7742,64,0.14408383693080395,0.04490054738704041,0.46455834476266944
7742,65,0.14525657903868705,0.03649610319247065,0.3776027303906615
7742,66,0.14448636397719383,0.027200097743117158,0.28142268012911686
7742,67,0.1442689469549805,0.037985734039175933,0.39301502446555636
7742,68,0.14511055801995099,0.03431058809413723,0.35499055001379953
7742,69,0.1446195759344846,0.037954148459622195,0.39268822790271335
7742,70,0.14546558598522097,0.035142617258106634,0.3635990439788298
7742,71,0.14475169591605663,0.0401850581907357,0.41577007862197995
7742,72,0.14305231801699847,0.0449041587825727,0.46459570965081437
7742,73,0.14430289692245424,0.037537481327175604,0.3883772293819634
7742,74,0.14383215608540922,0.034731746225352134,0.35934801413631945
7742,75,0.14394571806769818,0.03171168532546742,0.32810130169339174
7742,76,0.14596347697079182,0.03232485397654816,0.3344453805561952
7742,77,0.1453995460178703,0.033923593818743436,0.35098655829272174
7742,78,0.1448595190886408,0.031683781208597495,0.3278125949604111
7742,79,0.1441168769961223,0.043629248264901554,0.45140499474249746
7742,80,0.1434621069347486,0.04393283083476085,0.45454597685429543
7742,81,0.14474869100376964,0.028043021664315493,0.29014389544565394
7742,82,0.14369285595603287,0.027950984327624218,0.28919164173655987
7742,83,0.14417671703267843,0.03684752856834117,0.38123871258737585
7742,84,0.14358054695185274,0.035898557104982354,0.37142028858365816
7742,85,0.14412809303030372,0.04196254412093747,0.4341606321815074
7742,86,0.144146992941387,0.03285799185946725,0.3399614302890466
7742,87,0.14463918493129313,0.04709442717437029,0.48725706943132263
7742,88,0.1441236169775948,0.03450703747122219,0.3570230908793166
7742,89,0.14395264897029847,0.03466621898398259,0.35867004407673203
7742,90,0.14435607800260186,0.03457912194649726,0.35776890460466415
7742,91,0.14419517503120005,0.04072034074891984,0.42130831799057444
7742,92,0.14452433201950043,0.036304143168737535,0.37561663810280227
7742,93,0.14400399604346603,0.03656753032667348,0.3783417430122757
7742,94,0.1441300770966336,0.03530429474844521,0.3652718215209305
7742,95,0.14358650601934642,0.03168623907112689,0.3278380249521318
7742,96,0.14440229802858084,0.038921364535892455,0.40269541769366995
7742,97,0.1438951710006222,0.03250413811318453,0.33630032323740705
7742,98,0.14552087895572186,0.036747359588262474,0.38020232576605717
7742,99,0.14576449699234217,0.03819140873088367,0.39514301398683543
21544,0,0.5541858089854941,0.008635986537693707,0.08935124057088088
21544,1,0.24608159193303436,0.013746389139297932,0.14222543279859806
21544,2,0.24774513696320355,0.013611518781315723,0.14083001216548907
21544,3,0.2455643400317058,0.012816937428993036,0.1326089676728143
21544,4,0.24692840198986232,0.015522100133996464,0.16059762219226498
21544,5,0.24777786596678197,0.01446465038353717,0.14965684007866303
21544,6,0.2433584159007296,0.014053475972852891,0.14540267137132595
21544,7,0.24649931397289038,0.019138052124335836,0.19800965320590433
21544,8,0.24624483904335648,0.01631694108105486,0.16882135255198918
21544,9,0.24667157500516623,0.013222881814194176,0.13680902452355043
21544,10,0.24550185597036034,0.013529414263664274,0.13998052722516285
21544,11,0.2470380679005757,0.016136823476787614,0.1669577864938801
21544,12,0.24479467701166868,0.01251678496282449,0.1295034747339924
21544,13,0.24947849696036428,0.012491147156868054,0.12923821612598918
21544,14,0.24565532803535461,0.014933717917881228,0.1545099933255136
21544,15,0.24662012595217675,0.018521612208431737,0.19163172857818134
21544,16,0.24613097694236785,0.017898591186454427,0.18518571329406336
21544,17,0.24694222293328494,0.012663153386605064,0.13101785878127128
21544,18,0.24650740600191057,0.014433357473280756,0.14933307158501385
21544,19,0.24757019197568297,0.014351134373835395,0.1484823597518076
21544,20,0.24740881903562695,0.015912261866993127,0.16463438564880536
21544,21,0.24474928807467222,0.019557676285666625,0.20235124628560294
21544,22,0.24557267397176474,0.020828146547025916,0.2154960205931344
21544,23,0.2489022359950468,0.011586598375000978,0.11987940628255854
21544,24,0.24519242893438786,0.011449246839651206,0.11845831443343961
21544,25,0.24748818797525018,0.014349058026178696,0.14846087705979868
21544,26,0.2484725769609213,0.013995053192939144,0.14479820680435282
21544,27,0.2460883930325508,0.013192900677818309,0.13649882814734998
21544,28,0.24878119304776192,0.014175201939843673,0.14666209507617356
21544,29,0.24580384301953018,0.02042890090993188,0.21136527156855447
21544,30,0.24567237391602248,0.015957945682236296,0.1651070479842747
21544,31,0.2428525419672951,0.016912987989095907,0.1749882832714213
21544,32,0.24577799392864108,0.02157455329553226,0.22321863209309747
21544,33,0.24796217598486692,0.015238996663378135,0.15766852472328896
21544,34,0.24673458992037922,0.013164483057668708,0.13620480851179864
21544,35,0.2488702570553869,0.012980310531312655,0.13429928866908464
21544,36,0.24547264201100916,0.01929136846882873,0.19959592311501548
21544,37,0.2461233459180221,0.010725769540751884,0.11097293984428608
21544,38,0.24586712790187448,0.00960700538778192,0.09939777532338437
21544,39,0.24666606599930674,0.012630199284604071,0.1306769029584668
21544,40,0.2469948730431497,0.014189770198147489,0.14681282388367245
21544,41,0.2504387990338728,0.013258435626168463,0.13717687794632508
21544,42,0.24596184201072901,0.014886052932718608,0.15401683304353728
21544,43,0.24733963410835713,0.01752767704859748,0.18134809286492734
21544,44,0.2443614830262959,0.011333684517697451,0.11726266217243261
21544,45,0.24675661302171648,0.018868917095549165,0.19522507861234656
21544,46,0.25240316800773144,0.014542441461782074,0.15046169651471591
21544,47,0.24588679801672697,0.014347262917823178,0.14844230417784424
21544,48,0.24551149096805602,0.018376497428382876,0.190130315211458
21544,49,0.24861626408528537,0.017395371319498087,0.17997920686932428
21544,50,0.24750978196971118,0.014720378942355117,0.1523027061739904
21544,51,0.24777868809178472,0.015771146610587428,0.1631743528930463
21544,52,0.2468131579225883,0.012562720898987578,0.12997874560953648
21544,53,0.2470804329495877,0.01537655597465104,0.15909176630207822
21544,54,0.2466528470395133,0.015199518070246443,0.15726006400407486
21544,55,0.24516545806545764,0.014611354491345874,0.15117469724209634
21544,56,0.24811791093088686,0.014143361992703829,0.14633266672838274
21544,57,0.24525323102716357,0.011308256033199404,0.11699956928480233
21544,58,0.24594125105068088,0.013951926084232014,0.14435199713874042
21544,59,0.24567148298956454,0.012506858806871968,0.1294007749040903
21544,60,0.2558690570294857,0.01904774889076699,0.19707534119514322
21544,61,0.24678067909553647,0.011618192341928735,0.1202062896244013
21544,62,0.2476359331049025,0.01178665637038867,0.12194928330193468
21544,63,0.24821261409670115,0.01258257395935114,0.13018415301318056
21544,64,0.2494790480704978,0.013244610402959434,0.13703383686589907
21544,65,0.24745981604792178,0.016734877377420965,0.17314548233113122
21544,66,0.24570583505555987,0.019188976878920627,0.19853654031695508
21544,67,0.24873277998995036,0.015136970492162227,0.15661292268766175
21544,68,0.24566873896401376,0.014851158952056798,0.15365580648947996
21544,69,0.24802266689948738,0.016482901687202567,0.17053844485875339
21544,70,0.24560052598826587,0.014318558181911634,0.1481453139321136
21544,71,0.24733345489948988,0.012449525932436811,0.12880758691868568
21544,72,0.2463224270613864,0.014058728028673362,0.14545701116227608
21544,73,0.245383057044819,0.009347073411948958,0.0967084190577923
21544,74,0.24717802100349218,0.01351366964222045,0.13981762731185424
21544,75,0.24848117004148662,0.011306251647955623,0.11697883114361464
21544,76,0.2501130870077759,0.011335775345062249,0.11728429467707452
21544,77,0.24595226801466197,0.013609536612107842,0.14080950387995939
21544,78,0.24643982597626746,0.012779024604346212,0.13221670699698368
21544,79,0.24830435193143785,0.014075771493610084,0.14563334941026612
21544,80,0.24591318797320127,0.013249755320334261,0.13708706816125474
21544,81,0.24714494100771844,0.012070431943579152,0.12488533460280361
21544,82,0.24544753495138139,0.01516430340481012,0.156895719521914
21544,83,0.24658977193757892,0.008604292947595496,0.08902332648937325
21544,84,0.24612515897024423,0.013197678841726734,0.13654826487018476
21544,85,0.2458087899722159,0.01204453617107848,0.12461740697364658
21544,86,0.2456541679566726,0.021713881954201764,0.22466018002104518
21544,87,0.24856865196488798,0.00823744537812221,0.08522778034189116
21544,88,0.24685349001083523,0.012509101759656084,0.1294239813568711
21544,89,0.24585609300993383,0.014390917457720365,0.1488939708495487
21544,90,0.24878017196897417,0.015335191641489665,0.1586637949907261
21544,91,0.24740970006678253,0.019131556203002553,0.19794244390361487
21544,92,0.24876814393792301,0.01713591335231357,0.1772947548796473
21544,93,0.24577131494879723,0.01907720345119035,0.19738008941386845
21544,94,0.2489633490331471,0.015103895207934537,0.15627071306689874
21544,95,0.24557331507094204,0.015720893850899698,0.16265441849984053
21544,96,0.24637948395684361,0.01699603072496836,0.17584747537856707
21544,97,0.24854103999678046,0.019390024246154658,0.2006166537582467
21544,98,0.24902748607564718,0.011251704647681215,0.11641446688451515
21544,99,0.24673035403247923,0.013564231709702335,0.14034076192254594
59948,0,0.8439349379623309,0.008368138752335108,0.08657998429326919
59948,1,0.5134787649149075,0.010123963489753862,0.10474642281521991
59948,2,0.5075258179567754,0.0076202506988777285,0.07884204664215237
59948,3,0.5090337969595566,0.006315075376397861,0.06533820041484924
59948,4,0.519374517025426,0.004626664120715773,0.04786924772130766
59948,5,0.5090253340313211,0.007409457684214971,0.07666110098162066
59948,6,0.5087609250331298,0.0109560873555834,0.11335589660214436
59948,7,0.5098633109591901,0.007773980672184155,0.08043259611416739
59948,8,0.5119777669897303,0.009139996177296439,0.0945659182873903
59948,9,0.5131128920475021,0.008770834868163657,0.09074643329887
59948,10,0.5066785280359909,0.00652966109998232,0.06755838690163735
59948,11,0.5224766749888659,0.006860929528382798,0.07098581756174273
59948,12,0.5153442450100556,0.007506971310102806,0.0776700144864777
59948,13,0.5123292580246925,0.00829797071232008,0.08585399874472704
59948,14,0.5107397659448907,0.007681982457343306,0.0794807471747952
59948,15,0.5084459380013868,0.007802343870637607,0.08072605268190433
59948,16,0.5306133540580049,0.007201488611477257,0.07450937291113514
59948,17,0.5074342489242554,0.005459608516216186,0.05648721102401562
59948,18,0.5132919729221612,0.0075332460148072045,0.0779418626940594
59948,19,0.5150602960493416,0.006869667220271075,0.07107622108501549
59948,20,0.5097432499751449,0.00859830727625921,0.0889613964299397
59948,21,0.5119914580136538,0.0054755725982737705,0.056652381561301035
59948,22,0.5076888949843124,0.00666537818931523,0.06896256814319392
59948,23,0.502414823975414,0.008794067815832474,0.09098681031743834
59948,24,0.5113230079878122,0.006897114303419438,0.07136019917120799
59948,25,0.5120251890039071,0.009637614357075552,0.09971446750059478
59948,26,0.5098656649934128,0.0070363467476644015,0.07280075162768805
59948,27,0.5099099520593882,0.008941420711513944,0.09251138008991126
59948,28,0.5093871620483696,0.007139491881658078,0.07386793088288475
59948,29,0.5084597800159827,0.00817156173816791,0.0845461228453738
59948,30,0.5100856279022992,0.0103896490319908,0.1074953076932824
59948,31,0.5095481859752908,0.00830465308833872,0.08592313717895464
59948,32,0.5136412520660087,0.006530522821289075,0.06756730260193966
59948,33,0.5086945660877973,0.00655715763368403,0.06784287662228748
59948,34,0.5092800909187645,0.006302352631051555,0.06520656599471693
59948,35,0.5097632709657773,0.008406793563952353,0.0869799218518746
59948,36,0.5227829599753022,0.009957233763804751,0.1030213728989686
59948,37,0.5128146129427478,0.007675012208189003,0.07940863029430832
59948,38,0.5112635280238464,0.006972959623194046,0.07214492404123611
59948,39,0.5142925370018929,0.00611554079620602,0.06327373885054345
59948,40,0.5110520990565419,0.0078280572698457,0.08099209340678382
59948,41,0.5118486529681832,0.00821455299990037,0.08499092698590094
59948,42,0.5112434979528189,0.006522525618705366,0.06748456046601434
59948,43,0.5191258220002055,0.009737816255411702,0.10075119490687479
59948,44,0.5234352259431034,0.007645176724912384,0.07909994090113222
59948,45,0.5125954019604251,0.005350739909785851,0.05536081452011705
59948,46,0.5062979229260236,0.007508876297193601,0.07768972421611788
59948,47,0.5214808729942888,0.004219517321404617,0.04365675023139952
59948,48,0.5105408959789202,0.005469656465230566,0.05659117097181188
59948,49,0.5080532069550827,0.005464710244074522,0.056539995464010714
59948,50,0.5115011790767312,0.007503964571341726,0.07763890561001033
59948,51,0.5301616330398247,0.006721206765719856,0.0695401920821946
59948,52,0.5106268270174041,0.007323312826955419,0.07576981313264748
59948,53,0.5174795949133113,0.008133195267699955,0.0841491685752768
59948,54,0.5127529910532758,0.006689570726108762,0.06921287344017694
59948,55,0.5148062340449542,0.007799733373971489,0.08069904347865861
59948,56,0.5121108099119738,0.005739321669585129,0.05938123096585109
59948,57,0.5224074340658262,0.00697970341626291,0.07221469791990374
59948,58,0.5145268919877708,0.007347558435585544,0.07602066753127837
59948,59,0.5067130220122635,0.008028303688625726,0.08306391992709815
59948,60,0.507725092000328,0.007520315833402957,0.0778080820606328
59948,61,0.5078054629266262,0.0075560960613239025,0.07817827806993544
59948,62,0.5181055819848552,0.00689092486727394,0.07129616088263253
59948,63,0.5119805129943416,0.009583238750762613,0.09915187654938742
59948,64,0.512849957915023,0.008334639572107783,0.08623338888134321
59948,65,0.5083662710385397,0.008125997868853041,0.08407470151664391
59948,66,0.5109467309666798,0.00805429398710733,0.08333282555843542
59948,67,0.5181642899988219,0.011061244958938232,0.11444389763991857
59948,68,0.510274494998157,0.007955454199372713,0.08231019107269327
59948,69,0.5127917699282989,0.008124170090446414,0.08405579061776652
59948,70,0.5129588729469106,0.007233087701973062,0.07483630926338491
59948,71,0.5120479048928246,0.006076265388537325,0.06286738036633231
59948,72,0.5065040669869632,0.005505767294732067,0.05696478751231014
59948,73,0.5083735219668597,0.00622688882701361,0.06442578843333957
59948,74,0.5081288730725646,0.006290887990495264,0.06508794841096634
59948,75,0.519527621101588,0.00864128772181287,0.08940608866211801
59948,76,0.5118604530580342,0.006577014966635986,0.06804832823177553
59948,77,0.510704685933888,0.008271906042033095,0.0855843236340668
59948,78,0.5121612779330462,0.007330101387594823,0.07584005019383022
59948,79,0.5127916909987107,0.007092394136746449,0.07338063948686682
59948,80,0.5144023559987545,0.0074867170643653225,0.07746045626454526
59948,81,0.5209131459705532,0.01032862620299646,0.10686394201780453
59948,82,0.5063624839531258,0.010806134014750057,0.11180442162326076
59948,83,0.5158168630441651,0.00672547848255256,0.06958438890866066
59948,84,0.513690929976292,0.009782931698760544,0.10121797664796825
59948,85,0.5079725770046934,0.006845038209642121,0.07082139986173946
59948,86,0.513492550002411,0.009129702935669393,0.09445942044781423
59948,87,0.5186727200634778,0.006897643434812695,0.07136567376825675
59948,88,0.5279117650352418,0.007127100598872005,0.0737397259019752
59948,89,0.5094853329937905,0.00761901302288448,0.07882924116996468
59948,90,0.50805935903918,0.0066620783504622826,0.06892842674036657
59948,91,0.5099200010299683,0.005449874044119785,0.05638649442906497
59948,92,0.5091218249872327,0.00802043340604186,0.08298249095434067
59948,93,0.5106142800068483,0.007399492985106448,0.07655800236939195
59948,94,0.5241617769934237,0.004532285449971129,0.04689276966895573
59948,95,0.506977754062973,0.006372581711300285,0.06593318308901032
59948,96,0.5117881039623171,0.00787747790165838,0.08150341828472173
59948,97,0.5113091209204867,0.007624943116621541,0.07889059620216574
59948,98,0.5111406160285696,0.007077668034081164,0.07322827756085241
59948,99,0.5094635409768671,0.01069202740655606,0.11062383073709295
166810,0,1.6881309379823506,0.004845425544443227,0.05013263760893481
166810,1,1.240885118022561,0.006784072483946524,0.0701906249989685
166810,2,1.2421337550040334,0.006838554972324218,0.07075432179315498
166810,3,1.2386713209562004,0.004022162296603737,0.04161483918604432
166810,4,1.2689268429530784,0.003568027148467934,0.03691618215413893
166810,5,1.2373746819794178,0.0035544019743500854,0.03677521085860596
166810,6,1.2459224220365286,0.0047671973976211035,0.049323259093161397
166810,7,1.2670686750207096,0.004861890386958834,0.050302989206653555
166810,8,1.2381058180471882,0.0045568433638436545,0.04714685529782576
166810,9,1.2737153120106086,0.009497979205074003,0.09826974847466935
166810,10,1.2353373839287087,0.004040477613724391,0.0418043365062447
166810,11,1.2650823739822954,0.0055606181140408495,0.057532295200074295
166810,12,1.2344181659864262,0.003282655953938989,0.033963621940773334
166810,13,1.258093349984847,0.005534637944023757,0.05726349436172913
166810,14,1.2388550620526075,0.005068297847607539,0.05243856023742688
166810,15,1.2376561609562486,0.005002538238177701,0.05175818600845294
166810,16,1.2388984279241413,0.0047480325358078,0.04912497205659482
166810,17,1.2812507629860193,0.0042688155878458645,0.044166809070108136
166810,18,1.238301777979359,0.005829330652140641,0.06031249854237576
166810,19,1.2395917779067531,0.004528780538554988,0.04685650650646048
166810,20,1.2414842980215326,0.006112629106491241,0.06324361338809195
166810,21,1.2408196240430698,0.005218562762763668,0.05399325888417394
166810,22,1.2450625780038536,0.003663427683538334,0.037903232808104224
166810,23,1.232395049999468,0.004184533609352226,0.04329479528183907
166810,24,1.2858911289367825,0.005765450738905775,0.059651572373699745
166810,25,1.25040469202213,0.005180100281887312,0.053595311253438756
166810,26,1.260857642046176,0.005840785358095291,0.06043101333891409
166810,27,1.2407903199782595,0.004632377884493444,0.047928364520486946
166810,28,1.2416066959267482,0.004964227271860855,0.05136180600566595
166810,29,1.239201911026612,0.0038663745207014877,0.04000299889635788
166810,30,1.245684799971059,0.005176748114852359,0.05356062844310011
166810,31,1.2371840220876038,0.0047653637935453075,0.04930428791966858
166810,32,1.2369433980202302,0.005717206529459062,0.05915241921434612
166810,33,1.238518979982473,0.004796413375933395,0.049625538849539096
166810,34,1.2377446100581437,0.005292590396440033,0.054759177274231595
166810,35,1.2350215439219028,0.0038838980329025663,0.0401843038981074
166810,36,1.2361987839685753,0.0053309879483656175,0.055156453125052
166810,37,1.267023234977387,0.003352067350347099,0.034681778963338364
166810,38,1.238806335022673,0.0038462759841686456,0.03979505170178662
166810,39,1.2391583579592407,0.006363138923516587,0.0658354843722235
166810,40,1.2699728739680722,0.005062894821036279,0.05238265844498285
166810,41,1.2689544649329036,0.007294550563020863,0.07547222767984917
166810,42,1.2486404300434515,0.0026216227731421515,0.02712431823124181
166810,43,1.24005608598236,0.005654787595020156,0.05850660889460028
166810,44,1.2347059290623292,0.004866524651673032,0.05035093709304038
166810,45,1.2352768229320645,0.005343195810121326,0.0552827603613856
166810,46,1.2425698660081252,0.005312713755597165,0.054967381293227584
166810,47,1.2370627919444814,0.0042840495203857465,0.04432442519946063
166810,48,1.2411148470127955,0.004292351090567692,0.04441031643970348
166810,49,1.2454713420011103,0.004642185754571315,0.04802984051920357
166810,50,1.2570423620054498,0.005973340277896422,0.06180247755742684
166810,51,1.2393274359637871,0.004003713211044868,0.04142395784609685
166810,52,1.2489824200747535,0.005257388634415605,0.054394966295736535
166810,53,1.259239953942597,0.0054166397264217014,0.05604263938680787
166810,54,1.2403996780049056,0.005318037435774414,0.05502246213734003
166810,55,1.2355037980014458,0.0050510100394589585,0.05225969392052319
166810,56,1.2339038599748164,0.004414125076484865,0.04567023696684526
166810,57,1.2358165109762922,0.004031520894033136,0.04171166683702205
166810,58,1.2341920270118862,0.004967735408384355,0.05139810253636323
166810,59,1.2415147749707103,0.006534504622623061,0.06760849985107217
166810,60,1.2715308440383524,0.005487376454576864,0.05677450880172672
166810,61,1.2395955451065674,0.0061774000029917175,0.06391375801255905
166810,62,1.2720162980258465,0.005369673012469711,0.05555670368753005
166810,63,1.243502669967711,0.00486051665026932,0.050288775998134756
166810,64,1.2415058419574052,0.004520075256014167,0.04676643830277032
166810,65,1.2364634409314021,0.004671718311059614,0.04833539571523608
166810,66,1.237180414958857,0.007055551368777557,0.07299945002927362
166810,67,1.2895903019234538,0.004286048581481738,0.04434510825496613
166810,68,1.2586041080066934,0.0048704787902202895,0.05039184813233444
166810,69,1.244791099918075,0.006144624864578674,0.06357465381591565
166810,70,1.2589169510174543,0.006438938899467672,0.06661974009760135
166810,71,1.2699665520340204,0.0057748323719853945,0.05974863836038072
166810,72,1.2485392960952595,0.00461261032924698,0.04772384178569391
166810,73,1.2364384150132537,0.004592043289488368,0.04751104727642949
166810,74,1.2316285469569266,0.004377977536911826,0.045296240609817746
166810,75,1.2630935739725828,0.0033873230033929502,0.03504654751908285
166810,76,1.2409737510606647,0.006628830782367838,0.06858443460440884
166810,77,1.243613651022315,0.007380082048534575,0.076357169348663
166810,78,1.2382166249444708,0.006125794248162286,0.06337982501087122
166810,79,1.2427122300723568,0.0037222251937920614,0.03851157447940246
166810,80,1.240715762018226,0.006687049705846215,0.06918678999424059
166810,81,1.2427794720279053,0.007071399366830988,0.0731634195167732
166810,82,1.2348683240124956,0.004884467693250016,0.0505365827071831
166810,83,1.2394119029631838,0.0035017913073012163,0.036230880648321334
166810,84,1.2394232189981267,0.005610573580013933,0.05804915367808479
166810,85,1.2915399640332907,0.007147662548224354,0.0739524677439372
166810,86,1.2509490110678598,0.00563392900113957,0.05829079785417545
166810,87,1.2365355959627777,0.00529316398105939,0.054765111801466926
166810,88,1.238132519996725,0.0037341336135297,0.03863478357336672
166810,89,1.245819489005953,0.003695324929356314,0.038233253990072394
166810,90,1.240740392007865,0.005287211660309765,0.05470352680003907
166810,91,1.2682250150246546,0.005409704379485181,0.055970883618099466
166810,92,1.2374196719611064,0.0046056013744042446,0.04765132444125732
166810,93,1.239341618027538,0.0071622639128481325,0.07410353908216451
166810,94,1.2429823310812935,0.0035746121370219264,0.036984312980174405
166810,95,1.2436296610394493,0.005309875937569597,0.05493802013568399
166810,96,1.2709670499898493,0.005667924853115736,0.058642532023175854
166810,97,1.2412132680183277,0.00482583735371378,0.04992997064846934
166810,98,1.2451414660317823,0.0031472144852731088,0.032562292376719794
166810,99,1.2753596910042688,0.0051874114545160666,0.05367095545940825
464158,0,3.872072904021479,0.004798173337430711,0.049643748088571124
464158,1,3.2524654610315338,0.0043129834248972765,0.04462378651173
464158,2,3.2737959939986467,0.004572393957811727,0.047307747728192184
464158,3,3.266972501995042,0.005813576331210157,0.060149498274445
464158,4,3.2572241890011355,0.006861967605097163,0.07099655790296854
464158,5,3.273176313028671,0.003117720445307004,0.0322571356874503
464158,6,3.337277481914498,0.0059815906795677165,0.06188783938856457
464158,7,3.2514213629765436,0.003903972973024139,0.04039200695512579
464158,8,3.274982896982692,0.0046562676119332735,0.04817553683535012
464158,9,3.2887491770088673,0.003915444454340999,0.04051069531601813
464158,10,3.2905733649386093,0.003532749545519298,0.036551186496252074
464158,11,3.276655960944481,0.007281343026456,0.07533557742318132
464158,12,3.345451676985249,0.004819365428135214,0.049863009615493746
464158,13,3.290325706009753,0.005798079664653066,0.059989163797828364
464158,14,3.281459094956517,0.0031410117727845854,0.03249811672598956
464158,15,3.261132293031551,0.00443757796248434,0.04591288955203331
464158,16,3.2685767569346353,0.004492028560825645,0.04647625639962935
464158,17,3.3463632320053875,0.00379594945555084,0.03927435406683781
464158,18,3.265453758998774,0.0028530773826889178,0.029519036704758025
464158,19,3.258112053037621,0.00444781750282619,0.04601883177744398
464158,20,3.3566214019665495,0.004432127484462645,0.045856496808619786
464158,21,3.253366934019141,0.004860760286190313,0.050291296749144884
464158,22,3.351285880082287,0.0033839739347225617,0.03501189676561651
464158,23,3.2634030770277604,0.004090636358492272,0.04232329818490489
464158,24,3.3805420040152967,0.004824532786566138,0.04991647309465298
464158,25,3.2403094230685383,0.004237009254224322,0.04383772850071494
464158,26,3.3424700010800734,0.00461819467072111,0.0477816195319082
464158,27,3.324213337036781,0.005782341209297215,0.05982632768123916
464158,28,3.4323233980685472,0.005074554756317795,0.05250329662312641
464158,29,3.2629342060536146,0.00535964659580479,0.055452966521708745
464158,30,3.304622099036351,0.005484070776235583,0.056740306981305555
464158,31,3.2584962599212304,0.0028450458448350258,0.0294359393229123
464158,32,3.2574045209912583,0.0031460457486360838,0.03255020017764526
464158,33,3.2608620889950544,0.0053435464041395875,0.05528638774203652
464158,34,3.2632538059260696,0.004516842767424478,0.04673299373168869
464158,35,3.2557381369406357,0.004189076088946919,0.04334179352405288
464158,36,3.265079808072187,0.003708945520699558,0.03837417787045548
464158,37,3.345775361987762,0.004279950675387667,0.04428201697153119
464158,38,3.3433274829294533,0.0038378005907595547,0.03970736201953397
464158,39,3.3229142089840025,0.0027994316546027243,0.02896399735460294
464158,40,3.3338223590981215,0.005596665748610619,0.05790525790148615
464158,41,3.2854305040091276,0.0034878175452508486,0.03608630272787264
464158,42,3.2825707140145823,0.0027487986200438463,0.028440128491218606
464158,43,3.281687439070083,0.0042809253815683235,0.04429210165682494
464158,44,3.3476047159638256,0.00568954478070971,0.05886622011522447
464158,45,3.317018105997704,0.003921138799334756,0.04056961120098506
464158,46,3.26711057103239,0.0033352855729769093,0.034508148235630996
464158,47,3.337340404978022,0.003845250871622685,0.03978444549283683
464158,48,3.3237951319897547,0.003749036088064983,0.038788970310630805
464158,49,3.261650320957415,0.003448470204668652,0.0356791999980526
464158,50,3.229912228998728,0.00464099104613247,0.04801747960587127
464158,51,3.2432601660257205,0.006194301099792909,0.06408862326502368
464158,52,3.404313361039385,0.003892510078534861,0.040273407436856555
464158,53,3.300365834031254,0.0038179635026096767,0.03950211987056011
464158,54,3.2453799940412864,0.0035287095218152764,0.03650938685607032
464158,55,3.248462824965827,0.002879970839043011,0.029797286755054976
464158,56,3.2604280909290537,0.0034932015151991624,0.03614200735316107
464158,57,3.2518204619409516,0.00472104784820182,0.048845778092652406
464158,58,3.2687004159670323,0.0028053081587688933,0.029024797928477775
464158,59,3.268799838027917,0.004103334593890562,0.042454679015681555
464158,60,3.2622848219471052,0.004890256260095427,0.05059647344769171
464158,61,3.2646528229815885,0.006773162668437749,0.07007774784870272
464158,62,3.2832564930431545,0.002782318446453602,0.028786937516494377
464158,63,3.357948553049937,0.006112282757804621,0.06324002993127616
464158,64,3.3193105719983578,0.0034584899472811514,0.03578286811155881
464158,65,3.2563187699997798,0.004669854901548476,0.04831611616323759
464158,66,3.2571206419961527,0.0033270086842079882,0.03442251235878677
464158,67,3.2448602510849014,0.0037256474989622035,0.038546982965882805
464158,68,3.3271182379685342,0.004607386265826463,0.047669791614887505
464158,69,3.3449598459992558,0.005546947854133677,0.05739085742961219
464158,70,3.2600634649861604,0.00315492007273388,0.03264201735034524
464158,71,3.2825150419957936,0.0034884699858257796,0.036093053129174726
464158,72,3.2723043899750337,0.004464228868366504,0.04618863008179392
464158,73,3.2430654159979895,0.0035642540141216927,0.03687714385397418
464158,74,3.308628396014683,0.005557087225454893,0.05749576326778194
464158,75,3.2539829600136727,0.0034729794674248637,0.035932782263748214
464158,76,3.246539348969236,0.003917266112468454,0.04052954289213159
464158,77,3.336818117997609,0.0042941420183026935,0.044428846067349
464158,78,3.2811467100400478,0.0033157104864667275,0.03430561685646164
464158,79,3.2422016450436786,0.003416979115804575,0.03535338107225277
464158,80,3.45853377901949,0.003994183511245808,0.041325359904148054
464158,81,3.273425592924468,0.0036927152525849105,0.03820625326977297
464158,82,3.270696819992736,0.004173142753437276,0.04317694110238631
464158,83,3.254848784999922,0.004555207873577771,0.04712993388606111
464158,84,3.2508171329973266,0.004800730323461622,0.04967020365018959
464158,85,3.2615936329821125,0.0036882107360618477,0.03815964780810961
464158,86,3.356584504013881,0.0032909102657860956,0.034049024228094964
464158,87,3.306388383032754,0.003588091664520121,0.03712377735972341
464158,88,3.254555306979455,0.005787371527995688,0.059878373294582087
464158,89,3.2581954390043393,0.005032135679888583,0.052064412531971575
464158,90,3.2692833200562745,0.0038638434162701074,0.03997681111572956
464158,91,3.34777553495951,0.005870562203060814,0.06073909603755466
464158,92,3.2376657309941947,0.004803319272502549,0.04969698991341174
464158,93,3.2742719430243596,0.0036471686219960997,0.037735010299537776
464158,94,3.3453931460389867,0.00480443630660865,0.04970854717820188
464158,95,3.3151840349892154,0.0027348758137713744,0.02829607777886008
464158,96,3.267811039928347,0.004700231485841755,0.04863040399579311
464158,97,3.3400625109206885,0.005540508275881706,0.057324231074527505
464158,98,3.2634034199872985,0.004621410052546793,0.04781488710982531
464158,99,3.2466102769831195,0.0049401050493873555,0.05111222820770084
1291549,0,10.45011852902826,0.002871489272129324,0.029709533199347687
1291549,1,8.926684746984392,0.003810103582432056,0.03942079811124598
1291549,2,9.130887322011404,0.003847187466297086,0.03980448224670224
1291549,3,8.856155761051923,0.004155619958499557,0.04299564352171958
1291549,4,8.834451299975626,0.003441588055720257,0.0356079946362044
1291549,5,8.861539820907637,0.0050491229166794716,0.05224016902192351
1291549,6,8.856749035068788,0.005457332504958501,0.05646366253554359
1291549,7,8.884196647908539,0.0041824817338724785,0.04327356578839183
1291549,8,9.162250112975016,0.006178969316826155,0.06392999473749371
1291549,9,8.90851971495431,0.004459336258484825,0.04613800925687145
1291549,10,8.876150663010776,0.004373232894796075,0.045247150716351985
1291549,11,9.112536925938912,0.004473406850078021,0.04628358901303837
1291549,12,8.86273901106324,0.004516352291416226,0.04672791907813101
1291549,13,9.074059125036001,0.0055994902931573165,0.057934481726487914
1291549,14,8.904146159999073,0.0049516761791572605,0.05123194756984146
1291549,15,8.930885761976242,0.005933878738307641,0.06139419328073133
1291549,16,8.905571604031138,0.004233207381810544,0.04379839286544264
1291549,17,8.89098503999412,0.005221974644001648,0.054028559520640125
1291549,18,8.886874319985509,0.005580025446990433,0.05773309093634006
1291549,19,8.850151697988622,0.003469951393026527,0.03590145264056603
1291549,20,8.832086335984059,0.003107194948920311,0.03214823485073981
1291549,21,8.964149028994143,0.004988798303799058,0.05161602735909241
1291549,22,9.086455674958415,0.00584641893369664,0.06048930048035803
1291549,23,8.932449791929685,0.0047679675323202275,0.04933122720317095
1291549,24,8.881109143025242,0.004278307564772987,0.04426501671670494
1291549,25,8.849687902024016,0.003757542268555625,0.03887697852787863
1291549,26,8.883302867063321,0.0036176079483905,0.03742916419298785
1291549,27,8.84015601198189,0.005145225014866028,0.05323447831790889
1291549,28,8.92857315193396,0.0038735108419007958,0.04007683402214083
1291549,29,8.899348200997338,0.003403253172692189,0.035211367181917946
1291549,30,9.199605760048144,0.0059843217256716486,0.061916095842691435
1291549,31,9.151051922002807,0.003291961114562092,0.03405989671398616
1291549,32,8.823827589047141,0.0048220325302263944,0.04989060448025367
1291549,33,8.864760885946453,0.006710788477779062,0.06943240046532818
1291549,34,8.829880947014317,0.002833311890084289,0.02931453531085129
1291549,35,8.922561311046593,0.00463646976368004,0.04797070067744976
1291549,36,8.860902123036794,0.0033387337747461387,0.03454382465829268
1291549,37,9.138595403986983,0.0030351456663062493,0.03140278524220815
1291549,38,9.084960586042143,0.004647433517373845,0.048084135892937786
1291549,39,9.089249782031402,0.0051807686740907855,0.053602226696429264
1291549,40,8.851832518004812,0.004520209436057243,0.04676782658113972
1291549,41,8.897795564960688,0.004716618407476503,0.048799949394087994
1291549,42,8.982507644919679,0.005015231225184991,0.0518895125373563
1291549,43,8.916162613895722,0.007586631439139069,0.07849420884138547
1291549,44,8.869833817938343,0.0058826535284577375,0.06086419754386732
1291549,45,8.877868175972253,0.0036059959726122415,0.03730902222232384
1291549,46,8.92363104200922,0.006724536525929636,0.06957464306289599
1291549,47,8.906060836976394,0.0033439368257823787,0.034597657426884025
1291549,48,8.872514150920324,0.00533023160855528,0.05514862774227125
1291549,49,8.883324504015036,0.005013171229103719,0.051868199025040196
1291549,50,8.921188279986382,0.0031658167319781327,0.032754758380834643
1291549,51,8.88727600092534,0.0031919464621201765,0.03302510662579583
1291549,52,8.897174527053721,0.0027037477362892304,0.027974014708534955
1291549,53,8.813496525050141,0.0031322043034567315,0.03240699125847073
1291549,54,8.91834601399023,0.003700419673464239,0.03828596617349781
1291549,55,8.957223822013475,0.004427197707713049,0.04580549144097692
1291549,56,9.084303744020872,0.004571555849240738,0.04729907633434227
1291549,57,8.877175559056923,0.005324653638803412,0.055090915920347844
1291549,58,8.937400926020928,0.0035606490499215937,0.03683984550686739
1291549,59,8.887494422029704,0.006337493693672869,0.06557014895382514
1291549,60,8.896335538011044,0.0042504285944247044,0.043976570159315664
1291549,61,9.109551228000782,0.005698396605488654,0.05895780450131199
1291549,62,8.886800769949332,0.003983004493074205,0.04120969747952089
1291549,63,8.82879647507798,0.002821509542396683,0.02919242367914209
1291549,64,8.887217478943057,0.004867203391119901,0.050357959592593544
1291549,65,8.858752575004473,0.0024182541481942987,0.025020188164228345
1291549,66,8.864276920096017,0.004826556498031209,0.04993741119236451
1291549,67,9.043336851987988,0.003743643431878496,0.03873317581417904
1291549,68,8.843090110924095,0.004172884272120925,0.043174266755202056
1291549,69,9.115003298968077,0.005535114794959384,0.05726842804504136
1291549,70,8.889421973959543,0.005610961809340509,0.05805317044812074
1291549,71,8.859149361029267,0.003258772308787572,0.033716512555607044
1291549,72,8.869912880007178,0.00372771817802775,0.038568407008465914
1291549,73,8.890664226957597,0.00491054054964124,0.05080634251442851
1291549,74,8.935173528036103,0.0036291946413145593,0.037549044577511355
1291549,75,9.005505666951649,0.0033498681974696576,0.034659025681249886
1291549,76,8.92455858795438,0.0030565427956208424,0.03162416817750683
1291549,77,8.921717126038857,0.00400012644657366,0.041386847800389946
1291549,78,8.88142864301335,0.004798470118520637,0.04964681869995375
1291549,79,9.15546981303487,0.004326521181440446,0.04476385335138973
1291549,80,8.843663500039838,0.004609854901455268,0.047695333069241154
1291549,81,8.946751791983843,0.005631629516335224,0.058267006499355074
1291549,82,8.903847768087871,0.004636086599884237,0.04796673631734481
1291549,83,8.940385058987886,0.0032239968506146965,0.03335671228083763
1291549,84,8.93002933403477,0.004504056011121804,0.046600697029565
1291549,85,8.895068626035936,0.004341586067363679,0.04491972045938306
1291549,86,8.92963896295987,0.003911367385921238,0.040468512396949416
1291549,87,8.875007651047781,0.003170387412100295,0.03280204839655958
1291549,88,9.048103056964464,0.005831808875322864,0.06033813919324715
1291549,89,8.855814493028447,0.00423656837286579,0.04383316697249145
1291549,90,9.121567534049973,0.0038180170186095097,0.03950267356769183
1291549,91,8.85128280799836,0.0034617197822761625,0.03581628522752858
1291549,92,8.84514556801878,0.005547918879685976,0.05740090403370834
1291549,93,8.890050417976454,0.00283088467571313,0.02928942241677162
1291549,94,8.86856698000338,0.0047343999950566484,0.04898392454303838
1291549,95,8.935516310972162,0.003603243947056356,0.0372805487067124
1291549,96,8.880339308991097,0.005399131508379895,0.05586149262431666
1291549,97,9.155537012964487,0.004701451337858487,0.048643025054259575
1291549,98,8.977565133944154,0.0038842714635531905,0.04018816755534619
1291549,99,8.885370236006565,0.006595786054377939,0.06824254113024263


==> data/bab_vs_estimators/mushroom-mlp-8x1_aggregated.csv <==
num_samples,KernelSHAP_runtime,KernelSHAP_min_error,KernelSHAP_max_error,KernelSHAP_mean_error,KernelSHAP_min_error_pct,KernelSHAP_max_error_pct,KernelSHAP_mean_error_pct,LeverageSHAP_runtime,LeverageSHAP_min_error,LeverageSHAP_max_error,LeverageSHAP_mean_error,LeverageSHAP_min_error_pct,LeverageSHAP_max_error_pct,LeverageSHAP_mean_error_pct,LinearMSR_runtime,LinearMSR_min_error,LinearMSR_max_error,LinearMSR_mean_error,LinearMSR_min_error_pct,LinearMSR_max_error_pct,LinearMSR_mean_error_pct,TreeMSR_runtime,TreeMSR_min_error,TreeMSR_max_error,TreeMSR_mean_error,TreeMSR_min_error_pct,TreeMSR_max_error_pct,TreeMSR_mean_error_pct
1000,1.2971283819060773,0.07461652609448002,0.1986765961569995,0.12209080136234862,0.7720112976706631,2.0555845312571077,1.2631984216747225,20.672956373076886,0.06988746237158688,0.24255515449431364,0.1272679794246535,0.7230825842532734,2.509568983964211,1.3167634985196466,1.3451931519666687,0.07900492630617628,0.21054081201250807,0.13041921555682787,0.8174153752853199,2.1783362748434874,1.3493674004030733,9.28995931823738,0.20739819323876518,0.4520876818958357,0.29383579025979395,2.1458215314670745,4.677473158149955,3.0401381786833124
2782,2.2178443394368514,0.04239678038164163,0.10964589171554362,0.06703819603453252,0.4386534076652843,1.1344385966239177,0.6936029780934605,29.243802487035282,0.04511239936302047,0.10167241225064538,0.06721474885796638,0.46675024684456706,1.0519419092164632,0.6954296615570409,3.0567702738335356,0.03845893192176986,0.127441739569484,0.07058626371495548,0.3979109118851044,1.3185612878555395,0.7303126519091289,10.730603777687065,0.06549388960562008,0.14778881497524354,0.10562993804679702,0.6776249894013009,1.5290799612646102,1.0928879942912837
7742,6.312783098896034,0.019098316830332078,0.06061464559171831,0.037219006130918164,0.19759853656066778,0.6271424528911645,0.3850821624255185,38.50178607087582,0.025649506761425023,0.057739959641398886,0.03921698709382946,0.2653796690350754,0.5973998456289122,0.40575404245843977,12.373223126865923,0.02020130296897127,0.06349830376207621,0.0379474739226111,0.20901045567260015,0.6569778901951978,0.3926191705738749,14.787650708225556,0.023878529770436918,0.05422341727894198,0.03691469384782734,0.24705645946583826,0.561016344886507,0.3819336304197723
21544,16.100302020902745,0.008973947889510392,0.032599479745785365,0.018897134527145004,0.0928479187926486,0.3372867644637516,0.19551702702007134,71.65670565608889,0.011383988911255527,0.032442509960966315,0.02150134246222306,0.11778313078953401,0.3356626946548758,0.22246116463401175,44.669069191557355,0.011485847684166828,0.0414601988045642,0.02065424783071161,0.11883700085787284,0.4289631741937011,0.21369679754333606,25.002592105651274,0.00823744537812221,0.021713881954201764,0.014587990952852833,0.08522778034189116,0.22466018002104518,0.1509329690805983
59948,46.28110796120018,0.006747252833030903,0.020147174372177473,0.010920312584827056,0.06980967471930584,0.20845042037694783,0.1129857570547671,290.9409122824436,0.005628396833190552,0.018411737065966105,0.011136847363652868,0.05823355991533271,0.1904949180650621,0.11522610921724215,267.0129082330968,0.00659359831915185,0.018591227107627728,0.011188707551178394,0.06821990597956952,0.19235199111891474,0.11576267467753082,51.587584612309,0.004219517321404617,0.011061244958938232,0.007545537948846532,0.04365675023139952,0.11444389763991857,0.07806903977459739
166810,121.61097048490774,0.0031673498893768776,0.009956060395896638,0.005865340023757139,0.032770621017369606,0.10300923278298087,0.06068506536054628,,,,,,,,,,,,,,,125.16304198978469,0.0026216227731421515,0.009497979205074003,0.005093780653993882,0.02712431823124181,0.09826974847466935,0.052702215160221055
464158,346.4458940589102,0.0018887337229696044,0.007520275989467251,0.004582104811785501,0.019541566040984264,0.07780766981993871,0.04740821996095589,,,,,,,,,,,,,,,329.5748559340136,0.0027348758137713744,0.007281343026456,0.004321964490859989,0.02829607777886008,0.07533557742318132,0.04471670807684763
1291549,,,,,,,,,,,,,,,,,,,,,,894.6363930167863,0.0024182541481942987,0.007586631439139069,0.00442588000542013,0.025020188164228345,0.07849420884138547,0.045791857985892026


==> data/bab_vs_estimators/mushroom-mlp-8x1_bab_curve.csv <==
runtime,max_half_width,max_half_width_pct
12.237554224673659,25.902320861816406,267.99538102179355
14.889623089693487,19.213402271270752,198.78925482714897
15.494453076738864,15.276340007781982,158.054893337342
15.503993802703917,12.541835308074951,129.76265524742743
15.552577760070562,10.074238300323486,104.23194686695001
15.563376336824149,8.3313729763031,86.19959142388794
15.574538052082062,7.14267897605896,73.9009057882175
15.585364181082696,6.28085470199585,64.98414014650051
15.59728883067146,5.785636901855469,59.860426184905755
15.609544430859387,5.363475799560547,55.49258493756456
15.621480708010495,5.029302597045898,52.03510036647327
15.633476844988763,4.730712890625,48.94577634148153
15.646580968052149,4.46980619430542,46.24633524258072
15.659549897070974,4.214382290840149,43.6036212287891
15.672526746988297,3.9872331619262695,41.25344891501078
15.68673845473677,3.787716269493103,39.189170355063965
15.700657289009541,3.5900068283081055,37.14359238138954
15.714463734067976,3.410576820373535,35.28714045958301
15.729409611783922,3.251245141029358,33.638633580895124
15.743232050910592,3.1034117937088013,32.10909287084612
15.756979275960475,2.963216781616211,30.658581316937667
15.770772610791028,2.84701144695282,29.456276198951542
15.784591594710946,2.740408182144165,28.35331779136431
15.799471752718091,2.6331368684768677,27.24344749316433
15.813218988012522,2.5297776460647583,26.17405319679134
15.828139686957002,2.4416756629943848,25.262516170913248
15.843021587934345,2.3590991497039795,24.40814778204288
15.858026735018939,2.2820791006088257,23.611268710330016
15.87304833671078,2.2082321643829346,22.8472198856425
15.887941766064614,2.137393593788147,22.114296769645776
15.902846540790051,2.0678504705429077,21.394776850524273
15.918135687708855,2.0020089745521545,20.713555391674294
15.933810227084905,1.936325490474701,20.03396878489555
15.94945746473968,1.8720037341117859,19.36847113715845
15.965145133901387,1.809104859828949,18.7176951750662
15.980883278883994,1.754521131515503,18.15295091353881
15.996610197704285,1.7007133960723877,17.596235372915
16.012237835675478,1.6468716263771057,17.039167700819036
16.028963003773242,1.594557285308838,16.497903393180803
16.04459438798949,1.5497483015060425,16.034292400502075
16.060146511998028,1.5063416361808777,15.585190334522677
16.0757990879938,1.4617964625358582,15.124308823272578
16.09148003673181,1.4160679578781128,14.651184113919799
16.107171340845525,1.3742656707763672,14.21868156253919
16.122886451892555,1.3357539176940918,13.820224142597484
16.1396722109057,1.29958575963974,13.446014458826594
16.155459590721875,1.2660475373268127,13.09901510245632
16.17114402493462,1.2339988350868225,12.767426894052903
16.186835750937462,1.2026819586753845,12.443410437339642
16.202586935833097,1.1724644899368286,12.130768875554296
16.219498075079173,1.1427354216575623,11.823180492898217
16.2363637550734,1.1135672330856323,11.521395187567792
16.252072114963084,1.084880292415619,11.22458905825515
16.268963153939694,1.0572234392166138,10.93844061038161
16.28473172476515,1.0295160412788391,10.651769207186906
16.301602323073894,1.0025349855422974,10.372612819963553
16.318458338733763,0.9767511487007141,10.10584332021768
16.335220952983946,0.951606959104538,9.845691857062693
16.352017507888377,0.9279826283454895,9.60126543840578
16.368816297035664,0.9049434661865234,9.362893399307271
16.385580523870885,0.8825122117996216,9.130811007992435
16.402354935649782,0.8604144752025604,8.902179320096906
16.419087634887546,0.8383392989635468,8.673781050348856
16.43623057473451,0.8164563775062561,8.447371922568275
16.45377214672044,0.7941927462816238,8.21702382500573
16.471253507770598,0.7726345509290695,7.993974438486591
16.48869927506894,0.7518205344676971,7.778624613198071
16.50612729601562,0.7311407923698425,7.564664042154541
16.523922360967845,0.7117356061935425,7.363890517231428
16.542557355947793,0.692770779132843,7.167673117205438
16.559956112876534,0.6743007302284241,6.976574882416456
16.577647070866078,0.656371146440506,6.791068507739097
16.595142863690853,0.6385331153869629,6.606509372888753
16.612544374074787,0.6210144758224487,6.425254785312533
16.6311359340325,0.6039293706417084,6.248485711331228
16.648876826744527,0.5871091783046722,6.074457527591567
16.666217324789613,0.5714736580848694,5.912686417537988
16.683679977897555,0.5567315220832825,5.760158604455244
16.701199045870453,0.5430620759725571,5.618729253844388
16.718557440675795,0.5299087241292,5.482639613160082
16.735980453900993,0.5173327922821045,5.35252418199674
16.753316896036267,0.5053055286407471,5.228085483263506
16.7707441248931,0.49341273307800293,5.105038043026198
16.788077102042735,0.481614351272583,4.9829674438605
16.805409998632967,0.47014765441417694,4.864328584816791
16.823787685018033,0.45908433198928833,4.749863192914567
16.840974349994212,0.44823892414569855,4.637652429142268
16.858301046770066,0.4377364367246628,4.52898965204625
16.876929472666234,0.427295446395874,4.4209631475358595
16.894204070791602,0.4171122908592224,4.315604301021371
16.911403886973858,0.40710408985614777,4.212055601448448
16.929812769871205,0.3973415940999985,4.111049062928201
16.947023391723633,0.3877493739128113,4.011804260980754
16.96428423980251,0.3783479332923889,3.9145333378590346
16.981479277834296,0.3692135661840439,3.8200256600855536
16.99874873785302,0.3602510243654251,3.7272957528923625
17.01604840485379,0.3514627665281296,3.636369054849034
17.03376419004053,0.34282761812210083,3.5470264859109424
17.05128099489957,0.33435897529125214,3.459406647738973
17.068582715000957,0.32609716057777405,3.373926732874126
17.087018958758563,0.3180251717567444,3.290410829753474
17.104310392867774,0.31014713644981384,3.2089016443392704
17.12269591074437,0.3024163842201233,3.1289163063290717
17.14006514288485,0.29477575421333313,3.0498634075235906
17.157374132890254,0.2872539162635803,2.9720395770613637
17.175783837679774,0.279829740524292,2.8952261974172124
17.194201935082674,0.2725643217563629,2.820055378501741
17.21139411907643,0.2654125392436981,2.746060284019995
17.22995234793052,0.25838226079940796,2.673322317394609
17.247181247919798,0.2514801025390625,2.6019099315037066
17.264403346925974,0.24470016360282898,2.5317620737803126
17.282858459744602,0.23806020617485046,2.4630625186179493
17.301232680678368,0.2315531075000763,2.395737571251429
17.319601533934474,0.22519323229789734,2.3299358545963185
17.338047083001584,0.21895277500152588,2.265369681556718
17.356519932858646,0.21289554238319397,2.202699221556337
17.373786699958146,0.20696642994880676,2.1413543422904397
17.392329034861177,0.20118969678878784,2.0815860376454816
17.41067994106561,0.19557079672813416,2.0234507349939697
17.42913934076205,0.19012820720672607,1.9671396090405753
17.447532770689577,0.18489646911621094,1.9130100331445137
17.46591331064701,0.17975270748138428,1.8597906955197234
17.484281674027443,0.1748015284538269,1.80856389167168
17.502586759626865,0.16997504234313965,1.758627208733867
17.520954981911927,0.16529440879821777,1.7101995725777623
17.53930228203535,0.16075348854064941,1.6632174638660073
17.557795733679086,0.15635132789611816,1.617671015517071
17.576596879865974,0.15215159952640533,1.5742190093963229
17.595589155796915,0.14814525842666626,1.532767862402364
17.614859711844474,0.14437130093574524,1.4937210456659387
17.63403426297009,0.14072337746620178,1.4559782254231473
17.653107991907746,0.13717325776815414,1.4192473206433456
17.67351544694975,0.13385821878910065,1.3849486514610336
17.69263919070363,0.13078104704618454,1.353111048255061
17.711786039639264,0.12781032174825668,1.3223747809384563
17.730972338933498,0.1250452697277069,1.2937664885099314
17.750198788940907,0.12258133292198181,1.2682736499883716
17.76932872273028,0.12033822387456894,1.2450655804473516
17.788490283768624,0.11826885491609573,1.2236550927362593
17.807659246958792,0.1163085475564003,1.2033729983021713
17.82677686167881,0.11443924903869629,1.184032516375162
17.845908236689866,0.11265216022729874,1.1655426077107889
17.864971900824457,0.11093083024024963,1.1477330651526352
17.884086180943996,0.10928966104984283,1.1307528970491407
17.90339745907113,0.10772702097892761,1.1145852214404972
17.922538879793137,0.10625235736370087,1.0993277841031253
17.94276672275737,0.10482145845890045,1.084523153304155
17.961808763910085,0.10338994860649109,1.069712201406079
17.980737482663244,0.1020466536283493,1.055813954549657
18.000149853993207,0.10075981914997101,1.0424998697545238
18.019466229714453,0.09952190518379211,1.0296919354073215
18.038880343083292,0.09834416210651398,1.017506552235491
18.059363252017647,0.09719502925872803,1.0056171815096022
18.078564503695816,0.09609358012676239,0.9942211648602836
18.09777884464711,0.09500858187675476,0.9829953553673816
18.11821913998574,0.09396533668041229,0.9722015390377761
18.13738834299147,0.09294012188911438,0.9615942722183736
18.156635192688555,0.09194284677505493,0.9512760800532112
18.175905148964375,0.09095798432826996,0.941086314121106
18.195104527752846,0.09001494944095612,0.931329312218042
18.214555706828833,0.08908547461032867,0.9217126078805026
18.234898573718965,0.08817420899868011,0.9122843031309532
18.253989468794316,0.08728478848934174,0.9030820162177325
18.273050327785313,0.08641062676906586,0.8940376026090142
18.292113760951906,0.08556273579597473,0.8852649962618562
18.311197475064546,0.0847311019897461,0.8766605928201786
18.330371615942568,0.08391398191452026,0.8682063540255571
18.349588099867105,0.08312095701694489,0.8600014132127524
18.369921372737736,0.08233849704265594,0.8519057811625377
18.38915164768696,0.08157171308994293,0.8439723392649953
18.409586284775287,0.08081993460655212,0.8361941497284234
18.428744901902974,0.08008222281932831,0.8285614996444398
18.44799542799592,0.07935145497322083,0.8210006942478566
18.468136460054666,0.07863359153270721,0.8135734027982452
18.487327456008643,0.07791797816753387,0.8061693914941218
18.50665152305737,0.07721421122550964,0.7988879478433963
18.525769338943064,0.07651858031749725,0.7916906827319856
18.54487136984244,0.07583290338516235,0.784596405284059
18.56408442882821,0.07515878975391388,0.7776217661997005
18.584444291889668,0.07449495792388916,0.7707535065881024
18.60360206803307,0.07383754849433899,0.7639516956036922
18.623971085064113,0.07318592071533203,0.7572097038010662
18.64331853762269,0.07254685461521149,0.7505976799629865
18.662475561723113,0.07190875709056854,0.7439956773795873
18.681693458929658,0.07127538323402405,0.7374425476843982
18.700772155076265,0.07065807282924652,0.7310556166437536
18.719881567638367,0.07004314661026001,0.7246933533069375
18.73911569872871,0.06942802667617798,0.7183290857191854
18.759479507803917,0.06881538033485413,0.7119904108741554
18.77855822397396,0.06821112334728241,0.7057385355119717
18.797802010085434,0.06761212646961212,0.6995410832713598
18.8181200097315,0.067013680934906,0.6933493354372582
18.837212848011404,0.06642505526542664,0.6872591877083003
18.85628210986033,0.06584951281547546,0.6813044040041011
18.87655863678083,0.06527248024940491,0.6753342029850092
18.895680679008365,0.06469753384590149,0.6693855862067672
18.914730601012707,0.06412944197654724,0.6635078890770322
18.935149523895234,0.06356620788574219,0.6576804523938478
18.95420167967677,0.06300830841064453,0.6519082096979795
18.973241266794503,0.062455177307128906,0.6461853024097682
18.992282666731626,0.06190061569213867,0.6404475944992599
19.012586674652994,0.061353206634521484,0.634783889700237
19.031852405052632,0.06081199645996094,0.6291843209311684
19.050888305995613,0.06027555465698242,0.6236340875697566
19.0698871309869,0.05974626541137695,0.6181578573198303
19.090275507885963,0.05921363830566406,0.6126470922845442
19.110488238744438,0.05868196487426758,0.6071461943307894
19.12958041485399,0.058157920837402344,0.6017242330292858
19.14993109367788,0.05763530731201172,0.5963170723500794
19.168990490958095,0.05712175369262695,0.5910036489454211
19.188103809952736,0.05660581588745117,0.5856655578369344
19.207698836922646,0.05609321594238281,0.5803620015138077
19.227940171025693,0.0555882453918457,0.5751373818429321
19.246985516976565,0.05508899688720703,0.5699719646612448
19.266010521911085,0.05458641052246094,0.5647720126941977
19.28506965795532,0.05409431457519531,0.559680598623996
19.305475420784205,0.05360126495361328,0.5545793174722629
19.32461425801739,0.053118228912353516,0.5495816406766094
19.343598400708288,0.05263996124267578,0.544633299288613
19.36278636287898,0.05216169357299805,0.5396849579006165
19.382932111620903,0.05168962478637695,0.5348007525425742
19.402019110973924,0.05121803283691406,0.5299214807252977
19.42217788984999,0.05074930191040039,0.5250718101526152
19.44247480807826,0.050286293029785156,0.520281342069121
19.46156197693199,0.049832820892333984,0.515589544800941
19.4806640278548,0.04937744140625,0.5108780133696982
19.50098095694557,0.048922061920166016,0.5061664819384553
19.521106625907123,0.04847431182861328,0.5015338871594636
19.54011687869206,0.048030853271484375,0.4969456942473632
19.56028901785612,0.047592997550964355,0.4924154704392598
19.579380603972822,0.047160983085632324,0.48794568250553616
19.59956054482609,0.04673182964324951,0.4835054958164067
19.61874356865883,0.04631054401397705,0.4791467125499114
19.638869077898562,0.04588723182678223,0.4747669617351618
19.659038692712784,0.045464277267456055,0.47039091107598646
19.678074365016073,0.04504549503326416,0.466058028898511
19.698207885958254,0.044633567333221436,0.4617960663695425
19.717225869651884,0.04422670602798462,0.4575865227112096
19.737531089689583,0.043817341327667236,0.45335107796385665
19.757680665701628,0.043409526348114014,0.4491316672239923
19.777805893681943,0.043008506298065186,0.44498255944003917
19.79711020179093,0.04260653257369995,0.4408235845745546
19.817314609885216,0.04220473766326904,0.43666645978685725
19.837435050867498,0.04181075096130371,0.43259012172919814
19.857755525037646,0.041420817375183105,0.4285557187680475
19.876801871694624,0.04103350639343262,0.42454845028110827
19.896989464759827,0.040646493434906006,0.42054426525714744
19.917164898943156,0.040265440940856934,0.416601749492758
19.93733205087483,0.03987985849380493,0.4126123650910944
19.957485471852124,0.03950124979019165,0.4086951337231291
19.976973596960306,0.03912639617919922,0.4048167539886937
19.997309123631567,0.038754403591156006,0.40096797549885255
20.017564218956977,0.03838467597961426,0.3971426313276484
20.037938463967294,0.03802007436752319,0.39337032271967554
20.058554623741657,0.037657976150512695,0.3896239152007226
20.078715817071497,0.037299513816833496,0.38591512593010807
20.098964291624725,0.03693985939025879,0.38219400280757937
20.11937227798626,0.03657877445220947,0.3784580790627536
20.139762117061764,0.03622514009475708,0.3747992418923918
20.159955407958478,0.03586983680725098,0.37112313732935004
20.18013421772048,0.035519540309906006,0.36749883494434815
20.20059424173087,0.03516793251037598,0.36386096532224066
20.220870738849044,0.034822940826416016,0.3602915485782572
20.241234718821943,0.03447777032852173,0.35672028175648657
20.261593841016293,0.034136176109313965,0.35318601649045867
20.282040224876255,0.03379631042480469,0.34966963530970646
20.30248802062124,0.03345707058906555,0.3461597294012092
20.322847893927246,0.033124446868896484,0.3427182763708361
20.342939151916653,0.03279685974121094,0.3393289338648007
20.363001614809036,0.03247213363647461,0.3359691926033594
20.383399605751038,0.03214883804321289,0.33262425196421525
20.403740890789777,0.03182792663574219,0.3293039790288996
20.424190940801054,0.03151130676269531,0.3260281079604752
20.4444858757779,0.031196117401123047,0.322767037514348
20.464831216726452,0.030881404876708984,0.3195109006089864
20.48510878579691,0.030570030212402344,0.31628929848898474
20.505410100799054,0.030261516571044922,0.31309729761357724
20.525739607866853,0.029956817626953125,0.3099447650642954
20.546047593001276,0.029649734497070312,0.306767564811185
20.56635751063004,0.029349327087402344,0.3036594341287944
20.586560726631433,0.029048442840576172,0.3005463699056381
20.60677129495889,0.028751373291015625,0.29747277400860744
20.62715807883069,0.028458118438720703,0.29443864643770234
20.647408886812627,0.028166770935058594,0.2914242530298601
20.667707306798548,0.027881622314453125,0.28847399565197185
20.6879072887823,0.02759695053100586,0.28552867181484937
20.708232348784804,0.027316570281982422,0.28262774984461814
20.72834681207314,0.02704143524169922,0.2797810968228096
20.748519891873002,0.026765823364257812,0.2769295102602354
20.76872013369575,0.02649402618408203,0.27411739202378677
20.788886624854058,0.026227474212646484,0.27135954273576085
20.809029621072114,0.025962352752685547,0.268616494070032
20.82913193386048,0.025698184967041016,0.2658833124858346
20.84923958592117,0.025440692901611328,0.2632192004723569
20.869416672736406,0.02518320083618164,0.26055508845887926
20.889616915024817,0.024927616119384766,0.25791071060846443
20.909712868742645,0.024675369262695312,0.25530086754340947
20.929892629850656,0.02442455291748047,0.25270582510065165
20.950019160751253,0.024176597595214844,0.25014038390248794
20.970148514956236,0.02393341064453125,0.2476242781119813
20.990302567835897,0.023693561553955078,0.24514270710683456
21.010468907654285,0.023456096649169922,0.24268580380551627
21.03083186596632,0.023222923278808594,0.2402733023710893
21.051005807705224,0.022991180419921875,0.2378756015589594
21.07114437688142,0.022759437561035156,0.23547790074682956
21.091353371739388,0.022532939910888672,0.23313446888312234
21.11162559268996,0.02230548858642578,0.23078116993788378
21.131636017933488,0.022083282470703125,0.2284821399410679
21.151907106861472,0.021861553192138672,0.22618804348501767
21.171982348896563,0.02164316177368164,0.2239284818143274
21.192160337697715,0.021426677703857422,0.22168865430669987
21.212287108879536,0.021212100982666016,0.21946856096213518
21.23262971593067,0.02100086212158203,0.21728300240293036
21.25269626500085,0.020792603492736816,0.2151282784735112
21.27290538093075,0.020584583282470703,0.21297602131447485
21.292950968723744,0.020379066467285156,0.21084966524445842
21.31319139106199,0.020177364349365234,0.2087627775005676
21.333472865633667,0.019974708557128906,0.20666602267514536
21.353674169629812,0.019775390625,0.20460380263508304
21.373863094020635,0.019577503204345703,0.2025563832173178
21.39400218380615,0.019381999969482422,0.2005336315033811
21.414103236049414,0.019187450408935547,0.19852074687097576
21.43420859379694,0.018996238708496094,0.19654239702393034
21.454355485737324,0.018805503845214844,0.1945689807176506
21.474629488773644,0.018616199493408203,0.19261036503366796
21.494810061063617,0.018429279327392578,0.19067641705351382
21.514935509767383,0.018242835998535156,0.18874740261412537
21.53505737381056,0.018059253692626953,0.18684798941933115
21.555124463979155,0.017877578735351562,0.18496831038759967
21.57534826081246,0.017695903778076172,0.18308863135586823
21.595499590039253,0.01751565933227539,0.1812237529464339
21.61562026105821,0.017337322235107422,0.17937860870006234
21.63582301698625,0.017160415649414062,0.1775482650759879
21.655970147810876,0.016983509063720703,0.17571792145191342
21.676144652068615,0.016808509826660156,0.17390731199090176
21.69623251305893,0.016634464263916016,0.1721065696114215
21.716267394833267,0.01646280288696289,0.17033049493576974
21.73634843667969,0.016292572021484375,0.16856922088241508
21.756453244946897,0.016122817993164062,0.1668128803698261
21.776486163027585,0.015954971313476562,0.16507627402029995
21.796492321882397,0.015787601470947266,0.1633446012115395
21.816554645076394,0.015621662139892578,0.1616277290250761
21.836632291786373,0.015456199645996094,0.15991579037937842
21.856701695825905,0.015293121337890625,0.15822851943750926
21.87668467964977,0.01513051986694336,0.1565461820364058
21.896803597919643,0.014968395233154297,0.154868778176068
21.916944089811295,0.014808177947998047,0.15321110847879302
21.936938140075654,0.0146484375,0.15155837232228375
21.957034395076334,0.014490604400634766,0.14992537032883727
21.97708468977362,0.014333724975585938,0.14830223541692217
21.99725595768541,0.014177322387695312,0.1466840340457728
22.017428698018193,0.014024138450622559,0.14509913407479189
22.037703041918576,0.013872027397155762,0.1435253345705338
22.05768148880452,0.013720273971557617,0.14195523522184997
22.0776997259818,0.013570070266723633,0.14040116988065468
22.097741938661784,0.013421475887298584,0.13886375523954364
22.11787483887747,0.013273060321807861,0.1373281906762197
22.137903580907732,0.013126194477081299,0.1358086601203843
22.15797769278288,0.012980222702026367,0.1342983799534846
22.178283483721316,0.012836217880249023,0.1328084506422434
22.198500720784068,0.012692272663116455,0.13131913802359793
22.218596204649657,0.012549638748168945,0.1298433926420581
22.238698918838054,0.012408018112182617,0.1283781310346454
22.258870298042893,0.012266993522644043,0.1269190363531898
22.279069727752358,0.012126922607421875,0.12546980875326563
22.29925105208531,0.011988043785095215,0.1240329150052557
22.319401878863573,0.011849522590637207,0.12259972141282004
22.339529940858483,0.011712372303009033,0.12118071175008577
22.359941562637687,0.01157611608505249,0.11977095247628718
22.38006974570453,0.011440932750701904,0.11837229366921141
22.400237758643925,0.0113067626953125,0.11698411863626276
22.420416928827763,0.011173486709594727,0.1156051939922498
22.4405757188797,0.011040687561035156,0.11423120288900253
22.46088413381949,0.010908365249633789,0.11286214532652096
22.481075542978942,0.010777115821838379,0.11150418823076223
22.501154801808298,0.010647714138031006,0.11016534860547056
22.52123358985409,0.010518908500671387,0.10883267590613603
22.541337796952575,0.010390639305114746,0.10750555344016292
22.561574102845043,0.010263383388519287,0.1061889147483169
22.580744256731123,0.010137677192687988,0.1048883100639594
22.60126833897084,0.010011672973632812,0.10358462191662335
22.621759950648993,0.009886503219604492,0.10228956746562728
22.641885560005903,0.009762287139892578,0.1010043800961626
22.662123198620975,0.009638965129852295,0.09972844311563361
22.682327807880938,0.009517133235931396,0.09846792344999744
22.702624684665352,0.009395182132720947,0.09720617039916983
22.722809503786266,0.009274661540985107,0.0959592179706393
22.743032651022077,0.009154677391052246,0.09471781577547023
22.763292411807925,0.009034991264343262,0.09347949704327968
22.783389397896826,0.008916497230529785,0.0922535121630034
22.80367348669097,0.008799076080322266,0.09103862774944994
22.824058548081666,0.008682668209075928,0.08983422711002358
22.84430066263303,0.00856715440750122,0.08863907685953293
22.86459351470694,0.008452951908111572,0.08745749384614793
22.883628726005554,0.008338749408721924,0.08627591083276294
22.904009670950472,0.008225321769714355,0.0851023448231222
22.924484397750348,0.008112549781799316,0.08393556243203432
22.944909358862787,0.008000314235687256,0.08277433027430782
22.96536726085469,0.007889270782470703,0.08162543196849559
22.985741335898638,0.00777888298034668,0.0804833172812362
23.005960906855762,0.0076691508293151855,0.07934798621252963
23.02640431607142,0.007560074329376221,0.07821943876237591
23.045685688965023,0.007451832294464111,0.07709952500856217
23.066182598937303,0.007344484329223633,0.0759888616436841
23.08665962005034,0.007238209247589111,0.07488929874552885
23.106966943945736,0.007132112979888916,0.07379158592516075
23.127369039691985,0.007026791572570801,0.07270189010853692
23.146500437054783,0.00692218542098999,0.07161959460306161
23.16698372596875,0.006818234920501709,0.07054408271613916
23.186046287883073,0.006715238094329834,0.0694784379107481
23.206528505776078,0.0066130757331848145,0.06842142680169702
23.225717138964683,0.006511688232421875,0.06737243269639019
23.2461386048235,0.00641101598739624,0.06633083890223193
23.26647131703794,0.0063111186027526855,0.06529726211181791
23.28580650081858,0.006211638450622559,0.06426800216957389
23.30644377367571,0.0061133503913879395,0.0632510760792441
23.325590442866087,0.006015360355377197,0.0622372334518929
23.344737872947007,0.005918741226196289,0.06123757475424307
23.36510602897033,0.005822420120239258,0.0602409995195718
23.38560228794813,0.005727052688598633,0.05925429136643193
23.40498112794012,0.005631625652313232,0.05826696652069635
23.426069231703877,0.0055373311042785645,0.057291358834279306
23.446477028075606,0.0054438114166259766,0.05632376815160652
23.46760243875906,0.0053511857986450195,0.05536542785786943
23.486654564738274,0.00525897741317749,0.05441140441230232
23.515902335755527,0.005167484283447266,0.05346478127788376
23.535280835814774,0.005077004432678223,0.05252864191759231
23.554618913680315,0.004986822605133057,0.05159558602027942
23.574169863946736,0.004897415637969971,0.05067054712671079
23.594218576792628,0.004809021949768066,0.04975599200726928
23.614264836069196,0.004720568656921387,0.04884082019523205
23.635025745723397,0.004633188247680664,0.047936748849917644
23.654513279907405,0.00454634428024292,0.04703822773796465
23.67406371003017,0.004460334777832031,0.046148340322351634
23.693489560857415,0.004375040531158447,0.04526585321788717
23.7129797488451,0.004290401935577393,0.04439014973197553
23.732631460763514,0.004206299781799316,0.04351999647942531
23.752656458877027,0.004123091697692871,0.04265909361581077
23.772419929970056,0.0040405988693237305,0.04180559106334479
23.79261374194175,0.003958761692047119,0.04095887212943164
23.811272442806512,0.0038776397705078125,0.040119553506667044
23.830775901675224,0.0037971138954162598,0.03928640180985956
23.848802336957306,0.0037169456481933594,0.03845695026862636
23.867462389636785,0.00363767147064209,0.037636749116328846
23.886292359791696,0.003558933734893799,0.03682209819739274
23.905172606930137,0.0034807324409484863,0.03601299751181805
23.923970588017255,0.0034034252166748047,0.03521314721517904
23.9426502706483,0.0033272504806518555,0.03442501407785858
23.960554090794176,0.003251373767852783,0.03363996440351667
23.979625705629587,0.003176271915435791,0.03286293173291902
23.99819878768176,0.003101825714111328,0.03209268268087421
24.015784456860274,0.0030279159545898438,0.031327983862190815
24.034477269742638,0.002954721450805664,0.030570685354655965
24.05236329184845,0.0028818845748901367,0.02981708700269539
24.07113449368626,0.002810060977935791,0.029073972424861927
24.092456351034343,0.0027385950088500977,0.028334558002602737
24.11011920683086,0.0026682019233703613,0.027606244047066374
24.1288051889278,0.0025982260704040527,0.026882246939699993
24.14660375006497,0.002529144287109375,0.026167500221269305
24.165314819663763,0.0024608373641967773,0.02546077050658287
24.182833747938275,0.002392888069152832,0.024757740947470713
24.20043690269813,0.00232541561126709,0.024059644929124258
24.218072997871786,0.0022590160369873047,0.023372649377500627
24.236648913938552,0.0021933317184448242,0.02269305413702554
24.254277667962015,0.0021282434463500977,0.02201962582250758
24.27193901175633,0.002063751220703125,0.021352364433946745
24.289695559069514,0.0020002126693725586,0.02069497012691731
24.30731782177463,0.0019371509552001953,0.020042509360653573
24.325117244850844,0.0018748641014099121,0.019398065598134097
24.342858809046447,0.0018132925033569336,0.018761022146763166
24.360470436979085,0.0017525553703308105,0.018132612391732215
24.378209837712348,0.0016924738883972168,0.0175109862552541
24.395515964832157,0.001632988452911377,0.016895527044733103
24.411844201851636,0.0015744566917419434,0.01628993491574351
24.42905071703717,0.0015164017677307129,0.015689276327519618
24.446397074032575,0.001459360122680664,0.015099101513422832
24.463405490852892,0.0014027953147888184,0.014513860240091749
24.481662173755467,0.0013468265533447266,0.013934785892717787
24.497538988944143,0.001291811466217041,0.013365578626875228
24.5145484758541,0.0012377500534057617,0.012806238442564065
24.530403738841414,0.0011841654777526855,0.0122518317990186
24.546851777937263,0.0011314153671264648,0.011706058851813111
24.563911742065102,0.0010793209075927734,0.011167069523160458
24.579744389746338,0.0010279417037963867,0.010635480505656353
24.59670528396964,0.0009773969650268555,0.010112525184492224
24.612772486638278,0.0009279251098632812,0.009600670330050918
24.628714960999787,0.0008789896965026855,0.009094365708971023
24.644575010985136,0.0008307695388793945,0.008595461399039675
24.660836888011545,0.0007835030555725098,0.008106424170639729
24.67593801068142,0.0007371902465820312,0.00762725402377118
24.69108084589243,0.0006916522979736328,0.007156100880646894
24.706269920803607,0.0006468296051025391,0.0066923480486711555
24.720083586871624,0.0006030797958374023,0.00623969568341824
24.73513801768422,0.0005601048469543457,0.005795060321909588
24.75018801400438,0.0005181431770324707,0.005360908734528046
24.764207710977644,0.0004773139953613281,0.00493847430646504
24.778693622909486,0.0004374980926513672,0.0045265236525291455
24.79268591897562,0.0003987550735473633,0.004125673465316074
24.806689952034503,0.0003612041473388672,0.0037371571300172505
24.821630831807852,0.0003247261047363281,0.003359741261441251
24.835884612984955,0.0002892017364501953,0.0029921924743966503
24.849445015657693,0.00025475025177001953,0.002635744154074873
24.861887909006327,0.00022161006927490234,0.0022928630708587685
24.874355929903686,0.00018984079360961914,0.00196416591734405
24.886551138944924,0.0001595020294189453,0.0016502693861264294
24.898758014664054,0.00013071298599243164,0.0013524068623973317
24.910938892047852,0.00010347366333007812,0.0010705783461567569
24.922630097717047,7.802248001098633e-05,0.0008072506077875546
24.93292829906568,5.459785461425781e-05,0.0005648904176725744
24.943806796800345,3.349781036376953e-05,0.0003465812387903787
24.953244837000966,1.5437602996826172e-05,0.00015972338228951617
24.960118168964982,2.8014183044433594e-06,2.8984551998483627e-05


==> data/bab_vs_estimators/mushroom-mlp-8x1_bab_runtimes.csv <==
iteration,runtime,max_half_width,max_half_width_pct
0,12.237554224673659,25.902320861816406,267.99538102179355
1,14.889623089693487,19.213402271270752,198.78925482714897
2,15.494453076738864,15.276340007781982,158.054893337342
3,15.503993802703917,12.541835308074951,129.76265524742743
4,15.552577760070562,10.074238300323486,104.23194686695001
5,15.563376336824149,8.3313729763031,86.19959142388794
6,15.574538052082062,7.14267897605896,73.9009057882175
7,15.585364181082696,6.28085470199585,64.98414014650051
8,15.59728883067146,5.785636901855469,59.860426184905755
9,15.609544430859387,5.363475799560547,55.49258493756456
10,15.621480708010495,5.029302597045898,52.03510036647327
11,15.633476844988763,4.730712890625,48.94577634148153
12,15.646580968052149,4.46980619430542,46.24633524258072
13,15.659549897070974,4.214382290840149,43.6036212287891
14,15.672526746988297,3.9872331619262695,41.25344891501078
15,15.68673845473677,3.787716269493103,39.189170355063965
16,15.700657289009541,3.5900068283081055,37.14359238138954
17,15.714463734067976,3.410576820373535,35.28714045958301
18,15.729409611783922,3.251245141029358,33.638633580895124
19,15.743232050910592,3.1034117937088013,32.10909287084612
20,15.756979275960475,2.963216781616211,30.658581316937667
21,15.770772610791028,2.84701144695282,29.456276198951542
22,15.784591594710946,2.740408182144165,28.35331779136431
23,15.799471752718091,2.6331368684768677,27.24344749316433
24,15.813218988012522,2.5297776460647583,26.17405319679134
25,15.828139686957002,2.4416756629943848,25.262516170913248
26,15.843021587934345,2.3590991497039795,24.40814778204288
27,15.858026735018939,2.2820791006088257,23.611268710330016
28,15.87304833671078,2.2082321643829346,22.8472198856425
29,15.887941766064614,2.137393593788147,22.114296769645776
30,15.902846540790051,2.0678504705429077,21.394776850524273
31,15.918135687708855,2.0020089745521545,20.713555391674294
32,15.933810227084905,1.936325490474701,20.03396878489555
33,15.94945746473968,1.8720037341117859,19.36847113715845
34,15.965145133901387,1.809104859828949,18.7176951750662
35,15.980883278883994,1.754521131515503,18.15295091353881
36,15.996610197704285,1.7007133960723877,17.596235372915
37,16.012237835675478,1.6468716263771057,17.039167700819036
38,16.028963003773242,1.594557285308838,16.497903393180803
39,16.04459438798949,1.5497483015060425,16.034292400502075
40,16.060146511998028,1.5063416361808777,15.585190334522677
41,16.0757990879938,1.4617964625358582,15.124308823272578
42,16.09148003673181,1.4160679578781128,14.651184113919799
43,16.107171340845525,1.3742656707763672,14.21868156253919
44,16.122886451892555,1.3357539176940918,13.820224142597484
45,16.1396722109057,1.29958575963974,13.446014458826594
46,16.155459590721875,1.2660475373268127,13.09901510245632
47,16.17114402493462,1.2339988350868225,12.767426894052903
48,16.186835750937462,1.2026819586753845,12.443410437339642
49,16.202586935833097,1.1724644899368286,12.130768875554296
50,16.219498075079173,1.1427354216575623,11.823180492898217
51,16.2363637550734,1.1135672330856323,11.521395187567792
52,16.252072114963084,1.084880292415619,11.22458905825515
53,16.268963153939694,1.0572234392166138,10.93844061038161
54,16.28473172476515,1.0295160412788391,10.651769207186906
55,16.301602323073894,1.0025349855422974,10.372612819963553
56,16.318458338733763,0.9767511487007141,10.10584332021768
57,16.335220952983946,0.951606959104538,9.845691857062693
58,16.352017507888377,0.9279826283454895,9.60126543840578
59,16.368816297035664,0.9049434661865234,9.362893399307271
60,16.385580523870885,0.8825122117996216,9.130811007992435
61,16.402354935649782,0.8604144752025604,8.902179320096906
62,16.419087634887546,0.8383392989635468,8.673781050348856
63,16.43623057473451,0.8164563775062561,8.447371922568275
64,16.45377214672044,0.7941927462816238,8.21702382500573
65,16.471253507770598,0.7726345509290695,7.993974438486591
66,16.48869927506894,0.7518205344676971,7.778624613198071
67,16.50612729601562,0.7311407923698425,7.564664042154541
68,16.523922360967845,0.7117356061935425,7.363890517231428
69,16.542557355947793,0.692770779132843,7.167673117205438
70,16.559956112876534,0.6743007302284241,6.976574882416456
71,16.577647070866078,0.656371146440506,6.791068507739097
72,16.595142863690853,0.6385331153869629,6.606509372888753
73,16.612544374074787,0.6210144758224487,6.425254785312533
74,16.6311359340325,0.6039293706417084,6.248485711331228
75,16.648876826744527,0.5871091783046722,6.074457527591567
76,16.666217324789613,0.5714736580848694,5.912686417537988
77,16.683679977897555,0.5567315220832825,5.760158604455244
78,16.701199045870453,0.5430620759725571,5.618729253844388
79,16.718557440675795,0.5299087241292,5.482639613160082
80,16.735980453900993,0.5173327922821045,5.35252418199674
81,16.753316896036267,0.5053055286407471,5.228085483263506
82,16.7707441248931,0.49341273307800293,5.105038043026198
83,16.788077102042735,0.481614351272583,4.9829674438605
84,16.805409998632967,0.47014765441417694,4.864328584816791
85,16.823787685018033,0.45908433198928833,4.749863192914567
86,16.840974349994212,0.44823892414569855,4.637652429142268
87,16.858301046770066,0.4377364367246628,4.52898965204625
88,16.876929472666234,0.427295446395874,4.4209631475358595
89,16.894204070791602,0.4171122908592224,4.315604301021371
90,16.911403886973858,0.40710408985614777,4.212055601448448
91,16.929812769871205,0.3973415940999985,4.111049062928201
92,16.947023391723633,0.3877493739128113,4.011804260980754
93,16.96428423980251,0.3783479332923889,3.9145333378590346
94,16.981479277834296,0.3692135661840439,3.8200256600855536
95,16.99874873785302,0.3602510243654251,3.7272957528923625
96,17.01604840485379,0.3514627665281296,3.636369054849034
97,17.03376419004053,0.34282761812210083,3.5470264859109424
98,17.05128099489957,0.33435897529125214,3.459406647738973
99,17.068582715000957,0.32609716057777405,3.373926732874126
100,17.087018958758563,0.3180251717567444,3.290410829753474
101,17.104310392867774,0.31014713644981384,3.2089016443392704
102,17.12269591074437,0.3024163842201233,3.1289163063290717
103,17.14006514288485,0.29477575421333313,3.0498634075235906
104,17.157374132890254,0.2872539162635803,2.9720395770613637
105,17.175783837679774,0.279829740524292,2.8952261974172124
106,17.194201935082674,0.2725643217563629,2.820055378501741
107,17.21139411907643,0.2654125392436981,2.746060284019995
108,17.22995234793052,0.25838226079940796,2.673322317394609
109,17.247181247919798,0.2514801025390625,2.6019099315037066
110,17.264403346925974,0.24470016360282898,2.5317620737803126
111,17.282858459744602,0.23806020617485046,2.4630625186179493
112,17.301232680678368,0.2315531075000763,2.395737571251429
113,17.319601533934474,0.22519323229789734,2.3299358545963185
114,17.338047083001584,0.21895277500152588,2.265369681556718
115,17.356519932858646,0.21289554238319397,2.202699221556337
116,17.373786699958146,0.20696642994880676,2.1413543422904397
117,17.392329034861177,0.20118969678878784,2.0815860376454816
118,17.41067994106561,0.19557079672813416,2.0234507349939697
119,17.42913934076205,0.19012820720672607,1.9671396090405753
120,17.447532770689577,0.18489646911621094,1.9130100331445137
121,17.46591331064701,0.17975270748138428,1.8597906955197234
122,17.484281674027443,0.1748015284538269,1.80856389167168
123,17.502586759626865,0.16997504234313965,1.758627208733867
124,17.520954981911927,0.16529440879821777,1.7101995725777623
125,17.53930228203535,0.16075348854064941,1.6632174638660073
126,17.557795733679086,0.15635132789611816,1.617671015517071
127,17.576596879865974,0.15215159952640533,1.5742190093963229
128,17.595589155796915,0.14814525842666626,1.532767862402364
129,17.614859711844474,0.14437130093574524,1.4937210456659387
130,17.63403426297009,0.14072337746620178,1.4559782254231473
131,17.653107991907746,0.13717325776815414,1.4192473206433456
132,17.67351544694975,0.13385821878910065,1.3849486514610336
133,17.69263919070363,0.13078104704618454,1.353111048255061
134,17.711786039639264,0.12781032174825668,1.3223747809384563
135,17.730972338933498,0.1250452697277069,1.2937664885099314
136,17.750198788940907,0.12258133292198181,1.2682736499883716
137,17.76932872273028,0.12033822387456894,1.2450655804473516
138,17.788490283768624,0.11826885491609573,1.2236550927362593
139,17.807659246958792,0.1163085475564003,1.2033729983021713
140,17.82677686167881,0.11443924903869629,1.184032516375162
141,17.845908236689866,0.11265216022729874,1.1655426077107889
142,17.864971900824457,0.11093083024024963,1.1477330651526352
143,17.884086180943996,0.10928966104984283,1.1307528970491407
144,17.90339745907113,0.10772702097892761,1.1145852214404972
145,17.922538879793137,0.10625235736370087,1.0993277841031253
146,17.94276672275737,0.10482145845890045,1.084523153304155
147,17.961808763910085,0.10338994860649109,1.069712201406079
148,17.980737482663244,0.1020466536283493,1.055813954549657
149,18.000149853993207,0.10075981914997101,1.0424998697545238
150,18.019466229714453,0.09952190518379211,1.0296919354073215
151,18.038880343083292,0.09834416210651398,1.017506552235491
152,18.059363252017647,0.09719502925872803,1.0056171815096022
153,18.078564503695816,0.09609358012676239,0.9942211648602836
154,18.09777884464711,0.09500858187675476,0.9829953553673816
155,18.11821913998574,0.09396533668041229,0.9722015390377761
156,18.13738834299147,0.09294012188911438,0.9615942722183736
157,18.156635192688555,0.09194284677505493,0.9512760800532112
158,18.175905148964375,0.09095798432826996,0.941086314121106
159,18.195104527752846,0.09001494944095612,0.931329312218042
160,18.214555706828833,0.08908547461032867,0.9217126078805026
161,18.234898573718965,0.08817420899868011,0.9122843031309532
162,18.253989468794316,0.08728478848934174,0.9030820162177325
163,18.273050327785313,0.08641062676906586,0.8940376026090142
164,18.292113760951906,0.08556273579597473,0.8852649962618562
165,18.311197475064546,0.0847311019897461,0.8766605928201786
166,18.330371615942568,0.08391398191452026,0.8682063540255571
167,18.349588099867105,0.08312095701694489,0.8600014132127524
168,18.369921372737736,0.08233849704265594,0.8519057811625377
169,18.38915164768696,0.08157171308994293,0.8439723392649953
170,18.409586284775287,0.08081993460655212,0.8361941497284234
171,18.428744901902974,0.08008222281932831,0.8285614996444398
172,18.44799542799592,0.07935145497322083,0.8210006942478566
173,18.468136460054666,0.07863359153270721,0.8135734027982452
174,18.487327456008643,0.07791797816753387,0.8061693914941218
175,18.50665152305737,0.07721421122550964,0.7988879478433963
176,18.525769338943064,0.07651858031749725,0.7916906827319856
177,18.54487136984244,0.07583290338516235,0.784596405284059
178,18.56408442882821,0.07515878975391388,0.7776217661997005
179,18.584444291889668,0.07449495792388916,0.7707535065881024
180,18.60360206803307,0.07383754849433899,0.7639516956036922
181,18.623971085064113,0.07318592071533203,0.7572097038010662
182,18.64331853762269,0.07254685461521149,0.7505976799629865
183,18.662475561723113,0.07190875709056854,0.7439956773795873
184,18.681693458929658,0.07127538323402405,0.7374425476843982
185,18.700772155076265,0.07065807282924652,0.7310556166437536
186,18.719881567638367,0.07004314661026001,0.7246933533069375
187,18.73911569872871,0.06942802667617798,0.7183290857191854
188,18.759479507803917,0.06881538033485413,0.7119904108741554
189,18.77855822397396,0.06821112334728241,0.7057385355119717
190,18.797802010085434,0.06761212646961212,0.6995410832713598
191,18.8181200097315,0.067013680934906,0.6933493354372582
192,18.837212848011404,0.06642505526542664,0.6872591877083003
193,18.85628210986033,0.06584951281547546,0.6813044040041011
194,18.87655863678083,0.06527248024940491,0.6753342029850092
195,18.895680679008365,0.06469753384590149,0.6693855862067672
196,18.914730601012707,0.06412944197654724,0.6635078890770322
197,18.935149523895234,0.06356620788574219,0.6576804523938478
198,18.95420167967677,0.06300830841064453,0.6519082096979795
199,18.973241266794503,0.062455177307128906,0.6461853024097682
200,18.992282666731626,0.06190061569213867,0.6404475944992599
201,19.012586674652994,0.061353206634521484,0.634783889700237
202,19.031852405052632,0.06081199645996094,0.6291843209311684
203,19.050888305995613,0.06027555465698242,0.6236340875697566
204,19.0698871309869,0.05974626541137695,0.6181578573198303
205,19.090275507885963,0.05921363830566406,0.6126470922845442
206,19.110488238744438,0.05868196487426758,0.6071461943307894
207,19.12958041485399,0.058157920837402344,0.6017242330292858
208,19.14993109367788,0.05763530731201172,0.5963170723500794
209,19.168990490958095,0.05712175369262695,0.5910036489454211
210,19.188103809952736,0.05660581588745117,0.5856655578369344
211,19.207698836922646,0.05609321594238281,0.5803620015138077
212,19.227940171025693,0.0555882453918457,0.5751373818429321
213,19.246985516976565,0.05508899688720703,0.5699719646612448
214,19.266010521911085,0.05458641052246094,0.5647720126941977
215,19.28506965795532,0.05409431457519531,0.559680598623996
216,19.305475420784205,0.05360126495361328,0.5545793174722629
217,19.32461425801739,0.053118228912353516,0.5495816406766094
218,19.343598400708288,0.05263996124267578,0.544633299288613
219,19.36278636287898,0.05216169357299805,0.5396849579006165
220,19.382932111620903,0.05168962478637695,0.5348007525425742
221,19.402019110973924,0.05121803283691406,0.5299214807252977
222,19.42217788984999,0.05074930191040039,0.5250718101526152
223,19.44247480807826,0.050286293029785156,0.520281342069121
224,19.46156197693199,0.049832820892333984,0.515589544800941
225,19.4806640278548,0.04937744140625,0.5108780133696982
226,19.50098095694557,0.048922061920166016,0.5061664819384553
227,19.521106625907123,0.04847431182861328,0.5015338871594636
228,19.54011687869206,0.048030853271484375,0.4969456942473632
229,19.56028901785612,0.047592997550964355,0.4924154704392598
230,19.579380603972822,0.047160983085632324,0.48794568250553616
231,19.59956054482609,0.04673182964324951,0.4835054958164067
232,19.61874356865883,0.04631054401397705,0.4791467125499114
233,19.638869077898562,0.04588723182678223,0.4747669617351618
234,19.659038692712784,0.045464277267456055,0.47039091107598646
235,19.678074365016073,0.04504549503326416,0.466058028898511
236,19.698207885958254,0.044633567333221436,0.4617960663695425
237,19.717225869651884,0.04422670602798462,0.4575865227112096
238,19.737531089689583,0.043817341327667236,0.45335107796385665
239,19.757680665701628,0.043409526348114014,0.4491316672239923
240,19.777805893681943,0.043008506298065186,0.44498255944003917
241,19.79711020179093,0.04260653257369995,0.4408235845745546
242,19.817314609885216,0.04220473766326904,0.43666645978685725
243,19.837435050867498,0.04181075096130371,0.43259012172919814
244,19.857755525037646,0.041420817375183105,0.4285557187680475
245,19.876801871694624,0.04103350639343262,0.42454845028110827
246,19.896989464759827,0.040646493434906006,0.42054426525714744
247,19.917164898943156,0.040265440940856934,0.416601749492758
248,19.93733205087483,0.03987985849380493,0.4126123650910944
249,19.957485471852124,0.03950124979019165,0.4086951337231291
250,19.976973596960306,0.03912639617919922,0.4048167539886937
251,19.997309123631567,0.038754403591156006,0.40096797549885255
252,20.017564218956977,0.03838467597961426,0.3971426313276484
253,20.037938463967294,0.03802007436752319,0.39337032271967554
254,20.058554623741657,0.037657976150512695,0.3896239152007226
255,20.078715817071497,0.037299513816833496,0.38591512593010807
256,20.098964291624725,0.03693985939025879,0.38219400280757937
257,20.11937227798626,0.03657877445220947,0.3784580790627536
258,20.139762117061764,0.03622514009475708,0.3747992418923918
259,20.159955407958478,0.03586983680725098,0.37112313732935004
260,20.18013421772048,0.035519540309906006,0.36749883494434815
261,20.20059424173087,0.03516793251037598,0.36386096532224066
262,20.220870738849044,0.034822940826416016,0.3602915485782572
263,20.241234718821943,0.03447777032852173,0.35672028175648657
264,20.261593841016293,0.034136176109313965,0.35318601649045867
265,20.282040224876255,0.03379631042480469,0.34966963530970646
266,20.30248802062124,0.03345707058906555,0.3461597294012092
267,20.322847893927246,0.033124446868896484,0.3427182763708361
268,20.342939151916653,0.03279685974121094,0.3393289338648007
269,20.363001614809036,0.03247213363647461,0.3359691926033594
270,20.383399605751038,0.03214883804321289,0.33262425196421525
271,20.403740890789777,0.03182792663574219,0.3293039790288996
272,20.424190940801054,0.03151130676269531,0.3260281079604752
273,20.4444858757779,0.031196117401123047,0.322767037514348
274,20.464831216726452,0.030881404876708984,0.3195109006089864
275,20.48510878579691,0.030570030212402344,0.31628929848898474
276,20.505410100799054,0.030261516571044922,0.31309729761357724
277,20.525739607866853,0.029956817626953125,0.3099447650642954
278,20.546047593001276,0.029649734497070312,0.306767564811185
279,20.56635751063004,0.029349327087402344,0.3036594341287944
280,20.586560726631433,0.029048442840576172,0.3005463699056381
281,20.60677129495889,0.028751373291015625,0.29747277400860744
282,20.62715807883069,0.028458118438720703,0.29443864643770234
283,20.647408886812627,0.028166770935058594,0.2914242530298601
284,20.667707306798548,0.027881622314453125,0.28847399565197185
285,20.6879072887823,0.02759695053100586,0.28552867181484937
286,20.708232348784804,0.027316570281982422,0.28262774984461814
287,20.72834681207314,0.02704143524169922,0.2797810968228096
288,20.748519891873002,0.026765823364257812,0.2769295102602354
289,20.76872013369575,0.02649402618408203,0.27411739202378677
290,20.788886624854058,0.026227474212646484,0.27135954273576085
291,20.809029621072114,0.025962352752685547,0.268616494070032
292,20.82913193386048,0.025698184967041016,0.2658833124858346
293,20.84923958592117,0.025440692901611328,0.2632192004723569
294,20.869416672736406,0.02518320083618164,0.26055508845887926
295,20.889616915024817,0.024927616119384766,0.25791071060846443
296,20.909712868742645,0.024675369262695312,0.25530086754340947
297,20.929892629850656,0.02442455291748047,0.25270582510065165
298,20.950019160751253,0.024176597595214844,0.25014038390248794
299,20.970148514956236,0.02393341064453125,0.2476242781119813
300,20.990302567835897,0.023693561553955078,0.24514270710683456
301,21.010468907654285,0.023456096649169922,0.24268580380551627
302,21.03083186596632,0.023222923278808594,0.2402733023710893
303,21.051005807705224,0.022991180419921875,0.2378756015589594
304,21.07114437688142,0.022759437561035156,0.23547790074682956
305,21.091353371739388,0.022532939910888672,0.23313446888312234
306,21.11162559268996,0.02230548858642578,0.23078116993788378
307,21.131636017933488,0.022083282470703125,0.2284821399410679
308,21.151907106861472,0.021861553192138672,0.22618804348501767
309,21.171982348896563,0.02164316177368164,0.2239284818143274
310,21.192160337697715,0.021426677703857422,0.22168865430669987
311,21.212287108879536,0.021212100982666016,0.21946856096213518
312,21.23262971593067,0.02100086212158203,0.21728300240293036
313,21.25269626500085,0.020792603492736816,0.2151282784735112
314,21.27290538093075,0.020584583282470703,0.21297602131447485
315,21.292950968723744,0.020379066467285156,0.21084966524445842
316,21.31319139106199,0.020177364349365234,0.2087627775005676
317,21.333472865633667,0.019974708557128906,0.20666602267514536
318,21.353674169629812,0.019775390625,0.20460380263508304
319,21.373863094020635,0.019577503204345703,0.2025563832173178
320,21.39400218380615,0.019381999969482422,0.2005336315033811
321,21.414103236049414,0.019187450408935547,0.19852074687097576
322,21.43420859379694,0.018996238708496094,0.19654239702393034
323,21.454355485737324,0.018805503845214844,0.1945689807176506
324,21.474629488773644,0.018616199493408203,0.19261036503366796
325,21.494810061063617,0.018429279327392578,0.19067641705351382
326,21.514935509767383,0.018242835998535156,0.18874740261412537
327,21.53505737381056,0.018059253692626953,0.18684798941933115
328,21.555124463979155,0.017877578735351562,0.18496831038759967
329,21.57534826081246,0.017695903778076172,0.18308863135586823
330,21.595499590039253,0.01751565933227539,0.1812237529464339
331,21.61562026105821,0.017337322235107422,0.17937860870006234
332,21.63582301698625,0.017160415649414062,0.1775482650759879
333,21.655970147810876,0.016983509063720703,0.17571792145191342
334,21.676144652068615,0.016808509826660156,0.17390731199090176
335,21.69623251305893,0.016634464263916016,0.1721065696114215
336,21.716267394833267,0.01646280288696289,0.17033049493576974
337,21.73634843667969,0.016292572021484375,0.16856922088241508
338,21.756453244946897,0.016122817993164062,0.1668128803698261
339,21.776486163027585,0.015954971313476562,0.16507627402029995
340,21.796492321882397,0.015787601470947266,0.1633446012115395
341,21.816554645076394,0.015621662139892578,0.1616277290250761
342,21.836632291786373,0.015456199645996094,0.15991579037937842
343,21.856701695825905,0.015293121337890625,0.15822851943750926
344,21.87668467964977,0.01513051986694336,0.1565461820364058
345,21.896803597919643,0.014968395233154297,0.154868778176068
346,21.916944089811295,0.014808177947998047,0.15321110847879302
347,21.936938140075654,0.0146484375,0.15155837232228375
348,21.957034395076334,0.014490604400634766,0.14992537032883727
349,21.97708468977362,0.014333724975585938,0.14830223541692217
350,21.99725595768541,0.014177322387695312,0.1466840340457728
351,22.017428698018193,0.014024138450622559,0.14509913407479189
352,22.037703041918576,0.013872027397155762,0.1435253345705338
353,22.05768148880452,0.013720273971557617,0.14195523522184997
354,22.0776997259818,0.013570070266723633,0.14040116988065468
355,22.097741938661784,0.013421475887298584,0.13886375523954364
356,22.11787483887747,0.013273060321807861,0.1373281906762197
357,22.137903580907732,0.013126194477081299,0.1358086601203843
358,22.15797769278288,0.012980222702026367,0.1342983799534846
359,22.178283483721316,0.012836217880249023,0.1328084506422434
360,22.198500720784068,0.012692272663116455,0.13131913802359793
361,22.218596204649657,0.012549638748168945,0.1298433926420581
362,22.238698918838054,0.012408018112182617,0.1283781310346454
363,22.258870298042893,0.012266993522644043,0.1269190363531898
364,22.279069727752358,0.012126922607421875,0.12546980875326563
365,22.29925105208531,0.011988043785095215,0.1240329150052557
366,22.319401878863573,0.011849522590637207,0.12259972141282004
367,22.339529940858483,0.011712372303009033,0.12118071175008577
368,22.359941562637687,0.01157611608505249,0.11977095247628718
369,22.38006974570453,0.011440932750701904,0.11837229366921141
370,22.400237758643925,0.0113067626953125,0.11698411863626276
371,22.420416928827763,0.011173486709594727,0.1156051939922498
372,22.4405757188797,0.011040687561035156,0.11423120288900253
373,22.46088413381949,0.010908365249633789,0.11286214532652096
374,22.481075542978942,0.010777115821838379,0.11150418823076223
375,22.501154801808298,0.010647714138031006,0.11016534860547056
376,22.52123358985409,0.010518908500671387,0.10883267590613603
377,22.541337796952575,0.010390639305114746,0.10750555344016292
378,22.561574102845043,0.010263383388519287,0.1061889147483169
379,22.580744256731123,0.010137677192687988,0.1048883100639594
380,22.60126833897084,0.010011672973632812,0.10358462191662335
381,22.621759950648993,0.009886503219604492,0.10228956746562728
382,22.641885560005903,0.009762287139892578,0.1010043800961626
383,22.662123198620975,0.009638965129852295,0.09972844311563361
384,22.682327807880938,0.009517133235931396,0.09846792344999744
385,22.702624684665352,0.009395182132720947,0.09720617039916983
386,22.722809503786266,0.009274661540985107,0.0959592179706393
387,22.743032651022077,0.009154677391052246,0.09471781577547023
388,22.763292411807925,0.009034991264343262,0.09347949704327968
389,22.783389397896826,0.008916497230529785,0.0922535121630034
390,22.80367348669097,0.008799076080322266,0.09103862774944994
391,22.824058548081666,0.008682668209075928,0.08983422711002358
392,22.84430066263303,0.00856715440750122,0.08863907685953293
393,22.86459351470694,0.008452951908111572,0.08745749384614793
394,22.883628726005554,0.008338749408721924,0.08627591083276294
395,22.904009670950472,0.008225321769714355,0.0851023448231222
396,22.924484397750348,0.008112549781799316,0.08393556243203432
397,22.944909358862787,0.008000314235687256,0.08277433027430782
398,22.96536726085469,0.007889270782470703,0.08162543196849559
399,22.985741335898638,0.00777888298034668,0.0804833172812362
400,23.005960906855762,0.0076691508293151855,0.07934798621252963
401,23.02640431607142,0.007560074329376221,0.07821943876237591
402,23.045685688965023,0.007451832294464111,0.07709952500856217
403,23.066182598937303,0.007344484329223633,0.0759888616436841
404,23.08665962005034,0.007238209247589111,0.07488929874552885
405,23.106966943945736,0.007132112979888916,0.07379158592516075
406,23.127369039691985,0.007026791572570801,0.07270189010853692
407,23.146500437054783,0.00692218542098999,0.07161959460306161
408,23.16698372596875,0.006818234920501709,0.07054408271613916
409,23.186046287883073,0.006715238094329834,0.0694784379107481
410,23.206528505776078,0.0066130757331848145,0.06842142680169702
411,23.225717138964683,0.006511688232421875,0.06737243269639019
412,23.2461386048235,0.00641101598739624,0.06633083890223193
413,23.26647131703794,0.0063111186027526855,0.06529726211181791
414,23.28580650081858,0.006211638450622559,0.06426800216957389
415,23.30644377367571,0.0061133503913879395,0.0632510760792441
416,23.325590442866087,0.006015360355377197,0.0622372334518929
417,23.344737872947007,0.005918741226196289,0.06123757475424307
418,23.36510602897033,0.005822420120239258,0.0602409995195718
419,23.38560228794813,0.005727052688598633,0.05925429136643193
420,23.40498112794012,0.005631625652313232,0.05826696652069635
421,23.426069231703877,0.0055373311042785645,0.057291358834279306
422,23.446477028075606,0.0054438114166259766,0.05632376815160652
423,23.46760243875906,0.0053511857986450195,0.05536542785786943
424,23.486654564738274,0.00525897741317749,0.05441140441230232
425,23.515902335755527,0.005167484283447266,0.05346478127788376
426,23.535280835814774,0.005077004432678223,0.05252864191759231
427,23.554618913680315,0.004986822605133057,0.05159558602027942
428,23.574169863946736,0.004897415637969971,0.05067054712671079
429,23.594218576792628,0.004809021949768066,0.04975599200726928
430,23.614264836069196,0.004720568656921387,0.04884082019523205
431,23.635025745723397,0.004633188247680664,0.047936748849917644
432,23.654513279907405,0.00454634428024292,0.04703822773796465
433,23.67406371003017,0.004460334777832031,0.046148340322351634
434,23.693489560857415,0.004375040531158447,0.04526585321788717
435,23.7129797488451,0.004290401935577393,0.04439014973197553
436,23.732631460763514,0.004206299781799316,0.04351999647942531
437,23.752656458877027,0.004123091697692871,0.04265909361581077
438,23.772419929970056,0.0040405988693237305,0.04180559106334479
439,23.79261374194175,0.003958761692047119,0.04095887212943164
440,23.811272442806512,0.0038776397705078125,0.040119553506667044
441,23.830775901675224,0.0037971138954162598,0.03928640180985956
442,23.848802336957306,0.0037169456481933594,0.03845695026862636
443,23.867462389636785,0.00363767147064209,0.037636749116328846
444,23.886292359791696,0.003558933734893799,0.03682209819739274
445,23.905172606930137,0.0034807324409484863,0.03601299751181805
446,23.923970588017255,0.0034034252166748047,0.03521314721517904
447,23.9426502706483,0.0033272504806518555,0.03442501407785858
448,23.960554090794176,0.003251373767852783,0.03363996440351667
449,23.979625705629587,0.003176271915435791,0.03286293173291902
450,23.99819878768176,0.003101825714111328,0.03209268268087421
451,24.015784456860274,0.0030279159545898438,0.031327983862190815
452,24.034477269742638,0.002954721450805664,0.030570685354655965
453,24.05236329184845,0.0028818845748901367,0.02981708700269539
454,24.07113449368626,0.002810060977935791,0.029073972424861927
455,24.092456351034343,0.0027385950088500977,0.028334558002602737
456,24.11011920683086,0.0026682019233703613,0.027606244047066374
457,24.1288051889278,0.0025982260704040527,0.026882246939699993
458,24.14660375006497,0.002529144287109375,0.026167500221269305
459,24.165314819663763,0.0024608373641967773,0.02546077050658287
460,24.182833747938275,0.002392888069152832,0.024757740947470713
461,24.20043690269813,0.00232541561126709,0.024059644929124258
462,24.218072997871786,0.0022590160369873047,0.023372649377500627
463,24.236648913938552,0.0021933317184448242,0.02269305413702554
464,24.254277667962015,0.0021282434463500977,0.02201962582250758
465,24.27193901175633,0.002063751220703125,0.021352364433946745
466,24.289695559069514,0.0020002126693725586,0.02069497012691731
467,24.30731782177463,0.0019371509552001953,0.020042509360653573
468,24.325117244850844,0.0018748641014099121,0.019398065598134097
469,24.342858809046447,0.0018132925033569336,0.018761022146763166
470,24.360470436979085,0.0017525553703308105,0.018132612391732215
471,24.378209837712348,0.0016924738883972168,0.0175109862552541
472,24.395515964832157,0.001632988452911377,0.016895527044733103
473,24.411844201851636,0.0015744566917419434,0.01628993491574351
474,24.42905071703717,0.0015164017677307129,0.015689276327519618
475,24.446397074032575,0.001459360122680664,0.015099101513422832
476,24.463405490852892,0.0014027953147888184,0.014513860240091749
477,24.481662173755467,0.0013468265533447266,0.013934785892717787
478,24.497538988944143,0.001291811466217041,0.013365578626875228
479,24.5145484758541,0.0012377500534057617,0.012806238442564065
480,24.530403738841414,0.0011841654777526855,0.0122518317990186
481,24.546851777937263,0.0011314153671264648,0.011706058851813111
482,24.563911742065102,0.0010793209075927734,0.011167069523160458
483,24.579744389746338,0.0010279417037963867,0.010635480505656353
484,24.59670528396964,0.0009773969650268555,0.010112525184492224
485,24.612772486638278,0.0009279251098632812,0.009600670330050918
486,24.628714960999787,0.0008789896965026855,0.009094365708971023
487,24.644575010985136,0.0008307695388793945,0.008595461399039675
488,24.660836888011545,0.0007835030555725098,0.008106424170639729
489,24.67593801068142,0.0007371902465820312,0.00762725402377118
490,24.69108084589243,0.0006916522979736328,0.007156100880646894
491,24.706269920803607,0.0006468296051025391,0.0066923480486711555
492,24.720083586871624,0.0006030797958374023,0.00623969568341824
493,24.73513801768422,0.0005601048469543457,0.005795060321909588
494,24.75018801400438,0.0005181431770324707,0.005360908734528046
495,24.764207710977644,0.0004773139953613281,0.00493847430646504
496,24.778693622909486,0.0004374980926513672,0.0045265236525291455
497,24.79268591897562,0.0003987550735473633,0.004125673465316074
498,24.806689952034503,0.0003612041473388672,0.0037371571300172505
499,24.821630831807852,0.0003247261047363281,0.003359741261441251
500,24.835884612984955,0.0002892017364501953,0.0029921924743966503
501,24.849445015657693,0.00025475025177001953,0.002635744154074873
502,24.861887909006327,0.00022161006927490234,0.0022928630708587685
503,24.874355929903686,0.00018984079360961914,0.00196416591734405
504,24.886551138944924,0.0001595020294189453,0.0016502693861264294
505,24.898758014664054,0.00013071298599243164,0.0013524068623973317
506,24.910938892047852,0.00010347366333007812,0.0010705783461567569
507,24.922630097717047,7.802248001098633e-05,0.0008072506077875546
508,24.93292829906568,5.459785461425781e-05,0.0005648904176725744
509,24.943806796800345,3.349781036376953e-05,0.0003465812387903787
510,24.953244837000966,1.5437602996826172e-05,0.00015972338228951617
511,24.960118168964982,2.8014183044433594e-06,2.8984551998483627e-05


==> data/bab_vs_estimators/mushroom-mlp-8x1_bab_summary.csv <==
output_scale,9.66521167755127
is_exact,True
exact_runtime,24.960118168964982
final_runtime,24.960118168964982
final_max_half_width,2.8014183044433594e-06
final_max_half_width_pct,2.8984551998483627e-05


==> data/bab_vs_estimators/mushroom-mlp-8x1_linf_0.csv <==
num_samples,KernelSHAP_min_error,LeverageSHAP_min_error,LinearMSR_min_error,TreeMSR_min_error,KernelSHAP_max_error,LeverageSHAP_max_error,LinearMSR_max_error,TreeMSR_max_error,KernelSHAP_mean_error,LeverageSHAP_mean_error,LinearMSR_mean_error,TreeMSR_mean_error,KernelSHAP_std_error,LeverageSHAP_std_error,LinearMSR_std_error,TreeMSR_std_error,KernelSHAP_count,LeverageSHAP_count,LinearMSR_count,TreeMSR_count,KernelSHAP_area_lower,LeverageSHAP_area_lower,LinearMSR_area_lower,TreeMSR_area_lower,KernelSHAP_area_upper,LeverageSHAP_area_upper,LinearMSR_area_upper,TreeMSR_area_upper,KernelSHAP_highlight_error,LeverageSHAP_highlight_error,LinearMSR_highlight_error,TreeMSR_highlight_error,KernelSHAP_total_runtime,LeverageSHAP_total_runtime,LinearMSR_total_runtime,TreeMSR_total_runtime
1000,0.07461888792852925,0.06989157509207639,0.07900897942202101,0.20739712035515923,0.19867254304115478,0.24255396240141813,0.21053896426852003,0.45208660901222975,0.12209052584919138,0.12726803048441368,0.13041946257617093,0.2938354832958734,0.026266305931317874,0.027583005250237345,0.02757917590959022,0.046012079319311006,100.0,100.0,100.0,100.0,0.07461888792852925,0.06989157509207639,0.07900897942202101,0.20739712035515923,0.19867254304115478,0.24255396240141813,0.21053896426852003,0.45208660901222975,0.11487499857451927,0.12133751193097186,0.13620154138492813,0.3095688834239434,1.2971283819060773,20.672956373076886,1.3451931519666687,9.28995931823738
2782,0.0423956478933909,0.04511359145591598,0.03845487880592513,0.06549502209387081,0.10964469962264811,0.10167348513425134,0.1274407858951676,0.14779000706813905,0.06703854031654868,0.06721494916682573,0.07058617876902346,0.10562962750659773,0.014666536766864854,0.012765286472538696,0.014443901434628927,0.016714436241167845,100.0,100.0,100.0,100.0,0.0423956478933909,0.04511359145591598,0.03845487880592513,0.06549502209387081,0.10964469962264811,0.10167348513425134,0.1274407858951676,0.14779000706813905,0.07069136517319034,0.05103674107598355,0.07723246946707851,0.07398288717480273,2.2178443394368514,29.243802487035282,3.0567702738335356,10.730603777687065
7742,0.01909896503084401,0.025648752390139584,0.0202004983062668,0.02387745688683096,0.060612741968375794,0.05774073077649067,0.06349425064623149,0.05422234439533602,0.03721902541395208,0.039216960667551405,0.0379475193571829,0.03691462894861373,0.008822591572747996,0.007511227705706421,0.00924324366819817,0.00616410502457304,100.0,100.0,100.0,100.0,0.01909896503084401,0.025648752390139584,0.0202004983062668,0.02387745688683096,0.060612741968375794,0.05774073077649067,0.06349425064623149,0.05422234439533602,0.04592551727187821,0.05044685638842239,0.03743311141071053,0.028658019235813237,6.312783098896034,38.50178607087582,12.373223126865923,14.787650708225556
21544,0.008978060609999894,0.011386350745304752,0.011481794568322101,0.008236253285226702,0.03260055262939132,0.032442509960966315,0.04145912592095824,0.02171507404709727,0.018897237270651436,0.0215015283355825,0.02065410726153881,0.014588351593550016,0.004470163848883279,0.004322542768405092,0.004914872382738077,0.002862759093684185,100.0,100.0,100.0,100.0,0.008978060609999894,0.011386350745304752,0.011481794568322101,0.008236253285226702,0.03260055262939132,0.032442509960966315,0.04145912592095824,0.02171507404709727,0.028478228285851337,0.014659871739549524,0.01658067187004969,0.008637834281681744,16.100302020902745,71.65670565608889,44.669069191557355,25.002592105651274
59948,0.006746604632518971,0.005627443158874146,0.006593359900572748,0.004221420944747131,0.02014640323708569,0.018409636002237773,0.018592031770332196,0.01106243705183374,0.010920798846969716,0.011136932151260062,0.01118941663224703,0.0075463177871477735,0.0022248500328264182,0.0024697460275376255,0.0025180588354983,0.0014156224047766188,100.0,100.0,100.0,100.0,0.006746604632518971,0.005627443158874146,0.006593359900572748,0.004221420944747131,0.02014640323708569,0.018409636002237773,0.018592031770332196,0.01106243705183374,0.010312692079403885,0.010450556006930345,0.013522699786298269,0.008367065868729151,46.28110796120018,290.9409122824436,267.0129082330968,51.587584612309
166810,0.003168121024468659,,,0.002617569657297425,0.009958329563349688,,,0.00949893287939041,0.00586608947300277,,,0.005094517465192175,0.0012467254630251685,,,0.0011244264611074725,100.0,,,100.0,0.003168121024468659,,,0.002617569657297425,0.009958329563349688,,,0.00949893287939041,0.004133394600366103,,,0.004846617637338735,121.61097048490774,,,125.16304198978469
464158,0.0018896873972860107,,,0.0027367794371138884,0.007521229663783657,,,0.007282296700772406,0.004583031067965311,,,0.004323015763125602,0.0009525087241040204,,,0.0009994270866746711,100.0,,,100.0,0.0018896873972860107,,,0.0027367794371138884,0.007521229663783657,,,0.007282296700772406,0.005307508359267743,,,0.004799127011747117,346.4458940589102,,,329.5748559340136
1291549,,,,0.002420101892182336,,,,0.007587585113455475,,,,0.004426920963288229,,,,0.001050900390276423,,,,100.0,,,,0.002420101892182336,,,,0.007587585113455475,,,,0.00287244294644573,,,,894.6363930167863


==> data/bab_vs_estimators/mushroom-mlp-8x1_linf_mean.csv <==
num_samples,KernelSHAP_min_error,LeverageSHAP_min_error,LinearMSR_min_error,TreeMSR_min_error,KernelSHAP_max_error,LeverageSHAP_max_error,LinearMSR_max_error,TreeMSR_max_error,KernelSHAP_mean_error,LeverageSHAP_mean_error,LinearMSR_mean_error,TreeMSR_mean_error,KernelSHAP_std_error,LeverageSHAP_std_error,LinearMSR_std_error,TreeMSR_std_error,KernelSHAP_count,LeverageSHAP_count,LinearMSR_count,TreeMSR_count,KernelSHAP_area_lower,LeverageSHAP_area_lower,LinearMSR_area_lower,TreeMSR_area_lower,KernelSHAP_area_upper,LeverageSHAP_area_upper,LinearMSR_area_upper,TreeMSR_area_upper,KernelSHAP_highlight_error,LeverageSHAP_highlight_error,LinearMSR_highlight_error,TreeMSR_highlight_error,KernelSHAP_total_runtime,LeverageSHAP_total_runtime,LinearMSR_total_runtime,TreeMSR_total_runtime
1000,0.07461652609448002,0.06988746237158688,0.07900492630617628,0.20739819323876518,0.1986765961569995,0.24255515449431364,0.21054081201250807,0.4520876818958357,0.12209080136234862,0.1272679794246535,0.13041921555682787,0.29383579025979395,0.02626645651769848,0.027583164428654612,0.027579038369270947,0.04601222776904517,100.0,100.0,100.0,100.0,0.07461652609448002,0.06988746237158688,0.07900492630617628,0.20739819323876518,0.1986765961569995,0.24255515449431364,0.21054081201250807,0.4520876818958357,0.12209080136234862,0.1272679794246535,0.13041921555682787,0.29383579025979395,1.2971283819060773,20.672956373076886,1.3451931519666687,9.28995931823738
2782,0.04239678038164163,0.04511239936302047,0.03845893192176986,0.06549388960562008,0.10964589171554362,0.10167241225064538,0.127441739569484,0.14778881497524354,0.06703819603453252,0.06721474885796638,0.07058626371495548,0.10562993804679702,0.014666477857585547,0.012765341533641068,0.014443960114553378,0.016714238476164815,100.0,100.0,100.0,100.0,0.04239678038164163,0.04511239936302047,0.03845893192176986,0.06549388960562008,0.10964589171554362,0.10167241225064538,0.127441739569484,0.14778881497524354,0.06703819603453252,0.06721474885796638,0.07058626371495548,0.10562993804679702,2.2178443394368514,29.243802487035282,3.0567702738335356,10.730603777687065
7742,0.019098316830332078,0.025649506761425023,0.02020130296897127,0.023878529770436918,0.06061464559171831,0.057739959641398886,0.06349830376207621,0.05422341727894198,0.037219006130918164,0.03921698709382946,0.0379474739226111,0.03691469384782734,0.008822599914675698,0.00751087524699826,0.00924333203467482,0.006164257535346637,100.0,100.0,100.0,100.0,0.019098316830332078,0.025649506761425023,0.02020130296897127,0.023878529770436918,0.06061464559171831,0.057739959641398886,0.06349830376207621,0.05422341727894198,0.037219006130918164,0.03921698709382946,0.0379474739226111,0.03691469384782734,6.312783098896034,38.50178607087582,12.373223126865923,14.787650708225556
21544,0.008973947889510392,0.011383988911255527,0.011485847684166828,0.00823744537812221,0.032599479745785365,0.032442509960966315,0.0414601988045642,0.021713881954201764,0.018897134527145004,0.02150134246222306,0.02065424783071161,0.014587990952852833,0.004470017382655236,0.004322798389225461,0.004914750596398205,0.002862777217058999,100.0,100.0,100.0,100.0,0.008973947889510392,0.011383988911255527,0.011485847684166828,0.00823744537812221,0.032599479745785365,0.032442509960966315,0.0414601988045642,0.021713881954201764,0.018897134527145004,0.02150134246222306,0.02065424783071161,0.014587990952852833,16.100302020902745,71.65670565608889,44.669069191557355,25.002592105651274
59948,0.006747252833030903,0.005628396833190552,0.00659359831915185,0.004219517321404617,0.020147174372177473,0.018411737065966105,0.018591227107627728,0.011061244958938232,0.010920312584827056,0.011136847363652868,0.011188707551178394,0.007545537948846532,0.0022248125274495884,0.0024699703205946742,0.0025182123746495576,0.0014155088189283592,100.0,100.0,100.0,100.0,0.006747252833030903,0.005628396833190552,0.00659359831915185,0.004219517321404617,0.020147174372177473,0.018411737065966105,0.018591227107627728,0.011061244958938232,0.010920312584827056,0.011136847363652868,0.011188707551178394,0.007545537948846532,46.28110796120018,290.9409122824436,267.0129082330968,51.587584612309
166810,0.0031673498893768776,,,0.0026216227731421515,0.009956060395896638,,,0.009497979205074003,0.005865340023757139,,,0.005093780653993882,0.001246451524473434,,,0.0011241545797088955,100.0,,,100.0,0.0031673498893768776,,,0.0026216227731421515,0.009956060395896638,,,0.009497979205074003,0.005865340023757139,,,0.005093780653993882,121.61097048490774,,,125.16304198978469
464158,0.0018887337229696044,,,0.0027348758137713744,0.007520275989467251,,,0.007281343026456,0.004582104811785501,,,0.004321964490859989,0.0009524233724165732,,,0.0009994638200287102,100.0,,,100.0,0.0018887337229696044,,,0.0027348758137713744,0.007520275989467251,,,0.007281343026456,0.004582104811785501,,,0.004321964490859989,346.4458940589102,,,329.5748559340136
1291549,,,,0.0024182541481942987,,,,0.007586631439139069,,,,0.00442588000542013,,,,0.0010509718842607897,,,,100.0,,,,0.0024182541481942987,,,,0.007586631439139069,,,,0.00442588000542013,,,,894.6363930167863


==> data/bab_vs_estimators/obesity-mlp-32x2_bab_runtimes.csv <==
iteration,runtime,max_half_width,max_half_width_pct
0,13.187853629999154,37.76083946228027,154.88560129243746
1,17.320128254999872,17.021702766418457,69.81880449536655
2,17.9403795779981,10.824138641357422,44.39793303891003
3,17.95885819599789,6.162811517715454,25.27832487746488
4,18.017375739000272,3.5325067043304443,14.489466673968574
5,18.036805936000746,2.5956079959869385,10.646540461037157
6,18.056811913000274,1.9333410263061523,7.930085549657527
7,18.076457495000795,1.3472946882247925,5.526268771441201
8,18.09734499499973,0.8767778873443604,3.5963255111660493
9,18.118483995000133,0.6472858190536499,2.655005945838109
10,18.139155347998894,0.48871612548828125,2.004592377592014
11,18.158481196998764,0.35655975341796875,1.4625197053680747
12,18.178059678000864,0.24498748779296875,1.0048779342906653
13,18.197364535000816,0.1497650146484375,0.6142989583048103
14,18.215642799998022,0.06655120849609375,0.2729765569685614
15,18.231508787997882,6.735324859619141e-06,2.7626632660645202e-05


==> data/bab_vs_estimators/obesity-mlp-32x2_linf_none.csv <==
num_samples,KernelSHAP_min_error,LeverageSHAP_min_error,LinearMSR_min_error,TreeMSR_min_error,KernelSHAP_max_error,LeverageSHAP_max_error,LinearMSR_max_error,TreeMSR_max_error,KernelSHAP_mean_error,LeverageSHAP_mean_error,LinearMSR_mean_error,TreeMSR_mean_error,KernelSHAP_std_error,LeverageSHAP_std_error,LinearMSR_std_error,TreeMSR_std_error,KernelSHAP_count,LeverageSHAP_count,LinearMSR_count,TreeMSR_count,KernelSHAP_area_lower,LeverageSHAP_area_lower,LinearMSR_area_lower,TreeMSR_area_lower,KernelSHAP_area_upper,LeverageSHAP_area_upper,LinearMSR_area_upper,TreeMSR_area_upper
250,36.36247581145189,38.212258644533975,37.13084296670675,40.55230479946188,45.42161047866772,44.56268365003761,43.73779013273139,42.37631797166543,40.83897013328441,40.99164720356897,40.67981518325841,41.30091635621321,1.8110658591052506,1.631265850894149,1.621145587968755,0.5073439379549468,26,26,26,26,36.36247581145189,38.212258644533975,37.13084296670675,40.55230479946188,45.42161047866772,44.56268365003761,43.73779013273139,42.37631797166543
500,38.01083448986485,39.1498111965806,38.985669865070804,40.54441346672303,43.5238375432951,42.91738573582242,42.49485394555606,41.81662566495281,40.78154995487876,40.87017731499911,40.89039958464085,41.194083560990705,1.4883370294448117,1.0088211974195298,0.9365428776546385,0.2733897106647324,26,26,26,26,38.01083448986485,39.1498111965806,38.985669865070804,40.54441346672303,43.5238375432951,42.91738573582242,42.49485394555606,41.81662566495281
1000,39.63738357134443,39.44333325794429,40.03420462883291,40.947191509743206,42.43995692030052,42.117761686365924,41.926459751410164,41.33188893175978,40.872903927454686,40.940471853109706,40.98493226285663,41.11298879505916,0.7315015475410992,0.555054033242762,0.402361565230948,0.09402902382156096,26,26,26,26,39.63738357134443,39.44333325794429,40.03420462883291,40.947191509743206,42.43995692030052,42.117761686365924,41.926459751410164,41.33188893175978
2000,40.23158913415227,40.176833864759686,40.16881270893039,40.956106204887675,42.547587491248066,41.61112326496203,41.75921552736973,41.213323793591115,41.191067660763096,40.91230462194135,40.97341934169795,41.07575017490258,0.555113861575449,0.32733078876694516,0.34850008332823657,0.058356414082931275,26,26,26,26,40.23158913415227,40.176833864759686,40.16881270893039,40.956106204887675,42.547587491248066,41.61112326496203,41.75921552736973,41.213323793591115
4000,40.52451247973764,40.540494883869314,40.66798324184444,41.03542462914335,41.82308444494447,41.63849011619243,41.66069236847872,41.10534452278294,41.109752656615036,41.06187155299761,41.06650398525551,41.06574963879568,0.39621087733692073,0.29293931553658636,0.23218597400122787,0.018116165295638777,26,26,26,26,40.52451247973764,40.540494883869314,40.66798324184444,41.03542462914335,41.82308444494447,41.63849011619243,41.66069236847872,41.10534452278294
8000,40.66206608417909,40.89271950114724,40.79019894360816,41.04180151343543,41.61622351808367,41.297547742868204,41.326898306445386,41.08298587581645,41.05863035836897,41.059858992909945,41.09123999409599,41.06589072468178,0.23918455268180833,0.10663264767335467,0.13935299668003473,0.010501128516675807,26,26,26,26,40.66206608417909,40.89271950114724,40.79019894360816,41.04180151343543,41.61622351808367,41.297547742868204,41.326898306445386,41.08298587581645
16000,40.677782906131725,40.913740730511336,40.95080430503678,41.05671378025362,41.377102272573254,41.14118211689649,41.262994128543255,41.07668688884576,41.060402121244266,41.035623686671634,41.07375016878988,41.067044621684154,0.15993697965361603,0.05977680247193357,0.07290020109574454,0.005045872769851903,26,26,26,26,40.677782906131725,40.913740730511336,40.95080430503678,41.05671378025362,41.377102272573254,41.14118211689649,41.262994128543255,41.07668688884576
32000,40.852376317546714,41.004876982953505,41.007361999351744,41.05966033575808,41.21175573941113,41.12693756573353,41.10773924894956,41.071462864944905,41.06040440433571,41.05071731652708,41.0630018249637,41.06553296172883,0.09168425756605075,0.025187651479626864,0.027889827770725573,0.003218689653202767,26,26,26,26,40.852376317546714,41.004876982953505,41.007361999351744,41.05966033575808,41.21175573941113,41.12693756573353,41.10773924894956,41.071462864944905


==> data/bab_vs_estimators/steel-mlp-8x2_linf_0.csv <==
num_samples,KernelSHAP_min_error,LeverageSHAP_min_error,LinearMSR_min_error,TreeMSR_min_error,KernelSHAP_max_error,LeverageSHAP_max_error,LinearMSR_max_error,TreeMSR_max_error,KernelSHAP_mean_error,LeverageSHAP_mean_error,LinearMSR_mean_error,TreeMSR_mean_error,KernelSHAP_std_error,LeverageSHAP_std_error,LinearMSR_std_error,TreeMSR_std_error,KernelSHAP_count,LeverageSHAP_count,LinearMSR_count,TreeMSR_count,KernelSHAP_area_lower,LeverageSHAP_area_lower,LinearMSR_area_lower,TreeMSR_area_lower,KernelSHAP_area_upper,LeverageSHAP_area_upper,LinearMSR_area_upper,TreeMSR_area_upper,KernelSHAP_highlight_error,LeverageSHAP_highlight_error,LinearMSR_highlight_error,TreeMSR_highlight_error,KernelSHAP_total_runtime,LeverageSHAP_total_runtime,LinearMSR_total_runtime,TreeMSR_total_runtime
1000,0.0013211497680883297,0.0013285381156666332,0.0012884043638212786,0.00540374175471979,0.0044688549609978034,0.004604214483481153,0.0039804901214723215,0.012385430252091965,0.002637314234571907,0.0025496554545838446,0.002337580337671522,0.007907882215968965,0.0005553132442027949,0.000702063860724502,0.0005485267820950207,0.0012595606108458002,100.0,100.0,100.0,100.0,0.0013211497680883297,0.0013285381156666332,0.0012884043638212786,0.00540374175471979,0.0044688549609978034,0.004604214483481153,0.0039804901214723215,0.012385430252091965,0.00282312997187251,0.0027373014142392793,0.0020650585111842232,0.00540374175471979,1.7075884918449447,22.10950480005704,1.4219905915670097,5.833230734919198
2782,0.0005136252219353574,0.0005491582032014705,0.0006557708181276437,0.00187923695767854,0.0027654809896679533,0.00249586571879018,0.002455235192645122,0.004240472954018443,0.0013561903322716604,0.0012687157471145468,0.0012505018357172376,0.002769807273018538,0.0004020255096948362,0.0004004674761462404,0.00039129419313598505,0.0004843971772278754,100.0,100.0,100.0,100.0,0.0005136252219353574,0.0005491582032014705,0.0006557708181276437,0.00187923695767854,0.0027654809896679533,0.00249586571879018,0.002455235192645122,0.004240472954018443,0.0009744463109323497,0.0018414409685021255,0.001079535557298381,0.003120698513188136,3.1653955245856196,31.63562716252636,3.3826693552546203,8.604273024015129
7742,0.0002239006582389286,0.00013362098253352078,0.00018392555734785682,0.00034351305840921165,0.0010774877715471372,0.0014326119237831059,0.0009105678605526952,0.0014926810074831418,0.0005661130966089899,0.0005149762807511706,0.0005110268370624612,0.0007743719804703154,0.00021157980627446404,0.00019304057732081622,0.0001639347775512593,0.00021030336205683797,100.0,100.0,100.0,100.0,0.0002239006582389286,0.00013362098253352078,0.00018392555734785682,0.00034351305840921165,0.0010774877715471372,0.0014326119237831059,0.0009105678605526952,0.0014926810074831418,0.000454488148045773,0.000694509386411051,0.0006614096649567858,0.0008079183357670924,8.057075389195234,41.58706540532876,12.731800762121566,14.9055544444127
21544,0.0,0.0,0.0,0.0,0.00044450096496605196,0.0005645139222404394,0.0004257187674493734,0.00036468156281872777,0.00015817909597134604,0.0001304122767512257,0.00012505027441388718,0.00013680186666150066,9.70175787146131e-05,0.00010097374856451813,9.540277981064103e-05,8.115390007745529e-05,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,0.00044450096496605196,0.0005645139222404394,0.0004257187674493734,0.00036468156281872777,0.0002341265689839848,0.00018650286882023262,0.0,0.0002073893477078613,21.40662978508044,76.03778974164743,46.27528901072219,25.458242896012962
59948,0.0,0.0,0.0,0.0,0.0001949177372774294,0.004790621624409422,0.00011879466439010389,0.0,6.285905475693245e-06,0.0008700057094284466,4.173596629850461e-06,0.0,2.4685135643584582e-05,0.0011762240139580138,1.9295112470215342e-05,0.0,100.0,100.0,100.0,100.0,0.0,0.0,0.0,0.0,0.0001949177372774294,0.004790621624409422,0.00011879466439010389,0.0,0.0,0.0,0.0,0.0,56.94271539244801,303.74694500188343,273.1580666368827,53.82229166768957
166810,0.0,,,0.0,0.0,,,0.0,0.0,,,0.0,0.0,,,0.0,100.0,,,100.0,0.0,,,0.0,0.0,,,0.0,0.0,,,0.0,157.74797863070853,,,131.12194018054288
464158,0.0,,,0.0,0.0,,,0.0,0.0,,,0.0,0.0,,,0.0,100.0,,,100.0,0.0,,,0.0,0.0,,,0.0,0.0,,,0.0,447.17811774497386,,,343.00752301339526
1291549,,,,0.0,,,,0.0,,,,0.0,,,,0.0,,,,100.0,,,,0.0,,,,0.0,,,,0.0,,,,948.8408341242466


==> data/bab_vs_exact_runtimes.csv <==
,input_dim,bab,bab_some_separated,bab_all_separated,bab_largest_shap,bab_smallest_shap,exactshap
iris,4,6.96232610498555,4.603875684988452,6.845469238003716,,6.845469238003716,3.5293777330080047
california,8,9.671190519002266,6.82615419299691,9.542056731996126,9.542056731996126,9.542056731996126,3.7392273290024605
diabetes,10,9.698586484009866,6.224786878010491,,,,3.4942274519999046
adult,12,10.54411057298421,8.63437669799896,,,,3.693943396996474
obesity,16,16.352263008011505,11.633933117991546,,16.217869204003364,,3.55249128700234
vehicles,18,39.24107314401772,14.322162664000643,39.07565185800195,,39.07565185800195,4.2566493960039224
parkinsons,19,31.034302767016925,12.551744953001617,,,,4.243970439012628
german,20,18.42108148598345,13.350600205973024,17.99040068098111,17.99040068098111,17.99040068098111,3.6805468249949627
cdc_diabetes,21,14.95364805700956,14.804939513996942,14.804939513996942,14.804939513996942,14.804939513996942,3.783843112003524
mushroom,22,66.45989469400956,10.891725727007724,,66.1999613030057,,4.9001139200117905
default,23,20.605386978015304,16.724709774018265,20.20686775899958,,20.20686775899958,3.690555396984564
automobile,25,66.3928414080001,15.579478597006528,,,,4.923500075994525
steel,27,900.0,16.848510672018165,900.0,900.0,900.0,202.10530519401073
hepatitis,28,900.0,19.137538787996164,900.0,900.0,900.0,
breast_cancer,30,900.0,18.804076773987617,900.0,900.0,900.0,
infrared_temperature,33,900.0,268.8309950440016,900.0,900.0,900.0,
ionosphere,34,900.0,50.38929645600729,900.0,900.0,900.0,
dropout,36,166.41607605997706,43.19533028200385,165.49945399697754,,165.49945399697754,
annealing,38,543.1937297330005,43.554013423010474,543.1463376510073,,543.1463376510073,
support2,42,900.0,83.57575088797603,900.0,900.0,900.0,
diabetes130,47,900.0,62.05071183000109,900.0,900.0,900.0,
covertype,54,58.575066454999615,55.26017854898237,,58.43241909699282,,
lung_cancer,56,900.0,900.0,900.0,900.0,900.0,
spambase,57,66.04531830799533,64.51082621101523,,,,
online_news,58,900.0,62.44043066899758,900.0,900.0,900.0,
sonar,60,900.0,54.47723748002318,900.0,900.0,900.0,
handwritten_digits,64,900.0,900.0,900.0,900.0,900.0,
nhanesi,79,900.0,346.2421212660265,900.0,900.0,900.0,


==> data/breast_cancer-mlp-32x2_l2_mean.csv <==
num_samples,KernelSHAP_min_error,KernelSHAP_max_error,KernelSHAP_mean_error,KernelSHAP_std_error,KernelSHAP_count,KernelSHAP_area_lower,KernelSHAP_area_upper,KernelSHAP_highlight_error
200,0.12463007771718324,0.535648728061137,0.24780020031462094,0.07639691256609939,100,0.12463007771718324,0.535648728061137,0.24780020031462094
259,0.08484216247594455,0.4150140511701443,0.19203733228545888,0.05255502143499366,100,0.08484216247594455,0.4150140511701443,0.19203733228545888
335,0.046858213204067356,0.29085404691837874,0.13782292459680334,0.045211923257486984,100,0.046858213204067356,0.29085404691837874,0.13782292459680334
434,0.04155019974936989,0.19021088629220312,0.09787184658726131,0.029481692411656622,100,0.04155019974936989,0.19021088629220312,0.09787184658726131
563,0.0157478216457137,0.12815817634724533,0.07023924450788599,0.02416378800255675,100,0.0157478216457137,0.12815817634724533,0.07023924450788599
729,0.005981467593261737,0.10232891718813379,0.045977747833299,0.020425363479371243,100,0.005981467593261737,0.10232891718813379,0.045977747833299
945,0.000993542284566564,0.07899696850874173,0.029566075425019833,0.014941517786079982,100,0.000993542284566564,0.07899696850874173,0.029566075425019833
1225,0.0,0.06786369335163533,0.01897044655933334,0.011828064892840912,100,0.0,0.06786369335163533,0.01897044655933334
1587,0.0,0.039348380080266386,0.012061898197942835,0.00980757292319528,100,0.0,0.039348380080266386,0.012061898197942835
2056,0.0,0.018440187060106365,0.003195971857898869,0.004796666752101137,100,0.0,0.018440187060106365,0.003195971857898869
2664,0.0,0.020188199250065587,0.0024410730343234575,0.0049998602676575386,100,0.0,0.020188199250065587,0.0024410730343234575
3451,0.0,0.00888373810242574,0.0005175429903581864,0.0015975982551556824,100,0.0,0.00888373810242574,0.0005175429903581864
4472,0.0,0.007892200858254499,8.128341814069694e-05,0.0007893348275706502,100,0.0,0.007892200858254499,8.128341814069694e-05
5793,0.0,0.0,0.0,0.0,100,0.0,0.0,0.0
7506,0.0,0.0,0.0,0.0,100,0.0,0.0,0.0
9724,0.0,0.0,0.0,0.0,100,0.0,0.0,0.0
12599,0.0,0.0,0.0,0.0,100,0.0,0.0,0.0
16323,0.0,0.0,0.0,0.0,4,0.0,0.0,0.0


==> data/breast_cancer-mlp-32x2_linf_0.csv <==
num_samples,KernelSHAP_min_error,KernelSHAP_max_error,KernelSHAP_mean_error,KernelSHAP_std_error,KernelSHAP_count,KernelSHAP_area_lower,KernelSHAP_area_upper,KernelSHAP_highlight_error
200,0.34795350369578715,1.5676783222710036,0.742062205243117,0.23285282176998306,100,0.34795350369578715,1.5676783222710036,0.6825923954786972
259,0.27571384120086706,0.9766447189220289,0.5605541173767287,0.16245828915921762,100,0.27571384120086706,0.9766447189220289,0.4980627123624995
335,0.12801350051913918,0.9771006847098194,0.4401792489805938,0.15022998653999714,100,0.12801350051913918,0.9771006847098194,0.38908286075417864
434,0.12966512028806332,0.5884928058928933,0.32183213168712294,0.10065394110309135,100,0.12966512028806332,0.5884928058928933,0.36787191643964356
563,0.0766464091831176,0.5440709776696261,0.2526843814488595,0.09242225205459127,100,0.0766464091831176,0.5440709776696261,0.27367699903683035
729,0.0327618472781559,0.4381842909602556,0.17817881916731412,0.08349003355583275,100,0.0327618472781559,0.4381842909602556,0.20305089691778466
945,0.004884862668105755,0.40090565767166453,0.1244765898487141,0.06490502264643992,100,0.004884862668105755,0.40090565767166453,0.06742884183036502
1225,0.0,0.27990870244068367,0.08295066654067179,0.049187190145161014,100,0.0,0.27990870244068367,0.04802794458081383
1587,0.0,0.19335619389509673,0.05994830041854299,0.04833525747828826,100,0.0,0.19335619389509673,0.04032297428236095
2056,0.0,0.09046723752158492,0.015945868270264164,0.023258919107338807,100,0.0,0.09046723752158492,0.062303150410780495
2664,0.0,0.110575321246698,0.01290983954887269,0.02635967135465574,100,0.0,0.110575321246698,0.0
3451,0.0,0.0478610338553106,0.0028267276661650075,0.008708499703411804,100,0.0,0.0478610338553106,0.0
4472,0.0,0.04322736438427621,0.0004452076166678434,0.0043233649048489585,100,0.0,0.04322736438427621,0.0
5793,0.0,0.0,0.0,0.0,100,0.0,0.0,0.0
7506,0.0,0.0,0.0,0.0,100,0.0,0.0,0.0
9724,0.0,0.0,0.0,0.0,100,0.0,0.0,0.0
12599,0.0,0.0,0.0,0.0,100,0.0,0.0,0.0
16323,0.0,0.0,0.0,0.0,4,0.0,0.0,0.0


==> data/communitiesandcrime_bab_vs_exact_runtimes.csv <==
,input_dim,bab_exact_bounds,bab_some_separated,bab_max_norm_ran_lt_10percent,bab_max_norm_ran_lt_1percent,bab_max_norm_ran_lt_1permille,exactshap_overall
10,10,9.936248451005667,9.936248451005667,9.936248451005667,9.936248451005667,9.936248451005667,3.8322537229396403
11,11,9.958088570041582,9.958088570041582,9.958088570041582,9.958088570041582,9.958088570041582,3.6871463828720152
12,12,9.942517343908548,9.942517343908548,9.942517343908548,9.942517343908548,9.942517343908548,3.6342707499861717
13,13,49.61176883499138,9.936113260919228,9.936113260919228,9.936113260919228,49.61176883499138,3.677328201942146
14,14,51.95113366795704,9.954420598922297,9.954420598922297,9.954420598922297,51.93498809193261,3.7300995169207454
15,15,50.30444884696044,9.830123919993639,9.830123919993639,49.54805894987658,50.19797505601309,3.7786530777812004
16,16,51.8503522509709,9.977648299885914,9.977648299885914,51.576409694040194,51.68136110692285,3.9301475600805134
17,17,51.40805633505806,9.884312501177192,9.884312501177192,50.833784382091835,51.06032002810389,4.260004390962422
18,18,53.79287499492057,9.785196989076212,9.785196989076212,52.49856103002094,52.783816369017586,4.643815885996446
19,19,53.653598389122635,9.956180938985199,9.956180938985199,50.8192981549073,51.40703007206321,5.320236686151475
20,20,56.90098294313066,9.747012899955735,50.188043606001884,51.04429943417199,52.31631671497598,6.887965424917638
21,21,63.49311345908791,9.966875470010564,51.196527681080624,51.5972499710042,54.13223196589388,9.999806272098795
22,22,79.49816658906639,9.862657924182713,51.21394829801284,52.09871699218638,57.70979702216573,15.970358736114576
23,23,110.89623419288546,9.851626756833866,50.55442995787598,52.28372584283352,64.16119534778409,28.43517306097783
24,24,177.8648621479515,9.900637564947829,51.38012057892047,55.02717382204719,80.28771138493903,53.50425493484363
25,25,326.8082055519335,9.902902873931453,50.751304286997765,58.313964443979785,111.89836384006776,
26,26,,50.380395045969635,51.27689138194546,67.48451618105173,179.85949074104428,
27,27,,49.84735838603228,50.75028400798328,67.65260119712912,202.7432042621076,
28,28,,50.72221324709244,51.70062991906889,84.60303519410081,370.9411582490429,
29,29,,50.58996762521565,51.83271998818964,120.16280628810637,,
30,30,,51.328664251137525,52.120294181164354,186.8889908711426,,
31,31,,50.305559248896316,52.01774899591692,332.18185875494964,,
32,32,,51.10879275086336,54.68315391195938,,,
33,33,,50.08182958303951,56.727922186022624,,,
34,34,,50.81507859006524,64.36497725802474,,,
35,35,,50.60027060401626,80.79169067787006,,,
36,36,,50.4952588530723,112.54619949799962,,,
37,37,,51.64260989613831,188.01987330196425,,,
38,38,,51.2576185609214,288.7291091619991,,,
39,39,,52.024821823928505,,,,
40,40,,50.80139489797875,,,,
41,41,,52.8756287090946,,,,
42,42,,51.491916741011664,,,,
43,43,,52.131947768852115,,,,
44,44,,52.26405878411606,,,,
45,45,,55.17485822015442,,,,
46,46,,58.417695675976574,,,,
47,47,,65.7922340920195,,,,
48,48,,83.59362388006411,,,,
49,49,,85.05472109699622,,,,
50,50,,85.93323537497781,,,,
51,51,,87.13534815399908,,,,
52,52,,94.83963918220252,,,,
53,53,,109.05070765386336,,,,
54,54,,162.77067536814138,,,,
55,55,,199.18169528711587,,,,
56,56,,237.46911521209404,,,,
57,57,,250.88414875394665,,,,
58,58,,286.34661351609975,,,,
59,59,,349.0707334149629,,,,
60,60,,,,,,


==> data/default-mlp-64x3_l2_mean.csv <==
num_samples,KernelSHAP_min_error,LeverageSHAP_min_error,PermutationSHAP_min_error,TreeMSR_min_error,KernelSHAP_max_error,LeverageSHAP_max_error,PermutationSHAP_max_error,TreeMSR_max_error,KernelSHAP_mean_error,LeverageSHAP_mean_error,PermutationSHAP_mean_error,TreeMSR_mean_error,KernelSHAP_std_error,LeverageSHAP_std_error,PermutationSHAP_std_error,TreeMSR_std_error,KernelSHAP_count,LeverageSHAP_count,PermutationSHAP_count,TreeMSR_count,KernelSHAP_area_lower,LeverageSHAP_area_lower,PermutationSHAP_area_lower,TreeMSR_area_lower,KernelSHAP_area_upper,LeverageSHAP_area_upper,PermutationSHAP_area_upper,TreeMSR_area_upper,KernelSHAP_highlight_error,LeverageSHAP_highlight_error,PermutationSHAP_highlight_error,TreeMSR_highlight_error
200,0.25536468691615716,0.19714084600383794,0.32752142632921666,0.3076609073685846,0.6194930642293693,0.7075762565012227,1.064369458973355,0.710319647046944,0.4008147243030884,0.3805182025022107,0.6079547004440342,0.4839557618124602,0.07780009958453167,0.08537074438332602,0.14940822590807434,0.0754756685452814,100,100,100,100,0.25536468691615716,0.19714084600383794,0.32752142632921666,0.3076609073685846,0.6194930642293693,0.7075762565012227,1.064369458973355,0.710319647046944,0.4008147243030884,0.3805182025022107,0.6079547004440342,0.4839557618124602
259,0.20297750790316793,0.18172806307471676,0.274929048231521,0.2952575348209593,0.4678245570145828,0.42610258383136795,0.6606261291387202,0.5712144636437849,0.3210503188204813,0.2990439987380807,0.4539235679215624,0.42826659421012286,0.049476906442041196,0.05184133079706408,0.09028568075176949,0.05680636593454147,100,100,100,100,0.20297750790316793,0.18172806307471676,0.274929048231521,0.2952575348209593,0.4678245570145828,0.42610258383136795,0.6606261291387202,0.5712144636437849,0.3210503188204813,0.2990439987380807,0.4539235679215624,0.42826659421012286
335,0.19434780720384034,0.14867674158973368,0.24710874998785243,0.25454769579194636,0.395149013747421,0.3415827733042295,0.9116061395716711,0.49822049070930496,0.2794530774682161,0.2469222554733301,0.4451345541710984,0.36900557241427656,0.04278779212125333,0.037615819568191836,0.10377168388724468,0.049641900879673455,100,100,100,100,0.19434780720384034,0.14867674158973368,0.24710874998785243,0.25454769579194636,0.395149013747421,0.3415827733042295,0.9116061395716711,0.49822049070930496,0.2794530774682161,0.2469222554733301,0.4451345541710984,0.36900557241427656
434,0.14525018007964713,0.13583274849675583,0.18087264891457033,0.23520596197835303,0.3558793956750404,0.3011965851050633,0.5947368355097615,0.4849293803513801,0.22878251187782858,0.21537722995138156,0.36332495106767887,0.32239502781441964,0.037155314262095715,0.03517982223737211,0.07808028589753942,0.045239684483531266,100,100,100,100,0.14525018007964713,0.13583274849675583,0.18087264891457033,0.23520596197835303,0.3558793956750404,0.3011965851050633,0.5947368355097615,0.4849293803513801,0.22878251187782858,0.21537722995138156,0.36332495106767887,0.32239502781441964
563,0.1414733737432637,0.12523041572942895,0.1546367325194591,0.20636792104289955,0.29745581361753853,0.27034954672170736,0.5627829262594775,0.35201264168039315,0.19969784414561623,0.184994274050531,0.32070722296556153,0.27457451463141946,0.031382628671270084,0.03376447142457441,0.07194799764302227,0.03325846022160625,100,100,100,100,0.1414733737432637,0.12523041572942895,0.1546367325194591,0.20636792104289955,0.29745581361753853,0.27034954672170736,0.5627829262594775,0.35201264168039315,0.19969784414561623,0.184994274050531,0.32070722296556153,0.27457451463141946
729,0.10818946569796008,0.11319285782533159,0.1730175163066479,0.1753559563591767,0.24665771559318556,0.2146846364553916,0.46271561633474956,0.29376491434561625,0.17305204230881635,0.15813683944342258,0.2780206042238907,0.23619611835849,0.02704809773351787,0.0245246453850843,0.0589138645708772,0.029132387515002512,100,100,100,100,0.10818946569796008,0.11319285782533159,0.1730175163066479,0.1753559563591767,0.24665771559318556,0.2146846364553916,0.46271561633474956,0.29376491434561625,0.17305204230881635,0.15813683944342258,0.2780206042238907,0.23619611835849
945,0.06824018197460598,0.07965820237432601,0.12023223460306989,0.11826476570172942,0.22392993574602554,0.2170082481216229,0.3812794113672318,0.25598798226537234,0.14491727546910255,0.14631411841438177,0.23999451198605132,0.19282398138838328,0.026314575320291196,0.025093038215854534,0.04736258622631051,0.02661483946824252,100,100,100,100,0.06824018197460598,0.07965820237432601,0.12023223460306989,0.11826476570172942,0.22392993574602554,0.2170082481216229,0.3812794113672318,0.25598798226537234,0.14491727546910255,0.14631411841438177,0.23999451198605132,0.19282398138838328
1225,0.07868472319756041,0.08544333285757047,0.12191076182972031,0.10593363397801814,0.17515179995935912,0.17163120719552716,0.36392298984666854,0.2138509313103093,0.12843579116172488,0.1210865453726946,0.20798862324072917,0.15966529918064537,0.01878926632570476,0.018660124921109696,0.044889800649784144,0.02283564251022538,100,100,100,100,0.07868472319756041,0.08544333285757047,0.12191076182972031,0.10593363397801814,0.17515179995935912,0.17163120719552716,0.36392298984666854,0.2138509313103093,0.12843579116172488,0.1210865453726946,0.20798862324072917,0.15966529918064537
1587,0.06444835755180672,0.07330463389292258,0.09828493502948552,0.09033540548626531,0.1488018128265162,0.161727956643345,0.3350579712715276,0.16250428324347416,0.10745995858832119,0.1049502841365759,0.1839994988882734,0.12798813491131125,0.01681457046560799,0.016560297452129242,0.03935580524821865,0.01551105731517179,100,100,100,100,0.06444835755180672,0.07330463389292258,0.09828493502948552,0.09033540548626531,0.1488018128265162,0.161727956643345,0.3350579712715276,0.16250428324347416,0.10745995858832119,0.1049502841365759,0.1839994988882734,0.12798813491131125
2056,0.056172000454546435,0.04540354801807314,0.07552469985840955,0.07262537370091003,0.12612305420182834,0.13677915210665084,0.25885320686870794,0.14940101384571525,0.09429290496097227,0.09199357269448724,0.15775305268940282,0.10410654804622178,0.014267353433313262,0.01351353968217157,0.030246264380305993,0.014782952348185899,100,100,100,100,0.056172000454546435,0.04540354801807314,0.07552469985840955,0.07262537370091003,0.12612305420182834,0.13677915210665084,0.25885320686870794,0.14940101384571525,0.09429290496097227,0.09199357269448724,0.15775305268940282,0.10410654804622178
2664,0.0585510780228538,0.04789527917868135,0.08722194581366984,0.05131476490455472,0.12763750678360283,0.11942499341371718,0.20362364339677394,0.11553931490717968,0.08347366556441133,0.08008133472508185,0.13884156852949198,0.08196597290603007,0.011783008828536314,0.012802275569381658,0.026676324186682157,0.013604424298579314,100,100,100,100,0.0585510780228538,0.04789527917868135,0.08722194581366984,0.05131476490455472,0.12763750678360283,0.11942499341371718,0.20362364339677394,0.11553931490717968,0.08347366556441133,0.08008133472508185,0.13884156852949198,0.08196597290603007
3451,0.04415386238739538,0.0448065631765001,0.06516387480179331,0.044159978445162305,0.10463884005346019,0.11138264799344154,0.21146703176394913,0.08394369066396953,0.0705832304501008,0.07041650429227467,0.11975614911516931,0.06804209359935777,0.011677521988481767,0.012295076903693825,0.02582777478478868,0.008148933937636542,100,100,100,100,0.04415386238739538,0.0448065631765001,0.06516387480179331,0.044159978445162305,0.10463884005346019,0.11138264799344154,0.21146703176394913,0.08394369066396953,0.0705832304501008,0.07041650429227467,0.11975614911516931,0.06804209359935777
4472,0.037872430332689846,0.039209880582344446,0.06669485337486124,0.03843866354497031,0.08587794207402924,0.08270208882577344,0.16999096655759383,0.08128949843413133,0.05883944362719908,0.05803529808860447,0.10565441621977727,0.05589358283359732,0.009324774856485819,0.009128558304305052,0.022418750233471122,0.008212107002900447,100,100,100,100,0.037872430332689846,0.039209880582344446,0.06669485337486124,0.03843866354497031,0.08587794207402924,0.08270208882577344,0.16999096655759383,0.08128949843413133,0.05883944362719908,0.05803529808860447,0.10565441621977727,0.05589358283359732
5793,0.032812082551014,0.035387539445588964,0.056465408569015635,0.030707935676974562,0.0681359557290901,0.07506131484927007,0.16292605194133458,0.0689902236891437,0.05254715554982057,0.05188024648686094,0.09783855374829865,0.045240531197228616,0.008212087296826535,0.007966381389979469,0.023134713209570546,0.006310458836122232,100,100,100,100,0.032812082551014,0.035387539445588964,0.056465408569015635,0.030707935676974562,0.0681359557290901,0.07506131484927007,0.16292605194133458,0.0689902236891437,0.05254715554982057,0.05188024648686094,0.09783855374829865,0.045240531197228616
7506,0.029132205635640025,0.029775139078924165,0.055201541717759026,0.025500541473027143,0.0770085611863328,0.062332292427568714,0.12578880594163425,0.05107313941667288,0.045389291845335474,0.04433015258016884,0.08351827624959923,0.03756908696350989,0.007346994720163735,0.006414194763556256,0.01621845161966673,0.005292809097345063,100,100,100,100,0.029132205635640025,0.029775139078924165,0.055201541717759026,0.025500541473027143,0.0770085611863328,0.062332292427568714,0.12578880594163425,0.05107313941667288,0.045389291845335474,0.04433015258016884,0.08351827624959923,0.03756908696350989
9724,0.023766250032117197,0.024791693389954284,0.043277348556263424,0.023352294960904994,0.05759306950054794,0.05396563507990377,0.11387367356227159,0.04181288588049246,0.03950283803332556,0.03719729226249877,0.07360592757651817,0.03159579906392094,0.006068728577351104,0.005288603304913479,0.015417420517572855,0.003687603280177063,100,100,100,100,0.023766250032117197,0.024791693389954284,0.043277348556263424,0.023352294960904994,0.05759306950054794,0.05396563507990377,0.11387367356227159,0.04181288588049246,0.03950283803332556,0.03719729226249877,0.07360592757651817,0.03159579906392094
12599,0.0230290999276998,0.020457495094423163,0.04291287230399197,0.019803178984394425,0.04707286760576655,0.046431850690121165,0.10811623894969673,0.034845859996495046,0.03386143000225435,0.03289845531864472,0.06579744842365289,0.026984152421126627,0.005002172153077739,0.005004701351944352,0.013817191095610132,0.0035565021192695842,100,100,100,100,0.0230290999276998,0.020457495094423163,0.04291287230399197,0.019803178984394425,0.04707286760576655,0.046431850690121165,0.10811623894969673,0.034845859996495046,0.03386143000225435,0.03289845531864472,0.06579744842365289,0.026984152421126627
16323,0.019016737490688773,0.014942101683165494,0.03446854094693447,0.01785561713570659,0.043278196900970844,0.04255523805313076,0.09256979414959861,0.03020692113169594,0.03017485423270082,0.028599186581915414,0.059739444092084044,0.02343026993315603,0.004981873641081485,0.004783001628689085,0.012747556192224471,0.002365622217936608,100,100,100,100,0.019016737490688773,0.014942101683165494,0.03446854094693447,0.01785561713570659,0.043278196900970844,0.04255523805313076,0.09256979414959861,0.03020692113169594,0.03017485423270082,0.028599186581915414,0.059739444092084044,0.02343026993315603
21147,0.01677769994846176,0.01716211317419069,0.032082399977081774,0.015511917770329729,0.037873920357673556,0.03322274251097295,0.07730996152122972,0.025931397121654137,0.026231830461764902,0.024265588963021573,0.051208238384195595,0.02068705193987066,0.004108481972401551,0.0037325204876901387,0.010724945149967743,0.002050984336074264,100,100,100,100,0.01677769994846176,0.01716211317419069,0.032082399977081774,0.015511917770329729,0.037873920357673556,0.03322274251097295,0.07730996152122972,0.025931397121654137,0.026231830461764902,0.024265588963021573,0.051208238384195595,0.02068705193987066
27397,0.01276547265570101,0.014631884478125176,0.025604541945429226,0.01437653910649205,0.029368067455994785,0.03066666359758977,0.07491466410284577,0.02411289606883177,0.02228425673501254,0.02179369224102656,0.044727849969998436,0.018980170342520367,0.0034121138960100388,0.00320671855846688,0.009676089215940294,0.002165355630559602,100,100,100,100,0.01276547265570101,0.014631884478125176,0.025604541945429226,0.01437653910649205,0.029368067455994785,0.03066666359758977,0.07491466410284577,0.02411289606883177,0.02228425673501254,0.02179369224102656,0.044727849969998436,0.018980170342520367
35495,0.012374347959908943,0.014115185264361407,0.020426007942490547,0.013711696100280384,0.029274182685016553,0.02828583249218888,0.07381211492522771,0.02075614243479787,0.018988991913817505,0.018827460609681525,0.03821882465383821,0.017130639987761445,0.003259261293926083,0.0026211343316385563,0.008209245862398325,0.0014532696567112547,100,100,100,100,0.012374347959908943,0.014115185264361407,0.020426007942490547,0.013711696100280384,0.029274182685016553,0.02828583249218888,0.07381211492522771,0.02075614243479787,0.018988991913817505,0.018827460609681525,0.03821882465383821,0.017130639987761445
45986,0.011245056736220383,0.01083912493642081,0.019115849950224972,0.013059166480735277,0.02175117804518768,0.022318968530850646,0.06552063969436668,0.019686251191618143,0.016171067155274946,0.015664788617054184,0.03417043243216534,0.016247344867592616,0.0024541145510689963,0.002463055572245972,0.008210526199753413,0.0012167729905028359,100,100,100,100,0.011245056736220383,0.01083912493642081,0.019115849950224972,0.013059166480735277,0.02175117804518768,0.022318968530850646,0.06552063969436668,0.019686251191618143,0.016171067155274946,0.015664788617054184,0.03417043243216534,0.016247344867592616
59577,0.00967312841932744,0.010251166017753595,0.016995312945849893,0.012305890160931476,0.02056034327679817,0.01870906792691712,0.05254358072519459,0.019222758518493768,0.013798979925497954,0.013361063826004793,0.030166280401967973,0.0153853277322597,0.0020775962526604257,0.0018946068143140486,0.006444730581192722,0.0013184408141832507,100,100,100,100,0.00967312841932744,0.010251166017753595,0.016995312945849893,0.012305890160931476,0.02056034327679817,0.01870906792691712,0.05254358072519459,0.019222758518493768,0.013798979925497954,0.013361063826004793,0.030166280401967973,0.0153853277322597
77186,0.00769549857948871,0.007776493048844041,0.013130401398525837,0.012025196081752855,0.017128171200503518,0.016104664907637112,0.044344945886475015,0.017573485321584634,0.011815285788377695,0.011648046206917183,0.02659472819119668,0.015203090450144426,0.0017271644359742834,0.0017811398070787523,0.0056606206403668645,0.000998935276562867,100,100,100,100,0.00769549857948871,0.007776493048844041,0.013130401398525837,0.012025196081752855,0.017128171200503518,0.016104664907637112,0.044344945886475015,0.017573485321584634,0.011815285788377695,0.011648046206917183,0.02659472819119668,0.015203090450144426
100000,0.006172601292229351,0.006506712555504511,0.014366297604588607,0.01302091102832513,0.014301863931606536,0.014080600921761574,0.03593330101849846,0.016900359469596515,0.01046890804298485,0.009951613713968119,0.02309291567356723,0.01458151019273365,0.0014384445673640564,0.0015534225593218044,0.004643499888462092,0.000853348283559267,100,100,100,100,0.006172601292229351,0.006506712555504511,0.014366297604588607,0.01302091102832513,0.014301863931606536,0.014080600921761574,0.03593330101849846,0.016900359469596515,0.01046890804298485,0.009951613713968119,0.02309291567356723,0.01458151019273365


==> data/default-mlp-64x3_linf_0.csv <==
num_samples,KernelSHAP_min_error,LeverageSHAP_min_error,PermutationSHAP_min_error,TreeMSR_min_error,KernelSHAP_max_error,LeverageSHAP_max_error,PermutationSHAP_max_error,TreeMSR_max_error,KernelSHAP_mean_error,LeverageSHAP_mean_error,PermutationSHAP_mean_error,TreeMSR_mean_error,KernelSHAP_std_error,LeverageSHAP_std_error,PermutationSHAP_std_error,TreeMSR_std_error,KernelSHAP_count,LeverageSHAP_count,PermutationSHAP_count,TreeMSR_count,KernelSHAP_area_lower,LeverageSHAP_area_lower,PermutationSHAP_area_lower,TreeMSR_area_lower,KernelSHAP_area_upper,LeverageSHAP_area_upper,PermutationSHAP_area_upper,TreeMSR_area_upper,KernelSHAP_highlight_error,LeverageSHAP_highlight_error,PermutationSHAP_highlight_error,TreeMSR_highlight_error
200,0.4838894021628207,0.4517481504387453,0.622500290268411,0.6614987854379222,1.8179042411177946,1.9741952255057673,4.158877700598289,2.160256202330572,0.9180249691700869,0.8786541125860658,1.6520364607875857,1.0699732791951622,0.24940948239422087,0.27603828792314883,0.6372218860081086,0.280585581871553,100,100,100,100,0.4838894021628207,0.4517481504387453,0.622500290268411,0.6614987854379222,1.8179042411177946,1.9741952255057673,4.158877700598289,2.160256202330572,0.9657432685875977,0.882888220016318,2.370212696309512,0.9067443504111392
259,0.375854215078802,0.3621171340302669,0.5454045264944423,0.5426094486917805,1.3087061839841576,1.0726476934365703,2.357519039157778,1.5530432926337627,0.7215313114916515,0.6745113675756188,1.2235465813639574,0.9377320115945581,0.15937833122218237,0.15077469214787984,0.3772113590259566,0.20461023314888063,100,100,100,100,0.375854215078802,0.3621171340302669,0.5454045264944423,0.5426094486917805,1.3087061839841576,1.0726476934365703,2.357519039157778,1.5530432926337627,0.7355371244119687,0.48824483404765984,2.0411216620039196,1.27226320867996
335,0.3412266167213289,0.2956099534481591,0.5301920377214753,0.49351003659038006,0.9782121080475366,0.9099909329273257,3.4139819347547995,1.3693889108612058,0.6444998411975656,0.56296086080747,1.2099600824120456,0.782793122997023,0.13643466877850535,0.12768728387060127,0.4765111965059787,0.1756973729035343,100,100,100,100,0.3412266167213289,0.2956099534481591,0.5301920377214753,0.49351003659038006,0.9782121080475366,0.9099909329273257,3.4139819347547995,1.3693889108612058,0.7068035345810995,0.35793633568071925,0.9671770121343419,1.3693889108612058
434,0.307331203629724,0.23750912288150605,0.4322083542146715,0.46354777552909665,0.8733058668197136,0.9189646780323342,2.2486488728912093,1.1892421656143801,0.5205218305529276,0.4820379233051155,0.9639921954798978,0.6858104400141382,0.10559803128708486,0.11927350218463804,0.31999670379106177,0.13496039622488065,100,100,100,100,0.307331203629724,0.23750912288150605,0.4322083542146715,0.46354777552909665,0.8733058668197136,0.9189646780323342,2.2486488728912093,1.1892421656143801,0.8733058668197136,0.6580692086860624,1.038015706428559,0.6651211311903036
563,0.24996583570759423,0.24314699437189358,0.39812332301654585,0.40408605805810127,0.7393897420593947,0.7012730174535067,2.2508827894519676,0.9329859643765599,0.4393113442290169,0.41553299453152404,0.8750435582066801,0.5803722920094725,0.08871169445954043,0.10226925856286831,0.3355004805483425,0.10140450955899405,100,100,100,100,0.24996583570759423,0.24314699437189358,0.39812332301654585,0.40408605805810127,0.7393897420593947,0.7012730174535067,2.2508827894519676,0.9329859643765599,0.7258481768110294,0.5746258332911993,1.282304820778187,0.46212589633865786
729,0.21880308224324346,0.21410161717896403,0.33886332099325944,0.36416864891408474,0.6327627320424702,0.6349705812619226,1.5266647498098536,0.7571755227926307,0.3865842410115035,0.3551587080526435,0.7642390384730945,0.5095852882092657,0.08027512212249092,0.07962954085033754,0.2712126303270304,0.08007315104471809,100,100,100,100,0.21880308224324346,0.21410161717896403,0.33886332099325944,0.36416864891408474,0.6327627320424702,0.6349705812619226,1.5266647498098536,0.7571755227926307,0.4704911667422631,0.4306320579304348,0.8195344112447156,0.5092143839819665
945,0.15435381845156904,0.19095745925585347,0.21415307558234797,0.2525840377602251,0.5340859442529706,0.5972288655016538,1.3219443897590981,0.587763326388955,0.32299131292411976,0.324207455839818,0.6504859024321987,0.41644085011292065,0.07396367670487941,0.07763547577208735,0.21297224943866674,0.07378531258517734,100,100,100,100,0.15435381845156904,0.19095745925585347,0.21415307558234797,0.2525840377602251,0.5340859442529706,0.5972288655016538,1.3219443897590981,0.587763326388955,0.3528812629727449,0.3426381692699041,1.1139824160723943,0.5032674912030339
1225,0.16424145503558324,0.17130364624406158,0.22357497593201714,0.21909551687454654,0.5133732674976319,0.45662497329537466,1.2007541662216195,0.546808713887232,0.2917053696158282,0.2724515262413118,0.5579021640468202,0.34948800823530535,0.05981736390872428,0.05963302306954848,0.18386157129881198,0.06369032478475359,100,100,100,100,0.16424145503558324,0.17130364624406158,0.22357497593201714,0.21909551687454654,0.5133732674976319,0.45662497329537466,1.2007541662216195,0.546808713887232,0.45532055718313824,0.29274995027419526,1.1971221706576634,0.3797888948695517
1587,0.13541857231183352,0.14421944608020199,0.24189811229282543,0.16250011092800165,0.39198334057484174,0.3839196638187423,1.213043980410772,0.44193471120900074,0.24588942355224916,0.23413158437694154,0.4992930415775853,0.2734545121972515,0.05246745304214442,0.049331647261989214,0.17522189451788273,0.05414393530416452,100,100,100,100,0.13541857231183352,0.14421944608020199,0.24189811229282543,0.16250011092800165,0.39198334057484174,0.3839196638187423,1.213043980410772,0.44193471120900074,0.24122127137166993,0.211516205789136,0.6602089639389042,0.3141413219634721
2056,0.13385563276606743,0.09378258993905852,0.20503108323053543,0.14608230422542778,0.33074600843809376,0.36489816447191825,1.032360224927408,0.3445194799279374,0.21421081694035543,0.20734303571222001,0.41335193099249795,0.2296056263960906,0.039672848466511375,0.04296416544372433,0.12856108513616896,0.041138746363098944,100,100,100,100,0.13385563276606743,0.09378258993905852,0.20503108323053543,0.14608230422542778,0.33074600843809376,0.36489816447191825,1.032360224927408,0.3445194799279374,0.14310117836180458,0.1831014148858232,0.27856629507876063,0.23017354116030964
2664,0.11980801564181753,0.09931004869219828,0.1751734048873188,0.10969736516380779,0.39713484545467814,0.3018899376224472,0.7159035643371414,0.32003939566042905,0.18889346242459848,0.1825601345494692,0.3665063474245736,0.1824564286073868,0.04106139765136399,0.042780271727004396,0.11085508104996256,0.040023292354298606,100,100,100,100,0.11980801564181753,0.09931004869219828,0.1751734048873188,0.10969736516380779,0.39713484545467814,0.3018899376224472,0.7159035643371414,0.32003939566042905,0.12685855232938448,0.21631515547185454,0.5346093663826044,0.15240017425451802
3451,0.0841425369276072,0.08538030112492068,0.12371823516597824,0.09203346294176207,0.25779572017869323,0.3367146306291513,0.6949087644284226,0.25932531530120195,0.1599988191974673,0.16019733233803493,0.3205042574351539,0.1518482045163129,0.033653928365486106,0.04164757955821102,0.12183748393622952,0.030851605864199397,100,100,100,100,0.0841425369276072,0.08538030112492068,0.12371823516597824,0.09203346294176207,0.25779572017869323,0.3367146306291513,0.6949087644284226,0.25932531530120195,0.21910391981829092,0.2056210396726389,0.24942551447333727,0.13302154429712543
4472,0.07734330672728873,0.07763598483282969,0.1426997190446384,0.07893253864598604,0.2090949944076952,0.20339269838654683,0.6659325724931335,0.2049663536098354,0.12960965753768844,0.13108797032128675,0.2710031881838869,0.12827533553597026,0.02897506593218534,0.027204782788056693,0.09248235086451505,0.02585448537248889,100,100,100,100,0.07734330672728873,0.07763598483282969,0.1426997190446384,0.07893253864598604,0.2090949944076952,0.20339269838654683,0.6659325724931335,0.2049663536098354,0.1166325357930531,0.18865387858626104,0.20180601877229654,0.14900259927248105
5793,0.06313582943702478,0.07359186803797901,0.10191484698262432,0.06972417265012698,0.18589971836131153,0.19117211276297286,0.5695875628294864,0.16853465691082814,0.11689944166173952,0.11890681630641015,0.26967512985460745,0.1020509308204844,0.026135740765278997,0.025023372796653322,0.10419314140677297,0.020124646667204118,100,100,100,100,0.06313582943702478,0.07359186803797901,0.10191484698262432,0.06972417265012698,0.18589971836131153,0.19117211276297286,0.5695875628294864,0.16853465691082814,0.1358381134341502,0.12671118309229934,0.26474301660120303,0.14140672177275349
7506,0.06608566137408656,0.060436574445841496,0.12546368354363346,0.0490698454102938,0.178753377290358,0.1823609485753881,0.436283099574019,0.12413503995263131,0.10077107108339702,0.10130032044603361,0.22143990124038923,0.08485439545270243,0.020602980004938706,0.021093949489598227,0.062259644268684605,0.016428361306373297,100,100,100,100,0.06608566137408656,0.060436574445841496,0.12546368354363346,0.0490698454102938,0.178753377290358,0.1823609485753881,0.436283099574019,0.12413503995263131,0.09740431574211822,0.0840518757279402,0.13985434876713876,0.07296349727120566
9724,0.051531331802590286,0.05417105383236709,0.10031083730166923,0.042534039122630984,0.15579173261384316,0.129911160568279,0.4628787221527677,0.10990613073852296,0.08788797432581656,0.0819230445870587,0.20471624733169666,0.06975770289420731,0.01999796139572272,0.01605464129216517,0.06777196788249636,0.012473248414119061,100,100,100,100,0.051531331802590286,0.05417105383236709,0.10031083730166923,0.042534039122630984,0.15579173261384316,0.129911160568279,0.4628787221527677,0.10990613073852296,0.11154593038770333,0.07282980594170807,0.17700726153608404,0.06497207168425234
12599,0.04145244464815656,0.04510481709365943,0.09158065443966601,0.03418569322976772,0.11759338849859802,0.10706565765527487,0.36954754600610684,0.10102892727572876,0.0774645827602921,0.07266745170107629,0.17710142633040823,0.06071866883395409,0.015152277394654107,0.014277044003066267,0.05929734573045057,0.012698124599381237,100,100,100,100,0.04145244464815656,0.04510481709365943,0.09158065443966601,0.03418569322976772,0.11759338849859802,0.10706565765527487,0.36954754600610684,0.10102892727572876,0.05813484399104596,0.08048415110439411,0.21973737193857135,0.0574332259118846
16323,0.04055231237975687,0.02956769430640227,0.061674962512385356,0.03619242213610807,0.11764997381263459,0.10327091989062809,0.3475466391280895,0.07544692695463473,0.06835134258771475,0.0622288941902741,0.16547283943088373,0.05268637398060422,0.015952435788881333,0.012487918236446878,0.057229229074996425,0.00912018933137232,100,100,100,100,0.04055231237975687,0.02956769430640227,0.061674962512385356,0.03619242213610807,0.11764997381263459,0.10327091989062809,0.3475466391280895,0.07544692695463473,0.06635358077035325,0.06668136686484583,0.1064761331627091,0.04961018273402362
21147,0.03516673178328289,0.031297889312418725,0.06928314002388714,0.027528456886841912,0.09290666391047964,0.08652186701319042,0.26823125122561287,0.0688117589328694,0.05890254516293364,0.05443702798552263,0.13501781753652758,0.04450597781142073,0.012045877747723137,0.010845031469856999,0.044652596369269756,0.0074586822459795825,100,100,100,100,0.03516673178328289,0.031297889312418725,0.06928314002388714,0.027528456886841912,0.09290666391047964,0.08652186701319042,0.26823125122561287,0.0688117589328694,0.051172811704324195,0.0446868274643798,0.1120823618124549,0.041681980980021516
27397,0.029279479949587683,0.030649977467041234,0.048866540229723476,0.02729521130107626,0.08207325678207811,0.07706419671612386,0.2596082103365287,0.06531795510397997,0.04961346460514664,0.048412155352880626,0.12197490217818065,0.040927374368957645,0.010141949295344415,0.009498400022471293,0.04251601745392211,0.008383803254450357,100,100,100,100,0.029279479949587683,0.030649977467041234,0.048866540229723476,0.02729521130107626,0.08207325678207811,0.07706419671612386,0.2596082103365287,0.06531795510397997,0.03695571688157673,0.048165430093718875,0.14357388363658385,0.04502145638967109
35495,0.021541164868847384,0.02532006456517899,0.041194296340995695,0.024018181462843513,0.06519118660406903,0.06517785785841967,0.30504192970345123,0.04564035580819792,0.04235385949756613,0.041355872756309406,0.10414116520840519,0.035311333011181965,0.009598733885164065,0.0073360519517175525,0.040589372177476164,0.004804544967502589,100,100,100,100,0.021541164868847384,0.02532006456517899,0.041194296340995695,0.024018181462843513,0.06519118660406903,0.06517785785841967,0.30504192970345123,0.04564035580819792,0.03638382178895905,0.0406575917770029,0.06571083535501021,0.03579435566433431
45986,0.02254518042046394,0.02142869817167492,0.04118284990705359,0.020809016240018352,0.061293209516859015,0.060640375047234796,0.20337578687065605,0.04475480323695313,0.035833378562913965,0.03487527262671748,0.09421865776430739,0.03233769312104306,0.006847243064119295,0.008512216993951216,0.035571866432466674,0.00430102760678332,100,100,100,100,0.02254518042046394,0.02142869817167492,0.04118284990705359,0.020809016240018352,0.061293209516859015,0.060640375047234796,0.20337578687065605,0.04475480323695313,0.04237839014604505,0.03512505404042782,0.07772896469542223,0.02650421183945495
59577,0.018673521182825503,0.018113450028639733,0.035761834281948124,0.02056199853738705,0.04989477624734295,0.04662093659705402,0.2089086830782394,0.045521778415403835,0.03070165960349329,0.029910201001350376,0.08121642149146129,0.02998680850991112,0.006664833304553635,0.006694845287835158,0.029775705271795554,0.004369110283217663,100,100,100,100,0.018673521182825503,0.018113450028639733,0.035761834281948124,0.02056199853738705,0.04989477624734295,0.04662093659705402,0.2089086830782394,0.045521778415403835,0.028316111906235397,0.031300201049605736,0.05252760934553191,0.03670757372587108
77186,0.01663117297040273,0.01600323450551605,0.027763000443437713,0.020173569355831367,0.050376427379912436,0.045589890065675986,0.17480998306740325,0.040983135555720196,0.02642820288757183,0.026072161489501502,0.07152296821797065,0.028633242495635463,0.005492199557955483,0.0050897620470662765,0.026803660822559784,0.004161790081913728,100,100,100,100,0.01663117297040273,0.01600323450551605,0.027763000443437713,0.020173569355831367,0.050376427379912436,0.045589890065675986,0.17480998306740325,0.040983135555720196,0.04008472093245796,0.026700736140156778,0.06604789449541348,0.031876993031136
100000,0.01453389917326986,0.01121261957105335,0.03308334046314043,0.02067553288040802,0.04321920001174018,0.039165208257962325,0.12746961598279682,0.03587704940487568,0.02358461301613768,0.02220348590010999,0.06308927939507879,0.026716146173338225,0.004876346492720244,0.004937784112512383,0.021491492184462613,0.0033856784359775328,100,100,100,100,0.01453389917326986,0.01121261957105335,0.03308334046314043,0.02067553288040802,0.04321920001174018,0.039165208257962325,0.12746961598279682,0.03587704940487568,0.01941729248450702,0.027093203426228896,0.060123107836677736,0.023973246072009458


==> data/diabetes130_bab_vs_exact_runtimes.csv <==
,input_dim,bab_exact_bounds,bab_some_separated,bab_max_norm_ran_lt_10percent,bab_max_norm_ran_lt_1percent,bab_max_norm_ran_lt_1permille,exactshap_overall
10,10,9.991248885868117,9.991248885868117,9.991248885868117,9.991248885868117,9.991248885868117,3.8763571940362453
11,11,10.078876201994717,10.078876201994717,10.078876201994717,10.078876201994717,10.078876201994717,3.8816316658630967
12,12,9.972044905880466,9.972044905880466,9.972044905880466,9.972044905880466,9.972044905880466,3.8124786450061947
13,13,10.128372160950676,10.128372160950676,10.128372160950676,10.128372160950676,10.128372160950676,3.8399204849265516
14,14,10.13671740097925,10.13671740097925,10.13671740097925,10.13671740097925,10.13671740097925,3.888487024931237
15,15,10.126175377052277,10.126175377052277,10.126175377052277,10.126175377052277,10.126175377052277,3.8440253681037575
16,16,10.090413732919842,10.090413732919842,10.090413732919842,10.090413732919842,10.090413732919842,3.8790206289850175
17,17,10.137516797985882,10.137516797985882,10.137516797985882,10.137516797985882,10.137516797985882,3.6766374139115214
18,18,10.079504980938509,10.079504980938509,10.079504980938509,10.079504980938509,10.079504980938509,3.621091898996383
19,19,22.80525320302695,9.98813442606479,9.98813442606479,9.98813442606479,9.98813442606479,3.6678817430511117
20,20,23.77191797294654,10.131809159880504,10.131809159880504,10.131809159880504,10.131809159880504,3.672545353183523
21,21,23.52599202701822,10.010675524128601,10.010675524128601,10.010675524128601,22.81730751809664,3.7473851500544697
22,22,23.783450393006206,10.075747728114948,10.075747728114948,10.075747728114948,23.581942109158263,3.810094075044617
23,23,24.056968539953232,10.139095050981268,10.139095050981268,23.011202115099877,23.680808077100664,4.069155486067757
24,24,24.477045015897602,10.003497597994283,10.003497597994283,23.52145735407248,23.631385212065652,4.501695079030469
25,25,25.70879878802225,10.097195951966569,10.097195951966569,23.69895233004354,23.87785983690992,5.104184044990689
26,26,27.923894855892286,10.01645522005856,22.91570628597401,23.62176606990397,24.004957813071087,6.592008820036426
27,27,33.9209742390085,10.056927613914013,23.55056622484699,23.761994095984846,24.679195370990783,
28,28,,10.1057839600835,23.67409486998804,23.842825326137245,24.50887263403274,
29,29,45.89648966607638,9.964765647193417,23.40113489399664,23.87619355903007,25.924002425046638,
30,30,72.28328899503686,10.066689509898424,23.6594094929751,24.576261560898274,29.018432865850627,
31,31,71.86556680989452,10.075852586887777,23.65139653487131,24.571968015981838,28.894055667798966,
32,32,131.13412138493732,10.035898921079934,23.64781390200369,25.63518639304675,35.23393612890504,
33,33,249.3698017920833,22.86743635707535,23.71605148096569,28.0336856439244,48.45162112498656,
34,34,,23.70879556518048,24.28506610309705,35.01401156000793,80.89836237207055,
35,35,,23.559697325807065,26.898346537025645,69.14967873087153,192.05312265991233,
36,36,,23.72228115098551,28.107865132158622,77.3677351011429,201.30120609304868,
37,37,,23.7667098720558,28.15155970212072,76.74621699098498,201.9178824191913,
38,38,,23.68488908885047,27.92310169688426,76.42178213386796,202.29458028404042,
39,39,,23.535357563057914,27.867093699984252,76.25503823207691,202.04109674110077,
40,40,,23.976053742226213,32.58696717116982,134.5551121660974,,
41,41,,24.083295362070203,41.8691266940441,254.13518594997004,,
42,42,,24.418963989941403,42.579613137058914,258.8802046519704,,
43,43,,24.254291981924325,43.08576836087741,262.06218204600736,,
44,44,,24.03126100008376,40.02570260805078,255.04113268200308,,
45,45,,24.24171199090779,42.775275422027335,257.2028294869233,,
46,46,,25.12595760799013,68.91573843406513,,,
47,47,,24.736247366061434,67.31263725901954,,,


==> data/estimators_comparison/adult-mlp-32x2_l2_mean.csv <==
num_samples,KernelSHAP_min_error,LeverageSHAP_min_error,LinearMSR_min_error,PermutationSHAP_min_error,TreeMSR_min_error,KernelSHAP_max_error,LeverageSHAP_max_error,LinearMSR_max_error,PermutationSHAP_max_error,TreeMSR_max_error,KernelSHAP_mean_error,LeverageSHAP_mean_error,LinearMSR_mean_error,PermutationSHAP_mean_error,TreeMSR_mean_error,KernelSHAP_std_error,LeverageSHAP_std_error,LinearMSR_std_error,PermutationSHAP_std_error,TreeMSR_std_error,KernelSHAP_count,LeverageSHAP_count,LinearMSR_count,PermutationSHAP_count,TreeMSR_count,KernelSHAP_area_lower,LeverageSHAP_area_lower,LinearMSR_area_lower,PermutationSHAP_area_lower,TreeMSR_area_lower,KernelSHAP_area_upper,LeverageSHAP_area_upper,LinearMSR_area_upper,PermutationSHAP_area_upper,TreeMSR_area_upper,KernelSHAP_highlight_error,LeverageSHAP_highlight_error,LinearMSR_highlight_error,PermutationSHAP_highlight_error,TreeMSR_highlight_error
200,2.725506655013081e-05,1.996684729273924e-05,1.3760966601150075e-05,3.393890834587057e-05,4.267506826797171e-05,0.0002648268955474211,0.00017778127363094246,0.00018796340101805064,0.0008320862462058675,0.0016563727194376686,0.00010873278592203631,6.339556958284728e-05,6.736152013306616e-05,0.0002769368167908404,0.00024192097695775866,5.021225841231427e-05,2.8090967566570935e-05,3.071107408846315e-05,0.00017758687086464326,0.00020589831280019757,100,100,100,100,100,,,,,,,,,,,0.00010873278592203631,6.339556958284728e-05,6.736152013306616e-05,0.0002769368167908404,0.00024192097695775866
259,1.643115263416469e-05,1.0136971484948008e-05,1.1357883259063306e-05,2.366043011806669e-05,2.2958771882309672e-05,0.00016264257440858068,0.00010216361419650357,0.00012183622508731556,0.0006079800858404797,0.0004980682297256372,7.133077707208239e-05,4.53272665033765e-05,4.944876590842227e-05,0.00017977891277250836,0.00011990770670316891,2.9585768191825932e-05,1.9426081937454787e-05,2.3583329858094802e-05,0.00012204843439967166,7.789678737208841e-05,100,100,100,100,100,,,,,,,,,,,7.133077707208239e-05,4.53272665033765e-05,4.944876590842227e-05,0.00017977891277250836,0.00011990770670316891
335,1.670002112377551e-05,7.138468589260657e-06,7.3499175083909795e-06,2.502084620443477e-05,1.654393292367892e-05,0.000152858242604094,0.0001067775074346517,0.00010828474977549525,0.0008179817921273253,0.0002019509974517579,5.3498881829815395e-05,3.5331160758885896e-05,3.524866823989298e-05,0.00016725667235275313,7.637317780793527e-05,2.400236705412989e-05,1.706002625845996e-05,1.6981118282757618e-05,0.0001291933732078411,4.3905916686592926e-05,100,100,100,100,100,,,,,,,,,,,5.3498881829815395e-05,3.5331160758885896e-05,3.524866823989298e-05,0.00016725667235275313,7.637317780793527e-05
434,7.729146121766462e-06,8.057226307859753e-06,6.641509401748796e-06,3.3326970989798546e-06,7.59493443452073e-06,0.00010620801490002808,7.185214578625097e-05,5.161321857155959e-05,0.00043908159547679306,0.00021168402265000358,4.117941368644634e-05,2.4120676775794368e-05,2.3601329768073583e-05,0.00011503227918889793,3.9161780213514726e-05,1.855889601711368e-05,1.1999294741160867e-05,1.0371666263119902e-05,7.830852432488825e-05,2.8883274630860284e-05,100,100,100,100,100,,,,,,,,,,,4.117941368644634e-05,2.4120676775794368e-05,2.3601329768073583e-05,0.00011503227918889793,3.9161780213514726e-05
563,6.555487593166781e-06,2.330133529476117e-06,3.3731279626459854e-06,6.978527240516087e-06,4.5022314223513015e-06,6.897704905104278e-05,4.167169069393091e-05,5.0323637306634616e-05,0.00020714071237934735,0.00010321572002625832,2.8292820721221093e-05,1.5254419616603041e-05,1.690988386749026e-05,8.081995417911553e-05,2.2931641263282385e-05,1.12672337807449e-05,7.220323502846575e-06,7.981511904991429e-06,4.955206160301653e-05,1.7858966139663986e-05,100,100,100,100,100,,,,,,,,,,,2.8292820721221093e-05,1.5254419616603041e-05,1.690988386749026e-05,8.081995417911553e-05,2.2931641263282385e-05
729,4.423523665956289e-06,2.7571084469125156e-06,3.9173383005281074e-06,8.186468564861047e-06,4.118291584968268e-06,4.88345159835509e-05,2.3089012787192446e-05,2.4662794629149674e-05,0.00017932454256545125,5.3500964204638955e-05,1.9249992060059923e-05,1.0778931209068534e-05,1.1446718072928828e-05,6.769885551987791e-05,1.22091308422315e-05,8.032705977455188e-06,4.630833395372166e-06,4.763331227390896e-06,3.598306418561584e-05,8.034003696930707e-06,100,100,100,100,100,,,,,,,,,,,1.9249992060059923e-05,1.0778931209068534e-05,1.1446718072928828e-05,6.769885551987791e-05,1.22091308422315e-05
945,3.7744747897361876e-06,2.7232872212938446e-06,2.279712139069439e-06,5.2848452504359545e-06,2.45435145335798e-06,2.8515023954785472e-05,1.7351746821818028e-05,1.559734396839007e-05,0.00015466162774073198,1.682324502741156e-05,1.2795567240803593e-05,7.422984418882506e-06,7.0438545988329945e-06,4.784161197854738e-05,5.88362808984415e-06,5.616850992176575e-06,3.0089082528508666e-06,2.665248986986726e-06,3.41721580393669e-05,2.7487226724943624e-06,100,100,100,100,100,,,,,,,,,,,1.2795567240803593e-05,7.422984418882506e-06,7.0438545988329945e-06,4.784161197854738e-05,5.88362808984415e-06
1225,3.458241863465587e-06,1.175915894961124e-06,9.138288225399044e-07,6.82404960616257e-06,5.20489411849376e-07,2.2565702093072494e-05,1.0105092851055008e-05,9.778435279431741e-06,0.00011508835400089258,9.815143567228782e-06,9.684733466684594e-06,4.492860406336912e-06,4.571560449925552e-06,3.828249708225786e-05,3.0350140232204127e-06,3.757049741086076e-06,1.964255706902935e-06,1.9250769243341716e-06,2.314602084074055e-05,1.4615837481624006e-06,100,100,100,100,100,,,,,,,,,,,9.684733466684594e-06,4.492860406336912e-06,4.571560449925552e-06,3.828249708225786e-05,3.0350140232204127e-06
1587,1.2017580015751302e-06,5.633997489878918e-07,2.967518229677876e-07,3.3934698791480684e-06,5.317137192674642e-07,1.620412558593501e-05,6.079907178993255e-06,6.7473664513758365e-06,9.815168182471816e-05,9.77529638626684e-06,5.611144558803866e-06,2.8004203431044693e-06,2.6573833295028425e-06,3.209842228140563e-05,1.6618913461228595e-06,2.8221241455182133e-06,1.139995794949124e-06,1.1819185565445482e-06,1.945452010442173e-05,1.035539412753375e-06,100,100,100,100,100,,,,,,,,,,,5.611144558803866e-06,2.8004203431044693e-06,2.6573833295028425e-06,3.209842228140563e-05,1.6618913461228595e-06
2056,5.977389511148043e-07,3.7843079424931483e-07,4.6001727928021225e-07,2.247902441136242e-06,2.678116134221833e-07,7.37273719969282e-06,4.99118006933519e-06,3.4475308444231363e-06,6.133300232985613e-05,2.378393763899954e-06,3.3678389260758985e-06,1.4831293092002864e-06,1.4260869514266765e-06,2.2022994756410535e-05,8.911983538370726e-07,1.383436250492191e-06,7.901661658843227e-07,5.987962338438838e-07,1.2217604702843453e-05,4.106512987469259e-07,100,100,100,100,100,,,,,,,,,,,3.3678389260758985e-06,1.4831293092002864e-06,1.4260869514266765e-06,2.2022994756410535e-05,8.911983538370726e-07
2664,4.896159658602393e-07,1.2887080984661664e-07,1.4525943399194027e-07,2.0262000368737855e-06,1.3621844908354865e-07,5.276076596684427e-06,1.8316893512109967e-06,1.6156341898657054e-06,5.065252596797619e-05,1.269310061556036e-06,2.178760003877935e-06,7.257503316541729e-07,6.773430262642268e-07,1.8512163111332267e-05,4.779139214601058e-07,9.41387196363261e-07,2.9878825872854624e-07,3.335138220695478e-07,1.0200427815144075e-05,1.9799346605692306e-07,100,100,100,100,100,,,,,,,,,,,2.178760003877935e-06,7.257503316541729e-07,6.773430262642268e-07,1.8512163111332267e-05,4.779139214601058e-07
3451,3.61033894026146e-07,7.161187249404195e-08,4.850555191165755e-08,7.28542706738598e-07,4.8238784366059823e-08,2.352615634967845e-06,4.2329659157872516e-07,8.774067281935744e-07,5.219588701865787e-05,1.1366532123740328e-06,9.157736036111508e-07,1.9255265844210085e-07,1.9819773205457613e-07,1.249138499016142e-05,2.800203355744909e-07,3.590341237495108e-07,8.03647942037921e-08,1.0423779958910299e-07,9.102549738815754e-06,1.3738040274127337e-07,100,100,100,100,100,,,,,,,,,,,9.157736036111508e-07,1.9255265844210085e-07,1.9819773205457613e-07,1.249138499016142e-05,2.800203355744909e-07
4472,1.317100314527391e-08,1.3170927425025067e-08,1.317050703873388e-08,9.710868734524603e-07,4.4925025629001106e-08,1.317100314527391e-08,1.3170927425236221e-08,1.3170507038821622e-08,3.7906047822181164e-05,3.43916461763484e-07,1.317100314527391e-08,1.3170927425146364e-08,1.317050703878481e-08,9.71224819788517e-06,1.6258139658606802e-07,0.0,4.1599068918437703e-20,1.864537677999248e-20,6.534542220537331e-06,6.632915607054304e-08,100,100,100,100,100,,,,,,,,,,,1.317100314527391e-08,1.3170927425146364e-08,1.317050703878481e-08,9.71224819788517e-06,1.6258139658606802e-07
5793,1.317100314527391e-08,1.3170927425025067e-08,1.3170507038737853e-08,1.4017899052358114e-06,2.8117041298540223e-08,1.317100314527391e-08,1.3170927425236221e-08,1.3170507038823043e-08,2.7109823702822246e-05,2.593296596038915e-07,1.317100314527391e-08,1.3170927425146364e-08,1.3170507038786311e-08,7.6082021271641525e-06,1.0482877027778921e-07,0.0,4.1599068918437703e-20,1.813561397734418e-20,4.649421490237014e-06,4.630708659921637e-08,100,100,100,100,100,,,,,,,,,,,1.317100314527391e-08,1.3170927425146364e-08,1.3170507038786311e-08,7.6082021271641525e-06,1.0482877027778921e-07
7506,1.317100314527391e-08,1.3170927425025067e-08,1.3170507038720931e-08,1.0196895770827413e-06,2.490677133903007e-08,1.317100314527391e-08,1.3170927425236221e-08,1.3170507038820423e-08,2.1552469099503975e-05,2.0474119714520217e-07,1.317100314527391e-08,1.3170927425146364e-08,1.3170507038784652e-08,6.542960264793225e-06,6.883857495097505e-08,0.0,4.1599068918437703e-20,1.8063743986442365e-20,4.098200659050748e-06,3.044184563371178e-08,100,100,100,100,100,,,,,,,,,,,1.317100314527391e-08,1.3170927425146364e-08,1.3170507038784652e-08,6.542960264793225e-06,6.883857495097505e-08
9724,1.317100314527391e-08,1.3170927425025067e-08,1.3170507038736608e-08,6.040704215460327e-07,1.0068089343856792e-08,1.317100314527391e-08,1.3170927425236221e-08,1.3170507038838642e-08,1.841073578170349e-05,1.1902922734671665e-07,1.317100314527391e-08,1.3170927425146364e-08,1.3170507038780812e-08,4.559031595694588e-06,4.6121861041483504e-08,0.0,4.1599068918437703e-20,1.9017303859789264e-20,2.823348717824097e-06,1.91447042041444e-08,100,100,100,100,100,,,,,,,,,,,1.317100314527391e-08,1.3170927425146364e-08,1.3170507038780812e-08,4.559031595694588e-06,4.6121861041483504e-08
12599,1.317100314527391e-08,1.3170927425025067e-08,1.317050703873893e-08,5.697693716747642e-07,1.187382265427849e-08,1.317100314527391e-08,1.3170927425236221e-08,1.3170507038827498e-08,1.3715387769302093e-05,6.644153456582796e-08,1.317100314527391e-08,1.3170927425146364e-08,1.3170507038784463e-08,3.955668766977012e-06,3.4278296946033224e-08,0.0,4.1599068918437703e-20,1.7395428048438168e-20,2.4747398953037106e-06,1.2191276643671237e-08,100,100,100,100,100,,,,,,,,,,,1.317100314527391e-08,1.3170927425146364e-08,1.3170507038784463e-08,3.955668766977012e-06,3.4278296946033224e-08
16323,1.317100314527391e-08,1.3170927425025067e-08,1.3170507038737757e-08,3.608112662009184e-07,1.0367500318064104e-08,1.317100314527391e-08,1.3170927425236221e-08,1.3170507038834711e-08,8.814863099156041e-06,5.567228523566102e-08,1.317100314527391e-08,1.3170927425146364e-08,1.3170507038787185e-08,2.7138385474456786e-06,2.694035794078171e-08,0.0,4.1599068918437703e-20,1.9532513200281383e-20,1.745789920989626e-06,9.38780439730751e-09,100,100,100,100,100,,,,,,,,,,,1.317100314527391e-08,1.3170927425146364e-08,1.3170507038787185e-08,2.7138385474456786e-06,2.694035794078171e-08
21147,1.317100314527391e-08,1.3170927425025067e-08,1.317050703873398e-08,2.7838315119073655e-07,8.96088636523731e-09,1.317100314527391e-08,1.3170927425236221e-08,1.3170507038814957e-08,6.85099069872019e-06,4.5157578873724316e-08,1.317100314527391e-08,1.3170927425146364e-08,1.3170507038783937e-08,2.374239151972468e-06,2.151830500630947e-08,0.0,4.1599068918437703e-20,1.632467359653377e-20,1.4721901613422848e-06,7.3803941059832435e-09,100,100,100,100,100,,,,,,,,,,,1.317100314527391e-08,1.3170927425146364e-08,1.3170507038783937e-08,2.374239151972468e-06,2.151830500630947e-08
27397,1.317100314527391e-08,1.3170927425025067e-08,1.317050703873648e-08,2.679465564706023e-07,8.08336864683835e-09,1.317100314527391e-08,1.3170927425236221e-08,1.317050703883317e-08,6.181676510579516e-06,4.771539949367211e-08,1.317100314527391e-08,1.3170927425146364e-08,1.3170507038784048e-08,1.7850522758008263e-06,2.1364506603155063e-08,0.0,4.1599068918437703e-20,1.860297546858648e-20,1.1401869303184932e-06,7.022457142738978e-09,100,100,100,100,100,,,,,,,,,,,1.317100314527391e-08,1.3170927425146364e-08,1.3170507038784048e-08,1.7850522758008263e-06,2.1364506603155063e-08
35495,1.317100314527391e-08,1.3170927425025067e-08,1.317050703873748e-08,1.561807109857197e-07,1.0398921909637211e-08,1.317100314527391e-08,1.3170927425236221e-08,1.3170507038824056e-08,7.388143927368413e-06,3.559101379345652e-08,1.317100314527391e-08,1.3170927425146364e-08,1.3170507038784003e-08,1.3112365456139328e-06,1.955915814033527e-08,0.0,4.1599068918437703e-20,1.7939165163819037e-20,1.182254728568683e-06,5.324787162961138e-09,100,100,100,100,100,,,,,,,,,,,1.317100314527391e-08,1.3170927425146364e-08,1.3170507038784003e-08,1.3112365456139328e-06,1.955915814033527e-08
45986,1.317100314527391e-08,1.3170927425025067e-08,1.3170507038734689e-08,1.356239455237535e-07,9.455555553179732e-09,1.317100314527391e-08,1.3170927425236221e-08,1.3170507038832327e-08,3.1405932587029013e-06,2.825188463006895e-08,1.317100314527391e-08,1.3170927425146364e-08,1.3170507038788657e-08,1.018724518428718e-06,1.724024948329148e-08,0.0,4.1599068918437703e-20,1.9327232824966712e-20,5.668632146218228e-07,3.936170073953724e-09,100,100,100,100,100,,,,,,,,,,,1.317100314527391e-08,1.3170927425146364e-08,1.3170507038788657e-08,1.018724518428718e-06,1.724024948329148e-08
59577,1.317100314527391e-08,1.3170927425025067e-08,1.3170507038741744e-08,1.6886527656042065e-07,7.694595764274325e-09,1.317100314527391e-08,1.3170927425236221e-08,1.3170507038824381e-08,2.835388629165079e-06,2.5452062726579553e-08,1.317100314527391e-08,1.3170927425146364e-08,1.3170507038786434e-08,8.469036835133685e-07,1.5940246135326002e-08,0.0,4.1599068918437703e-20,1.6090092389552132e-20,5.650889854282143e-07,4.057272490308081e-09,100,100,100,100,100,,,,,,,,,,,1.317100314527391e-08,1.3170927425146364e-08,1.3170507038786434e-08,8.469036835133685e-07,1.5940246135326002e-08
77186,1.317100314527391e-08,1.3170927425025067e-08,1.3170507038744621e-08,5.669604336648324e-08,1.0227775009333923e-08,1.317100314527391e-08,1.3170927425236221e-08,1.3170507038825546e-08,1.8722077157179997e-06,2.2520383931420347e-08,1.317100314527391e-08,1.3170927425146364e-08,1.3170507038786313e-08,6.227372224382145e-07,1.607282294593036e-08,0.0,4.1599068918437703e-20,1.7129874931492304e-20,3.836755438979721e-07,2.8412704879483087e-09,100,100,100,100,100,,,,,,,,,,,1.317100314527391e-08,1.3170927425146364e-08,1.3170507038786313e-08,6.227372224382145e-07,1.607282294593036e-08
100000,1.317100314527391e-08,1.3170927425025067e-08,1.3170507038737552e-08,6.523266884291928e-08,7.018129324284202e-09,1.317100314527391e-08,1.3170927425236221e-08,1.3170507038823243e-08,1.938830181162259e-06,2.416654057619475e-08,1.317100314527391e-08,1.3170927425146364e-08,1.3170507038785636e-08,4.866426628478683e-07,1.49980066005865e-08,0.0,4.1599068918437703e-20,1.547743306567263e-20,3.5213927724617456e-07,3.2025720562668786e-09,100,100,100,100,100,,,,,,,,,,,1.317100314527391e-08,1.3170927425146364e-08,1.3170507038785636e-08,4.866426628478683e-07,1.49980066005865e-08


==> data/estimators_comparison/automobile-mlp-32x2_l2_mean.csv <==
num_samples,KernelSHAP_min_error,LeverageSHAP_min_error,LinearMSR_min_error,PermutationSHAP_min_error,TreeMSR_min_error,KernelSHAP_max_error,LeverageSHAP_max_error,LinearMSR_max_error,PermutationSHAP_max_error,TreeMSR_max_error,KernelSHAP_mean_error,LeverageSHAP_mean_error,LinearMSR_mean_error,PermutationSHAP_mean_error,TreeMSR_mean_error,KernelSHAP_std_error,LeverageSHAP_std_error,LinearMSR_std_error,PermutationSHAP_std_error,TreeMSR_std_error,KernelSHAP_count,LeverageSHAP_count,LinearMSR_count,PermutationSHAP_count,TreeMSR_count,KernelSHAP_area_lower,LeverageSHAP_area_lower,LinearMSR_area_lower,PermutationSHAP_area_lower,TreeMSR_area_lower,KernelSHAP_area_upper,LeverageSHAP_area_upper,LinearMSR_area_upper,PermutationSHAP_area_upper,TreeMSR_area_upper,KernelSHAP_highlight_error,LeverageSHAP_highlight_error,LinearMSR_highlight_error,PermutationSHAP_highlight_error,TreeMSR_highlight_error
200,0.0003463965326995406,0.0003654804482543886,0.0003487026805467042,0.0004968764077256686,0.002871789451242564,0.00203370518325601,0.0017192658090791522,0.0017029342693861413,0.0048436508610428435,0.0068375565310682925,0.0009094508648885216,0.0007906216398322845,0.0007581968782966884,0.002014213775737298,0.0045501523413451405,0.0003197928489503257,0.0002584285985076409,0.00023030959803180978,0.0008227886760201205,0.0009248523521596984,100,100,100,100,100,,,,,,,,,,,0.0009094508648885216,0.0007906216398322845,0.0007581968782966884,0.002014213775737298,0.0045501523413451405
259,0.0002613407538127625,0.00018980857461088074,0.0002436373155062494,0.0004541758349618752,0.001632661896948982,0.001214821635974383,0.001254216491787614,0.0010909782731522348,0.003965245369588333,0.0053430228021143986,0.0006220418962675669,0.0005448599660027907,0.000591111454526458,0.0015369594134438504,0.0037061677020484908,0.00018754663288840317,0.0001853013097454487,0.00019747810068939712,0.0006552669704506231,0.0007153357401605009,100,100,100,100,100,,,,,,,,,,,0.0006220418962675669,0.0005448599660027907,0.000591111454526458,0.0015369594134438504,0.0037061677020484908
335,0.00017492872175022635,0.00016288792372011872,0.00013615131945691366,0.00032683500237028136,0.0016410389156539843,0.0008175339368954089,0.0007367714639865755,0.0008283749962391556,0.0024319950455425616,0.004670813192437371,0.00045207741631683555,0.0003669024804043902,0.00040635277189314376,0.0010158713463340675,0.0028099253502938603,0.0001310680114632373,0.00011647197734303015,0.00012787883746759839,0.0004438567111519405,0.0006060531854916308,100,100,100,100,100,,,,,,,,,,,0.00045207741631683555,0.0003669024804043902,0.00040635277189314376,0.0010158713463340675,0.0028099253502938603
434,0.0001099261406390317,0.00011707046878914974,0.00012121201969396276,0.00019311215961216328,0.0012190353660913424,0.0006934413332660933,0.000555609859351554,0.000516730427708013,0.0019174496934349521,0.0034110523695504488,0.0003233244592314486,0.0002788182562916074,0.0002800826193542146,0.0007820972043231817,0.0019777105187497868,0.00010577055543608031,0.00010294514231011908,8.776956324319513e-05,0.000358011588103944,0.0003629708983253003,100,100,100,100,100,,,,,,,,,,,0.0003233244592314486,0.0002788182562916074,0.0002800826193542146,0.0007820972043231817,0.0019777105187497868
563,0.00010213929426495381,6.133133584820463e-05,7.941892758729509e-05,0.00012777474477705306,0.0005985255548354161,0.0005544093980379152,0.00042789490862582563,0.0003385094969883265,0.0018925560117664874,0.0019338657444250293,0.00023279786462753103,0.00020430069459422988,0.00020678746755256223,0.0006423617592644538,0.0013959612646054491,7.41260103703707e-05,6.951095410755683e-05,5.617808903414738e-05,0.0003131928982757532,0.0002651278934243402,100,100,100,100,100,,,,,,,,,,,0.00023279786462753103,0.00020430069459422988,0.00020678746755256223,0.0006423617592644538,0.0013959612646054491
729,6.970388097532242e-05,7.308796877217343e-05,6.219165812619261e-05,0.0001282239812231846,0.0006255425242487544,0.0003717525299081629,0.00027499404397790474,0.0002848829793690472,0.0011157647643961015,0.0015550088999367446,0.00017129868821780098,0.00015094788334771197,0.00015284501140990737,0.0004459155443649749,0.0010393409678216708,5.3626108652327544e-05,4.302528848471116e-05,4.769587197373388e-05,0.00018987594490432259,0.00020233681064627668,100,100,100,100,100,,,,,,,,,,,0.00017129868821780098,0.00015094788334771197,0.00015284501140990737,0.0004459155443649749,0.0010393409678216708
945,4.475245124631687e-05,3.9850140004119564e-05,4.289140688163374e-05,7.466167032912288e-05,0.00036294903749198337,0.00025229914490563945,0.0001900644439802531,0.00023742501735588473,0.0007838156349347006,0.0011531056593592846,0.00012361462399252687,0.00011713247306518295,0.00011743632792163337,0.0003492271697902994,0.0006947888910366415,4.042386319475187e-05,3.652828440726112e-05,3.528002733052156e-05,0.00014612258041113004,0.00013649821216833464,100,100,100,100,100,,,,,,,,,,,0.00012361462399252687,0.00011713247306518295,0.00011743632792163337,0.0003492271697902994,0.0006947888910366415
1225,3.160192414323122e-05,3.505907976423449e-05,3.988052149799963e-05,5.038616575134607e-05,0.0002442879288144989,0.0001668774943387596,0.00014253324522139365,0.00015241971753907814,0.0006888402580964144,0.0007460271572778765,9.570446434910754e-05,8.113871507144702e-05,8.374360015072241e-05,0.0002679572504619653,0.00043750133136985107,2.76289148597651e-05,2.386532174485356e-05,2.1560450346347426e-05,0.00012385450776286893,8.798242885491523e-05,100,100,100,100,100,,,,,,,,,,,9.570446434910754e-05,8.113871507144702e-05,8.374360015072241e-05,0.0002679572504619653,0.00043750133136985107
1587,3.0257636118511105e-05,2.8118818029236814e-05,2.8806626274921098e-05,7.227057005297143e-05,0.0001583746610537998,0.0001685144875151638,0.00013363946768378874,0.00012083968678861651,0.0005480196380959906,0.00045227740780202864,7.240111527486363e-05,6.512426988908593e-05,6.176014926405506e-05,0.00020106441470043934,0.0002749484726958316,2.172639238304817e-05,1.9219438115464294e-05,1.8108555151195576e-05,9.34305107869471e-05,5.694064141080823e-05,100,100,100,100,100,,,,,,,,,,,7.240111527486363e-05,6.512426988908593e-05,6.176014926405506e-05,0.00020106441470043934,0.0002749484726958316
2056,2.621836918014348e-05,1.8267581919536317e-05,1.6357909474606966e-05,2.4597697244844088e-05,9.377327382158552e-05,0.0001083917331036243,9.455639141639606e-05,7.984227034362627e-05,0.0004209517736186139,0.0002563525410727058,5.658540512372399e-05,4.614930282728919e-05,4.6343562376549375e-05,0.0001551519340529309,0.00016565900309355004,1.5710108839193097e-05,1.3473911877306559e-05,1.3051529597668334e-05,7.101092259303037e-05,3.594385929494873e-05,100,100,100,100,100,,,,,,,,,,,5.658540512372399e-05,4.614930282728919e-05,4.6343562376549375e-05,0.0001551519340529309,0.00016565900309355004
2664,1.7572677124518098e-05,1.3598731234505912e-05,1.5769146892087796e-05,3.1578254193092886e-05,5.045118481910347e-05,7.582638804190693e-05,7.844254765355653e-05,6.850849046654195e-05,0.00034610389728061803,0.00015057174344072053,3.954709634035998e-05,3.6394720736976087e-05,3.636177328311368e-05,0.00013086464091785024,0.00010036474498524305,1.140840337225801e-05,1.0863505155680972e-05,1.0841947199116655e-05,5.8830911731829e-05,2.0587678825844495e-05,100,100,100,100,100,,,,,,,,,,,3.954709634035998e-05,3.6394720736976087e-05,3.636177328311368e-05,0.00013086464091785024,0.00010036474498524305
3451,9.861927073086631e-06,1.2445538809807462e-05,1.4212405037556324e-05,2.491901540007375e-05,2.941248463116716e-05,6.293346416235645e-05,4.570468355531647e-05,5.4017804244399946e-05,0.0002539274594054487,0.0001136608451100638,3.048041599239125e-05,2.761666995148511e-05,2.7897341718620306e-05,9.31874784210999e-05,6.232579377820457e-05,1.0741740172685905e-05,7.0784987662961075e-06,7.746789045490602e-06,3.9854223447458644e-05,1.4461897350229289e-05,100,100,100,100,100,,,,,,,,,,,3.048041599239125e-05,2.761666995148511e-05,2.7897341718620306e-05,9.31874784210999e-05,6.232579377820457e-05
4472,9.498896836461882e-06,8.659209238028996e-06,9.668374930876655e-06,1.6848984732631777e-05,1.8652227194455273e-05,4.672806546404582e-05,3.6067496928130134e-05,3.635556763193012e-05,0.00016076867851184427,7.298032064680824e-05,2.2508807645501603e-05,2.044500854315291e-05,2.0638716749774923e-05,6.86464789248354e-05,3.705298480523781e-05,7.340028744184737e-06,5.4446370173947795e-06,5.97693425719959e-06,2.8812216144477213e-05,8.111757639861904e-06,100,100,100,100,100,,,,,,,,,,,2.2508807645501603e-05,2.044500854315291e-05,2.0638716749774923e-05,6.86464789248354e-05,3.705298480523781e-05
5793,7.369392831376444e-06,7.453603587061718e-06,6.842021449384329e-06,1.0587652905402446e-05,1.3303048265918874e-05,3.2757040721399754e-05,3.367411080848834e-05,2.601700431453852e-05,0.0001130512049337046,4.238075572150658e-05,1.6218701090910356e-05,1.6196755735594393e-05,1.5613089283170193e-05,5.101099279303537e-05,2.3667706455184268e-05,5.114876990548446e-06,4.948775046054471e-06,4.346446824281588e-06,2.1339030501657664e-05,4.905913467711085e-06,100,100,100,100,100,,,,,,,,,,,1.6218701090910356e-05,1.6196755735594393e-05,1.5613089283170193e-05,5.101099279303537e-05,2.3667706455184268e-05
7506,5.3206366056759535e-06,4.614653657523698e-06,5.473088894978458e-06,1.4159657428854909e-05,5.809814475576763e-06,2.4679442448679018e-05,2.3665999921481506e-05,2.2476528540243134e-05,0.0001672946258449189,2.8379528449498726e-05,1.2605436766062682e-05,1.182640318974179e-05,1.1392064984596843e-05,4.736847185850466e-05,1.3993537234181403e-05,4.1508575199203065e-06,3.5875912391169048e-06,3.3087441268913996e-06,2.549613020915105e-05,3.765825554763426e-06,100,100,100,100,100,,,,,,,,,,,1.2605436766062682e-05,1.182640318974179e-05,1.1392064984596843e-05,4.736847185850466e-05,1.3993537234181403e-05
9724,5.015545475354769e-06,4.071707417354156e-06,2.601141546516184e-06,7.285120289717221e-06,4.536698124599242e-06,1.5162786765199442e-05,1.5121831030839956e-05,2.2335544721442248e-05,6.0113552785997815e-05,1.7063120042339722e-05,9.085943931791326e-06,8.505025681221465e-06,9.257903895826007e-06,3.3134984801915334e-05,9.167528247981919e-06,2.3153408284501806e-06,2.3576897577133037e-06,3.2598216042535967e-06,1.24220819154034e-05,2.469140082278659e-06,100,100,100,100,100,,,,,,,,,,,9.085943931791326e-06,8.505025681221465e-06,9.257903895826007e-06,3.3134984801915334e-05,9.167528247981919e-06
12599,3.4962366409751014e-06,2.350608210802107e-06,2.420933073716167e-06,5.987866151286947e-06,2.689817360315421e-06,1.717585444380459e-05,1.3872556435196685e-05,1.3002834138649922e-05,5.72047133219416e-05,9.20219920210399e-06,7.384257746757539e-06,6.971460658937845e-06,6.601021661756978e-06,2.3714423275091904e-05,5.681475318382815e-06,2.3501475621261805e-06,2.1656320063043727e-06,1.8988287561097637e-06,1.0474595973930293e-05,1.3622274034352132e-06,100,100,100,100,100,,,,,,,,,,,7.384257746757539e-06,6.971460658937845e-06,6.601021661756978e-06,2.3714423275091904e-05,5.681475318382815e-06
16323,2.2114049507240536e-06,1.757940958093884e-06,2.596647962808566e-06,5.479019408541403e-06,1.6701187872713089e-06,8.866433248999745e-06,8.035294580563807e-06,1.0183355368578754e-05,4.1391567815150365e-05,6.505591365422568e-06,5.395392216628162e-06,4.831645297733421e-06,4.950014252769929e-06,1.9436839067579002e-05,3.915538010503101e-06,1.368716451783051e-06,1.251353346047802e-06,1.5190613989373448e-06,8.432677540671925e-06,9.827936053669717e-07,100,100,100,100,100,,,,,,,,,,,5.395392216628162e-06,4.831645297733421e-06,4.950014252769929e-06,1.9436839067579002e-05,3.915538010503101e-06
21147,1.6379217628650114e-06,1.1438329248611345e-06,1.4030429781970914e-06,4.4158239683717795e-06,1.4701101315616243e-06,7.079940301333705e-06,7.731287462989579e-06,6.9155927933007136e-06,3.226236313076359e-05,5.101468482860378e-06,3.801248046509419e-06,3.752883384523225e-06,3.907753363138268e-06,1.4800145227024568e-05,2.9034006507775488e-06,1.0205997410346786e-06,1.2455268465952267e-06,1.1702914463505276e-06,6.21950770181116e-06,7.824020563197199e-07,100,100,100,100,100,,,,,,,,,,,3.801248046509419e-06,3.752883384523225e-06,3.907753363138268e-06,1.4800145227024568e-05,2.9034006507775488e-06
27397,9.573579288660071e-07,1.0916213346415065e-06,1.161815670253377e-06,3.34452860018414e-06,9.452995285623775e-07,6.226174353853808e-06,4.687150743472654e-06,5.518532773308398e-06,3.0432337869129385e-05,3.302684785641291e-06,3.015055298380565e-06,2.8037745175470142e-06,2.9029071633655244e-06,1.152741863154809e-05,1.848442687878399e-06,9.435262161233986e-07,8.283197619225399e-07,8.014281064729564e-07,4.991586536663729e-06,4.597095708003253e-07,100,100,100,100,100,,,,,,,,,,,3.015055298380565e-06,2.8037745175470142e-06,2.9029071633655244e-06,1.152741863154809e-05,1.848442687878399e-06
35495,1.020994697570514e-06,8.140977265100323e-07,1.0010195730915215e-06,2.0687271502049064e-06,6.669041632263754e-07,3.939123939802757e-06,3.602462221678471e-06,3.743833277124486e-06,2.329442919812269e-05,2.1691675887250632e-06,2.205424017420492e-06,2.0771170239295234e-06,2.107288384737828e-06,9.43163437844255e-06,1.3420143678399682e-06,5.580793742166385e-07,5.419681425592052e-07,6.557238590348544e-07,4.2817139749704745e-06,3.467379956221386e-07,100,100,100,100,100,,,,,,,,,,,2.205424017420492e-06,2.0771170239295234e-06,2.107288384737828e-06,9.43163437844255e-06,1.3420143678399682e-06
45986,8.586254218802961e-07,7.468636116216396e-07,4.662547384706664e-07,1.933286244029794e-06,6.447714470822858e-07,3.0541300330549556e-06,2.818521759978789e-06,2.8798319856023732e-06,1.6461140522874228e-05,2.1399801187605678e-06,1.6681181406567005e-06,1.5825948841373758e-06,1.5867670487525548e-06,6.872122648511656e-06,1.0613297624872922e-06,4.809970676088321e-07,4.843745653147096e-07,4.036145638847699e-07,3.0945336843259688e-06,2.6640626418046774e-07,100,100,100,100,100,,,,,,,,,,,1.6681181406567005e-06,1.5825948841373758e-06,1.5867670487525548e-06,6.872122648511656e-06,1.0613297624872922e-06
59577,4.7197523727744024e-07,4.124882978885939e-07,4.6345359837479817e-07,1.243625277580766e-06,4.026506470658455e-07,2.352018597400258e-06,2.1486622729310076e-06,2.0633331667498038e-06,1.1360674101812081e-05,1.8051258875216781e-06,1.2266045505544509e-06,1.1553101388869611e-06,1.2307706624791539e-06,5.300724765295537e-06,8.212488707712426e-07,3.668470674008111e-07,3.542958344813825e-07,3.629934040764642e-07,1.9126701351682446e-06,2.1492142732265424e-07,100,100,100,100,100,,,,,,,,,,,1.2266045505544509e-06,1.1553101388869611e-06,1.2307706624791539e-06,5.300724765295537e-06,8.212488707712426e-07
77186,3.871837942047392e-07,2.561811169139758e-07,3.3464693443199955e-07,9.68483713480589e-07,3.4391390693059994e-07,1.6307126797285837e-06,1.784170918127589e-06,1.5460434933465775e-06,7.830831416825978e-06,1.0274172811767317e-06,9.094714945265794e-07,8.693916098247113e-07,8.705175905161047e-07,3.892725104717888e-06,6.401579786735679e-07,2.659497444970219e-07,2.7873172882478116e-07,2.81469143678763e-07,1.4628058391828673e-06,1.4665984603181325e-07,100,100,100,100,100,,,,,,,,,,,9.094714945265794e-07,8.693916098247113e-07,8.705175905161047e-07,3.892725104717888e-06,6.401579786735679e-07
100000,3.681452671572836e-07,2.8470059610109867e-07,2.534590305942937e-07,1.0047218598352112e-06,3.087601568200389e-07,1.2141298379251714e-06,1.2528987556238651e-06,1.4202453083732779e-06,7.024585969570102e-06,8.858524669929758e-07,6.969106779642444e-07,6.640324508858441e-07,6.735266868539123e-07,3.2063689867716418e-06,5.270118976436895e-07,1.9403638125805302e-07,2.051844713925056e-07,2.0106848973021158e-07,1.3063701471309146e-06,1.4183149569556952e-07,100,100,100,100,100,,,,,,,,,,,6.969106779642444e-07,6.640324508858441e-07,6.735266868539123e-07,3.2063689867716418e-06,5.270118976436895e-07


==> data/estimators_comparison/automobile-mlp-32x2_linf_mean.csv <==
num_samples,KernelSHAP_min_error,LeverageSHAP_min_error,LinearMSR_min_error,PermutationSHAP_min_error,TreeMSR_min_error,KernelSHAP_max_error,LeverageSHAP_max_error,LinearMSR_max_error,PermutationSHAP_max_error,TreeMSR_max_error,KernelSHAP_mean_error,LeverageSHAP_mean_error,LinearMSR_mean_error,PermutationSHAP_mean_error,TreeMSR_mean_error,KernelSHAP_std_error,LeverageSHAP_std_error,LinearMSR_std_error,PermutationSHAP_std_error,TreeMSR_std_error,KernelSHAP_count,LeverageSHAP_count,LinearMSR_count,PermutationSHAP_count,TreeMSR_count,KernelSHAP_area_lower,LeverageSHAP_area_lower,LinearMSR_area_lower,PermutationSHAP_area_lower,TreeMSR_area_lower,KernelSHAP_area_upper,LeverageSHAP_area_upper,LinearMSR_area_upper,PermutationSHAP_area_upper,TreeMSR_area_upper,KernelSHAP_highlight_error,LeverageSHAP_highlight_error,LinearMSR_highlight_error,PermutationSHAP_highlight_error,TreeMSR_highlight_error
200,0.03663800207649004,0.034481977953726706,0.03848493175362713,0.04065318405628204,0.10474542901828354,0.12007244592635827,0.13484464288959921,0.11171775084895377,0.25217872858047485,0.2714271606593335,0.06875840380969668,0.06454961752609414,0.06218369019251539,0.12928165139009556,0.1670439430374604,0.01714912727568195,0.01697015365177222,0.014184080831978986,0.04156867148827307,0.032238500088542704,100,100,100,100,100,,,,,,,,,,,0.06875840380969668,0.06454961752609414,0.06218369019251539,0.12928165139009556,0.1670439430374604
259,0.034450677747774355,0.02849161843808147,0.02902598718476715,0.05245821923017502,0.08624441942462169,0.10586244155798548,0.09672872012718278,0.10923764128524749,0.2001413255929947,0.2186948327539911,0.0570442517373926,0.054836967102757664,0.056055141709470534,0.1097890660725534,0.15106073548722118,0.013417120543224461,0.01374628135096925,0.013565072351300616,0.032106330276895974,0.024269940080774776,100,100,100,100,100,,,,,,,,,,,0.0570442517373926,0.054836967102757664,0.056055141709470534,0.1097890660725534,0.15106073548722118
335,0.026050495478795774,0.025572705604533952,0.026024582564610266,0.042330244556069374,0.08895849762054789,0.0766542128005745,0.07924530352967957,0.0775535850542241,0.16727576218545437,0.1826800664330751,0.047144453007445894,0.04379004067907084,0.04492417152076897,0.08854088271657626,0.13070718686579944,0.0105102461769832,0.00979689001106101,0.009199081626367824,0.027250136312433865,0.022096576352952424,100,100,100,100,100,,,,,,,,,,,0.047144453007445894,0.04379004067907084,0.04492417152076897,0.08854088271657626,0.13070718686579944
434,0.023747976836175952,0.022156532887847108,0.023403622006522712,0.028010845184326172,0.06811304065931462,0.07267645271517365,0.06155960709812819,0.07442741467332306,0.169615276157856,0.15387756912230505,0.0408649796543233,0.037440783649546366,0.03820249274329911,0.07952757317572832,0.10683195755077188,0.009648734578769127,0.009061305801696567,0.007825197779457296,0.027238286199985855,0.016197886797835757,100,100,100,100,100,,,,,,,,,,,0.0408649796543233,0.037440783649546366,0.03820249274329911,0.07952757317572832,0.10683195755077188
563,0.017776610446477922,0.02040543939631516,0.017380239715440917,0.02796778380870818,0.04141828911299211,0.06165835704010719,0.05164307254276654,0.04796002373400887,0.13162062503397465,0.12478762441706143,0.03477501633236452,0.033132172544256204,0.03211387724138433,0.07092974882945419,0.0885940267320831,0.007865737221339208,0.007103996636451221,0.006503436540411737,0.020934247829436595,0.015892029291255483,100,100,100,100,100,,,,,,,,,,,0.03477501633236452,0.033132172544256204,0.03211387724138433,0.07092974882945419,0.0885940267320831
729,0.01737314582798101,0.018455463183449206,0.018005540572431186,0.028996088675090237,0.050502099206236106,0.059742725803169805,0.04574482045630357,0.04063972849295355,0.10642600272383007,0.10969652467289531,0.02942098224324937,0.02779279379296456,0.027649023720743907,0.06091822277222361,0.07538950064872241,0.005932333775957819,0.005732654167270021,0.0052457364783781634,0.017454447380720724,0.01330784764634103,100,100,100,100,100,,,,,,,,,,,0.02942098224324937,0.02779279379296456,0.027649023720743907,0.06091822277222361,0.07538950064872241
945,0.012714938378766128,0.014085998979037118,0.014609118321459606,0.020748037430975197,0.03986886090093948,0.042153222254637746,0.035906553879349046,0.04096027162271659,0.0957014395131005,0.08623048151113538,0.02552964215236826,0.023791199409178593,0.02365112388999917,0.05273123113024566,0.06081152104298353,0.005645183020669242,0.005110697061421061,0.00476729173423312,0.0159649234547215,0.009970077232302617,100,100,100,100,100,,,,,,,,,,,0.02552964215236826,0.023791199409178593,0.02365112388999917,0.05273123113024566,0.06081152104298353
1225,0.012705404998319209,0.010971908371711803,0.012266625867609293,0.016230461498101534,0.03542701234001899,0.03903408154125909,0.030503568343681176,0.033503686649215825,0.10290203429758549,0.06771143508529143,0.022443370051606622,0.02026829724525302,0.020790130542605537,0.04696508979424834,0.04762134345635535,0.004929042974662352,0.004214362766319552,0.00416675755776747,0.016284581622281444,0.006991846947814671,100,100,100,100,100,,,,,,,,,,,0.022443370051606622,0.02026829724525302,0.020790130542605537,0.04696508979424834,0.04762134345635535
1587,0.010650126770500146,0.010843090980295539,0.010109129897413804,0.018611440559228254,0.023618151335421278,0.032520088010481285,0.030996289024478013,0.02832628466403525,0.07839822222789128,0.05912515367467691,0.019010109080829153,0.018471999303443138,0.018226377415844076,0.03912428070356448,0.03707099383935197,0.0038491550282582308,0.003911766297116455,0.0038900528299039006,0.012365328351926315,0.00678733496802336,100,100,100,100,100,,,,,,,,,,,0.019010109080829153,0.018471999303443138,0.018226377415844076,0.03912428070356448,0.03707099383935197
2056,0.010842442736426428,0.00906227426727313,0.008885745071191387,0.011646915227174759,0.017091203265976213,0.029868830383158407,0.03023263445889557,0.02031495105197892,0.0756530914455652,0.043508959525630636,0.017180784935269124,0.015265452765198329,0.014901913315477524,0.03482816210389137,0.028869965303641595,0.003400019076545795,0.003407982570029226,0.002610915088025681,0.011498893503255038,0.005039857278312871,100,100,100,100,100,,,,,,,,,,,0.017180784935269124,0.015265452765198329,0.014901913315477524,0.03482816210389137,0.028869965303641595
2664,0.008167237979380237,0.008458488973369566,0.008362788149477468,0.015817569897455336,0.012964988745773467,0.021310165934426206,0.021760601253596995,0.025377670208319686,0.07777465850699183,0.03792273035101784,0.013897879230901567,0.013660777156926977,0.014153948850219542,0.03228540923482939,0.022531914010478868,0.0025862796592443947,0.0027435807568527448,0.0032754560794694258,0.01055989939328068,0.003946090824880794,100,100,100,100,100,,,,,,,,,,,0.013897879230901567,0.013660777156926977,0.014153948850219542,0.03228540923482939,0.022531914010478868
3451,0.0077048940408188105,0.007125615329815538,0.006568714200315934,0.01439638869531118,0.012291062716669743,0.023004560144473475,0.020551757326891185,0.023813626499095603,0.05612088559167598,0.027614569675553702,0.012077275485003527,0.012092261387507462,0.012322396781920557,0.02784586643911342,0.017417060456043475,0.002785790668861403,0.00247230359692614,0.0026799993943794013,0.008413745728107823,0.0030408711509529217,100,100,100,100,100,,,,,,,,,,,0.012077275485003527,0.012092261387507462,0.012322396781920557,0.02784586643911342,0.017417060456043475
4472,0.005715601088412847,0.005893898766708261,0.006147875318733453,0.010805374932015055,0.008972564523464233,0.019269409864432555,0.016334238408433455,0.016195295778956675,0.042209091628419945,0.02273351080462338,0.010876910993304949,0.009646234657362918,0.010041994238527214,0.023865009416537037,0.013130713705364491,0.0022824061463802762,0.0018613131283137445,0.0022021219349452554,0.0076592312066650035,0.002317906741626783,100,100,100,100,100,,,,,,,,,,,0.010876910993304949,0.009646234657362918,0.010041994238527214,0.023865009416537037,0.013130713705364491
5793,0.004846485201898452,0.005604479343290225,0.00579153105780128,0.008572034405923523,0.0067638143686527125,0.013359126640298202,0.015986128264820265,0.014024645764724175,0.037236309898769956,0.015264999029365636,0.009018656744316608,0.00903600159058775,0.008898456969498234,0.019858519958282733,0.010656387471299062,0.001855410418749647,0.0020703413014706725,0.0016567926811596671,0.00617306782356357,0.0017861603673881405,100,100,100,100,100,,,,,,,,,,,0.009018656744316608,0.00903600159058775,0.008898456969498234,0.019858519958282733,0.010656387471299062
7506,0.005008702790691044,0.004748327131760405,0.0045534150565533504,0.008429262052182446,0.00535538615966151,0.012524817770558562,0.012840743897194973,0.01232714983030325,0.05053272031146247,0.012148584490271397,0.008054188255247473,0.0077235846889373025,0.007721828016522084,0.019692839444646622,0.008209107963077923,0.0016358445840431006,0.0015836431040095696,0.001604144456083217,0.0073533042462379855,0.0015380774181057422,100,100,100,100,100,,,,,,,,,,,0.008054188255247473,0.0077235846889373025,0.007721828016522084,0.019692839444646622,0.008209107963077923
9724,0.004525410908803006,0.004115617815529535,0.003524314879739754,0.0056214829808787364,0.0047562632139942496,0.011021525339373145,0.010416483269048427,0.01120245764344116,0.02929168978804031,0.010496223605457267,0.006991074480649432,0.0066263434009328805,0.006839612161159475,0.016134415256349663,0.006584064624945913,0.0014144513113424557,0.0013001333750449807,0.0014832998561504695,0.004860251205462903,0.0012432012704273732,100,100,100,100,100,,,,,,,,,,,0.006991074480649432,0.0066263434009328805,0.006839612161159475,0.016134415256349663,0.006584064624945913
12599,0.0034597557171794635,0.0031350677628766283,0.0036266253278127714,0.00605514136756341,0.0032733745578197096,0.009337664811224666,0.008939660881642386,0.010153559842412951,0.025135943984113063,0.00890857459931571,0.006024339180288402,0.005901674979225011,0.005855743909377392,0.013743901560461617,0.005409287032805429,0.0012882750488294847,0.001239341878789211,0.00133286449836543,0.004118482379659155,0.0010173103731207999,100,100,100,100,100,,,,,,,,,,,0.006024339180288402,0.005901674979225011,0.005855743909377392,0.013743901560461617,0.005409287032805429
16323,0.003343394947150316,0.002790516154637046,0.0034931225895012442,0.005117473183754495,0.0021236761688396277,0.008300776296036337,0.008664003334765191,0.0074443269016351565,0.020632100779107744,0.006904139227621842,0.005345867856413088,0.005038107029023767,0.00494409533753862,0.012377713906715937,0.004360442343117976,0.0010119371524077274,0.0011072291279848037,0.0009138877210763422,0.003484336810374915,0.0008461218032004655,100,100,100,100,100,,,,,,,,,,,0.005345867856413088,0.005038107029023767,0.00494409533753862,0.012377713906715937,0.004360442343117976
21147,0.00270546351674672,0.0021267543073703044,0.002612032301860581,0.0045241862535476685,0.0023490266500757473,0.006774368666007516,0.007699517332667133,0.006738826308937906,0.021975337199254874,0.005532422371020196,0.004411333887948065,0.004283865430169382,0.004373959166126847,0.010622338798383011,0.0037281375890446788,0.0008191668545780102,0.0009186770532262814,0.0009916180479110418,0.003327681076379842,0.0007271483227850662,100,100,100,100,100,,,,,,,,,,,0.004411333887948065,0.004283865430169382,0.004373959166126847,0.010622338798383011,0.0037281375890446788
27397,0.002101207695391419,0.0021520043757615737,0.00210402682018318,0.004712501095969282,0.001967074690085391,0.005819123808393389,0.0059267044604834895,0.007145462538191538,0.020994528877868568,0.0041817361966774436,0.0038276379853403758,0.0037274813319782595,0.003821724005882118,0.009597455241731301,0.0030316139358771833,0.0007708092220265031,0.0007236837553935654,0.0008380216670213224,0.0029754210836097856,0.0005116835332918035,100,100,100,100,100,,,,,,,,,,,0.0038276379853403758,0.0037274813319782595,0.003821724005882118,0.009597455241731301,0.0030316139358771833
35495,0.0019008021055968993,0.0019055722787422874,0.0018803444314548223,0.0038013525360779954,0.0016435110795100794,0.005654391295989498,0.005038981346143945,0.005302547480377451,0.01976761292639395,0.003968755477957081,0.0033302228040685217,0.003249637756224378,0.003233097378942602,0.008719093107035477,0.0026099496378622377,0.0006769613172639091,0.0006210735878164121,0.000735984033449457,0.0029040945402132087,0.0004533595599857884,100,100,100,100,100,,,,,,,,,,,0.0033302228040685217,0.003249637756224378,0.003233097378942602,0.008719093107035477,0.0026099496378622377
45986,0.0017046375274756276,0.0017301641211602548,0.001490271496689028,0.003040030714409725,0.0015639543481600904,0.00457778541847792,0.0052055969347168385,0.004364690808339844,0.014725542169366113,0.003408303525413936,0.0029037041014303893,0.0028058997794904806,0.0028417164047712597,0.007433621822727162,0.0022969894561901717,0.0005571849591183889,0.0006584253605200092,0.0004960271194853834,0.002320551021296401,0.00041157355584039654,100,100,100,100,100,,,,,,,,,,,0.0029037041014303893,0.0028058997794904806,0.0028417164047712597,0.007433621822727162,0.0022969894561901717
59577,0.001440285870055097,0.0014893519070993122,0.0012701249454061467,0.0028588721809321704,0.0011848511129246841,0.004222930534089453,0.004016960118115309,0.0036891264340739027,0.01107225044030849,0.0034007539813804832,0.002473677943417541,0.0023827018772475755,0.0025049285302810704,0.006492507028048983,0.0020658896071835435,0.0005157364933005705,0.00046233324105727814,0.00048569974198977477,0.0016606590751271294,0.00041307564367783374,100,100,100,100,100,,,,,,,,,,,0.002473677943417541,0.0023827018772475755,0.0025049285302810704,0.006492507028048983,0.0020658896071835435
77186,0.00121941899610533,0.0010404340058073613,0.0011325196949299454,0.0020013881277266,0.0012022317413267758,0.003531948215424227,0.002932472993576879,0.003351803613135501,0.009575988071855536,0.002609057074776988,0.002174914865977169,0.001998369366274416,0.002124295423085939,0.00552703961199402,0.0018461040900868877,0.00048531574757909964,0.0004063769421691471,0.0004576961213930317,0.0016586569981052914,0.0002994876769487657,100,100,100,100,100,,,,,,,,,,,0.002174914865977169,0.001998369366274416,0.002124295423085939,0.00552703961199402,0.0018461040900868877
100000,0.0009731637046584505,0.0010547367438455968,0.0011479673065828422,0.0024171871038115578,0.0010870611961903212,0.003052825690571692,0.0029188324831224133,0.003021146144642106,0.009271547069050812,0.0027199176111480927,0.001869819857887361,0.0018121582043448565,0.0018524862251336452,0.004978657530582678,0.0015762731732115822,0.0003820732621042205,0.00036359831349654136,0.00042223457267633686,0.0014569469514813108,0.00032290849129855816,100,100,100,100,100,,,,,,,,,,,0.001869819857887361,0.0018121582043448565,0.0018524862251336452,0.004978657530582678,0.0015762731732115822


==> data/estimators_comparison/default-mlp-64x3_l2_mean.csv <==
num_samples,KernelSHAP_min_error,LeverageSHAP_min_error,LinearMSR_min_error,PermutationSHAP_min_error,TreeMSR_min_error,KernelSHAP_max_error,LeverageSHAP_max_error,LinearMSR_max_error,PermutationSHAP_max_error,TreeMSR_max_error,KernelSHAP_mean_error,LeverageSHAP_mean_error,LinearMSR_mean_error,PermutationSHAP_mean_error,TreeMSR_mean_error,KernelSHAP_std_error,LeverageSHAP_std_error,LinearMSR_std_error,PermutationSHAP_std_error,TreeMSR_std_error,KernelSHAP_count,LeverageSHAP_count,LinearMSR_count,PermutationSHAP_count,TreeMSR_count,KernelSHAP_area_lower,LeverageSHAP_area_lower,LinearMSR_area_lower,PermutationSHAP_area_lower,TreeMSR_area_lower,KernelSHAP_area_upper,LeverageSHAP_area_upper,LinearMSR_area_upper,PermutationSHAP_area_upper,TreeMSR_area_upper,KernelSHAP_highlight_error,LeverageSHAP_highlight_error,LinearMSR_highlight_error,PermutationSHAP_highlight_error,TreeMSR_highlight_error
200,0.8633217318170053,1.120683035795958,0.783727335397998,2.2163428111155965,0.6414394969776217,5.549275549955915,7.124334969871008,4.85856328115142,15.957426933245724,3.143677298961993,2.3630448474498746,2.752818052728618,2.3337661842567,6.8933395120462055,1.5632999169474278,0.8792837141685299,1.0995748731417856,0.7963359280315034,2.521134639472243,0.46829892408164886,100,100,100,100,100,,,,,,,,,,,2.3630448474498746,2.752818052728618,2.3337661842567,6.8933395120462055,1.5632999169474278
259,0.7112133030871348,0.796421931991346,0.568324047387938,1.3509190482150533,0.5757263188375703,4.782236017544894,3.5909511424436684,3.7177264693351133,13.247020154756632,2.468659862462421,1.7570891497772823,1.644298872570433,1.790602125046717,3.97100052568608,1.2533991806321667,0.5805825978692326,0.5560453910066542,0.6554163518859751,1.8634923427900199,0.3908059391797627,100,100,100,100,100,,,,,,,,,,,1.7570891497772823,1.644298872570433,1.790602125046717,3.97100052568608,1.2533991806321667
335,0.4028936860924512,0.38623821710882256,0.501491467657482,1.3687178281835866,0.31044770088919454,2.756841957548518,2.0959629928719243,2.3754699791823546,9.569412861473685,2.4999363275009294,1.264296178792893,1.0818079147860977,1.2088716846514105,3.3248555945261113,0.9246575362008821,0.4626267372577533,0.3781893611702066,0.42380963988587744,1.5519860571667088,0.3559543027180931,100,100,100,100,100,,,,,,,,,,,1.264296178792893,1.0818079147860977,1.2088716846514105,3.3248555945261113,0.9246575362008821
434,0.28442891954349525,0.3701597018453519,0.3281861698009284,0.7257172327448069,0.2812066994342406,1.7949594761953163,1.5949454530113438,1.8636760704318638,5.065953598706753,1.2335408252178455,0.8849061429186452,0.8566862769707666,0.9250370406150127,2.4079819020603876,0.6773432980151631,0.3246586299670398,0.27847170999321724,0.29762306536517436,0.9211748526346539,0.19587532718756578,100,100,100,100,100,,,,,,,,,,,0.8849061429186452,0.8566862769707666,0.9250370406150127,2.4079819020603876,0.6773432980151631
563,0.2549171152230007,0.22695506705196047,0.23540812286708224,0.7043114437458319,0.17422261332712347,1.1895497131511685,1.0538533065205278,1.1641004717599954,3.4772867966559384,0.8804863815128315,0.6353471396277078,0.5788904986485326,0.5713906138736131,1.823224691626109,0.5046241181345746,0.19391781019643156,0.165937886705503,0.18405135386011742,0.665906183147986,0.1673070563370762,100,100,100,100,100,,,,,,,,,,,0.6353471396277078,0.5788904986485326,0.5713906138736131,1.823224691626109,0.5046241181345746
729,0.13821432083222424,0.18162953842405577,0.179222881115738,0.5261191438851689,0.12671466203615558,0.8936456551314123,0.9842125338204386,0.7962279334601959,3.9467150457870033,0.7778320654394405,0.4501047985458508,0.4675224540152962,0.4657828921259221,1.4436295816300089,0.3747882515661609,0.15051844042751542,0.14373040823179678,0.13822148237680054,0.6588389728294239,0.11233659813185316,100,100,100,100,100,,,,,,,,,,,0.4501047985458508,0.4675224540152962,0.4657828921259221,1.4436295816300089,0.3747882515661609
945,0.1514923326927064,0.13667911642009445,0.13297538977704312,0.3368392574116988,0.11608799393425073,1.0644724761597242,0.6508002258940465,0.9473771381198306,2.4928887050815938,0.6335150830309992,0.34743563316828785,0.33945218111607617,0.3510285197992497,1.0112878889115613,0.2639957657494801,0.13295309329449104,0.11040978909183503,0.11419172687731792,0.4271914969227525,0.08629860623963026,100,100,100,100,100,,,,,,,,,,,0.34743563316828785,0.33945218111607617,0.3510285197992497,1.0112878889115613,0.2639957657494801
1225,0.10526295085986719,0.08231016968029277,0.08147194578643657,0.28365772523154137,0.09885869113041146,0.5170139548689447,0.4976815556560187,0.4416108178707735,1.4811892304268353,0.4064521286457696,0.26242220146876366,0.25423244006389417,0.2505684037524761,0.7756873478262437,0.20292846373673995,0.07924779031743628,0.08299488964485682,0.06899277859958289,0.279806685555955,0.06395853066584391,100,100,100,100,100,,,,,,,,,,,0.26242220146876366,0.25423244006389417,0.2505684037524761,0.7756873478262437,0.20292846373673995
1587,0.0730885170163662,0.05927076440414072,0.07586249411586747,0.17343565861279808,0.05090448799198368,0.3139843396039714,0.3638044810862752,0.378962255346,1.8304354126671767,0.25278548690628755,0.1807733283868932,0.19308469005324533,0.18421850214302293,0.6055791472868262,0.13770633734436621,0.05353402605975255,0.05778646514533041,0.059023411778984576,0.28286190258635446,0.03902082888153074,100,100,100,100,100,,,,,,,,,,,0.1807733283868932,0.19308469005324533,0.18421850214302293,0.6055791472868262,0.13770633734436621
2056,0.049303272581465225,0.07336287470430494,0.06321601212616514,0.21149802757828146,0.049867390122792864,0.27427798983399543,0.33640571201644975,0.26060895870181616,1.2460209413396046,0.18202698205966525,0.1388776416620787,0.14774319171591851,0.14065987941188707,0.4782364548355882,0.10211882186856627,0.04661292833189675,0.04459749787417076,0.04185217706189366,0.19629614946822924,0.028049930462270285,100,100,100,100,100,,,,,,,,,,,0.1388776416620787,0.14774319171591851,0.14065987941188707,0.4782364548355882,0.10211882186856627
2664,0.0567702197509956,0.03423991007652023,0.052303678335062644,0.1623340520194785,0.031245813637074432,0.29342273909756134,0.18989043626064125,0.20996427247276675,0.7846612229344698,0.12094384555934344,0.1140504779230346,0.1019708839780483,0.11000375719388913,0.3590488415067514,0.07187558571359584,0.03712071345536185,0.0295261050903003,0.03262690337448547,0.11456539683043798,0.02135428728857528,100,100,100,100,100,,,,,,,,,,,0.1140504779230346,0.1019708839780483,0.11000375719388913,0.3590488415067514,0.07187558571359584
3451,0.03357700194565608,0.020972981288500833,0.028855574795709646,0.12526475079431765,0.02395004814048021,0.1423746286857805,0.14005938187491127,0.1388516245812453,0.7134585095779375,0.09508754773971076,0.0771432006141237,0.07441189016292207,0.07573383653645493,0.2869049349113845,0.04940656173620491,0.021507646940830398,0.02219942830795415,0.02297150366054452,0.11392995749516993,0.015370699126905977,100,100,100,100,100,,,,,,,,,,,0.0771432006141237,0.07441189016292207,0.07573383653645493,0.2869049349113845,0.04940656173620491
4472,0.026104269488030404,0.021082367542786536,0.018597855978564344,0.06776146407277936,0.013065819320186812,0.1204060228172483,0.12223215158299912,0.10894397775258645,0.45834531351028646,0.06287841911719169,0.05573559174453521,0.054192736246168646,0.055145708892229334,0.22528782526513946,0.037772371670944514,0.014790417694012715,0.01906396079633493,0.015645192379625597,0.08013773268805986,0.0108221333680576,100,100,100,100,100,,,,,,,,,,,0.05573559174453521,0.054192736246168646,0.055145708892229334,0.22528782526513946,0.037772371670944514
5793,0.015993760311043225,0.015104597689086348,0.018172742026433902,0.047790914013956784,0.011367706391707245,0.08169022625607625,0.07595500823015681,0.0870485632510341,0.3496312727712206,0.058928379783146405,0.04111550308174825,0.03719219950420778,0.04157668859262546,0.16970599535794867,0.027961384071695843,0.012860025614763047,0.011727864760115614,0.012551184474763201,0.0665409946616855,0.00874840186927714,100,100,100,100,100,,,,,,,,,,,0.04111550308174825,0.03719219950420778,0.04157668859262546,0.16970599535794867,0.027961384071695843
7506,0.012709451341341908,0.012349256888015433,0.010893239718030013,0.0502107416387732,0.009425856399442056,0.05688434865765412,0.04923377880655584,0.04997345532178973,0.2815515924800627,0.044361378654670484,0.03395013021315521,0.029391255691164152,0.029609809521456313,0.12195023636765027,0.020205977105601024,0.009201384615779204,0.008563996109905853,0.0086794742978922,0.04789465977256302,0.006491462812384693,100,100,100,100,100,,,,,,,,,,,0.03395013021315521,0.029391255691164152,0.029609809521456313,0.12195023636765027,0.020205977105601024
9724,0.010510733849456194,0.007284450797010193,0.009008691487622367,0.037465436404206146,0.005666430458534731,0.042167883196931946,0.039718297075872766,0.040360559688813136,0.19307624618592661,0.026942122541193277,0.022526908778633743,0.02212350230400466,0.022717322592941597,0.09834489203436164,0.014175673514595392,0.006422141962999437,0.00617769620438807,0.005867183346573278,0.03587184571275859,0.004116643855963725,100,100,100,100,100,,,,,,,,,,,0.022526908778633743,0.02212350230400466,0.022717322592941597,0.09834489203436164,0.014175673514595392
12599,0.00680343614478715,0.0078300073115887,0.006886919006739085,0.030984600294292664,0.00592808584167026,0.03447922124935298,0.038230079060635254,0.033763443267358494,0.16058928492017033,0.01918715199242516,0.017779944341538834,0.01874514967719252,0.017697251063421574,0.07796905914566925,0.010801394043864631,0.005154764710913912,0.0051500239321990715,0.004700857794841546,0.02910310818852581,0.0028175448324666516,100,100,100,100,100,,,,,,,,,,,0.017779944341538834,0.01874514967719252,0.017697251063421574,0.07796905914566925,0.010801394043864631
16323,0.006369623071958278,0.005424619717203691,0.006230928500048133,0.020098562610341476,0.0032627736085769584,0.025509551163654217,0.023184023655215966,0.020072466407092555,0.20721429410133507,0.017128659825232276,0.013177776670836288,0.012638575616418186,0.012247064446989288,0.062226138715496974,0.008405901682136296,0.004075853969154873,0.003915876193053565,0.0033262175520723572,0.02860083448838702,0.0024978720831249136,100,100,100,100,100,,,,,,,,,,,0.013177776670836288,0.012638575616418186,0.012247064446989288,0.062226138715496974,0.008405901682136296
21147,0.0038431482033535187,0.004175202426660774,0.003555774171995829,0.016372911327711733,0.0033314782965289964,0.020502562594045443,0.01735426343890471,0.01869145942459393,0.09333191008762394,0.011591431090779073,0.009786309322832244,0.009415799401207126,0.00943634568275265,0.04414994459402655,0.006199864185068046,0.003057903310340775,0.0027217023885167516,0.0030608172682878537,0.01659353179918247,0.0014801946821692495,100,100,100,100,100,,,,,,,,,,,0.009786309322832244,0.009415799401207126,0.00943634568275265,0.04414994459402655,0.006199864185068046
27397,0.0031744835380632464,0.003062472921364042,0.0033499305003943484,0.007514128241701677,0.002207319088134314,0.01370227472023268,0.012957598849955522,0.013473550504463597,0.09248017746730666,0.007786780392616937,0.00728616730099482,0.006987267314159784,0.00664053814757664,0.034125004009117124,0.0046336208219655865,0.0022962434291525433,0.002083803463614279,0.0019526634684298215,0.012781865777443313,0.0012335870402026303,100,100,100,100,100,,,,,,,,,,,0.00728616730099482,0.006987267314159784,0.00664053814757664,0.034125004009117124,0.0046336208219655865
35495,0.0018197891662779572,0.002107108759775096,0.002012876541971583,0.009053345028368624,0.001583406911513059,0.01244519877869943,0.008652706869614293,0.009194546129907366,0.05654860783285268,0.007140444607501456,0.005131686957186702,0.004965970503778609,0.005141379962969336,0.027838732124116642,0.0037893344594213123,0.0016434786422390678,0.0013487875985420323,0.0015360333966647896,0.01048184940373861,0.0010821701098302063,100,100,100,100,100,,,,,,,,,,,0.005131686957186702,0.004965970503778609,0.005141379962969336,0.027838732124116642,0.0037893344594213123
45986,0.0010853242100538052,0.0015835799211361523,0.0017250465948081052,0.007515981355803648,0.00190977824641349,0.010384586757071268,0.006924098518935377,0.006494990734188195,0.042633303682080945,0.005359209676744436,0.003710093350066055,0.0037275934625272855,0.0036859593730490443,0.020952575050133218,0.0031425766882835736,0.0013464457233645082,0.0010497772157793876,0.0011620169827576126,0.007479573447172457,0.0007940147914761351,100,100,100,100,100,,,,,,,,,,,0.003710093350066055,0.0037275934625272855,0.0036859593730490443,0.020952575050133218,0.0031425766882835736
59577,0.0013459588442075946,0.0010070932016301073,0.0011499099394981186,0.005788578562965019,0.0014635906316721383,0.0053007226415574425,0.005022673882646198,0.004534615787281515,0.0301641836488141,0.004820898770518368,0.0029037409262655488,0.002615971289199967,0.00274656665875647,0.016344580134379533,0.0026057187811904855,0.0007894818817422831,0.0007746526513583688,0.0008250231895239907,0.005534988276511935,0.0006518766450856826,100,100,100,100,100,,,,,,,,,,,0.0029037409262655488,0.002615971289199967,0.00274656665875647,0.016344580134379533,0.0026057187811904855
77186,0.0008500494229256768,0.0009706573439483117,0.0006527518920303565,0.005297145393007148,0.0011201538602603534,0.0039022499516294528,0.003345729731817206,0.004125899916447744,0.035419698550145616,0.003516364015141148,0.0020081434228171368,0.0020437839038727453,0.002063532384344325,0.012728743624213746,0.0022391588214985486,0.0006424697435741311,0.0005866452810654276,0.0006592584835885497,0.004949845838928244,0.0005182086338861049,100,100,100,100,100,,,,,,,,,,,0.0020081434228171368,0.0020437839038727453,0.002063532384344325,0.012728743624213746,0.0022391588214985486
100000,0.00075164067436581,0.0004877515503296655,0.0006374765453535967,0.002401110777674248,0.0008471846859422823,0.002562106074000441,0.0028150499133668405,0.0025848495030658517,0.02437202944416026,0.0030744076896292347,0.0015701736233882373,0.0013943519080813148,0.001511215280854266,0.009197197104670693,0.0018977147554310213,0.00037873012229311354,0.00045156772489743174,0.00042223580925424253,0.0040333764807949386,0.0004093971075008347,100,100,100,100,100,,,,,,,,,,,0.0015701736233882373,0.0013943519080813148,0.001511215280854266,0.009197197104670693,0.0018977147554310213


==> data/estimators_comparison/default-mlp-64x3_linf_mean.csv <==
num_samples,KernelSHAP_min_error,LeverageSHAP_min_error,LinearMSR_min_error,PermutationSHAP_min_error,TreeMSR_min_error,KernelSHAP_max_error,LeverageSHAP_max_error,LinearMSR_max_error,PermutationSHAP_max_error,TreeMSR_max_error,KernelSHAP_mean_error,LeverageSHAP_mean_error,LinearMSR_mean_error,PermutationSHAP_mean_error,TreeMSR_mean_error,KernelSHAP_std_error,LeverageSHAP_std_error,LinearMSR_std_error,PermutationSHAP_std_error,TreeMSR_std_error,KernelSHAP_count,LeverageSHAP_count,LinearMSR_count,PermutationSHAP_count,TreeMSR_count,KernelSHAP_area_lower,LeverageSHAP_area_lower,LinearMSR_area_lower,PermutationSHAP_area_lower,TreeMSR_area_lower,KernelSHAP_area_upper,LeverageSHAP_area_upper,LinearMSR_area_upper,PermutationSHAP_area_upper,TreeMSR_area_upper,KernelSHAP_highlight_error,LeverageSHAP_highlight_error,LinearMSR_highlight_error,PermutationSHAP_highlight_error,TreeMSR_highlight_error
200,1.913129349428854,2.333255229064315,2.201715743096483,3.2376860231161118,1.4106442758788331,7.247661473487015,5.938348527639213,6.57193051182902,13.178862988948822,4.999032580796126,3.452162563717327,3.7300292264461588,3.569476004901371,6.742294463949898,3.14210008205396,0.9026980656598277,0.8696332928059795,0.8793625446754105,1.915368004525782,0.7303360731684579,100,100,100,100,100,,,,,,,,,,,3.452162563717327,3.7300292264461588,3.569476004901371,6.742294463949898,3.14210008205396
259,1.8101273360144203,1.8579392603664866,1.2737733413229588,2.3617483504116534,1.6853187121133586,5.923607892956399,5.578231274490463,5.062347112836303,11.913140594959259,4.433536336839314,2.9384232270919015,2.9717584066757503,3.034052905998121,4.981717900164425,2.800380773241411,0.6877353570531116,0.7325253153576965,0.8349734247718598,1.6207416881660848,0.65185236911209,100,100,100,100,100,,,,,,,,,,,2.9384232270919015,2.9717584066757503,3.034052905998121,4.981717900164425,2.800380773241411
335,1.4434949034133806,1.2964908981194867,1.3851537012174564,2.357103531559308,1.1429766452055645,4.1675637966594525,4.450848406487818,4.671965424201416,9.767861809581518,4.795549077941049,2.446368844887705,2.342929845824187,2.502004228953159,4.45604346927721,2.332615466900179,0.5783705045494554,0.5932858567772117,0.6630275606089397,1.3192848982913417,0.6100363142162742,100,100,100,100,100,,,,,,,,,,,2.446368844887705,2.342929845824187,2.502004228953159,4.45604346927721,2.332615466900179
434,1.057608450737769,1.0908356255056861,1.1040389270655429,1.6822015214711428,1.0308200820223465,4.009472930902362,3.211528520949935,3.6588872033387254,8.449390106834471,3.3172001421264343,2.0853573477339267,2.0229555996656257,2.1556401869148907,3.8477424705063457,1.9887295247604575,0.5395786383713171,0.4265884045512346,0.46140413463406565,1.1644971751471254,0.4609183289189338,100,100,100,100,100,,,,,,,,,,,2.0853573477339267,2.0229555996656257,2.1556401869148907,3.8477424705063457,1.9887295247604575
563,0.8993687446241561,0.884526977012559,0.874532090308477,1.633875983343883,0.9410111023289087,2.846644333944135,3.352743436117335,3.5096538649322553,6.077119717543775,2.7851083442467255,1.7684791731835867,1.7388667353218796,1.6619136390919786,3.3847551610405473,1.6298417969528556,0.36751904058681417,0.41624938319982413,0.40580958826376656,0.9190864605816763,0.4175833346903379,100,100,100,100,100,,,,,,,,,,,1.7684791731835867,1.7388667353218796,1.6619136390919786,3.3847551610405473,1.6298417969528556
729,0.8473087850418268,0.7821887303895814,0.9155478047964114,1.353191633025805,0.6871293115054591,3.019253925024544,2.563638637571712,2.4878010365623178,5.895358914136887,2.325626598582839,1.5065477130606573,1.5765745278531567,1.5176958380420276,3.056233628143246,1.421873710260919,0.37869861290071316,0.3532715491680977,0.29080473894236436,0.9770978324495794,0.3442956357524859,100,100,100,100,100,,,,,,,,,,,1.5065477130606573,1.5765745278531567,1.5176958380420276,3.056233628143246,1.421873710260919
945,0.7456879482491008,0.7219302408412758,0.7241651921798076,1.2174601280130446,0.7495130683036515,1.9720026906825447,2.336418122301256,2.045267135853817,4.467328667268157,1.9436578130115665,1.2848189527829497,1.2878236787103596,1.3039709171323415,2.516085654171184,1.178226210969221,0.27808961527950227,0.2723510925487741,0.2558547866232543,0.6696394372290886,0.25810823453843995,100,100,100,100,100,,,,,,,,,,,1.2848189527829497,1.2878236787103596,1.3039709171323415,2.516085654171184,1.178226210969221
1225,0.6474412213706149,0.6276965445053548,0.6649971368947379,1.0091338120400906,0.5856968363011728,1.892018552727322,1.8139734611713,1.633768070143454,4.05345249492675,1.5246319363092895,1.1160672640682958,1.1245940969219699,1.0882199440841065,2.2079994425732643,1.0043771857783952,0.24537534551891602,0.23703347168938044,0.19807144445557498,0.5899101543116507,0.20478661038771837,100,100,100,100,100,,,,,,,,,,,1.1160672640682958,1.1245940969219699,1.0882199440841065,2.2079994425732643,1.0043771857783952
1587,0.538849997051603,0.6220792281532121,0.525297687367865,0.9849073541435329,0.45704775760525784,1.6976538234675123,1.6322350798444616,1.779157563310879,3.532742648187911,1.3687892786613052,0.9265829787013848,0.9822401795930422,0.9489649827770666,1.926252585173387,0.837502373347286,0.21298172698072113,0.21899556197902506,0.21212376230925184,0.627949988923408,0.18400773881241253,100,100,100,100,100,,,,,,,,,,,0.9265829787013848,0.9822401795930422,0.9489649827770666,1.926252585173387,0.837502373347286
2056,0.5151767553446227,0.46353113649402045,0.50539399919121,0.8925926379079736,0.45690016729589455,1.1469728868411826,1.38862166492508,1.2275886499872692,3.1802821953802614,1.1486808614899617,0.7964978395057923,0.8522526666164991,0.8154915395727441,1.7537467386038583,0.7101398239243479,0.1571616689677578,0.17933175213269154,0.156631662597171,0.5036830900534971,0.14968327340978207,100,100,100,100,100,,,,,,,,,,,0.7964978395057923,0.8522526666164991,0.8154915395727441,1.7537467386038583,0.7101398239243479
2664,0.46926176229666616,0.4135107811244261,0.4122302344414335,0.7780734926595219,0.3502100495326068,1.1700535310522133,1.066030077140947,1.26225233657944,2.729459185485861,0.9044507442362844,0.7443566092064549,0.7051127932248561,0.7329845545967966,1.5179648480208456,0.5951839333893946,0.13793220867433958,0.13457833371137207,0.1555117550405753,0.4175312679674862,0.12236511464257908,100,100,100,100,100,,,,,,,,,,,0.7443566092064549,0.7051127932248561,0.7329845545967966,1.5179648480208456,0.5951839333893946
3451,0.3365440836676604,0.29889994611730364,0.3776721565019292,0.5955205660007179,0.3119539195404779,0.9117782825588256,1.1439152913122337,1.028289098168183,2.784344912851102,0.825568595729052,0.6255035674802821,0.5959115453010728,0.6076929949340114,1.3506358643557417,0.4993794176203616,0.1175967114211275,0.1384637334749299,0.13771532245515744,0.3935433910619997,0.10599017261804328,100,100,100,100,100,,,,,,,,,,,0.6255035674802821,0.5959115453010728,0.6076929949340114,1.3506358643557417,0.4993794176203616
4472,0.3403263186511567,0.30780775094233714,0.28083569162086386,0.6593309581834585,0.23562214261925973,0.8596272497135322,0.8725993768520488,0.8598796886345799,2.047648485769775,0.8521377016772833,0.5240056736971239,0.5160140645509097,0.5276889171754816,1.192832742330539,0.44757218604943816,0.1025771203167023,0.1284147800748465,0.10549948220418985,0.3354211941195267,0.10350198513549337,100,100,100,100,100,,,,,,,,,,,0.5240056736971239,0.5160140645509097,0.5276889171754816,1.192832742330539,0.44757218604943816
5793,0.2883365705994272,0.25285257084383583,0.24656989104740723,0.4430187093246667,0.25428998866479313,0.721711773424687,0.7631550908171549,0.6775409881351123,2.3512199504270423,0.5713309178438852,0.4392151782959345,0.43440807022863437,0.45047927612123817,1.0335890271661223,0.3756229465830685,0.08620199080488261,0.09304142972293446,0.08819273942868437,0.3256932085435688,0.07464385146420925,100,100,100,100,100,,,,,,,,,,,0.4392151782959345,0.43440807022863437,0.45047927612123817,1.0335890271661223,0.3756229465830685
7506,0.27363882058569455,0.22462410090119356,0.22490747093714014,0.49009888340373453,0.17719935006320608,0.7235490985196646,0.6289012443310948,0.5630189474385299,1.5859346007635384,0.5931865740061102,0.42031423283286684,0.38543081551810476,0.3811643725854872,0.8878111239659758,0.3129962066062726,0.08392777284755512,0.07974327101574832,0.07914798250473541,0.2629254616857163,0.07041620029210799,100,100,100,100,100,,,,,,,,,,,0.42031423283286684,0.38543081551810476,0.3811643725854872,0.8878111239659758,0.3129962066062726
9724,0.19467172471195437,0.1494106281470211,0.2057728502135605,0.4278517146911289,0.1485588719416402,0.5170635494566542,0.5298015042751358,0.5224558950052982,1.2553161596291638,0.4504496116019219,0.342701369156779,0.33705072284090365,0.3390703838878709,0.7743075306265551,0.2666276770197702,0.06535419916132602,0.07192189212405928,0.06352446113495747,0.1958725418655772,0.05786733195067028,100,100,100,100,100,,,,,,,,,,,0.342701369156779,0.33705072284090365,0.3390703838878709,0.7743075306265551,0.2666276770197702
12599,0.16583832842450486,0.16978926670917505,0.17116410892721534,0.33399056763935864,0.13535733773720127,0.49008573555457247,0.4478873281687993,0.5110180028040836,1.3475834587623794,0.40194765139739236,0.2924537827949482,0.2980042942204641,0.3014318946582878,0.7048866250382366,0.23091711442795965,0.05866008044058004,0.06321630495238874,0.06275754264968884,0.2021257461026566,0.04761795373431631,100,100,100,100,100,,,,,,,,,,,0.2924537827949482,0.2980042942204641,0.3014318946582878,0.7048866250382366,0.23091711442795965
16323,0.14917263632123912,0.15987753641819547,0.1482913251387732,0.3156669211945351,0.12219504069219922,0.4387553349949893,0.405734430468498,0.3546978549246722,1.6854231971870526,0.30434798936018836,0.25831771012662785,0.2537783955478423,0.24561238966857168,0.6292772161382966,0.20069175503190909,0.05267984180412729,0.058536412314229035,0.04544623678633484,0.21886299887827343,0.03769106065915108,100,100,100,100,100,,,,,,,,,,,0.25831771012662785,0.2537783955478423,0.24561238966857168,0.6292772161382966,0.20069175503190909
21147,0.112982781139638,0.1133763220545132,0.11064118303402726,0.2704643629852246,0.09439205385760108,0.3139651666401098,0.4140450878460791,0.3676422017759904,0.9571069982213967,0.257248060836223,0.2197449204492431,0.21242854216761325,0.21600896572429004,0.5263784319052435,0.17558084104595084,0.04237476977708446,0.048572064236615344,0.05016929365594275,0.13989503411388468,0.03225222357420163,100,100,100,100,100,,,,,,,,,,,0.2197449204492431,0.21242854216761325,0.21600896572429004,0.5263784319052435,0.17558084104595084
27397,0.10498121283750406,0.1187956171093103,0.12492055036249194,0.2014447098639489,0.09923984763366311,0.34186088668193726,0.29517610451589904,0.33721559968883064,0.8181797433692539,0.2596038585174131,0.18846090223986153,0.18847720352777672,0.181638064139046,0.4621402222014278,0.1506034411560403,0.044937440070698276,0.03857745149968267,0.03784814439741438,0.11777071680246075,0.02772580667156129,100,100,100,100,100,,,,,,,,,,,0.18846090223986153,0.18847720352777672,0.181638064139046,0.4621402222014278,0.1506034411560403
35495,0.07703025556612708,0.0918797134321645,0.0984502243868266,0.19422529792746168,0.07840117082470988,0.22892425388153342,0.25412840076866183,0.24993746537607375,0.7245228000614325,0.21602401876311983,0.1551840587686259,0.15942633094827444,0.1559074575678182,0.43497038555019446,0.13774470124057347,0.03017510362586353,0.03349366327239787,0.032972502841043756,0.12515060082481128,0.027755898154147998,100,100,100,100,100,,,,,,,,,,,0.1551840587686259,0.15942633094827444,0.1559074575678182,0.43497038555019446,0.13774470124057347
45986,0.07377243491159824,0.08741701695894322,0.07750025452781895,0.18463009470075775,0.07234698507045745,0.24980570083102127,0.220679399704246,0.23036835972909664,0.6062749308678708,0.19442400494454626,0.1367971241728255,0.13328522159551728,0.1324321443417794,0.36086784363929036,0.1241719440573057,0.03292057214980076,0.02812166056626227,0.03071237861065109,0.09015741640591281,0.023424703767477104,100,100,100,100,100,,,,,,,,,,,0.1367971241728255,0.13328522159551728,0.1324321443417794,0.36086784363929036,0.1241719440573057
59577,0.06927351417453753,0.06600221763687975,0.06500474210585594,0.14508313927417227,0.07122939709843923,0.19608375345354867,0.1943465311919783,0.20449659272134046,0.5963609193737636,0.1705954641100096,0.11992317112549779,0.11327407462735714,0.11589099691778028,0.32515958206456863,0.11242800599202823,0.025725634885008473,0.02360323017736796,0.025107372360237544,0.08449225666046706,0.020477805565342542,100,100,100,100,100,,,,,,,,,,,0.11992317112549779,0.11327407462735714,0.11589099691778028,0.32515958206456863,0.11242800599202823
77186,0.05843409731429677,0.06085822850586631,0.056284677924487325,0.15427573528401828,0.0639272332974831,0.17032491236527997,0.18614390688376226,0.17019227743940846,0.5993989569252491,0.16348260304423956,0.09787347336968992,0.10263169968433178,0.10006149440005833,0.2901753482475507,0.10254293267415203,0.02178145694377178,0.022368264601755852,0.024076674778690313,0.08799499630458743,0.017479347076879655,100,100,100,100,100,,,,,,,,,,,0.09787347336968992,0.10263169968433178,0.10006149440005833,0.2901753482475507,0.10254293267415203
100000,0.05404310779685595,0.049978885513494165,0.047900071712012604,0.10572579915345859,0.05817453512938986,0.14963374231245985,0.12880400929439428,0.13375125098208052,0.4740506663343149,0.13208583568907778,0.08910355091955825,0.08298667023087435,0.08569503197836147,0.24008377673529563,0.09707267697304525,0.018813824630119182,0.01869789934663413,0.016701680650907224,0.07236101789626503,0.014908077145328805,100,100,100,100,100,,,,,,,,,,,0.08910355091955825,0.08298667023087435,0.08569503197836147,0.24008377673529563,0.09707267697304525


==> data/estimators_comparison/german-mlp-8x1_l2_mean.csv <==
num_samples,KernelSHAP_min_error,LeverageSHAP_min_error,LinearMSR_min_error,PermutationSHAP_min_error,TreeMSR_min_error,KernelSHAP_max_error,LeverageSHAP_max_error,LinearMSR_max_error,PermutationSHAP_max_error,TreeMSR_max_error,KernelSHAP_mean_error,LeverageSHAP_mean_error,LinearMSR_mean_error,PermutationSHAP_mean_error,TreeMSR_mean_error,KernelSHAP_std_error,LeverageSHAP_std_error,LinearMSR_std_error,PermutationSHAP_std_error,TreeMSR_std_error,KernelSHAP_count,LeverageSHAP_count,LinearMSR_count,PermutationSHAP_count,TreeMSR_count,KernelSHAP_area_lower,LeverageSHAP_area_lower,LinearMSR_area_lower,PermutationSHAP_area_lower,TreeMSR_area_lower,KernelSHAP_area_upper,LeverageSHAP_area_upper,LinearMSR_area_upper,PermutationSHAP_area_upper,TreeMSR_area_upper,KernelSHAP_highlight_error,LeverageSHAP_highlight_error,LinearMSR_highlight_error,PermutationSHAP_highlight_error,TreeMSR_highlight_error
200,0.0001114809009689898,0.00011439246013350745,0.00012019059012237492,0.00012117039241234843,0.006325402195720875,0.0008505493052380095,0.000776373765703708,0.0009058659153250387,0.001716634272865261,0.01878271546800645,0.000359982111452721,0.0003055776317844255,0.00032567126203713497,0.0005946793300046981,0.010276581363264887,0.0001377092886931268,0.00012407830674417882,0.00013292100068721695,0.00031348309159896646,0.0026729968783305753,100,100,100,100,100,,,,,,,,,,,0.000359982111452721,0.0003055776317844255,0.00032567126203713497,0.0005946793300046981,0.010276581363264887
259,9.042289735428536e-05,7.527061322834682e-05,8.105063260106485e-05,0.00012624680524494727,0.004259142094038165,0.0005311995946661971,0.0005613162031677267,0.00047161149915079636,0.0016006101194604681,0.012205356791414627,0.00024300435399592985,0.00019503562506246444,0.00022082996696768406,0.0004593791274270507,0.007302192717564295,9.097447706688624e-05,7.518362035285066e-05,7.754919534764945e-05,0.0002836964106790901,0.0016727480765474357,100,100,100,100,100,,,,,,,,,,,0.00024300435399592985,0.00019503562506246444,0.00022082996696768406,0.0004593791274270507,0.007302192717564295
335,3.4439543887270447e-05,4.375535670501304e-05,6.046958234644424e-05,6.482782389192057e-05,0.003212557218907434,0.00032979341158618516,0.0002855119015389723,0.00033820272341984574,0.0013852057003442234,0.009905141896056928,0.00016009240081852146,0.00013742074917513674,0.00015506924115601142,0.00033650591163941155,0.005496893710969639,6.214221200992027e-05,4.4865727475248754e-05,5.89873626471055e-05,0.0002162023967244734,0.0012296524510638507,100,100,100,100,100,,,,,,,,,,,0.00016009240081852146,0.00013742074917513674,0.00015506924115601142,0.00033650591163941155,0.005496893710969639
434,3.947219135795968e-05,3.136638016719592e-05,3.2410585260229856e-05,5.740137144422208e-05,0.002364205939925518,0.00023889411385740944,0.00021562160406468164,0.0002491274128851158,0.0007450919738473674,0.006261276408647454,0.00012397960844462736,9.971607193450077e-05,0.00010239719850455421,0.00021996052292532257,0.0037852122943112065,4.3228108184381673e-05,3.72962183593012e-05,3.8237659926437715e-05,0.0001419728856829867,0.0006831645002015526,100,100,100,100,100,,,,,,,,,,,0.00012397960844462736,9.971607193450077e-05,0.00010239719850455421,0.00021996052292532257,0.0037852122943112065
563,3.2988517050811796e-05,2.9242159198343207e-05,2.6539221689468315e-05,5.4261095099654186e-05,0.0017504711523803399,0.00019822279725523442,0.0001762945597021201,0.00014222899511303803,0.0010415788447997744,0.003685117325968667,8.754601178806695e-05,8.059423641990146e-05,7.483769847155333e-05,0.00021037316410518005,0.0026631368611171225,2.824913517235351e-05,2.962542085334512e-05,2.5115211376291815e-05,0.0001470536391248772,0.0004580429607091689,100,100,100,100,100,,,,,,,,,,,8.754601178806695e-05,8.059423641990146e-05,7.483769847155333e-05,0.00021037316410518005,0.0026631368611171225
729,2.4365639308021403e-05,2.2592025281670003e-05,2.6028518532241554e-05,1.7904649985155217e-05,0.0011493474546052413,0.00014141043839419808,0.00012695687755342458,9.548596047175574e-05,0.0005084653887613306,0.0024406295590460284,6.67947167830158e-05,5.983123261282934e-05,5.770004653143007e-05,0.00013546945486631206,0.001756443705146148,2.3893211654139683e-05,2.071952272826627e-05,1.5657024132209465e-05,8.610721891795715e-05,0.00028203465310301906,100,100,100,100,100,,,,,,,,,,,6.67947167830158e-05,5.983123261282934e-05,5.770004653143007e-05,0.00013546945486631206,0.001756443705146148
945,1.0545261413457245e-05,1.9360870565835746e-05,1.5551487742329537e-05,2.0470562069692088e-05,0.0006084478782609737,9.975571099411491e-05,8.049966521031822e-05,8.535940616876627e-05,0.0004519163298684997,0.0015445292958612019,4.994966465184029e-05,4.045187636009046e-05,4.095146654538799e-05,0.0001140682078327586,0.0010974894126013041,1.7532069065478296e-05,1.2751720311281747e-05,1.3606026802059917e-05,7.008597426869316e-05,0.00017384954573887933,100,100,100,100,100,,,,,,,,,,,4.994966465184029e-05,4.045187636009046e-05,4.095146654538799e-05,0.0001140682078327586,0.0010974894126013041
1225,1.2844495508143515e-05,1.1121188649107943e-05,9.824414797703233e-06,1.8149151033627894e-05,0.0004153049131057075,6.87933081476736e-05,6.145009546034669e-05,7.513390682361906e-05,0.0003420244027312678,0.0009520378230111063,3.6721093804738055e-05,2.9578817110879085e-05,3.198275162042606e-05,8.588626434466142e-05,0.0006562689794217173,1.1558883840985778e-05,1.0435629594440448e-05,1.1895486634768737e-05,5.131857543501551e-05,0.00010648279468085404,100,100,100,100,100,,,,,,,,,,,3.6721093804738055e-05,2.9578817110879085e-05,3.198275162042606e-05,8.588626434466142e-05,0.0006562689794217173
1587,1.0712810709461873e-05,8.636550009652155e-06,7.2632374578214585e-06,1.5828317873799777e-05,0.0002486161624170978,5.5377722866558924e-05,5.81983065393248e-05,4.482694177225257e-05,0.0001815886969821732,0.0005616010444490905,2.8731879849403787e-05,2.2803752869641485e-05,2.21207502928326e-05,6.242742055231249e-05,0.00039031840096339553,8.784929821222853e-06,7.855093322980722e-06,7.419884750907489e-06,3.1603703735611e-05,6.454825070004898e-05,100,100,100,100,100,,,,,,,,,,,2.8731879849403787e-05,2.2803752869641485e-05,2.21207502928326e-05,6.242742055231249e-05,0.00039031840096339553
2056,7.694209990216606e-06,7.352933077256625e-06,6.902775585257877e-06,6.610258814104592e-06,0.00015524474725745908,4.4866576031042046e-05,3.2443253697289285e-05,2.88939687473857e-05,0.0002650318575194361,0.00030837410326876034,2.0058273142786787e-05,1.721793069125702e-05,1.5645142210223273e-05,5.4521841899875364e-05,0.0002317456974147444,7.235826586271541e-06,5.335773666445592e-06,5.568178683865684e-06,3.7088375596486924e-05,3.098091830793578e-05,100,100,100,100,100,,,,,,,,,,,2.0058273142786787e-05,1.721793069125702e-05,1.5645142210223273e-05,5.4521841899875364e-05,0.0002317456974147444
2664,5.018505351763723e-06,2.794884577257185e-06,3.109236570336732e-06,9.721546102748203e-06,7.854480416430512e-05,4.32674971250393e-05,2.731533640689606e-05,2.825325893175082e-05,0.00010218833835318204,0.00019376622452074496,1.5128015589811887e-05,1.195365882684914e-05,1.2030700401509819e-05,4.185650789060624e-05,0.0001314808035535795,6.152663785250286e-06,4.016245695924882e-06,4.187502408755503e-06,2.1537403788857365e-05,2.5315870383802586e-05,100,100,100,100,100,,,,,,,,,,,1.5128015589811887e-05,1.195365882684914e-05,1.2030700401509819e-05,4.185650789060624e-05,0.0001314808035535795
3451,3.83789796202572e-06,4.2869896640337005e-06,3.3981578046566637e-06,8.836868100796078e-06,5.247582969372516e-05,2.306005007215699e-05,1.8493102230757612e-05,2.110906993114949e-05,7.331495549583482e-05,0.00010584686682101045,1.0523676811918998e-05,8.848213455073382e-06,9.349422866215383e-06,2.8067668330991644e-05,7.714387539505452e-05,3.913468936652575e-06,2.51978414331678e-06,3.0242205468482776e-06,1.4381203395538007e-05,1.2340787563480592e-05,100,100,100,100,100,,,,,,,,,,,1.0523676811918998e-05,8.848213455073382e-06,9.349422866215383e-06,2.8067668330991644e-05,7.714387539505452e-05
4472,3.2930510598882922e-06,2.256786368016128e-06,2.240382256702799e-06,5.370973372053595e-06,2.7305794957152057e-05,1.4212528614500116e-05,1.404613336037378e-05,2.665619537138816e-05,9.744847304775397e-05,6.174696474123292e-05,7.5016169163054285e-06,6.302002255376494e-06,6.779107204947074e-06,2.550287658914351e-05,4.214724046800222e-05,2.430826571855086e-06,2.2598993110093693e-06,2.904461893401962e-06,1.6309907314230186e-05,7.426777121758462e-06,100,100,100,100,100,,,,,,,,,,,7.5016169163054285e-06,6.302002255376494e-06,6.779107204947074e-06,2.550287658914351e-05,4.214724046800222e-05
5793,2.272225001724525e-06,1.4304898892214334e-06,1.827764622571183e-06,3.2953475909167748e-06,1.5888273336190515e-05,1.0850619179780894e-05,9.291835780110686e-06,9.858681307992448e-06,5.5719016495262214e-05,3.669092715818496e-05,5.9981848864778e-06,4.662217438586624e-06,4.985522170818916e-06,1.6735749476496437e-05,2.5650201331887485e-05,1.7833064589549556e-06,1.6628861119786594e-06,1.755204940684928e-06,1.0114967470400784e-05,5.066245674739682e-06,100,100,100,100,100,,,,,,,,,,,5.9981848864778e-06,4.662217438586624e-06,4.985522170818916e-06,1.6735749476496437e-05,2.5650201331887485e-05
7506,1.8510406643808119e-06,1.5626844288517445e-06,1.2174263249845667e-06,3.4941922241006793e-06,6.494286263158733e-06,8.50295005346297e-06,7.452466805741303e-06,8.765404997391563e-06,8.21200673901796e-05,2.0714633639669714e-05,4.252835560103225e-06,3.6417956234267482e-06,3.674083621543432e-06,1.4394578125897096e-05,1.4466681821772056e-05,1.3151151390263725e-06,1.2242025424443624e-06,1.4327964912877097e-06,1.0354898850481069e-05,3.0004508723116984e-06,100,100,100,100,100,,,,,,,,,,,4.252835560103225e-06,3.6417956234267482e-06,3.674083621543432e-06,1.4394578125897096e-05,1.4466681821772056e-05
9724,1.201511636771283e-06,5.255705876665544e-07,1.1627094990025343e-06,3.347276205433971e-06,4.296806108576499e-06,6.66495177896242e-06,6.063216043526139e-06,5.881734986070199e-06,3.14247687441853e-05,1.4914365694472503e-05,3.3103511320754413e-06,2.6092744497436933e-06,2.636756134789666e-06,1.0159191147157432e-05,8.832716648296014e-06,1.111143998990704e-06,8.928410330722222e-07,8.686887616696298e-07,5.653773669426821e-06,2.120872291000108e-06,100,100,100,100,100,,,,,,,,,,,3.3103511320754413e-06,2.6092744497436933e-06,2.636756134789666e-06,1.0159191147157432e-05,8.832716648296014e-06
12599,8.54423614237923e-07,3.494425278699716e-07,6.174404399987045e-07,9.35855333924866e-07,3.0273295210905674e-06,4.421819309728504e-06,4.153051328870673e-06,3.846331637594057e-06,3.004983702508487e-05,9.251450598917879e-06,2.3156285719421114e-06,1.987824638637866e-06,2.0436641097419345e-06,7.952208109726235e-06,5.135809432271727e-06,7.496977920425764e-07,7.509500100470418e-07,7.011922361573036e-07,4.162396025109063e-06,1.0387644637297513e-06,100,100,100,100,100,,,,,,,,,,,2.3156285719421114e-06,1.987824638637866e-06,2.0436641097419345e-06,7.952208109726235e-06,5.135809432271727e-06
16323,4.025615783350034e-07,3.8488285496521296e-07,7.000777332578723e-07,1.4252231154363592e-06,1.3438226096369683e-06,3.173591934119624e-06,3.0675499105904263e-06,2.466147378079935e-06,4.135374873698721e-05,5.925875936340337e-06,1.5858861499861502e-06,1.3483970131785255e-06,1.353923853472111e-06,6.4454841765304854e-06,3.1242649616006346e-06,5.230448283374274e-07,4.862472668846859e-07,4.1319279208816525e-07,4.9035693667622365e-06,7.620124984199752e-07,100,100,100,100,100,,,,,,,,,,,1.5858861499861502e-06,1.3483970131785255e-06,1.353923853472111e-06,6.4454841765304854e-06,3.1242649616006346e-06
21147,4.908160406764311e-07,3.184001241921069e-07,3.5805033237639883e-07,1.0378942092096067e-06,1.0760035849072106e-06,2.425755378381028e-06,2.08145228040112e-06,2.4388228939316225e-06,1.5084599231207814e-05,3.931746791948406e-06,1.2602151998301312e-06,1.0178457398562572e-06,9.32067580006236e-07,4.9186014569031506e-06,2.088126199114759e-06,4.143258523140953e-07,3.316488201332244e-07,3.325820252006888e-07,2.7754106852546857e-06,5.458985066567642e-07,100,100,100,100,100,,,,,,,,,,,1.2602151998301312e-06,1.0178457398562572e-06,9.32067580006236e-07,4.9186014569031506e-06,2.088126199114759e-06
27397,2.423173800103495e-07,3.3120249493117365e-07,3.155609436931133e-07,9.691883869599613e-07,6.294710217468989e-07,1.6751525623030889e-06,1.4927477666524733e-06,1.4892055139769585e-06,1.144427717594726e-05,2.654765605383636e-06,9.178154832991215e-07,7.444732960815151e-07,7.347390568522755e-07,3.608451512284738e-06,1.3406472305139315e-06,2.9149138336083605e-07,2.4558042581071235e-07,2.568314801515329e-07,1.940271344331985e-06,3.7974567353734523e-07,100,100,100,100,100,,,,,,,,,,,9.178154832991215e-07,7.444732960815151e-07,7.347390568522755e-07,3.608451512284738e-06,1.3406472305139315e-06
35495,2.993665160373116e-07,1.7268404796262756e-07,1.8106900297304201e-07,5.19329106489805e-07,4.3602634360454683e-07,1.634400468960651e-06,1.115226789058377e-06,1.0108313619147124e-06,1.031377206310863e-05,1.4792278821321732e-06,6.93773105113824e-07,5.316848754352588e-07,5.300446339469338e-07,3.0298837267124145e-06,8.252663548854779e-07,2.3215379139431788e-07,1.6519014487592355e-07,1.7691566305636463e-07,1.8193725610470035e-06,2.1264692853586276e-07,100,100,100,100,100,,,,,,,,,,,6.93773105113824e-07,5.316848754352588e-07,5.300446339469338e-07,3.0298837267124145e-06,8.252663548854779e-07
45986,1.7351618864323314e-07,1.5381103436117812e-07,1.569011012010625e-07,4.994932065984651e-07,2.437246229979405e-07,1.019434080344295e-06,9.63133937905123e-07,8.701662983584151e-07,1.1527775012952631e-05,1.1019407192508638e-06,5.115030133331893e-07,3.8842514690244993e-07,4.1300920252317555e-07,2.2967202720357124e-06,5.944111363986696e-07,1.6770292317048625e-07,1.2146680592547118e-07,1.3464168627360485e-07,1.5683392449444753e-06,1.5716069169370824e-07,100,100,100,100,100,,,,,,,,,,,5.115030133331893e-07,3.8842514690244993e-07,4.1300920252317555e-07,2.2967202720357124e-06,5.944111363986696e-07
59577,9.742486145792298e-08,1.0361082885747878e-07,1.0344117332534768e-07,3.938512940411537e-07,2.021294830248833e-07,8.082303975157057e-07,5.552139961413604e-07,6.594027312010662e-07,5.32621821163409e-06,6.901820573413392e-07,3.5320807077312335e-07,2.7683108426640265e-07,2.806276838813954e-07,1.7558710754705696e-06,4.1462331374801357e-07,1.3018826294124646e-07,8.88553859215712e-08,9.832987403608657e-08,9.484596151688856e-07,1.100329198141918e-07,100,100,100,100,100,,,,,,,,,,,3.5320807077312335e-07,2.7683108426640265e-07,2.806276838813954e-07,1.7558710754705696e-06,4.1462331374801357e-07
77186,9.203905759855652e-08,8.67130476286147e-08,1.051654556429686e-07,3.468384725210006e-07,1.2106789857415285e-07,4.4423804128949495e-07,5.473490236129868e-07,4.7209660082473046e-07,4.099094992986283e-06,6.193249930274006e-07,2.4714632669834034e-07,2.201923120451805e-07,2.090415555253878e-07,1.399358369478938e-06,3.1345178704296116e-07,7.886713272851037e-08,8.087350520156028e-08,7.183631895367455e-08,7.45792898206718e-07,7.932797021248864e-08,100,100,100,100,100,,,,,,,,,,,2.4714632669834034e-07,2.201923120451805e-07,2.090415555253878e-07,1.399358369478938e-06,3.1345178704296116e-07
100000,8.02156826373172e-08,5.300002864631461e-08,6.025407100749732e-08,2.334775523496746e-07,1.1991513088636529e-07,3.6302443522429927e-07,3.597485367723544e-07,3.274466675872273e-07,2.6486718122107168e-06,3.667523295266888e-07,1.8533281822843048e-07,1.5654662794388103e-07,1.4207422295714264e-07,9.710476672750294e-07,2.345963076660689e-07,5.7641094086661857e-08,5.646385081685528e-08,4.858082109714693e-08,5.592118794372337e-07,5.519628728390449e-08,100,100,100,100,100,,,,,,,,,,,1.8533281822843048e-07,1.5654662794388103e-07,1.4207422295714264e-07,9.710476672750294e-07,2.345963076660689e-07


==> data/estimators_comparison/german-mlp-8x1_linf_mean.csv <==
num_samples,KernelSHAP_min_error,LeverageSHAP_min_error,LinearMSR_min_error,PermutationSHAP_min_error,TreeMSR_min_error,KernelSHAP_max_error,LeverageSHAP_max_error,LinearMSR_max_error,PermutationSHAP_max_error,TreeMSR_max_error,KernelSHAP_mean_error,LeverageSHAP_mean_error,LinearMSR_mean_error,PermutationSHAP_mean_error,TreeMSR_mean_error,KernelSHAP_std_error,LeverageSHAP_std_error,LinearMSR_std_error,PermutationSHAP_std_error,TreeMSR_std_error,KernelSHAP_count,LeverageSHAP_count,LinearMSR_count,PermutationSHAP_count,TreeMSR_count,KernelSHAP_area_lower,LeverageSHAP_area_lower,LinearMSR_area_lower,PermutationSHAP_area_lower,TreeMSR_area_lower,KernelSHAP_area_upper,LeverageSHAP_area_upper,LinearMSR_area_upper,PermutationSHAP_area_upper,TreeMSR_area_upper,KernelSHAP_highlight_error,LeverageSHAP_highlight_error,LinearMSR_highlight_error,PermutationSHAP_highlight_error,TreeMSR_highlight_error
200,0.023596271467816836,0.019304320570835642,0.021632801953895164,0.021199963986873627,0.15353673463292225,0.07186334702144354,0.06912789795470473,0.08987072053617315,0.15623890608549118,0.47194155715761166,0.041452633798129336,0.03899646472837888,0.040500168109141275,0.06602041867328808,0.25756489058053866,0.010426905326524762,0.010764315442277558,0.012895973354110472,0.02654013188081633,0.05911808760399718,100,100,100,100,100,,,,,,,,,,,0.041452633798129336,0.03899646472837888,0.040500168109141275,0.06602041867328808,0.25756489058053866
259,0.021343295511967564,0.01722483593070978,0.016888248244223636,0.024225908517837513,0.1433810556525242,0.05290130471985893,0.06297571223737741,0.06924448338211495,0.14561066776514053,0.35423361040074874,0.03360979704112149,0.03044678877804657,0.03289256056216287,0.05736190897971392,0.21319732513877132,0.007297769744380871,0.008192126026187513,0.008992617088490999,0.02206670206774148,0.04581190047949166,100,100,100,100,100,,,,,,,,,,,0.03360979704112149,0.03044678877804657,0.03289256056216287,0.05736190897971392,0.21319732513877132
335,0.013678162898635604,0.012072545068806409,0.013892038501731735,0.019985667296818277,0.11173459451345247,0.04990887287245205,0.036432309026343895,0.04841502636871062,0.12206607311964035,0.30677163098402027,0.027634577803009437,0.02578635934783734,0.02714769664843556,0.048560203957770554,0.18066928040342506,0.0071163581373612245,0.005211828390219015,0.007016987264497175,0.018020451098347535,0.033687344722990696,100,100,100,100,100,,,,,,,,,,,0.027634577803009437,0.02578635934783734,0.02714769664843556,0.048560203957770554,0.18066928040342506
434,0.010927150675415859,0.011768812954285612,0.012161420239179696,0.01798303723335265,0.10954144977359315,0.03772023520385709,0.03354521987036327,0.04022585038039707,0.09679541438817979,0.21627152985739984,0.023970337418379607,0.021396367838724735,0.021717818246885966,0.03989153021067614,0.14708801689153803,0.006028894091711115,0.005066951993191772,0.005232399859072568,0.016535572059128683,0.022353311184167987,100,100,100,100,100,,,,,,,,,,,0.023970337418379607,0.021396367838724735,0.021717818246885966,0.03989153021067614,0.14708801689153803
563,0.012096502232525397,0.010871740201906066,0.010175192642961475,0.015817359662972957,0.08633991509402261,0.033363290138445384,0.03675202425287319,0.033799258962266196,0.10883794954189888,0.16538897277340525,0.02021293663683746,0.019483608414668577,0.019014035218190953,0.038856111194651856,0.12131211286924655,0.004222271470135301,0.005191725188440732,0.004493239934645441,0.016241132304724612,0.016600597498646424,100,100,100,100,100,,,,,,,,,,,0.02021293663683746,0.019483608414668577,0.019014035218190953,0.038856111194651856,0.12131211286924655
729,0.010202611145092692,0.010068678768314077,0.009745973499040373,0.009747181745136446,0.07189969951270969,0.02799459204192195,0.026775517108581393,0.02836201379450931,0.07201340443947735,0.14189937768289762,0.017796905508195095,0.016245441741348496,0.016668165785597024,0.03093555037808769,0.09902975818030832,0.003910018619657555,0.003323295909209671,0.0036097723913337786,0.011699418611112455,0.012331123261318399,100,100,100,100,100,,,,,,,,,,,0.017796905508195095,0.016245441741348496,0.016668165785597024,0.03093555037808769,0.09902975818030832
945,0.0054940069512506295,0.008508363405778513,0.006926347227492567,0.01089351217855107,0.04748119220409336,0.03076515410153874,0.02378170202242824,0.022460982594649764,0.07529501549222253,0.10675538209912899,0.015146624952211448,0.013967815142891471,0.014187033681035667,0.02978578987362033,0.07794747478136572,0.0035084016625084,0.0032731846543345247,0.0030062415854514154,0.011943925940094706,0.010053658388132847,100,100,100,100,100,,,,,,,,,,,0.015146624952211448,0.013967815142891471,0.014187033681035667,0.02978578987362033,0.07794747478136572
1225,0.00711909054072235,0.006474794738315914,0.006089071476413244,0.009955344272070912,0.036738059496690734,0.020839810684776118,0.020919199766860852,0.02280703029886194,0.0700718069384838,0.07451754055980014,0.013302441032861503,0.011790271001660291,0.012424922912084238,0.024888156937627956,0.05977450393903513,0.003007320520684984,0.00279107884732844,0.0028986638617874844,0.009831455583571843,0.006909177016366204,100,100,100,100,100,,,,,,,,,,,0.013302441032861503,0.011790271001660291,0.012424922912084238,0.024888156937627956,0.05977450393903513
1587,0.005964274264691871,0.005244416416412101,0.005199062821208522,0.007946865191977279,0.030674072713005388,0.01783412845810866,0.01554985480748966,0.015261441158317679,0.050066655011553524,0.057494344162283884,0.01167290989785335,0.01003361200519342,0.01012312675392411,0.021822027402782912,0.045917528809237516,0.002238560500786917,0.0021419895474868882,0.002181587522131023,0.007520050354508018,0.006586117195216089,100,100,100,100,100,,,,,,,,,,,0.01167290989785335,0.01003361200519342,0.01012312675392411,0.021822027402782912,0.045917528809237516
2056,0.0054039320687076986,0.005555187239852266,0.004494319869529806,0.005558512648757619,0.02460109944062723,0.0185901513813736,0.013871976136321212,0.015667365453270854,0.05467447562485325,0.049934110729024705,0.009750326649650672,0.00888087199325039,0.008655490588004942,0.019290925830184505,0.03552733153977232,0.002438112056692983,0.001860249167420884,0.0023436831710138724,0.008228401215595189,0.004562150407046526,100,100,100,100,100,,,,,,,,,,,0.009750326649650672,0.00888087199325039,0.008655490588004942,0.019290925830184505,0.03552733153977232
2664,0.004177998693096097,0.0035098816470960914,0.004006056315246059,0.0055341934494208544,0.017496276604952718,0.014440893351177566,0.012686829785880205,0.015583443625171348,0.035302334872540087,0.0366904868614763,0.008327028146952485,0.0074860291892151695,0.00753118034274855,0.01745547353872098,0.02632857478976149,0.0021819287143717216,0.0017472314971338765,0.0018447921175695707,0.0062231976091755795,0.004472054396437119,100,100,100,100,100,,,,,,,,,,,0.008327028146952485,0.0074860291892151695,0.00753118034274855,0.01745547353872098,0.02632857478976149
3451,0.004116989974885618,0.003529499364902655,0.0037125277590837613,0.006919630051377301,0.011851232452548377,0.012675074122446547,0.010441764624536942,0.01159605929768781,0.031194254957947386,0.02914005888931659,0.007019255748338146,0.006431613659011446,0.006755669077563049,0.014719173195603561,0.020480768681398174,0.0017246389391552045,0.0014156509749396855,0.0016135280683962255,0.005389827618245616,0.0031767527236678302,100,100,100,100,100,,,,,,,,,,,0.007019255748338146,0.006431613659011446,0.006755669077563049,0.014719173195603561,0.020480768681398174
4472,0.0032573204930753663,0.0028637758260198765,0.003247247746279972,0.004353678371343372,0.010508982028540365,0.009174304879039585,0.009235331606622155,0.012767361156006879,0.038181877695024014,0.019975290294094672,0.005813881742214495,0.005466353226729381,0.005658062159418541,0.013886739037051388,0.01509602830277011,0.0012823459102543223,0.0012982893829857484,0.0013949475366124627,0.005813869024685137,0.002084129312430948,100,100,100,100,100,,,,,,,,,,,0.005813881742214495,0.005466353226729381,0.005658062159418541,0.013886739037051388,0.01509602830277011
5793,0.0025110316615121506,0.0027216145840872064,0.0021819817292868526,0.004319592698344171,0.00785963556858299,0.009341153367329214,0.007338787676467562,0.007609149045748942,0.024117121100425715,0.017063203227426216,0.005358208153562951,0.004575558638996156,0.004702985334928652,0.010931157871216004,0.011770248072744927,0.0011209797352928182,0.0009369683663693225,0.0009797045834773364,0.004342038415745276,0.0020591974967821805,100,100,100,100,100,,,,,,,,,,,0.005358208153562951,0.004575558638996156,0.004702985334928652,0.010931157871216004,0.011770248072744927
7506,0.002428600980274989,0.0023562725773893234,0.002203285315891451,0.003713120962237304,0.005139929865950743,0.007299411739237607,0.007771633210716389,0.008705548158781815,0.032668513870173756,0.014015896123338867,0.004405018508184047,0.004089593303698406,0.004181167079898613,0.00988895599374351,0.008687503138462994,0.0008726711917732144,0.0010229871292351752,0.0010830857578012303,0.004083755957183688,0.0016736375367098894,100,100,100,100,100,,,,,,,,,,,0.004405018508184047,0.004089593303698406,0.004181167079898613,0.00988895599374351,0.008687503138462994
9724,0.0022101177442597764,0.0016662224067579556,0.0019634347763546334,0.003376188707628347,0.004253940330531614,0.006335879390012641,0.006575663000139287,0.005936139397905382,0.018532030237249142,0.009535028178617844,0.003932127927376616,0.003488462629465252,0.0036087591501461165,0.008384205263642449,0.0069000332829624225,0.000853309707345577,0.0008429151768160353,0.000805493768877059,0.0032057941741192816,0.0011549540203712474,100,100,100,100,100,,,,,,,,,,,0.003932127927376616,0.003488462629465252,0.0036087591501461165,0.008384205263642449,0.0069000332829624225
12599,0.001974194128036122,0.0014480986667655404,0.0015890812129139564,0.00290673804998981,0.0034815043593043327,0.005128000484877493,0.005020938399753344,0.005463270347914384,0.018447706195848443,0.008021779699442622,0.0033356161872163392,0.0030674940599507306,0.0031243733033640246,0.007798263816455126,0.005186568212340452,0.0006914490570068883,0.000717258010590526,0.0007141314438949145,0.0029825595651112847,0.0008139180802276784,100,100,100,100,100,,,,,,,,,,,0.0033356161872163392,0.0030674940599507306,0.0031243733033640246,0.007798263816455126,0.005186568212340452
16323,0.0014797786579375943,0.0012077998100342713,0.0016187908799343356,0.0027540618666078154,0.002604160183227844,0.005446659837000769,0.004669026932082099,0.004596514324194105,0.02236409645864562,0.006674903538994081,0.0027216428210252797,0.0025097966558932793,0.002543175433663147,0.006854501765984201,0.004132854904270966,0.0006422669087723581,0.0005661309254846113,0.0005842244821431701,0.003077737233098114,0.0006789446684454407,100,100,100,100,100,,,,,,,,,,,0.0027216428210252797,0.0025097966558932793,0.002543175433663147,0.006854501765984201,0.004132854904270966
21147,0.0013703055218944847,0.0011599147067905269,0.0010438566403953992,0.0024724952514889043,0.002118758942976473,0.00428955045414009,0.004157631369928444,0.003426763442656078,0.014232729425997404,0.005277355999700917,0.0024429103167959067,0.0022408898148559976,0.00211667832517427,0.005914972345154847,0.0033229099907028424,0.0006013713125641575,0.0005414000229940561,0.0005128505887562641,0.0022251553132123197,0.0006613419145698904,100,100,100,100,100,,,,,,,,,,,0.0024429103167959067,0.0022408898148559976,0.00211667832517427,0.005914972345154847,0.0033229099907028424
27397,0.0010368503472233392,0.000963479497616132,0.0010928825897491418,0.0020816379842506227,0.0016096542675538977,0.0032899625428881862,0.003023793054222429,0.003479832261411707,0.011194473221853393,0.0041485765543635145,0.0021054069563625657,0.0018718723888466546,0.0018706182218802862,0.005089692761898147,0.002654364232925844,0.00045225610168163967,0.0003994819624241756,0.0004645448852839284,0.0017063794704979273,0.0005341181632115626,100,100,100,100,100,,,,,,,,,,,0.0021054069563625657,0.0018718723888466546,0.0018706182218802862,0.005089692761898147,0.002654364232925844
35495,0.0009762712615840052,0.0008964255499697149,0.0007175410395879114,0.0013407642786213425,0.0012660550302891482,0.0027894149039177085,0.0023943637900713244,0.0024523323936532365,0.010157536050961535,0.0029575016154753664,0.0018202880626971545,0.0015149934411804833,0.001566634141576072,0.004736111842548057,0.002112518211813334,0.00037362793322477227,0.0002946234811080179,0.00033075078827067035,0.0017470988076927969,0.0003809741205839469,100,100,100,100,100,,,,,,,,,,,0.0018202880626971545,0.0015149934411804833,0.001566634141576072,0.004736111842548057,0.002112518211813334
45986,0.0007495348096262788,0.0007610672211252334,0.0008433306282380482,0.0014418361577255984,0.0008524178718348069,0.0024747252027592648,0.002154869420784189,0.0026097012953699983,0.011692712706556072,0.0031385009148802157,0.0015409838990369806,0.001319293587235527,0.0013718678343351833,0.004095931757485738,0.0018059129750815394,0.0003587531479511107,0.00023969131234564408,0.0003109842688941141,0.0018937728608465437,0.00041602923205317745,100,100,100,100,100,,,,,,,,,,,0.0015409838990369806,0.001319293587235527,0.0013718678343351833,0.004095931757485738,0.0018059129750815394
59577,0.0005746365487691932,0.0006845862295063454,0.0007080221504353335,0.0013834425869087424,0.0007994485125395467,0.002211364820663052,0.0017107118011856493,0.0020945951712588867,0.00814564072478241,0.002445098475305857,0.001272853375182257,0.0011411076803706463,0.0011300382524524286,0.003666739599219942,0.001489444386797589,0.00028942098764908256,0.00023075890751356328,0.00026223951184443727,0.0012853931530546793,0.00031529785439896616,100,100,100,100,100,,,,,,,,,,,0.001272853375182257,0.0011411076803706463,0.0011300382524524286,0.003666739599219942,0.001489444386797589
77186,0.0006168588255095475,0.0005629020596865653,0.0005190625471455657,0.001544616783906716,0.0007681348674405952,0.0014734462650967117,0.0015437139005889389,0.0016081921358432893,0.00694375553026827,0.0019367249467631131,0.0010572855079120085,0.0010147587410279323,0.0009737313121504358,0.003257118524878611,0.001257164488421509,0.00021503387544037427,0.00020880930015432293,0.00022660721285777492,0.0012359170551815685,0.00025148651723498296,100,100,100,100,100,,,,,,,,,,,0.0010572855079120085,0.0010147587410279323,0.0009737313121504358,0.003257118524878611,0.001257164488421509
100000,0.0005721876990429919,0.000470242785106767,0.00048515638710831636,0.0008485679155388892,0.0006518355362276698,0.0016365695813632675,0.001542486301125856,0.0013920896073463807,0.00627508997999654,0.001760528448851606,0.0009284138628767576,0.0008423841850136735,0.0007864534552681045,0.002636257808712015,0.0010708431753563882,0.0002069947088960462,0.00019524626837315393,0.0001700948579725208,0.0010431674016276788,0.00019803045196056042,100,100,100,100,100,,,,,,,,,,,0.0009284138628767576,0.0008423841850136735,0.0007864534552681045,0.002636257808712015,0.0010708431753563882


==> data/estimators_comparison/mushroom-mlp-8x1_l2_mean.csv <==
num_samples,KernelSHAP_min_error,LeverageSHAP_min_error,LinearMSR_min_error,PermutationSHAP_min_error,TreeMSR_min_error,KernelSHAP_max_error,LeverageSHAP_max_error,LinearMSR_max_error,PermutationSHAP_max_error,TreeMSR_max_error,KernelSHAP_mean_error,LeverageSHAP_mean_error,LinearMSR_mean_error,PermutationSHAP_mean_error,TreeMSR_mean_error,KernelSHAP_std_error,LeverageSHAP_std_error,LinearMSR_std_error,PermutationSHAP_std_error,TreeMSR_std_error,KernelSHAP_count,LeverageSHAP_count,LinearMSR_count,PermutationSHAP_count,TreeMSR_count,KernelSHAP_area_lower,LeverageSHAP_area_lower,LinearMSR_area_lower,PermutationSHAP_area_lower,TreeMSR_area_lower,KernelSHAP_area_upper,LeverageSHAP_area_upper,LinearMSR_area_upper,PermutationSHAP_area_upper,TreeMSR_area_upper,KernelSHAP_highlight_error,LeverageSHAP_highlight_error,LinearMSR_highlight_error,PermutationSHAP_highlight_error,TreeMSR_highlight_error
200,0.03561251632456374,0.02765991851166071,0.04850555274062769,0.0332499317236651,0.1281837506240324,0.22149311840278604,0.21669187281635394,0.31335482515550867,0.5248590035013359,0.5138992914001567,0.10719447085083714,0.10328208373618064,0.12609145079636624,0.18382265297740755,0.2508081947692501,0.038895521027996496,0.03740966509344269,0.04619944327895227,0.0876820595096744,0.08207642087562461,100,100,100,100,100,,,,,,,,,,,0.10719447085083714,0.10328208373618064,0.12609145079636624,0.18382265297740755,0.2508081947692501
259,0.03284534527956315,0.029752274044229806,0.02888866023153946,0.030051550704973097,0.09750558457161597,0.1810718140365102,0.16210833928963636,0.16814322097837528,0.4879264148171496,0.30861613735117416,0.07693480747273108,0.07835062715491803,0.07936992052016828,0.1709842802593873,0.17779447299430826,0.026093897770638568,0.030343397861579583,0.02708791610035024,0.08503306367153618,0.04855975949443604,100,100,100,100,100,,,,,,,,,,,0.07693480747273108,0.07835062715491803,0.07936992052016828,0.1709842802593873,0.17779447299430826
335,0.01930452357260543,0.022338269776726108,0.024080562407543873,0.022059737576926145,0.06740944071448184,0.12127775587996074,0.11752013606946007,0.10969202961261747,0.4012961941464694,0.2886660932375972,0.05211393705871177,0.05406187052060817,0.057819389948408004,0.12041143964481163,0.12994098645401475,0.018872967187711268,0.019682132939597693,0.018740898545501736,0.06317526147393832,0.03487516741702121,100,100,100,100,100,,,,,,,,,,,0.05211393705871177,0.05406187052060817,0.057819389948408004,0.12041143964481163,0.12994098645401475
434,0.012441715472849176,0.017444992375877513,0.019456339029755427,0.01714957630001455,0.0560149388375939,0.07592333319705653,0.07909983277867162,0.08664564013941424,0.26391317690534205,0.16630501909453277,0.03662982722046969,0.04035934225703604,0.04112677048486641,0.08733899757271199,0.09589158097550873,0.013930318205328817,0.012670746076765878,0.013448355973903023,0.04538011096588337,0.0231515550210672,100,100,100,100,100,,,,,,,,,,,0.03662982722046969,0.04035934225703604,0.04112677048486641,0.08733899757271199,0.09589158097550873
563,0.010197004981441112,0.012926249194805794,0.01115534393191426,0.008530690782778665,0.03144112104581066,0.05532205332960967,0.06059209650492279,0.05998324130156075,0.2882375551946753,0.09558135150543765,0.027052887206229337,0.027175073201091915,0.029460790173366384,0.06776023871717787,0.06285626945730796,0.009841216576580963,0.007862279661138005,0.01004630521583833,0.04075600562493606,0.01216842172680114,100,100,100,100,100,,,,,,,,,,,0.027052887206229337,0.027175073201091915,0.029460790173366384,0.06776023871717787,0.06285626945730796
729,0.0074348235183618605,0.008166248642303085,0.007988384144965714,0.009331473607302887,0.02006159222282222,0.05270499985185318,0.04058006571760369,0.03684885366002435,0.1387413414020353,0.08913976321461835,0.02099677398123635,0.020394952339601313,0.02074147550771502,0.04688588358620426,0.04324289667284668,0.007146530975155401,0.006040909203443536,0.006882512331167184,0.025007344443296553,0.009861261572551336,100,100,100,100,100,,,,,,,,,,,0.02099677398123635,0.020394952339601313,0.02074147550771502,0.04688588358620426,0.04324289667284668
945,0.005031597566924699,0.0059428648824924905,0.005904815508059972,0.008568400575841094,0.013167816833533491,0.029984673769434488,0.02910688612281871,0.03400455265035737,0.1022276806804944,0.045862997750868856,0.014854735535755836,0.015534986007648903,0.01579832368375248,0.03811662035035865,0.02749050372849734,0.0052146329781199135,0.004509157904833339,0.005587807516755801,0.0204025662364259,0.006284371870626225,100,100,100,100,100,,,,,,,,,,,0.014854735535755836,0.015534986007648903,0.01579832368375248,0.03811662035035865,0.02749050372849734
1225,0.004887417916740399,0.0035092440779936895,0.00486056178310769,0.006797776613219489,0.009005910722659214,0.022812415504205028,0.024639218285548804,0.020148320013927214,0.07085647680821783,0.0329155421187962,0.011139194069840265,0.011246825908505523,0.011313279859260056,0.02579290465118035,0.016932657831905323,0.0035339331589799954,0.0035676237778506344,0.003040308478306296,0.013223164828692891,0.00410425818714695,100,100,100,100,100,,,,,,,,,,,0.011139194069840265,0.011246825908505523,0.011313279859260056,0.02579290465118035,0.016932657831905323
1587,0.0032809796237724346,0.0021846262175999618,0.003277764808911873,0.005124097158365193,0.004695057265978562,0.017545263852721607,0.016614612954585745,0.015713715391688813,0.08226629021744275,0.016580036782604946,0.008158863705565013,0.008461840464121684,0.008467551310586857,0.022730767515927106,0.010656874750264356,0.0024245716169341166,0.0024574481470957675,0.0026795420381229727,0.012445536895340281,0.002624519385917095,100,100,100,100,100,,,,,,,,,,,0.008158863705565013,0.008461840464121684,0.008467551310586857,0.022730767515927106,0.010656874750264356
2056,0.0024832293020468034,0.0029266336646236544,0.0035157389962076086,0.0023907386186102567,0.003630340075352967,0.01345153400669889,0.01693437818636028,0.012333804909054486,0.05786899028291099,0.01065487487741577,0.006514998869924132,0.0069777203457555515,0.006903577637094149,0.01736989246036037,0.006372465984768948,0.00221438878130867,0.0025234931379573057,0.001814942009985721,0.009260158066369843,0.0014777200771243038,100,100,100,100,100,,,,,,,,,,,0.006514998869924132,0.0069777203457555515,0.006903577637094149,0.01736989246036037,0.006372465984768948
2664,0.0014360564583610646,0.0020600180062037956,0.001746897572118958,0.0021075993011611706,0.001765153702985714,0.007691466581069104,0.010748748089670026,0.008567696108251434,0.04090340010752987,0.006772425818607181,0.00454640426962884,0.005122925870372005,0.004629650839578128,0.01240575613058847,0.003937897560803444,0.0013902437774747246,0.0018048735568649942,0.0013997753766419694,0.006999988656080369,0.0009482744659793434,100,100,100,100,100,,,,,,,,,,,0.00454640426962884,0.005122925870372005,0.004629650839578128,0.01240575613058847,0.003937897560803444
3451,0.0011418584781538723,0.0013782582821509305,0.0016481373309474086,0.0012882586826838008,0.001089400338152625,0.007179450322090142,0.007061687269199681,0.006884353657217652,0.024024939269134783,0.003610824274812266,0.0029928168254346015,0.0035522125519280644,0.0037321050584382363,0.010050718235418938,0.0022889091383707146,0.0011410876113507693,0.0011454471807781082,0.0011923556897542645,0.005301871325417395,0.0005488556048484945,100,100,100,100,100,,,,,,,,,,,0.0029928168254346015,0.0035522125519280644,0.0037321050584382363,0.010050718235418938,0.0022889091383707146
4472,0.0008222634278587325,0.0010739943217067639,0.0008564921160652575,0.0009360863844486255,0.0006608996782155133,0.005366181615467144,0.005423178575231628,0.004534233935254425,0.019261427695955957,0.0025007018104667724,0.0025051038748584585,0.0025710170567307313,0.002729083963558932,0.007551848049123771,0.0014296628033556003,0.0008945070290427925,0.0008862185395074643,0.0007545495178430199,0.004101580798631255,0.0003700931377284821,100,100,100,100,100,,,,,,,,,,,0.0025051038748584585,0.0025710170567307313,0.002729083963558932,0.007551848049123771,0.0014296628033556003
5793,0.0007347820267913073,0.0008873477049487599,0.0009247189005040155,0.0018915073962653879,0.0003986217493552716,0.0030591941919450067,0.0037440280563034102,0.003965018809990193,0.015354996128826652,0.0013650871570501624,0.0018077854627276862,0.0019318975144797675,0.0018923024987071951,0.006051989515004052,0.0008745778740269264,0.0005199062205386253,0.0006226668885157512,0.0005666957433565294,0.0030636995328045726,0.0002169072077530201,100,100,100,100,100,,,,,,,,,,,0.0018077854627276862,0.0019318975144797675,0.0018923024987071951,0.006051989515004052,0.0008745778740269264
7506,0.0005982818886520447,0.0006103218822151236,0.0006363435666715938,0.001221231451405244,0.00018258924777815076,0.0024479542442343554,0.0031749331753833567,0.0037963211761719573,0.010979984860499128,0.0009374926538625122,0.0013831574881724505,0.0014555785354231781,0.0014995331137260435,0.004184793949590063,0.000556005597462951,0.00037915199244420526,0.0005124928655839543,0.00047707592510449305,0.0019863178404751197,0.00014209504925781532,100,100,100,100,100,,,,,,,,,,,0.0013831574881724505,0.0014555785354231781,0.0014995331137260435,0.004184793949590063,0.000556005597462951
9724,0.0004695257576477728,0.000536865922758744,0.0002792848233985718,0.0005266064318553211,0.00014309711661761006,0.002033381951281135,0.002097351192405482,0.0020872528910046402,0.0087972607067756,0.0006493987517519775,0.001084411474381303,0.001115293246634397,0.001126923131332135,0.0034543240780832863,0.0003484261542093594,0.00033134934236754527,0.0002996557675394699,0.00034959091487688393,0.0017592317419127853,9.462662979552346e-05,100,100,100,100,100,,,,,,,,,,,0.001084411474381303,0.001115293246634397,0.001126923131332135,0.0034543240780832863,0.0003484261542093594
12599,0.00024784010709337305,0.0003349320220523142,0.0003106518634508155,0.0005085116026286753,0.00011239683067690846,0.0015032721159878588,0.001753269919209121,0.001484141507456834,0.006900139019159615,0.0004597373841060011,0.0008015116102382587,0.0008281934927236738,0.000787117013936071,0.0027136161194717162,0.00023368169547042072,0.000270961417765099,0.00024887991679755175,0.0002332922008407269,0.0014504526582359513,6.837970331092506e-05,100,100,100,100,100,,,,,,,,,,,0.0008015116102382587,0.0008281934927236738,0.000787117013936071,0.0027136161194717162,0.00023368169547042072
16323,0.00016821376380456347,0.0001510687561047485,0.00023734276819636078,0.0004045250215821777,7.723464271718253e-05,0.0010237125682502138,0.0011306634109178129,0.0011002999847568905,0.005170249136122604,0.00027384688487577075,0.0005309992669571957,0.0005785132337286995,0.0006174256006545171,0.002027295711508704,0.000141522254880514,0.00016237882977549527,0.000196749903666023,0.0002011373441884294,0.0009865088974217989,4.1032637613045576e-05,100,100,100,100,100,,,,,,,,,,,0.0005309992669571957,0.0005785132337286995,0.0006174256006545171,0.002027295711508704,0.000141522254880514
21147,0.00020526306797819926,0.00015628104206005347,0.00018766934787241786,0.00032203993181915036,4.834171204100499e-05,0.0009638355802575937,0.00085638048308104,0.0009428421595456799,0.0041794512941166736,0.0002174228378230985,0.00041547545479257817,0.00045040579996156267,0.00044820090728155094,0.0016688640830504764,9.907058333691569e-05,0.00013567086896735633,0.00013786036250407503,0.0001279170936495544,0.0008807637958113987,2.723633797149255e-05,100,100,100,100,100,,,,,,,,,,,0.00041547545479257817,0.00045040579996156267,0.00044820090728155094,0.0016688640830504764,9.907058333691569e-05
27397,0.00011436163464369053,9.534190618434049e-05,0.00012151562298004412,0.00023658973293851185,2.759389913564119e-05,0.0006340219870297908,0.0006034793957676558,0.0007005305482735788,0.0030067167021459564,0.00012705279675582373,0.00028277192229949754,0.00031510405050777247,0.00031594944063553424,0.0012698527881123641,6.681476151993916e-05,9.930395821654267e-05,0.00010381215789758298,0.00011740465984353031,0.0006454567135129949,1.980498164628236e-05,100,100,100,100,100,,,,,,,,,,,0.00028277192229949754,0.00031510405050777247,0.00031594944063553424,0.0012698527881123641,6.681476151993916e-05
35495,8.135466450786188e-05,8.752087501068056e-05,0.00011521337063298419,0.00014524776173221204,2.3875124944170303e-05,0.00046945747310098737,0.000403694807477278,0.0005508436039239038,0.0029050792195128143,9.403179658478371e-05,0.0002142891188932841,0.0002439281730541369,0.00025871322807797723,0.000955412055214841,4.852556047417836e-05,6.702377357727648e-05,6.408448598579904e-05,9.175198213111227e-05,0.0004955298545665292,1.528984331343491e-05,100,100,100,100,100,,,,,,,,,,,0.0002142891188932841,0.0002439281730541369,0.00025871322807797723,0.000955412055214841,4.852556047417836e-05
45986,7.161126061994127e-05,5.810769913844112e-05,8.048341732190942e-05,0.00016854829747473153,1.2682808927962063e-05,0.00033707638990049455,0.000390302676271374,0.00047023252792293904,0.0024442836048680504,6.400328096509718e-05,0.00015711075262406628,0.00017320889609880895,0.00018385854954468505,0.0006718050872691459,3.437272804903382e-05,4.8304505390371504e-05,6.484546241289722e-05,6.543836680925065e-05,0.0003802214491615895,9.583519383964347e-06,100,100,100,100,100,,,,,,,,,,,0.00015711075262406628,0.00017320889609880895,0.00018385854954468505,0.0006718050872691459,3.437272804903382e-05
59577,4.690283921850729e-05,3.0292539772010573e-05,5.7501280368969086e-05,0.00012577941670925674,1.2195778655021516e-05,0.0003483436455587662,0.0002597336168702231,0.0002747330532359989,0.002988340704504849,5.9670706368283265e-05,0.00012111074714317975,0.00012560027149523235,0.00013048065346093465,0.0006226186910766339,2.507310273647035e-05,4.333589278291806e-05,3.7886844886632325e-05,4.087009861829297e-05,0.0003869989551188131,8.41696504202587e-06,100,100,100,100,100,,,,,,,,,,,0.00012111074714317975,0.00012560027149523235,0.00013048065346093465,0.0006226186910766339,2.507310273647035e-05
77186,2.615037105551455e-05,4.0910692502028994e-05,3.8895857233201097e-05,7.316227109907253e-05,8.126972552471165e-06,0.00015537067966487315,0.00018355119083919222,0.000161060172182078,0.0013923562988579943,3.947740895163889e-05,8.177845019946794e-05,9.411684308670168e-05,9.144472664738166e-05,0.0004562824153030889,1.979658215818613e-05,2.7875254816795248e-05,2.7514696779266542e-05,2.6451086145882e-05,0.00022622569803100082,5.449268006749478e-06,100,100,100,100,100,,,,,,,,,,,8.177845019946794e-05,9.411684308670168e-05,9.144472664738166e-05,0.0004562824153030889,1.979658215818613e-05
100000,1.9257783437975015e-05,1.9456082350397356e-05,3.3344176620861665e-05,0.00010428549011146561,7.274377132430218e-06,0.00013289305468207254,0.0001223448855098712,0.0001328752343318039,0.0011767875921104795,2.8831167009702948e-05,6.623414638157521e-05,6.612017047768173e-05,6.483608996407003e-05,0.000377076906002608,1.5518325461607446e-05,2.1478365420676947e-05,1.9547824438399298e-05,2.0098630045884723e-05,0.00018854483240345293,4.335250886778857e-06,100,100,100,100,100,,,,,,,,,,,6.623414638157521e-05,6.612017047768173e-05,6.483608996407003e-05,0.000377076906002608,1.5518325461607446e-05


==> data/estimators_comparison/mushroom-mlp-8x1_linf_mean.csv <==
num_samples,KernelSHAP_min_error,LeverageSHAP_min_error,LinearMSR_min_error,PermutationSHAP_min_error,TreeMSR_min_error,KernelSHAP_max_error,LeverageSHAP_max_error,LinearMSR_max_error,PermutationSHAP_max_error,TreeMSR_max_error,KernelSHAP_mean_error,LeverageSHAP_mean_error,LinearMSR_mean_error,PermutationSHAP_mean_error,TreeMSR_mean_error,KernelSHAP_std_error,LeverageSHAP_std_error,LinearMSR_std_error,PermutationSHAP_std_error,TreeMSR_std_error,KernelSHAP_count,LeverageSHAP_count,LinearMSR_count,PermutationSHAP_count,TreeMSR_count,KernelSHAP_area_lower,LeverageSHAP_area_lower,LinearMSR_area_lower,PermutationSHAP_area_lower,TreeMSR_area_lower,KernelSHAP_area_upper,LeverageSHAP_area_upper,LinearMSR_area_upper,PermutationSHAP_area_upper,TreeMSR_area_upper,KernelSHAP_highlight_error,LeverageSHAP_highlight_error,LinearMSR_highlight_error,PermutationSHAP_highlight_error,TreeMSR_highlight_error
200,0.3990159518480425,0.38443142118418916,0.4629144485586675,0.43264809250831604,0.6838898785280592,1.272952640564574,1.3266226927652134,1.980630842847568,2.851821683347225,1.9584441696219277,0.7390819907200408,0.719679705482535,0.8011412915049199,1.2168791525065898,1.1591602165312498,0.18298914057935012,0.18744761117950134,0.24683502835694343,0.3834711511602848,0.27726917437386395,100,100,100,100,100,,,,,,,,,,,0.7390819907200408,0.719679705482535,0.8011412915049199,1.2168791525065898,1.1591602165312498
259,0.37142070375113123,0.36995480475802855,0.356923950184479,0.4000399112701416,0.6007626032662765,1.268962510884538,1.3875144977486267,1.1248652126760286,2.60871205329895,1.49227493998261,0.6193109504677772,0.636811922125805,0.6365372002416819,1.1957933126688003,0.9311292900503603,0.13588337469485753,0.19222359236183545,0.15491960567475965,0.40744719946494745,0.19087302979237464,100,100,100,100,100,,,,,,,,,,,0.6193109504677772,0.636811922125805,0.6365372002416819,1.1957933126688003,0.9311292900503603
335,0.31033282939645934,0.27219453301783547,0.32402106653170404,0.44428149291447205,0.5468402829496688,0.9640633762824131,1.0652355404333163,0.9246432084710166,2.2425035408564966,1.3614695889281885,0.515496554739557,0.5201882360904433,0.5302825025885698,0.9745317091686385,0.7911679175082612,0.12706236551890343,0.1315290649665803,0.12905697677599728,0.3402746800433685,0.16444054977510206,100,100,100,100,100,,,,,,,,,,,0.515496554739557,0.5201882360904433,0.5302825025885698,0.9745317091686385,0.7911679175082612
434,0.24633470502040322,0.24078482347011132,0.279447688042606,0.41037723587618924,0.4227214189589348,0.7316553736778741,0.7154212074447811,0.8601805329700754,1.7230415807829962,1.1917534835326302,0.4240288432570542,0.44760730449150105,0.4482438649240048,0.8401271456148889,0.6587036755256278,0.09734710451871656,0.10501240714208121,0.09843906191362202,0.2587654575862535,0.13342169654963715,100,100,100,100,100,,,,,,,,,,,0.4240288432570542,0.44760730449150105,0.4482438649240048,0.8401271456148889,0.6587036755256278
563,0.2136052891628779,0.23538094165294332,0.207128003221982,0.2522504130999248,0.3358642087862569,0.5803665114978822,0.5374109693864396,0.6625811427830786,2.0958004891872406,0.8276321600463792,0.36750901932102986,0.36203421303621136,0.38112022201331536,0.7534309600293636,0.5408447487978492,0.0797733261912172,0.06748526774578904,0.09333467714677451,0.28328720369691307,0.08487006400293974,100,100,100,100,100,,,,,,,,,,,0.36750901932102986,0.36203421303621136,0.38112022201331536,0.7534309600293636,0.5408447487978492
729,0.17950884027057817,0.16219251221417075,0.17779550246029996,0.2183970008045435,0.31403193308125465,0.6829722001285354,0.493547922215514,0.6117966045927816,1.3487497307360172,0.6512499383891956,0.3216626486800547,0.3276464916276104,0.31222080045069434,0.6089785990398378,0.44209315744911576,0.07723510714202583,0.07344428933468652,0.07077509439876821,0.19335662109905233,0.07070174475587283,100,100,100,100,100,,,,,,,,,,,0.3216626486800547,0.3276464916276104,0.31222080045069434,0.6089785990398378,0.44209315744911576
945,0.1386891489089539,0.1772447527417087,0.15671874287032228,0.2556708100296201,0.23735852998449447,0.4730677406253818,0.417604490588813,0.465062208699329,1.002560005301521,0.4966837362099814,0.267251852309036,0.2682441548433515,0.28008815219601385,0.5583834728740511,0.3500073426431177,0.06135978418861855,0.05232476671939893,0.06213755626231141,0.17614406440443622,0.054496961440836746,100,100,100,100,100,,,,,,,,,,,0.267251852309036,0.2682441548433515,0.28008815219601385,0.5583834728740511,0.3500073426431177
1225,0.13875354473744905,0.11889132133721925,0.13806565954770145,0.2084840121013778,0.18210728357470085,0.380756912193578,0.4766247893294593,0.39980171288724287,0.9193757623434067,0.416012327838188,0.23805995142996395,0.23173012887709682,0.2374506918741304,0.46191605233720373,0.27935589110391446,0.050935115640972965,0.05183825454636399,0.05380243718203153,0.15146020117726255,0.045962044169049004,100,100,100,100,100,,,,,,,,,,,0.23805995142996395,0.23173012887709682,0.2374506918741304,0.46191605233720373,0.27935589110391446
1587,0.10205911822773583,0.0861203398079935,0.10951713447207911,0.1861084430581994,0.11988267728642477,0.36575593479113433,0.3386062281745532,0.32450540252703547,0.9467711030609078,0.34010108300471353,0.2013841723553206,0.20955823960371384,0.20117080972347953,0.4372550811825528,0.22219853421977867,0.04235764996998973,0.046274528145561364,0.04596942093284637,0.1395574269494405,0.04009141443451814,100,100,100,100,100,,,,,,,,,,,0.2013841723553206,0.20955823960371384,0.20117080972347953,0.4372550811825528,0.22219853421977867
2056,0.10263315612173995,0.09949338245980455,0.11252907767837231,0.11456545965468612,0.10927730769540611,0.2611964487333778,0.3347413963790724,0.26311563095891755,0.7722781982193601,0.2457513074007922,0.1822978205729669,0.17881181784907013,0.18374030293613822,0.3778549614421864,0.1721228184767309,0.037138072714937444,0.037415507193826865,0.033813223853615564,0.12665689841419978,0.030159194048978002,100,100,100,100,100,,,,,,,,,,,0.1822978205729669,0.17881181784907013,0.18374030293613822,0.3778549614421864,0.1721228184767309
2664,0.07870643781414441,0.08508553461526347,0.08594500032679964,0.09819102726998885,0.0735416191213254,0.24881580654964353,0.2502758645807579,0.21614508039039304,0.566898184721587,0.18501412246470528,0.1535367373887146,0.15248356214011358,0.14731700263596512,0.3182304913807111,0.13361282906522187,0.032697706681737514,0.03409694723918575,0.02664233309179192,0.10803671610323744,0.021666987961717447,100,100,100,100,100,,,,,,,,,,,0.1535367373887146,0.15248356214011358,0.14731700263596512,0.3182304913807111,0.13361282906522187
3451,0.07144128306893871,0.06591483528983133,0.07535637855237654,0.11591651432121886,0.06467609961542276,0.2319665397549049,0.2297406624534316,0.24913171571275416,0.5101764047447634,0.14859419690268494,0.12170719094619889,0.13235023090943904,0.13524173113262836,0.28569776072343694,0.10561772283815359,0.027219257714044955,0.03297217089017058,0.029971882434689984,0.08854445891379,0.019425132572725597,100,100,100,100,100,,,,,,,,,,,0.12170719094619889,0.13235023090943904,0.13524173113262836,0.28569776072343694,0.10561772283815359
4472,0.05601372669253912,0.06215618211543683,0.054696661435565286,0.08044064746609011,0.052566052488054016,0.1740291645312304,0.17988127391941733,0.1757902071046532,0.5191817659776188,0.11963718824671021,0.11315255515261784,0.11274651934044265,0.11656993091015197,0.2527443988802074,0.08423181353301303,0.025441457763599445,0.026744983255099258,0.022281296340168264,0.08935030337880101,0.014856003602557614,100,100,100,100,100,,,,,,,,,,,0.11315255515261784,0.11274651934044265,0.11656993091015197,0.2527443988802074,0.08423181353301303
5793,0.05725540169864529,0.05081730555983721,0.05693266692726895,0.10954848343311863,0.04041860368301187,0.18071312486085556,0.1578153677689067,0.14348713746862574,0.4367424669995237,0.09568303327659233,0.09663180215999334,0.09656206759704071,0.09385437102935615,0.22789922640839622,0.06275892551007059,0.020873514736220598,0.02102819747367215,0.020596374218954012,0.07316666832642928,0.012887853988327636,100,100,100,100,100,,,,,,,,,,,0.09663180215999334,0.09656206759704071,0.09385437102935615,0.22789922640839622,0.06275892551007059
7506,0.048460848876104246,0.046410589974497096,0.053113243859103265,0.08444604885646667,0.0324620680836567,0.12803177189508053,0.15400884539492576,0.1510170989404881,0.3334077627494416,0.07828327807298718,0.08299710936724672,0.08221279751748167,0.08476017068501505,0.18052266135297976,0.05192708875759461,0.018709785728840935,0.018872376322681805,0.017578057607649356,0.05006404049409026,0.009701144484648304,100,100,100,100,100,,,,,,,,,,,0.08299710936724672,0.08221279751748167,0.08476017068501505,0.18052266135297976,0.05192708875759461
9724,0.036910940601381226,0.04533195979770077,0.04232069677619332,0.07155936771789473,0.025865244124968267,0.11932866489008953,0.12648295932068265,0.12202131739878652,0.3323413747469939,0.058696617272297136,0.0730594595436707,0.07360090232491684,0.07452933349915546,0.16825428508353973,0.03976605678436908,0.015804904505763016,0.014939863117640055,0.015040687719421958,0.053935241748971234,0.006899266537928122,100,100,100,100,100,,,,,,,,,,,0.0730594595436707,0.07360090232491684,0.07452933349915546,0.16825428508353973,0.03976605678436908
12599,0.0343306690875107,0.042247577599281105,0.029204793298605994,0.05381602594909607,0.019605199758045533,0.09945202250444217,0.10128685137479043,0.08491133857300387,0.28544938084605675,0.05234427613831172,0.06285673782583082,0.06371592380291513,0.06156949480293838,0.1449108987959893,0.03308648233172062,0.012497910140902692,0.013555806390571901,0.011086681142753775,0.051153994646184565,0.006527621963319902,100,100,100,100,100,,,,,,,,,,,0.06285673782583082,0.06371592380291513,0.06156949480293838,0.1449108987959893,0.03308648233172062
16323,0.025998469786732814,0.028161080519503168,0.02744925123666689,0.053339910656606815,0.015337421351928393,0.0802757436870738,0.09650955286746299,0.11515468081964642,0.25607965980953784,0.04244937676600735,0.050898496393248775,0.05183324873683162,0.05462787747360813,0.13115100522744308,0.026429477523376592,0.010643197001606128,0.011569208328529297,0.012982665867689104,0.041243392685637474,0.005864403843101487,100,100,100,100,100,,,,,,,,,,,0.050898496393248775,0.05183324873683162,0.05462787747360813,0.13115100522744308,0.026429477523376592
21147,0.025249089573218253,0.02630400538396005,0.027458092968519532,0.03288228746101485,0.01305828486033354,0.0813314145971682,0.08067243793565737,0.07520610269934447,0.2259934711480578,0.03438931081369101,0.045508331706689234,0.04640957132149414,0.04625882218248874,0.11698364577261834,0.022387126401458603,0.00902124714514138,0.009983726600415617,0.009455951860120996,0.03859999403190632,0.004243669664077576,100,100,100,100,100,,,,,,,,,,,0.045508331706689234,0.04640957132149414,0.04625882218248874,0.11698364577261834,0.022387126401458603
27397,0.01816172212278802,0.02425713192841572,0.02089952136808515,0.031110502498330028,0.011430134364653677,0.06485607739762056,0.07089268527386938,0.06924265696629917,0.19619637706650828,0.02723563047777766,0.03641731351654644,0.03928895949756666,0.03922944372498904,0.10180699902721357,0.017876433522405262,0.008340141405416465,0.009424576371164431,0.009443028412365806,0.03497482404603346,0.0037737532342172753,100,100,100,100,100,,,,,,,,,,,0.03641731351654644,0.03928895949756666,0.03922944372498904,0.10180699902721357,0.017876433522405262
35495,0.017668289779068314,0.018106698877436767,0.018828099583258567,0.02830287870132553,0.00942885946683647,0.05320923624139784,0.056790183551749585,0.06312277688922596,0.18818175594011954,0.025150396240456896,0.03209469728418277,0.03435246107953385,0.03491729592887206,0.08767798387588878,0.015522208605200753,0.006406771527125877,0.007953089408828856,0.00836922662783341,0.028713627774616574,0.0035082691068680774,100,100,100,100,100,,,,,,,,,,,0.03209469728418277,0.03435246107953385,0.03491729592887206,0.08767798387588878,0.015522208605200753
45986,0.015716610680390097,0.0159464771165031,0.018772064359337204,0.03452678512645946,0.00747688528443443,0.05284187184010536,0.05049038985619436,0.051150930003467376,0.1893847064089842,0.020705629409667803,0.02837857033412684,0.027631644953569862,0.02977281932775028,0.07539593813322319,0.012875451943859003,0.007854251058935438,0.006540755073412432,0.006602665432050622,0.027288273615018982,0.00240003922181062,100,100,100,100,100,,,,,,,,,,,0.02837857033412684,0.027631644953569862,0.02977281932775028,0.07539593813322319,0.012875451943859003
59577,0.014515370717165466,0.015000947381199392,0.014313729248075058,0.025156927108764826,0.006475321843681714,0.042616924524145006,0.03878683438038388,0.04054640978059432,0.1973043371731631,0.01863251867425464,0.02501852404217565,0.024574045500642384,0.02442292338701573,0.07093459473491141,0.011338701889638404,0.005544664396846418,0.0046707452130555546,0.0054481022117312495,0.026404351395790893,0.002506357348670136,100,100,100,100,100,,,,,,,,,,,0.02501852404217565,0.024574045500642384,0.02442292338701573,0.07093459473491141,0.011338701889638404
77186,0.010699166372511337,0.013477831094183657,0.012708819229046953,0.02379567726798637,0.005649636686514303,0.03544963473342796,0.0377582514928525,0.0348675786643442,0.10818911984214008,0.016651567806093115,0.019926798856997528,0.021190002916947934,0.021272903073419547,0.06079048159861378,0.009935721579363456,0.0048207920968378485,0.00457814216808153,0.004498794495023749,0.01773245520061416,0.00211812706283989,100,100,100,100,100,,,,,,,,,,,0.019926798856997528,0.021190002916947934,0.021272903073419547,0.06079048159861378,0.009935721579363456
100000,0.009603150982660569,0.008709315213341173,0.010913717436148229,0.024288214374613926,0.005067229912412818,0.027451749455245533,0.029428278038775346,0.03062880608501345,0.11785254406031775,0.015124791221235112,0.01809374090468012,0.01787268573817922,0.01726855346785094,0.05621053405192589,0.009043838385593422,0.0035930812217771398,0.003661893771937711,0.003868450013383406,0.018449279955768175,0.0020090928878539593,100,100,100,100,100,,,,,,,,,,,0.01809374090468012,0.01787268573817922,0.01726855346785094,0.05621053405192589,0.009043838385593422


==> data/estimators_comparison/obesity-mlp-32x2_l2_mean.csv <==
num_samples,KernelSHAP_min_error,LeverageSHAP_min_error,LinearMSR_min_error,PermutationSHAP_min_error,TreeMSR_min_error,KernelSHAP_max_error,LeverageSHAP_max_error,LinearMSR_max_error,PermutationSHAP_max_error,TreeMSR_max_error,KernelSHAP_mean_error,LeverageSHAP_mean_error,LinearMSR_mean_error,PermutationSHAP_mean_error,TreeMSR_mean_error,KernelSHAP_std_error,LeverageSHAP_std_error,LinearMSR_std_error,PermutationSHAP_std_error,TreeMSR_std_error,KernelSHAP_count,LeverageSHAP_count,LinearMSR_count,PermutationSHAP_count,TreeMSR_count,KernelSHAP_area_lower,LeverageSHAP_area_lower,LinearMSR_area_lower,PermutationSHAP_area_lower,TreeMSR_area_lower,KernelSHAP_area_upper,LeverageSHAP_area_upper,LinearMSR_area_upper,PermutationSHAP_area_upper,TreeMSR_area_upper,KernelSHAP_highlight_error,LeverageSHAP_highlight_error,LinearMSR_highlight_error,PermutationSHAP_highlight_error,TreeMSR_highlight_error
200,0.03311093205232623,0.027981752911638628,0.0371789732225256,0.04061865098231288,0.06260796551667967,0.24834941460030172,0.28832302004118127,0.27960368668797936,1.1929393660457193,0.5763226302114693,0.11659775878444753,0.09800873426003784,0.11367023477472507,0.3438310296265686,0.2651199734885045,0.04707222572596835,0.04509613652253654,0.04542835697709405,0.21759722349664457,0.09210226900699263,100,100,100,100,100,,,,,,,,,,,0.11659775878444753,0.09800873426003784,0.11367023477472507,0.3438310296265686,0.2651199734885045
259,0.03780610194659568,0.02158191332463584,0.026101702460983447,0.02257963660201851,0.060889760650819136,0.2161750457014913,0.17865775158655534,0.14846737503433372,0.9654297267289377,0.3348449159266038,0.08937390420573177,0.08786848436493398,0.07073312464215763,0.2688868370534481,0.1806782606113241,0.03591895536565217,0.03161792256131045,0.027617550460006395,0.1801909841630533,0.055589913418205926,100,100,100,100,100,,,,,,,,,,,0.08937390420573177,0.08786848436493398,0.07073312464215763,0.2688868370534481,0.1806782606113241
335,0.018794173621257636,0.022682872197262435,0.022473971826528077,0.04472316616777487,0.058941579407389,0.16892410326320728,0.11823551080569512,0.13337230835038683,0.8941963272922032,0.28957234279857025,0.06543625012177218,0.05323784472235174,0.05979910950168325,0.21716271114634358,0.13439164719787422,0.028788999136391644,0.021122063648931197,0.023777954178399514,0.14330056763605786,0.04735079458551358,100,100,100,100,100,,,,,,,,,,,0.06543625012177218,0.05323784472235174,0.05979910950168325,0.21716271114634358,0.13439164719787422
434,0.016343394857997174,0.011244354157081493,0.01391724193952651,0.02870134341306159,0.03337240894027068,0.12668133198938844,0.12389394339915527,0.0985497810511868,0.9193653353648993,0.18645632990478284,0.047762160685728396,0.04379618209089868,0.041425109165266046,0.13743053238905154,0.08008516678808963,0.017660335979869313,0.01850266149773226,0.01690321966830382,0.1192313504459682,0.02887803413903815,100,100,100,100,100,,,,,,,,,,,0.047762160685728396,0.04379618209089868,0.041425109165266046,0.13743053238905154,0.08008516678808963
563,0.015239870085905473,0.01223670995826368,0.010650147602504935,0.01901712294983671,0.018881538598580036,0.07284989298774071,0.07170844255729832,0.09290603521753324,0.38483557016574,0.10599247715466842,0.03439742847055288,0.03208014608061531,0.03275899262905252,0.11901201529241494,0.05251899333917684,0.011943767306042167,0.012128837289842074,0.013130036225042234,0.07499448132092817,0.018257396095196936,100,100,100,100,100,,,,,,,,,,,0.03439742847055288,0.03208014608061531,0.03275899262905252,0.11901201529241494,0.05251899333917684
729,0.01013172376759839,0.007741011039027527,0.00567892672564742,0.019624369234641687,0.012266212894853763,0.05652529071679649,0.051153407004137515,0.053108286159332274,0.24661614992258102,0.0712866881182419,0.02629673315970049,0.02327485923174544,0.022175562526573156,0.07922758639627399,0.031123369015728982,0.009954371090740198,0.008373925297744509,0.009143144395338112,0.048436109276596105,0.010699529926343761,100,100,100,100,100,,,,,,,,,,,0.02629673315970049,0.02327485923174544,0.022175562526573156,0.07922758639627399,0.031123369015728982
945,0.0067379662836751335,0.006656235346963192,0.0059494841956013655,0.009365051002992689,0.005747049529088223,0.045195289254555175,0.04695853046061785,0.036270934944506936,0.263111594407313,0.03393264808958994,0.018694697726300596,0.01765619831639015,0.017119913126696466,0.05940846738469375,0.017133630708535224,0.00821480948433544,0.007116859059562548,0.0063642238094296245,0.04002203831776328,0.005165444021728866,100,100,100,100,100,,,,,,,,,,,0.018694697726300596,0.01765619831639015,0.017119913126696466,0.05940846738469375,0.017133630708535224
1225,0.004507236798186858,0.005527661637564755,0.0022528147837463093,0.00573573476008867,0.003509459670668547,0.03265553848948516,0.024507916012192283,0.0272835965007216,0.14996119704223296,0.023088255271973907,0.013736291191814489,0.012480619544002154,0.011518090519760943,0.04810918127278621,0.010539334608730466,0.005178558134354511,0.004148546946352186,0.004431603572517963,0.028230750110782344,0.003748670317375684,100,100,100,100,100,,,,,,,,,,,0.013736291191814489,0.012480619544002154,0.011518090519760943,0.04810918127278621,0.010539334608730466
1587,0.003211131909556129,0.0034768148658412194,0.0031628677242339443,0.005282000469068023,0.0023018523912875116,0.0228966546588302,0.01744684814576196,0.020416466949564144,0.14478979932657368,0.012662483925635251,0.010811813977849754,0.009343877051111574,0.009231755755033304,0.03489074597377167,0.006289343125637178,0.004426411420114971,0.003576059769314725,0.0033803249212838115,0.023654342512964072,0.0021849403656451992,100,100,100,100,100,,,,,,,,,,,0.010811813977849754,0.009343877051111574,0.009231755755033304,0.03489074597377167,0.006289343125637178
2056,0.002294087967983483,0.001587902590585283,0.0023782050213789468,0.0031047304379269386,0.0014126872186949176,0.01538740422766438,0.014155773309135112,0.013399076165049602,0.09159647077569583,0.007828029927752948,0.0070779830589907345,0.006742566662882182,0.006294099995138421,0.029871666207386127,0.003534759052858994,0.002804933790106107,0.0027281602207546714,0.002295332504997331,0.019180651225585668,0.0012221937449580448,100,100,100,100,100,,,,,,,,,,,0.0070779830589907345,0.006742566662882182,0.006294099995138421,0.029871666207386127,0.003534759052858994
2664,0.0021296541365280483,0.002008403690897065,0.001205714007333282,0.0028417768309551943,0.0009070239452265019,0.011228563018369008,0.009664524532259397,0.01038640307283077,0.08263655623586229,0.003880551050424893,0.005302484670456906,0.004712089146149425,0.0046453951969147225,0.021883273496877083,0.0021652818235150025,0.0020068889916742697,0.0016298005216228914,0.0017814661724819326,0.013765681034613864,0.0007269232650037525,100,100,100,100,100,,,,,,,,,,,0.005302484670456906,0.004712089146149425,0.0046453951969147225,0.021883273496877083,0.0021652818235150025
3451,0.0013996805421134487,0.0013137269596652482,0.0011442951444258374,0.002733377978760605,0.0002534356576478711,0.007798827912807624,0.009179257835638475,0.006410657659338988,0.05423469382625025,0.0026745967593587126,0.003858200036302995,0.003459924231824402,0.0032645473211135607,0.01950803000017505,0.0012281306660061745,0.0012927596996559875,0.001429578083217295,0.0011245387481797348,0.011634703001224886,0.0004681305870130363,100,100,100,100,100,,,,,,,,,,,0.003858200036302995,0.003459924231824402,0.0032645473211135607,0.01950803000017505,0.0012281306660061745
4472,0.0010058707509089109,0.0006256400055652642,0.0007604804165890657,0.002556191962796982,0.0003108488759479464,0.007643628408298646,0.006155620202718752,0.005408351933663047,0.03803745279070767,0.0015734818098352065,0.0030794050611125485,0.0025957367965184345,0.00252572473490675,0.01318850151404787,0.0008232240526151418,0.001158257843005812,0.0009667955129332974,0.0009799625520485373,0.006812488682483298,0.00026828774053609737,100,100,100,100,100,,,,,,,,,,,0.0030794050611125485,0.0025957367965184345,0.00252572473490675,0.01318850151404787,0.0008232240526151418
5793,0.0007187252557771666,0.00043992525603907576,0.0005771635642322662,0.0017026212877494316,0.0002554241083752901,0.004638609684470966,0.0036897009253986784,0.004860708557834712,0.03850422898375163,0.0010700016213610263,0.002041406884571593,0.0017677032611123702,0.0017954876270512051,0.011328423239295195,0.0005545083600808779,0.0007905662810208111,0.0006532831388982009,0.0007175814456309208,0.007431930764135749,0.00016376667074274463,100,100,100,100,100,,,,,,,,,,,0.002041406884571593,0.0017677032611123702,0.0017954876270512051,0.011328423239295195,0.0005545083600808779
7506,0.0005122074536536884,0.0004964263677358856,0.00041764571388961546,0.0015233401808333541,0.0001659415533768448,0.0030013001167134828,0.002540304586077882,0.0026474640701373282,0.028017403257553867,0.0008999449807740284,0.0013755472948053468,0.001150339664918815,0.0012410577331434431,0.008330966709487875,0.0003928412990359487,0.000502779573677101,0.0004753709004722546,0.00043393838038329206,0.005304337671477269,0.00013707930090400543,100,100,100,100,100,,,,,,,,,,,0.0013755472948053468,0.001150339664918815,0.0012410577331434431,0.008330966709487875,0.0003928412990359487
9724,0.00019400160337143226,0.00024751314533741776,0.00022362993103929344,0.0008840084724917563,7.85606429621997e-05,0.0022020349532555993,0.001892323934278313,0.0020282275722017557,0.027570533873207136,0.0005567305189029993,0.0009770504369468651,0.0008085017337483509,0.0008591202784606878,0.0067350151419569345,0.0002753967466046876,0.00034650262596355047,0.00030965746303447515,0.00036656543108884324,0.004938301021450101,8.960596438280302e-05,100,100,100,100,100,,,,,,,,,,,0.0009770504369468651,0.0008085017337483509,0.0008591202784606878,0.0067350151419569345,0.0002753967466046876
12599,0.0002298000503556541,0.00021603070057619095,0.00019581745302021367,0.0010260773262207052,6.92363533553409e-05,0.001614958252641073,0.0016330564017643032,0.0014419760469221226,0.014392895095011628,0.0004556572228708979,0.0006988451377824534,0.0006321128014858853,0.0006005283419188335,0.004503032750260558,0.0001977672773086858,0.0002603897853317089,0.0002473638967337763,0.00022521126030234094,0.0027385293264661254,6.689354405380889e-05,100,100,100,100,100,,,,,,,,,,,0.0006988451377824534,0.0006321128014858853,0.0006005283419188335,0.004503032750260558,0.0001977672773086858
16323,0.00021220905497473832,0.00016363780762871716,0.00013368196571407828,0.0006320996523518041,7.79189823535492e-05,0.0009210636941333628,0.0008155163264114242,0.000954142966886094,0.013250138480564744,0.0002974794063016161,0.0004680795659363033,0.00041790413967789027,0.00043991636662898785,0.0035094204876504505,0.0001579552301616072,0.00016814632371934786,0.00014750536985900828,0.00017702030095207805,0.002305745064889485,4.451433588827723e-05,100,100,100,100,100,,,,,,,,,,,0.0004680795659363033,0.00041790413967789027,0.00043991636662898785,0.0035094204876504505,0.0001579552301616072
21147,0.00012042632458685769,9.404062828737723e-05,7.462971505685328e-05,0.0005391038832044622,6.601671081687499e-05,0.0007948829622936979,0.0005745646299939016,0.0005490284803266538,0.016034376700992732,0.0002502965224338505,0.000319621013329528,0.0002914364658680624,0.00026684442387053223,0.003051312600384736,0.0001299962536318035,0.0001124784273842595,0.00011169846743324506,0.00010057104542793244,0.0021160802669256467,3.7058150137322344e-05,100,100,100,100,100,,,,,,,,,,,0.000319621013329528,0.0002914364658680624,0.00026684442387053223,0.003051312600384736,0.0001299962536318035
27397,6.569417007686589e-05,6.106023562135847e-05,6.145258231682839e-05,0.00034826581789448,6.117603182329019e-05,0.0005049928754839828,0.0003708877321690811,0.0003407377394372063,0.006072283680048192,0.0001908476768191268,0.00023459420531134675,0.00017462355334866683,0.00017173894611402876,0.0020684711982878303,0.00012175065538204836,8.344043886417924e-05,5.810619102789877e-05,6.45276952954558e-05,0.0012611396370218225,2.8839836831620935e-05,100,100,100,100,100,,,,,,,,,,,0.00023459420531134675,0.00017462355334866683,0.00017173894611402876,0.0020684711982878303,0.00012175065538204836
35495,2.8721361308137212e-05,3.6282571014068626e-05,3.448082195264759e-05,0.00020998184326514367,4.90343167700008e-05,0.0002734467821550591,0.00021698540742426706,0.0002570107577780596,0.006335732175764075,0.00017419527497957303,0.0001438747138423279,0.00011786103299733673,0.00011095776066360415,0.0018152025065967146,9.949194570873353e-05,4.8554983067662766e-05,3.6396998156686525e-05,4.049121224333946e-05,0.0011553461864774403,2.1790034623320276e-05,100,100,100,100,100,,,,,,,,,,,0.0001438747138423279,0.00011786103299733673,0.00011095776066360415,0.0018152025065967146,9.949194570873353e-05
45986,4.9750174355468156e-05,3.460804360056027e-05,3.1541539312108056e-05,0.00029688544151603395,5.686613717802191e-05,0.00020469994044068076,0.00019419180666030393,0.00015828328072568646,0.004530444585829275,0.0001364737810834869,0.00010061548732367944,7.74029543268677e-05,7.440571132654005e-05,0.0013375411263545328,9.060584974317448e-05,3.458065091598876e-05,2.7645664206501747e-05,2.3550565465993325e-05,0.0007780039381632495,1.7830099637105963e-05,100,100,100,100,100,,,,,,,,,,,0.00010061548732367944,7.74029543268677e-05,7.440571132654005e-05,0.0013375411263545328,9.060584974317448e-05
59577,2.7102029797270597e-05,2.9802362510071105e-05,3.1657814105802904e-05,0.00014815401924815212,5.0171186509499784e-05,0.00011108319295773781,7.59839715017483e-05,8.163361290868242e-05,0.0031156579714863705,0.00014465381123211296,5.978178931607895e-05,5.008450854050832e-05,4.901739583463009e-05,0.001036825566893867,8.38637601181911e-05,1.6197566199642195e-05,1.0021951124873953e-05,9.596232293590575e-06,0.0006422715819273995,1.8247877049620873e-05,100,100,100,100,100,,,,,,,,,,,5.978178931607895e-05,5.008450854050832e-05,4.901739583463009e-05,0.001036825566893867,8.38637601181911e-05
77186,4.360444003340301e-05,4.360372797410541e-05,4.360462837252042e-05,0.00014767128469556144,4.811266420663204e-05,4.360444003340301e-05,4.3603727974481574e-05,4.360462837291918e-05,0.003088668889973348,0.00012273169386523046,4.360444003340301e-05,4.3603727974303054e-05,4.3604628372730705e-05,0.0007774103851701351,8.00027217169345e-05,0.0,6.481117993173428e-17,7.401715737622798e-17,0.0005265659909990814,1.4348578564636645e-05,100,100,100,100,100,,,,,,,,,,,4.360444003340301e-05,4.3603727974303054e-05,4.3604628372730705e-05,0.0007774103851701351,8.00027217169345e-05
100000,4.360444003340301e-05,4.360372797410541e-05,4.3604628372570406e-05,7.516910260215386e-05,4.569953524402318e-05,4.360444003340301e-05,4.3603727974481574e-05,4.360462837289112e-05,0.002218252454209527,0.00011571711719290641,4.360444003340301e-05,4.3603727974303054e-05,4.360462837273082e-05,0.0006830492458757588,7.615471323806033e-05,0.0,6.481117993173428e-17,6.91774045739439e-17,0.00046194612699372475,1.3294802515355083e-05,100,100,100,100,100,,,,,,,,,,,4.360444003340301e-05,4.3603727974303054e-05,4.360462837273082e-05,0.0006830492458757588,7.615471323806033e-05


==> data/estimators_comparison/obesity-mlp-32x2_linf_mean.csv <==
num_samples,KernelSHAP_min_error,LeverageSHAP_min_error,LinearMSR_min_error,PermutationSHAP_min_error,TreeMSR_min_error,KernelSHAP_max_error,LeverageSHAP_max_error,LinearMSR_max_error,PermutationSHAP_max_error,TreeMSR_max_error,KernelSHAP_mean_error,LeverageSHAP_mean_error,LinearMSR_mean_error,PermutationSHAP_mean_error,TreeMSR_mean_error,KernelSHAP_std_error,LeverageSHAP_std_error,LinearMSR_std_error,PermutationSHAP_std_error,TreeMSR_std_error,KernelSHAP_count,LeverageSHAP_count,LinearMSR_count,PermutationSHAP_count,TreeMSR_count,KernelSHAP_area_lower,LeverageSHAP_area_lower,LinearMSR_area_lower,PermutationSHAP_area_lower,TreeMSR_area_lower,KernelSHAP_area_upper,LeverageSHAP_area_upper,LinearMSR_area_upper,PermutationSHAP_area_upper,TreeMSR_area_upper,KernelSHAP_highlight_error,LeverageSHAP_highlight_error,LinearMSR_highlight_error,PermutationSHAP_highlight_error,TreeMSR_highlight_error
200,0.3589707806142941,0.32254976356625153,0.3105495947514365,0.30211908817291255,0.42393888214913833,1.3313048209896348,1.2170029919168108,1.3380914553786658,2.9892856359481783,1.885894196122635,0.7198159979213439,0.6452515434105665,0.7128785664114098,1.4621266749724746,1.1822461230365195,0.1916746482267505,0.1884323805942875,0.1915355551918477,0.5770255766142478,0.27195287075376856,100,100,100,100,100,,,,,,,,,,,0.7198159979213439,0.6452515434105665,0.7128785664114098,1.4621266749724746,1.1822461230365195
259,0.31744815699553985,0.3361732227071199,0.2881067327018485,0.383639931678772,0.5383620087042686,1.2277554151121848,1.0772379708828632,0.9854501245223473,3.0002868005207617,1.502184189429408,0.6185040437541908,0.6165520173046382,0.5591643367511072,1.3165723238672529,0.9639692389674948,0.15085163012511532,0.14946363931369605,0.12825872377459574,0.5644118292119633,0.20182181080258432,100,100,100,100,100,,,,,,,,,,,0.6185040437541908,0.6165520173046382,0.5591643367511072,1.3165723238672529,0.9639692389674948
335,0.27431058927570895,0.2830995377549659,0.32192287974200084,0.4602736234664917,0.42514907179811523,0.9823940771127262,0.7773792028170252,0.9482085774535065,2.814435349570374,1.5144919344632655,0.533567048198366,0.4878683347143296,0.5019813362545904,1.2071918466811373,0.8321563121359009,0.14372858732213964,0.12131687777415498,0.12391038210521883,0.4860112828601455,0.20562407516836678,100,100,100,100,100,,,,,,,,,,,0.533567048198366,0.4878683347143296,0.5019813362545904,1.2071918466811373,0.8321563121359009
434,0.27628941929854833,0.19199106284823264,0.21330349315613528,0.310834710414593,0.3335932683410334,0.7187261249333687,0.8262685835583436,0.7761668101123227,2.945413015209713,1.1882355720681943,0.44370476588136454,0.44274990907348594,0.4186325727941438,0.9163626707201966,0.6267655435387447,0.09970933084424467,0.1142362115021593,0.11251562904243143,0.40314835271287336,0.15227415459469168,100,100,100,100,100,,,,,,,,,,,0.44370476588136454,0.44274990907348594,0.4186325727941438,0.9163626707201966,0.6267655435387447
563,0.22463514434338272,0.1988309128056298,0.21080136260740634,0.25530446507036686,0.2553912548338888,0.7356654823887823,0.5974240114614844,0.7389001638149182,2.2403763979673386,0.9204107590709327,0.39503226740997444,0.3665077875902214,0.3794714090013408,0.8829920966096688,0.525204609802813,0.10011976119577079,0.08640848264354258,0.09953016823597936,0.35670717268962066,0.12351519413966215,100,100,100,100,100,,,,,,,,,,,0.39503226740997444,0.3665077875902214,0.3794714090013408,0.8829920966096688,0.525204609802813
729,0.18392747188889602,0.17657181499613728,0.14695885981966494,0.3114630977312771,0.2030146975423439,0.6471290467309174,0.5748767854915435,0.739231578022526,1.5213346490192983,0.7478838571595219,0.34275305507553516,0.31480898156759274,0.31306438423912425,0.7136516856393288,0.4000324161826061,0.08807209307025772,0.06970989992556852,0.08253838796398127,0.26705692544173276,0.1057064092578933,100,100,100,100,100,,,,,,,,,,,0.34275305507553516,0.31480898156759274,0.31306438423912425,0.7136516856393288,0.4000324161826061
945,0.15394417745859545,0.12438414765087202,0.13282698821077465,0.21911266233239857,0.13114756837286423,0.5193849077740076,0.4290981645157643,0.45049264531964683,1.477999089019633,0.49936091260016724,0.2839334653513204,0.26883172367404895,0.26539216845988045,0.6140235577596882,0.2793654844738227,0.0757992875771663,0.06398837789325074,0.06332186278383747,0.2411212142671293,0.06224393438589383,100,100,100,100,100,,,,,,,,,,,0.2839334653513204,0.26883172367404895,0.26539216845988045,0.6140235577596882,0.2793654844738227
1225,0.1319583746940074,0.12451573817399719,0.122373117272079,0.1837063953280449,0.11770665729693519,0.3947840729342997,0.3765033539534368,0.36639586809162084,1.2171653905469526,0.34730344244869116,0.24215841367231866,0.23649429727474425,0.22217139554871018,0.5651456651831461,0.2224376065748577,0.05540716155191729,0.04929505999096301,0.05412382918700704,0.19730590574926687,0.055773035138130894,100,100,100,100,100,,,,,,,,,,,0.24215841367231866,0.23649429727474425,0.22217139554871018,0.5651456651831461,0.2224376065748577
1587,0.10540566806439688,0.09976567866495678,0.09227256809010953,0.12887981037298846,0.09020480947098619,0.3434461453160722,0.3612585047798129,0.3142540506515727,1.118916734432176,0.30356889541759235,0.21175237054990237,0.19599272068625923,0.19759711337060304,0.47658445731891935,0.1687000906351332,0.048801900821915704,0.05029078663156676,0.045196340365548184,0.1970442408206578,0.04018490975419253,100,100,100,100,100,,,,,,,,,,,0.21175237054990237,0.19599272068625923,0.19759711337060304,0.47658445731891935,0.1687000906351332
2056,0.07583581466726902,0.0733434052444828,0.09031297193059107,0.11086795719400522,0.06846268337016514,0.3011999691100842,0.2739736797097301,0.2708117629537219,0.9482892669977616,0.2329444516329744,0.1781947162397357,0.16604375940821162,0.16654782693529416,0.43724162209899164,0.12661558563679812,0.0470249986587591,0.04052134277387726,0.03805617464929689,0.19029193064440555,0.03301520935396739,100,100,100,100,100,,,,,,,,,,,0.1781947162397357,0.16604375940821162,0.16654782693529416,0.43724162209899164,0.12661558563679812
2664,0.09390345449753072,0.08482426861298897,0.07294547405345908,0.1056317819282413,0.052135768865124166,0.2997304525217691,0.2149820346775626,0.25541210602415276,0.9864561022724985,0.1716955077829576,0.14937311737987866,0.14140179179688947,0.139682355325159,0.38382267253869196,0.10010956351866435,0.03414605743468815,0.03039183102236579,0.03325345232074832,0.15669863932099623,0.023497438244820847,100,100,100,100,100,,,,,,,,,,,0.14937311737987866,0.14140179179688947,0.139682355325159,0.38382267253869196,0.10010956351866435
3451,0.06554420616331591,0.06936036355726838,0.06612037359127754,0.11248974845959658,0.027908481059323975,0.2288749940368222,0.2170796188516686,0.1696410432884563,0.7040456264064829,0.1457843471394904,0.13278146371029154,0.12053938946068989,0.11555374182387594,0.3616836503371955,0.0733186951749959,0.031180654585787847,0.03142090591791568,0.024416782125513844,0.13637261551954186,0.018758885602317133,100,100,100,100,100,,,,,,,,,,,0.13278146371029154,0.12053938946068989,0.11555374182387594,0.3616836503371955,0.0733186951749959
4472,0.0616316444460443,0.04768516801219835,0.05329456430877677,0.12766467950962213,0.03819318780581682,0.2049688926291684,0.1706326103172131,0.17270065860342498,0.6465788758463304,0.0954195591035496,0.11330405305742419,0.1056054600917755,0.1004250632494595,0.3026207008394928,0.06056706085934396,0.02685042301605057,0.023770312229381474,0.022041391381402473,0.10739619502179085,0.013673903223378586,100,100,100,100,100,,,,,,,,,,,0.11330405305742419,0.1056054600917755,0.1004250632494595,0.3026207008394928,0.06056706085934396
5793,0.053209491969301914,0.044981316825343676,0.04536735100794864,0.08856138631701471,0.025113733089938695,0.15574862845166138,0.14756691660122545,0.15963424876308013,0.5685603560879819,0.08495626510657517,0.09355414444648162,0.08748318313857868,0.08856944575216895,0.2806373320445417,0.04981031143208714,0.022839375385890405,0.02169451983484502,0.02298726576766082,0.10801636515066498,0.010250189317958389,100,100,100,100,100,,,,,,,,,,,0.09355414444648162,0.08748318313857868,0.08856944575216895,0.2806373320445417,0.04981031143208714
7506,0.04021693419287292,0.03989942655430534,0.03742207611796977,0.08196208903377311,0.027565593756477824,0.14855559975157862,0.11631257790185856,0.14275193428760447,0.45695792339610364,0.08587818523500235,0.07399580164796048,0.07047848634571957,0.072971030380479,0.2307960110237729,0.04291318177791749,0.01613000627384574,0.01710657112626749,0.0185668817991793,0.08572869240402459,0.011265500495243858,100,100,100,100,100,,,,,,,,,,,0.07399580164796048,0.07047848634571957,0.072971030380479,0.2307960110237729,0.04291318177791749
9724,0.03206898068314201,0.026905591167915688,0.02804404140863348,0.06092834253446999,0.020061802886295554,0.1005934072831447,0.09975458234366741,0.10796813250664539,0.5682814787743853,0.06250423756945778,0.06504556722168217,0.057664590812080564,0.06013026183188704,0.20724122398371375,0.03658034687544074,0.012876230980569234,0.013711470119491198,0.015608647392769447,0.09409083554473943,0.009048221879014853,100,100,100,100,100,,,,,,,,,,,0.06504556722168217,0.057664590812080564,0.06013026183188704,0.20724122398371375,0.03658034687544074
12599,0.030662098900727464,0.0249716879496944,0.02698940959247642,0.06139204571918233,0.016694082592549286,0.08363355639836789,0.08740049590255872,0.08456568462318081,0.34249709620387137,0.05655970621194606,0.055028983129916026,0.05195516107340818,0.04988706252081257,0.16882194531485023,0.030852021707495417,0.012645495517554724,0.01235480732646648,0.012273537405936652,0.06723119387687025,0.007963225338708,100,100,100,100,100,,,,,,,,,,,0.055028983129916026,0.05195516107340818,0.04988706252081257,0.16882194531485023,0.030852021707495417
16323,0.028388414877447588,0.023936863505749972,0.022662281522412897,0.04274322365519967,0.016485797268320113,0.07334643112964301,0.06758220369149015,0.07408115510741764,0.30887488761410964,0.043942880586191,0.045213349816677614,0.043131533144822216,0.042831397947086805,0.15069394896300892,0.028718728669944585,0.010130936251989827,0.009454211832971845,0.010172577924650341,0.059970896205253796,0.0063159401636087706,100,100,100,100,100,,,,,,,,,,,0.045213349816677614,0.043131533144822216,0.042831397947086805,0.15069394896300892,0.028718728669944585
21147,0.02055325931591212,0.01921205327195441,0.01547308226755284,0.04275941140949735,0.016687708934426837,0.0660458308747578,0.05829915235790395,0.056113607149334,0.37224040698201577,0.04247713168495748,0.03684851444749814,0.03481458090820234,0.0336495797816449,0.1437988645893933,0.02664338627701145,0.008541609503517376,0.008623677189965822,0.008105481228756714,0.0589003252330458,0.0059234448586868195,100,100,100,100,100,,,,,,,,,,,0.03684851444749814,0.03481458090820234,0.0336495797816449,0.1437988645893933,0.02664338627701145
27397,0.015625765858781726,0.01682055917462577,0.015080754031775001,0.03717451202402611,0.015235652789433729,0.06276808808088297,0.047184550802414904,0.04870987958715389,0.25287134903202,0.04198105674252117,0.0325385615580577,0.027785855450443632,0.027358816379773287,0.11730584915729633,0.026496724042122794,0.008707329350395147,0.005352354016937711,0.007168941411351135,0.04887894073078043,0.0060401251296431716,100,100,100,100,100,,,,,,,,,,,0.0325385615580577,0.027785855450443632,0.027358816379773287,0.11730584915729633,0.026496724042122794
35495,0.010860468566475934,0.01361188323660567,0.010589133006037768,0.03057810380361836,0.012162973196258697,0.041671803337326896,0.0387603149569693,0.037566079014677234,0.2399181699042403,0.03873946224776281,0.02554741919509605,0.023099023710286323,0.023089980884100036,0.10522439663456097,0.0246081349609507,0.006039574677756232,0.004811864133217118,0.005492834379642258,0.0441924052984923,0.005006729246398249,100,100,100,100,100,,,,,,,,,,,0.02554741919509605,0.023099023710286323,0.023089980884100036,0.10522439663456097,0.0246081349609507
45986,0.011482066135501956,0.01279168827672894,0.01152740133596808,0.0363697028543053,0.014525687355435135,0.03489407924608523,0.038513243825224475,0.03611718667381503,0.19707668479866292,0.03447805426903883,0.021691490126850583,0.02049883683891764,0.02032302739362662,0.09199889804502678,0.024510548286635857,0.005435884429539498,0.005063782839221511,0.004702886592802818,0.03340798942334507,0.004102998228496778,100,100,100,100,100,,,,,,,,,,,0.021691490126850583,0.02049883683891764,0.02032302739362662,0.09199889804502678,0.024510548286635857
59577,0.0125531039963942,0.012013816274016875,0.012634851986922158,0.021100517679676578,0.014996670792902123,0.028769761621688428,0.025468547761940297,0.024890682640734907,0.20080579250813457,0.03272202694271864,0.019549794670444962,0.01962270683626751,0.01922719762671038,0.08129164234822797,0.02340822689258188,0.003504804573956089,0.002531248148665054,0.0023604930803781754,0.033071286565000614,0.003956655463205845,100,100,100,100,100,,,,,,,,,,,0.019549794670444962,0.01962270683626751,0.01922719762671038,0.08129164234822797,0.02340822689258188
77186,0.019486185180208393,0.019485978063122023,0.019486216484376095,0.02408294421776025,0.01526330460569536,0.019486185180208393,0.019485978063225495,0.019486216484511987,0.17028307940307386,0.031438757747977775,0.019486185180208393,0.01948597806317101,0.019486216484436224,0.0684629230054297,0.023536754545587613,0.0,1.977216006502324e-14,2.1631632427290013e-14,0.028197105596625714,0.0034632412800937222,100,100,100,100,100,,,,,,,,,,,0.019486185180208393,0.01948597806317101,0.019486216484436224,0.0684629230054297,0.023536754545587613
100000,0.019486185180208393,0.019485978063122023,0.019486216484380092,0.0203271205573905,0.015318112446145227,0.019486185180208393,0.019485978063225495,0.019486216484481345,0.12657713318495212,0.03143225287104823,0.019486185180208393,0.01948597806317101,0.01948621648443457,0.06546357333263642,0.02308908397888765,0.0,1.977216006502324e-14,2.156214515324153e-14,0.0261435787170213,0.0036305648011850235,100,100,100,100,100,,,,,,,,,,,0.019486185180208393,0.01948597806317101,0.01948621648443457,0.06546357333263642,0.02308908397888765


==> data/estimators_comparison/steel-mlp-8x2_l2_mean.csv <==
num_samples,KernelSHAP_min_error,LeverageSHAP_min_error,LinearMSR_min_error,PermutationSHAP_min_error,TreeMSR_min_error,KernelSHAP_max_error,LeverageSHAP_max_error,LinearMSR_max_error,PermutationSHAP_max_error,TreeMSR_max_error,KernelSHAP_mean_error,LeverageSHAP_mean_error,LinearMSR_mean_error,PermutationSHAP_mean_error,TreeMSR_mean_error,KernelSHAP_std_error,LeverageSHAP_std_error,LinearMSR_std_error,PermutationSHAP_std_error,TreeMSR_std_error,KernelSHAP_count,LeverageSHAP_count,LinearMSR_count,PermutationSHAP_count,TreeMSR_count,KernelSHAP_area_lower,LeverageSHAP_area_lower,LinearMSR_area_lower,PermutationSHAP_area_lower,TreeMSR_area_lower,KernelSHAP_area_upper,LeverageSHAP_area_upper,LinearMSR_area_upper,PermutationSHAP_area_upper,TreeMSR_area_upper,KernelSHAP_highlight_error,LeverageSHAP_highlight_error,LinearMSR_highlight_error,PermutationSHAP_highlight_error,TreeMSR_highlight_error
200,0.00033166947505895256,0.00021331991923775686,0.0004043381091891708,0.0005052717848330639,0.014634537810639867,0.002283674312154565,0.0022569207648225563,0.0022968951869707078,0.008053684551635184,0.0408331507339695,0.0011031792409891621,0.0008700432790781626,0.0009587462742332833,0.002465665221450615,0.0247153794595863,0.0004158084765661648,0.0003859827486943013,0.0003480233738022487,0.0014586656320041598,0.004861513480246236,100,100,100,100,100,,,,,,,,,,,0.0011031792409891621,0.0008700432790781626,0.0009587462742332833,0.002465665221450615,0.0247153794595863
259,0.0002995959511449683,0.000251796090521569,0.00020734641270986898,0.0006554880038055157,0.011506716721305273,0.0016677506896948743,0.0016920432744846749,0.001758465319242911,0.00550493958968347,0.030525910593665332,0.0008480596954082212,0.0005885009522486659,0.000657301426912548,0.0019706315768218347,0.01910688459018454,0.0002762570442664178,0.00023295183260919804,0.0002531300804650768,0.0009263186444195688,0.003734960808930788,100,100,100,100,100,,,,,,,,,,,0.0008480596954082212,0.0005885009522486659,0.000657301426912548,0.0019706315768218347,0.01910688459018454
335,0.00021533854806155857,0.00014772298368886935,0.00021762490241878044,0.00034174374406349055,0.009271035168893039,0.001025392247964266,0.0011258106298075571,0.000795903533627899,0.0046719511510921385,0.020206130153392395,0.0005345644848833409,0.0004770676204473178,0.0004550824805931282,0.0014313108519183665,0.01372577390795831,0.00016010854801817859,0.000179610031137974,0.00011955512816642373,0.0008340684173856575,0.002526726543927968,100,100,100,100,100,,,,,,,,,,,0.0005345644848833409,0.0004770676204473178,0.0004550824805931282,0.0014313108519183665,0.01372577390795831
434,0.00014613057244070298,0.00012433819456838033,0.00011925226633078395,0.00018673869775419593,0.006750377742447818,0.000802051572681479,0.0006804819937767502,0.000772003663826975,0.0030878970160263413,0.01462092330402481,0.00035892849848025567,0.0003307826288405646,0.00033280114584764914,0.0010381912300076288,0.010271911112663991,0.0001185152476369312,0.00011338212693384921,0.00013171014744099257,0.0006185028286405798,0.0016052608051162355,100,100,100,100,100,,,,,,,,,,,0.00035892849848025567,0.0003307826288405646,0.00033280114584764914,0.0010381912300076288,0.010271911112663991
563,0.00010222123960290751,6.119500495097115e-05,7.716934240663234e-05,0.00019395273523523934,0.00522501999890484,0.0005626287921552923,0.00048313514539329055,0.0004125375472421166,0.003050591197551753,0.01016901038923399,0.00027957661177591516,0.00021626386595476318,0.00021972343272504794,0.000781100306834115,0.007487216063102969,9.003482581501351e-05,8.03275134268194e-05,6.238418659644246e-05,0.000451337600820847,0.001137961368475597,100,100,100,100,100,,,,,,,,,,,0.00027957661177591516,0.00021626386595476318,0.00021972343272504794,0.000781100306834115,0.007487216063102969
729,8.63986745315976e-05,5.636066128211849e-05,6.927444482139195e-05,0.00013849043555613465,0.0035095967795524866,0.000388488123232919,0.00029212546149579553,0.00025740367534073035,0.001721667186805696,0.00721176247475163,0.0001969443988395914,0.0001489892681279932,0.00014945577945459413,0.0005539642879738636,0.005057270219131875,6.587469654196656e-05,4.7894679416193986e-05,4.737992491436107e-05,0.000326223393022713,0.0008687516320198579,100,100,100,100,100,,,,,,,,,,,0.0001969443988395914,0.0001489892681279932,0.00014945577945459413,0.0005539642879738636,0.005057270219131875
945,6.790152752066185e-05,4.62276585050732e-05,5.391698878967286e-05,0.00012910373975708302,0.002166088715459887,0.00033538865419992204,0.00020623253406013654,0.0001989701791198196,0.001184171068131698,0.0046689895714870705,0.00014603344185128945,0.00011213855751638315,0.00011734922868547852,0.00046001830859457066,0.0033656159782778604,4.9088131531608543e-05,3.49776209949044e-05,3.509965524022808e-05,0.00024133840873021413,0.0005045664132454755,100,100,100,100,100,,,,,,,,,,,0.00014603344185128945,0.00011213855751638315,0.00011734922868547852,0.00046001830859457066,0.0033656159782778604
1225,3.491801899551944e-05,3.406071857883942e-05,3.090233347063969e-05,7.759328334183215e-05,0.001237700470181113,0.00024460843673992715,0.00017101749146479004,0.00016363589293215912,0.0011330350585997714,0.0026505048209164717,0.0001043444050413141,8.4751921016727e-05,8.317322635053127e-05,0.0003044662800650234,0.0019803299514757297,3.779536084188505e-05,2.801965176456024e-05,2.5288811262528742e-05,0.00015291951062644055,0.0003137154257660716,100,100,100,100,100,,,,,,,,,,,0.0001043444050413141,8.4751921016727e-05,8.317322635053127e-05,0.0003044662800650234,0.0019803299514757297
1587,2.3786265731921638e-05,1.538011316222191e-05,2.7641209408351525e-05,7.364864424784757e-05,0.0008046496663294602,0.00014126901867394446,0.00011622268923421297,0.0001171310176637294,0.0006682211707234654,0.0020401794173782037,7.472537129379524e-05,6.023987048627978e-05,6.398391503227508e-05,0.0002567834268069711,0.0011885906512269498,2.5332165313500137e-05,1.8965755751695802e-05,1.9596185875606892e-05,0.00012625937739304125,0.00020592838906734315,100,100,100,100,100,,,,,,,,,,,7.472537129379524e-05,6.023987048627978e-05,6.398391503227508e-05,0.0002567834268069711,0.0011885906512269498
2056,1.695124026460416e-05,1.9301332239677448e-05,1.6420922214458226e-05,2.9427743324363685e-05,0.00046861327899793234,0.0001322028255096359,9.18034157643787e-05,0.00012838683342112137,0.0008202611407652114,0.0011044043116558756,5.3455210274765105e-05,4.267442642989494e-05,4.369206457052601e-05,0.00021143184704826588,0.0007314227067809185,1.9232380554699784e-05,1.4345062726835095e-05,1.597209690883095e-05,0.00012159416601263616,0.00012275629263451895,100,100,100,100,100,,,,,,,,,,,5.3455210274765105e-05,4.267442642989494e-05,4.369206457052601e-05,0.00021143184704826588,0.0007314227067809185
2664,1.0383795460752416e-05,1.2150047850373802e-05,1.2982135395884178e-05,4.293248783653385e-05,0.0002862307226697025,7.114202416987893e-05,6.0025599640598035e-05,6.953362297482595e-05,0.00042407739515808304,0.0006371253644257359,3.60799295171394e-05,3.164042848007189e-05,3.269154252656857e-05,0.00013826044204172584,0.000424985816636239,1.209845567193542e-05,1.0180340812569752e-05,1.0992626781000258e-05,7.656099680323457e-05,7.085621453246341e-05,100,100,100,100,100,,,,,,,,,,,3.60799295171394e-05,3.164042848007189e-05,3.269154252656857e-05,0.00013826044204172584,0.000424985816636239
3451,1.2653448036352397e-05,6.094507873230038e-06,9.27055462325393e-06,2.435694835020671e-05,0.00015222862266277875,5.292381264335209e-05,5.43977818693617e-05,4.331515054007285e-05,0.00034319093719408487,0.0003403615533121049,2.7388665837722068e-05,2.409057361012512e-05,2.3584762683659686e-05,0.00011720556914060376,0.00023779795108291822,8.445812171050874e-06,9.014910342121168e-06,7.56177903459207e-06,6.535863896652029e-05,4.2947494943565916e-05,100,100,100,100,100,,,,,,,,,,,2.7388665837722068e-05,2.409057361012512e-05,2.3584762683659686e-05,0.00011720556914060376,0.00023779795108291822
4472,6.8405121245283134e-06,5.791591048898889e-06,5.348484179857214e-06,1.83249232474971e-05,7.608911204177299e-05,4.1044420344543e-05,3.4228724035903225e-05,2.751212799006739e-05,0.00025382248964398693,0.00022833245628227228,2.1012514721509838e-05,1.7909977985995648e-05,1.6522510797142585e-05,8.405787167031813e-05,0.00014343693061541265,7.262825875168467e-06,5.678039939573979e-06,4.858284715988502e-06,4.281095594682294e-05,2.6062035245005216e-05,100,100,100,100,100,,,,,,,,,,,2.1012514721509838e-05,1.7909977985995648e-05,1.6522510797142585e-05,8.405787167031813e-05,0.00014343693061541265
5793,5.105843975628426e-06,2.234595279640362e-06,2.8027493635015785e-06,1.6744614468527046e-05,5.276596195331503e-05,2.726836689878562e-05,3.2426750005649014e-05,2.5248392718601846e-05,0.00021010436912259758,0.00014014796077910368,1.4698148511095915e-05,1.2726952005520662e-05,1.1893719327535128e-05,5.584143576548591e-05,8.325874851942329e-05,4.7716211496732e-06,4.268651431905105e-06,4.568399136602471e-06,3.154695759334595e-05,1.672614743071921e-05,100,100,100,100,100,,,,,,,,,,,1.4698148511095915e-05,1.2726952005520662e-05,1.1893719327535128e-05,5.584143576548591e-05,8.325874851942329e-05
7506,2.7105616390524205e-06,2.381228315935573e-06,2.4848234596900883e-06,7.3022407607683036e-06,3.0293954904249134e-05,2.1449040082716654e-05,1.818101327047668e-05,2.1483091093505088e-05,0.00017370679152621028,6.837915447996456e-05,9.014747208108721e-06,8.363194033108868e-06,9.03382094853231e-06,4.5698940766172593e-05,4.693715619550432e-05,3.405387160129827e-06,3.0850921487319985e-06,3.2139102994374917e-06,2.794275624648978e-05,8.36320865198249e-06,100,100,100,100,100,,,,,,,,,,,9.014747208108721e-06,8.363194033108868e-06,9.03382094853231e-06,4.5698940766172593e-05,4.693715619550432e-05
9724,2.020219609573771e-06,1.2988161835334517e-06,2.2735344956819236e-06,8.253591810411497e-06,1.3709093688038864e-05,1.4357888730052004e-05,1.2865294133958846e-05,1.4383460311799934e-05,0.00011859456379930291,4.198260939882976e-05,6.9130487993394275e-06,5.691027203413431e-06,6.0136461998362255e-06,3.758805164755146e-05,2.725162661828486e-05,2.40353482686703e-06,2.1574571855320893e-06,2.403672786622685e-06,2.184511101844227e-05,6.544233714020326e-06,100,100,100,100,100,,,,,,,,,,,6.9130487993394275e-06,5.691027203413431e-06,6.0136461998362255e-06,3.758805164755146e-05,2.725162661828486e-05
12599,9.826068512812286e-07,1.642048065793831e-06,1.103899438254601e-06,6.7275428166592295e-06,7.583759565505693e-06,1.1451266960320487e-05,1.2647035694317215e-05,1.0359256982230435e-05,0.00010229886069302372,2.5496066943825772e-05,4.5572822756973704e-06,4.1150946591929075e-06,4.177647582757144e-06,2.677521978898549e-05,1.4584538127774669e-05,2.105596568999776e-06,1.763598589173371e-06,1.8411350172664756e-06,1.5492277908929336e-05,3.974507900000195e-06,100,100,100,100,100,,,,,,,,,,,4.5572822756973704e-06,4.1150946591929075e-06,4.177647582757144e-06,2.677521978898549e-05,1.4584538127774669e-05
16323,4.675812013914678e-07,7.451023014383402e-07,7.727421950476657e-07,4.065134723572631e-06,3.2165558210383443e-06,6.089315332840092e-06,7.361066444113911e-06,6.941446541966501e-06,5.8857245695461856e-05,1.51658524077095e-05,3.17604679892504e-06,2.790971049272561e-06,2.8138375279340045e-06,1.9536362137331353e-05,8.828395806180868e-06,1.2091655900483295e-06,1.0740024219070704e-06,1.1653269016294242e-06,1.1454943354936367e-05,2.4760857698293052e-06,100,100,100,100,100,,,,,,,,,,,3.17604679892504e-06,2.790971049272561e-06,2.8138375279340045e-06,1.9536362137331353e-05,8.828395806180868e-06
21147,3.3608472553508836e-07,3.6347941104507476e-07,5.589164148660903e-07,1.8952938146171066e-06,1.7178467437273954e-06,7.2114698746978324e-06,6.647778984108104e-06,5.688068363363473e-06,3.851484781415928e-05,1.0625635346575744e-05,2.276386070045921e-06,1.766723328818018e-06,2.0639853511946096e-06,1.4663123754915293e-05,4.8314131062109645e-06,1.120658107672002e-06,9.363683081527234e-07,9.54616323009826e-07,8.647532871767913e-06,1.7211847354953647e-06,100,100,100,100,100,,,,,,,,,,,2.276386070045921e-06,1.766723328818018e-06,2.0639853511946096e-06,1.4663123754915293e-05,4.8314131062109645e-06
27397,2.1612328579763598e-07,2.7844449527102656e-07,2.4988667220151514e-07,1.797157428260183e-06,8.510749883058235e-07,4.195871580406928e-06,3.108178272787975e-06,2.74160393791458e-06,3.83559617635842e-05,5.129891667962892e-06,1.3493058180316658e-06,1.2452671966817834e-06,1.208766794645669e-06,1.0578774570879486e-05,2.5112286992429145e-06,6.346802322112049e-07,6.033063769147098e-07,5.044782609383241e-07,5.52697812266116e-06,8.430224110079204e-07,100,100,100,100,100,,,,,,,,,,,1.3493058180316658e-06,1.2452671966817834e-06,1.208766794645669e-06,1.0578774570879486e-05,2.5112286992429145e-06
35495,1.386030783151381e-07,1.177206035325654e-07,9.957701283425614e-08,8.295694993993683e-07,2.2215647436729338e-07,2.52045406791096e-06,0.01487870999354642,2.2235803898947053e-06,2.7868708530720157e-05,3.64014354863476e-06,8.83463239618786e-07,0.0016016262803848164,7.125154466072906e-07,7.117028274076025e-06,1.333237520741809e-06,4.661718514176798e-07,0.00393952456427292,3.6926858759811763e-07,4.566576281673435e-06,5.737280948137378e-07,100,100,100,100,100,,,,,,,,,,,8.83463239618786e-07,0.0016016262803848164,7.125154466072906e-07,7.117028274076025e-06,1.333237520741809e-06
45986,7.006098972477651e-08,6.729632824106914e-08,9.659699850674506e-09,1.0579011304858942e-06,1.803303116896163e-07,1.695898672922622e-06,0.02863010776286685,1.195028369056341e-06,1.901405661720934e-05,1.8734442778382555e-06,5.351090588005597e-07,0.006594799376833118,4.30929012576229e-07,6.02865053077855e-06,6.829661089574266e-07,3.0655341778377384e-07,0.005310717174193715,2.2079699892999398e-07,3.6312511705894455e-06,3.366981814861324e-07,100,100,100,100,100,,,,,,,,,,,5.351090588005597e-07,0.006594799376833118,4.30929012576229e-07,6.02865053077855e-06,6.829661089574266e-07
59577,4.2435144034659287e-08,1.077043316253144e-08,3.838508312229216e-09,6.791931457035746e-07,5.970548217108676e-08,9.084104975729122e-07,0.011834559893136521,1.317474999134691e-06,1.3783893063875325e-05,9.653562416485912e-07,2.9720556317760295e-07,0.0028722595984354564,2.9342805465650224e-07,4.116319260448415e-06,3.46716883629573e-07,1.5271877159286922e-07,0.0036467295634880475,2.136166453098195e-07,2.5597849825080766e-06,1.7893146293971565e-07,100,100,100,100,100,,,,,,,,,,,2.9720556317760295e-07,0.0028722595984354564,2.9342805465650224e-07,4.116319260448415e-06,3.46716883629573e-07
77186,1.9657472067332684e-08,9.648452855903854e-09,1.4518732036843236e-08,1.8456603751871052e-07,1.3123911618124802e-08,6.734305839060808e-07,0.012390051468248344,5.071751086412321e-07,8.552665697377107e-06,6.866418684399609e-07,1.6336384074892338e-07,0.0008999309616466211,1.6895017258413444e-07,2.796248497365487e-06,2.009253457461897e-07,1.1016671096878843e-07,0.0029336517051629426,1.1798992668481556e-07,1.6918233098382628e-06,1.3926341309189205e-07,100,100,100,100,100,,,,,,,,,,,1.6336384074892338e-07,0.0008999309616466211,1.6895017258413444e-07,2.796248497365487e-06,2.009253457461897e-07
100000,4.496197333301023e-09,1.867179372157664e-10,1.1096347428319705e-09,2.1067849334198226e-07,1.061962097731473e-08,3.107099503230276e-07,0.010780238619539383,4.6708703068506326e-07,6.125885562963974e-06,4.264851758794873e-07,8.281127462110834e-08,0.00010788018888313358,8.468487376884426e-08,1.8312118591251289e-06,1.236228978327717e-07,6.740706976127291e-08,0.001078016005353872,7.677862238483973e-08,1.1548480805740978e-06,7.613500523654102e-08,100,100,100,100,100,,,,,,,,,,,8.281127462110834e-08,0.00010788018888313358,8.468487376884426e-08,1.8312118591251289e-06,1.236228978327717e-07


==> data/estimators_comparison/steel-mlp-8x2_linf_mean.csv <==
num_samples,KernelSHAP_min_error,LeverageSHAP_min_error,LinearMSR_min_error,PermutationSHAP_min_error,TreeMSR_min_error,KernelSHAP_max_error,LeverageSHAP_max_error,LinearMSR_max_error,PermutationSHAP_max_error,TreeMSR_max_error,KernelSHAP_mean_error,LeverageSHAP_mean_error,LinearMSR_mean_error,PermutationSHAP_mean_error,TreeMSR_mean_error,KernelSHAP_std_error,LeverageSHAP_std_error,LinearMSR_std_error,PermutationSHAP_std_error,TreeMSR_std_error,KernelSHAP_count,LeverageSHAP_count,LinearMSR_count,PermutationSHAP_count,TreeMSR_count,KernelSHAP_area_lower,LeverageSHAP_area_lower,LinearMSR_area_lower,PermutationSHAP_area_lower,TreeMSR_area_lower,KernelSHAP_area_upper,LeverageSHAP_area_upper,LinearMSR_area_upper,PermutationSHAP_area_upper,TreeMSR_area_upper,KernelSHAP_highlight_error,LeverageSHAP_highlight_error,LinearMSR_highlight_error,PermutationSHAP_highlight_error,TreeMSR_highlight_error
200,0.04291220169272067,0.04018062834165759,0.04486514614886283,0.06254627307256067,0.27334260233712304,0.14642358736888866,0.1335131089698237,0.1350615925382761,0.40482247124115633,0.5475807411700895,0.07798785584487933,0.07029075896657912,0.07334639916892427,0.1483208232621352,0.3861023909333065,0.019547753960342473,0.01811130759928387,0.018882542016985963,0.06171229099599463,0.06608696547248352,100,100,100,100,100,,,,,,,,,,,0.07798785584487933,0.07029075896657912,0.07334639916892427,0.1483208232621352,0.3861023909333065
259,0.03239739272558525,0.03271792113724259,0.03202708185282843,0.05475230515003204,0.2169553430435185,0.10942174017061479,0.12717976496224664,0.14060462908899285,0.2817241698503494,0.5212495852111796,0.06874764674258875,0.057430589695743745,0.06011354526469852,0.13122568653896452,0.32949006493353183,0.014853731707923397,0.015637364771883582,0.016677303528473252,0.043093871012286414,0.05640382023992396,100,100,100,100,100,,,,,,,,,,,0.06874764674258875,0.057430589695743745,0.06011354526469852,0.13122568653896452,0.32949006493353183
335,0.03303265007719458,0.02807664796428956,0.030340707412188195,0.04415749311447148,0.19782051742576545,0.10024941666972265,0.10056742098322202,0.0861685754273398,0.2659546807408333,0.41614339374906806,0.05489942684398197,0.05156994157329851,0.05241261106977691,0.1099488050043583,0.2730693224862074,0.011600428224681962,0.013018179103415316,0.01109079857419335,0.04250690534464191,0.046615833276817474,100,100,100,100,100,,,,,,,,,,,0.05489942684398197,0.05156994157329851,0.05241261106977691,0.1099488050043583,0.2730693224862074
434,0.028870493087173266,0.025420007111304738,0.023612575063780478,0.03440603188105995,0.17003337577536326,0.07116620648371019,0.08714557209613338,0.08149516852629879,0.22089214622974396,0.34740463323674303,0.04474810418226317,0.04355420922174955,0.043713662163045314,0.09555676016424383,0.23405370429494543,0.008633167903875192,0.011955960691773635,0.012328873266114966,0.03901011326819378,0.03340678229587824,100,100,100,100,100,,,,,,,,,,,0.04474810418226317,0.04355420922174955,0.043713662163045314,0.09555676016424383,0.23405370429494543
563,0.022331751565705715,0.01998710993801356,0.01595625363363906,0.031118452548980713,0.13966840406043313,0.06855959664384148,0.0809283931554885,0.06523142031177259,0.18453545620044065,0.30266779170165803,0.038949028058489946,0.036129744642134295,0.03538994430162038,0.08370594619462887,0.19398030735715696,0.008825189042477727,0.010104467568545949,0.008847648512088491,0.03176222761259985,0.029574441195462632,100,100,100,100,100,,,,,,,,,,,0.038949028058489946,0.036129744642134295,0.03538994430162038,0.08370594619462887,0.19398030735715696
729,0.020810526543400737,0.01730897884366739,0.018397057810647044,0.03143398463726044,0.11139285839062413,0.05668151763500112,0.0457763994894729,0.047943022379710376,0.17956461642797183,0.2099889368435761,0.033411978131617,0.02894019080840136,0.02855473019584573,0.07120625943232041,0.15751984930170698,0.007940407833955183,0.006419797616075028,0.006215183181083398,0.028158614423977477,0.020583131271975585,100,100,100,100,100,,,,,,,,,,,0.033411978131617,0.02894019080840136,0.02855473019584573,0.07120625943232041,0.15751984930170698
945,0.015714459678855194,0.01393692217066135,0.014406228486499847,0.03144955109147465,0.09808781671774691,0.043239336361676595,0.042297906966122234,0.041072073900889405,0.1352412393864464,0.17154195776099046,0.028866307602788344,0.025766527765316124,0.02544046907582292,0.06594323888859328,0.12407976835722279,0.006292371982985528,0.00610559405237124,0.005538274727938026,0.022812821658580625,0.014579806693194582,100,100,100,100,100,,,,,,,,,,,0.028866307602788344,0.025766527765316124,0.02544046907582292,0.06594323888859328,0.12407976835722279
1225,0.013503420058012585,0.013215635635000639,0.011860566225986968,0.018956630744717318,0.06341067448124948,0.04244777098982966,0.040755896348738,0.03787136896484333,0.13082150911742985,0.13394960176888704,0.024118309325285775,0.022134321596885397,0.021174583280503895,0.05144000798802484,0.0963101124620556,0.005828464358445908,0.005333369122494148,0.0047134733068553095,0.01748176385001969,0.01372568621400276,100,100,100,100,100,,,,,,,,,,,0.024118309325285775,0.022134321596885397,0.021174583280503895,0.05144000798802484,0.0963101124620556
1587,0.011108564575636103,0.009496113283895435,0.009452817219932092,0.022642990574240685,0.05447925348012697,0.03256925033847358,0.03163786891293752,0.03132228370547577,0.11027751224381588,0.09803104733020307,0.02049465664836952,0.019094216815082898,0.01934460594012663,0.047511633964521544,0.0729607030267275,0.004616429726560728,0.004171353032080443,0.004235183436016203,0.016183856805476696,0.009797942100028427,100,100,100,100,100,,,,,,,,,,,0.02049465664836952,0.019094216815082898,0.01934460594012663,0.047511633964521544,0.0729607030267275
2056,0.009670007544158588,0.009022412123477,0.009771331162604978,0.012852514716418906,0.04369640076233289,0.029757377174040513,0.02713419312642218,0.024245680017689397,0.09093766156080607,0.07406770107962124,0.017669788350731363,0.015696945257018445,0.015604535526541431,0.0444154983376329,0.0571384024882462,0.004241104308088434,0.003555041431781022,0.0033703941305313415,0.01599026479180632,0.0070593488657509805,100,100,100,100,100,,,,,,,,,,,0.017669788350731363,0.015696945257018445,0.015604535526541431,0.0444154983376329,0.0571384024882462
2664,0.006996553056726161,0.007219570740006898,0.007918799846032831,0.015865180641412735,0.03292136922842037,0.02346433880986968,0.0228871294319537,0.021612487193449437,0.07994112124045682,0.06723743428010714,0.01434790230196306,0.013740269899570733,0.014002341588959506,0.03674631236276279,0.043735148046706224,0.0032063490951738734,0.0031758713138636324,0.0028364184811588734,0.01384567933999662,0.006307951596181386,100,100,100,100,100,,,,,,,,,,,0.01434790230196306,0.013740269899570733,0.014002341588959506,0.03674631236276279,0.043735148046706224
3451,0.007868095312654089,0.00690733682958089,0.006147413814342784,0.01433017561512609,0.02437258189856112,0.019045191223793,0.021101940547273657,0.020665880652245228,0.07226813416327205,0.04543912131278477,0.012500661851382816,0.011915508112422389,0.012246023809695495,0.03400264724127708,0.03307652197982328,0.00256096986330679,0.0030199901733629947,0.0027308282205882606,0.012537273133334121,0.004386326205686582,100,100,100,100,100,,,,,,,,,,,0.012500661851382816,0.011915508112422389,0.012246023809695495,0.03400264724127708,0.03307652197982328
4472,0.005213656886578488,0.005451289518808952,0.004792320432937619,0.012676786723328226,0.019768893516966063,0.022754894002199766,0.015216821972386274,0.01785571470169489,0.06580247858792165,0.03990607531394075,0.011499048236864208,0.010277089690281136,0.010332597544743973,0.027785191690480274,0.026428336649209707,0.0030233813269759805,0.002011604577065581,0.0023263263327373755,0.009144219686562429,0.004073031197756406,100,100,100,100,100,,,,,,,,,,,0.011499048236864208,0.010277089690281136,0.010332597544743973,0.027785191690480274,0.026428336649209707
5793,0.005871841047143209,0.004689015550473186,0.004360746293410281,0.00968146132571357,0.014613820161626268,0.015850077482588626,0.017945333682811482,0.015296535714198756,0.041551921268304204,0.03066130167005432,0.009376731260865964,0.009040102619509998,0.008766416641550638,0.021772066748567985,0.01942343266172814,0.0019685498071659456,0.0020125617005148835,0.002141276164303752,0.007111203614077188,0.0025017823214247233,100,100,100,100,100,,,,,,,,,,,0.009376731260865964,0.009040102619509998,0.008766416641550638,0.021772066748567985,0.01942343266172814
7506,0.00394225516955682,0.004283033376085599,0.0037433578892036856,0.00688824276713762,0.010953790004022967,0.01262895103062945,0.014918074236968115,0.015298709624822493,0.05078393670127679,0.0214049257850496,0.0076589337799454526,0.007368712710511594,0.00773580532049016,0.02092120488229043,0.015326043369226916,0.0018106761484174114,0.001775878400019777,0.0018857908070497472,0.008624138507920192,0.002358821640750967,100,100,100,100,100,,,,,,,,,,,0.0076589337799454526,0.007368712710511594,0.00773580532049016,0.02092120488229043,0.015326043369226916
9724,0.0034576335359016094,0.0027326879095666834,0.0035822090715141447,0.007401676890863615,0.0075626697710005075,0.012812163225032314,0.011688823793417402,0.012151240531448945,0.03672886813398102,0.016384714977883408,0.00690937703342013,0.0062706735225366485,0.006384208543705409,0.019543308643200842,0.011464794613258895,0.0015392580418625303,0.0015881220972973357,0.0016926682639304292,0.0069658404676085466,0.0018337437142230512,100,100,100,100,100,,,,,,,,,,,0.00690937703342013,0.0062706735225366485,0.006384208543705409,0.019543308643200842,0.011464794613258895
12599,0.0026880301619433,0.0029956480224973686,0.002851127000993048,0.006920437050754569,0.005512194939072068,0.01071473285854796,0.009294052871903657,0.01088100614465115,0.03836488847931219,0.013546428643833763,0.005543728864975398,0.005361939929957828,0.00535919973966807,0.016141630063454305,0.008895249903655417,0.001449134394953801,0.0014636006629949127,0.0013571605513322002,0.006005644498505574,0.0015706564213270747,100,100,100,100,100,,,,,,,,,,,0.005543728864975398,0.005361939929957828,0.00535919973966807,0.016141630063454305,0.008895249903655417
16323,0.0021137625867005475,0.0018693400180592318,0.0019627629437667105,0.004708941472140626,0.0046440925399986455,0.008602194865067081,0.00742294384698905,0.008620584624315919,0.030870329135575858,0.010243208197905418,0.0047260238308369715,0.004645916255119639,0.004533418033147485,0.01404193164831078,0.007089101565524028,0.0012215074142977221,0.001041086854294954,0.0012051595464792023,0.005153691727005001,0.0012621360618626206,100,100,100,100,100,,,,,,,,,,,0.0047260238308369715,0.004645916255119639,0.004533418033147485,0.01404193164831078,0.007089101565524028
21147,0.001991442267537641,0.001888656893234475,0.0021482965928338316,0.004767500426775456,0.003122928556394261,0.007865656756606665,0.00928642763901344,0.007270446436943079,0.023476797253048742,0.010829282894539827,0.004200070566051426,0.003709080994020188,0.00403944771931046,0.01211099898054575,0.005568971416833382,0.0011855242369461618,0.0011262410728857357,0.0011061270192515545,0.004508650677875373,0.0013903547200706191,100,100,100,100,100,,,,,,,,,,,0.004200070566051426,0.003709080994020188,0.00403944771931046,0.01211099898054575,0.005568971416833382
27397,0.0014654850161130994,0.0014484130867041811,0.001521225249399621,0.0030041110347694133,0.00217789723890105,0.005523437950337495,0.00713619424541051,0.005596438857587899,0.020333518369696657,0.008267860841088548,0.003361716090859132,0.0032451227212897684,0.003155629055265553,0.010649862847472697,0.004127327005524012,0.0008197231743545874,0.0009502084707336841,0.0008281534975841456,0.003625665727645526,0.0009825597624115432,100,100,100,100,100,,,,,,,,,,,0.003361716090859132,0.0032451227212897684,0.003155629055265553,0.010649862847472697,0.004127327005524012
35495,0.0012513135269980984,0.0009803295863832773,0.0009222880715951121,0.002274596078913338,0.0016044370224412852,0.0044960612693429325,0.12634999749440776,0.0053497828066170205,0.01752981340238291,0.005714111575694458,0.002706937246305012,0.018208327976300356,0.002540355302664449,0.008358162437818319,0.0031397507738750805,0.000714764410750669,0.03739745373126413,0.0008119064969164749,0.003388010228570291,0.0007157722516929653,100,100,100,100,100,,,,,,,,,,,0.002706937246305012,0.018208327976300356,0.002540355302664449,0.008358162437818319,0.0031397507738750805
45986,0.0010237215761682572,0.0010644060956923607,0.00027573807470021583,0.002908850463027024,0.0010660792746841688,0.004752917287573141,0.17156060439905663,0.003724586288456039,0.015955866131771135,0.0055600130776456425,0.0022001624139203983,0.06912734575766105,0.0020802611274045642,0.007954021682383475,0.0025109592459628583,0.0006913103504060155,0.04722860612973193,0.000656795599552934,0.0032309974033020196,0.0007604933927684146,100,100,100,100,100,,,,,,,,,,,0.0022001624139203983,0.06912734575766105,0.0020802611274045642,0.007954021682383475,0.0025109592459628583
59577,0.0007476756637634753,0.0004133965181996463,0.00024368553619586938,0.00194661284137565,0.0007195415116975634,0.0034360325565687445,0.11153266070772189,0.004911697821168071,0.013287192937021075,0.0037626992246158064,0.0017633068013176128,0.03636710554323602,0.001747793839484148,0.006546275761467357,0.0018342714902721922,0.0005305623528038583,0.0417928392129406,0.0007045899677734246,0.002369547306704547,0.0005618829852018009,100,100,100,100,100,,,,,,,,,,,0.0017633068013176128,0.03636710554323602,0.001747793839484148,0.006546275761467357,0.0018342714902721922
77186,0.00047766337640220424,0.00037847647947220064,0.0003799265665825752,0.0014765469552531219,0.0003495955070196288,0.0027950811569408818,0.113232465400248,0.002762164018426716,0.01169191495763,0.0032673327796803875,0.0013658722547082588,0.010355574361014093,0.0014007151955634297,0.005542263303958381,0.0014841189396665533,0.0004619246796448878,0.028937661394742218,0.0005418843978174251,0.0021623968398025804,0.0006008514589346226,100,100,100,100,100,,,,,,,,,,,0.0013658722547082588,0.010355574361014093,0.0014007151955634297,0.005542263303958381,0.0014841189396665533
100000,0.0002459351297647433,7.100270632043326e-05,0.00016325629650038032,0.00142791771714873,0.0003496745461848416,0.0022444042294175875,0.10533734269332484,0.0022389558404398713,0.009562448528223744,0.0032073433967412246,0.000992477309821795,0.0020480035443599808,0.0010284083678041246,0.004680663679281013,0.001296742198279153,0.0004592659184938687,0.010443728042376796,0.0004914221929901308,0.0018983463631415277,0.0005256466368132375,100,100,100,100,100,,,,,,,,,,,0.000992477309821795,0.0020480035443599808,0.0010284083678041246,0.004680663679281013,0.001296742198279153


==> data/mnist_8x8_selected_features_bounds.tsv <==
Iteration	lb_12	ub_12	lb_12_color	ub_12_color	lb_38	ub_38	lb_38_color	ub_38_color	lb_0	ub_0	lb_0_color	ub_0_color
0	-82.8708343506	81.7328338623	rgb=0.000000,0.013139,0.000000	rgb=0.000000,0.013139,0.000000	-81.2462615967	83.8260574341	rgb=0.004512,0.000000,0.063993	rgb=0.004512,0.000000,0.063993	-82.5068054199	82.5068054199	rgb=0.000000,0.000404,0.000000	rgb=0.000000,0.000404,0.000000
1	-63.0009803772	61.2890090942	rgb=0.000000,0.015506,0.000000	rgb=0.000000,0.015506,0.000000	-61.1775093079	63.5384521484	rgb=0.002346,0.000000,0.052871	rgb=0.002346,0.000000,0.052871	-62.3150405884	62.3150405884	rgb=0.000000,0.000404,0.000000	rgb=0.000000,0.000404,0.000000
2	-49.0526657104	47.1907806396	rgb=0.000000,0.015065,0.000000	rgb=0.000000,0.015065,0.000000	-47.0300712585	49.2212677002	rgb=0.000985,0.000000,0.044939	rgb=0.000985,0.000000,0.044939	-47.8563232422	47.8563232422	rgb=0.000000,0.000404,0.000000	rgb=0.000000,0.000404,0.000000
3	-38.5887832642	36.1587295532	rgb=0.000000,0.011841,0.000000	rgb=0.000000,0.011841,0.000000	-36.5311660767	38.4841651917	rgb=0.000000,0.000000,0.032346	rgb=0.000000,0.000000,0.032346	-36.8562316895	36.8562316895	rgb=0.000000,0.000404,0.000000	rgb=0.000000,0.000404,0.000000
4	-30.7176704407	27.9999408722	rgb=0.000000,0.010086,0.000000	rgb=0.000000,0.010086,0.000000	-28.540266037	30.5786972046	rgb=0.000000,0.000000,0.036921	rgb=0.000000,0.000000,0.036921	-28.4007835388	28.4007835388	rgb=0.000000,0.000404,0.000000	rgb=0.000000,0.000404,0.000000
5	-26.0503902435	23.2356147766	rgb=0.000000,0.009495,0.000000	rgb=0.000000,0.009495,0.000000	-23.1898918152	25.2406044006	rgb=0.000000,0.000000,0.036921	rgb=0.000000,0.000000,0.036921	-23.4797592163	23.4797592163	rgb=0.000000,0.000404,0.000000	rgb=0.000000,0.000404,0.000000
6	-22.7731819153	19.7995796204	rgb=0.000000,0.008489,0.000000	rgb=0.000000,0.008489,0.000000	-20.1331634521	22.2514610291	rgb=0.000242,0.000000,0.040122	rgb=0.000242,0.000000,0.040122	-20.0849933624	20.0849933624	rgb=0.000000,0.000404,0.000000	rgb=0.000000,0.000404,0.000000
7	-20.521686554	17.5442962646	rgb=0.000000,0.008489,0.000000	rgb=0.000000,0.008489,0.000000	-17.8463020325	20.004737854	rgb=0.000731,0.000000,0.043339	rgb=0.000731,0.000000,0.043339	-17.8106822968	17.8106822968	rgb=0.000000,0.000404,0.000000	rgb=0.000000,0.000404,0.000000
8	-18.8339653015	15.8285064697	rgb=0.000000,0.008287,0.000000	rgb=0.000000,0.008287,0.000000	-16.3427124023	18.497926712	rgb=0.000731,0.000000,0.043339	rgb=0.000731,0.000000,0.043339	-16.2129306793	16.2129306793	rgb=0.000000,0.000404,0.000000	rgb=0.000000,0.000404,0.000000
9	-17.2157974243	14.1590280533	rgb=0.000000,0.007877,0.000000	rgb=0.000000,0.007877,0.000000	-14.7415084839	16.9498214722	rgb=0.000985,0.000000,0.044939	rgb=0.000985,0.000000,0.044939	-14.7045087814	14.7045087814	rgb=0.000000,0.000404,0.000000	rgb=0.000000,0.000404,0.000000
10	-15.8923444748	12.7620067596	rgb=0.000000,0.007462,0.000000	rgb=0.000000,0.007462,0.000000	-13.0086803436	15.2982740402	rgb=0.001784,0.000000,0.049707	rgb=0.001784,0.000000,0.049707	-13.3576984406	13.3576984406	rgb=0.000000,0.000404,0.000000	rgb=0.000000,0.000404,0.000000
11	-14.8476076126	11.66929245	rgb=0.000368,0.007039,0.000000	rgb=0.000368,0.007039,0.000000	-12.223285675	14.4987201691	rgb=0.001784,0.000000,0.049707	rgb=0.001784,0.000000,0.049707	-12.4187307358	12.4187307358	rgb=0.000000,0.000404,0.000000	rgb=0.000000,0.000404,0.000000
12	-14.0013170242	10.7999010086	rgb=0.000674,0.006825,0.000000	rgb=0.000674,0.006825,0.000000	-11.3106508255	13.5662899017	rgb=0.001511,0.000000,0.048120	rgb=0.001511,0.000000,0.048120	-11.6044969559	11.6044969559	rgb=0.000000,0.000404,0.000000	rgb=0.000000,0.000404,0.000000
13	-13.2845783234	10.0704126358	rgb=0.000674,0.006825,0.000000	rgb=0.000674,0.006825,0.000000	-10.5922775269	12.8358716965	rgb=0.001245,0.000000,0.046531	rgb=0.001245,0.000000,0.046531	-10.9265451431	10.9265451431	rgb=0.000000,0.000404,0.000000	rgb=0.000000,0.000404,0.000000
14	-12.6315116882	9.40887260437	rgb=0.000674,0.006825,0.000000	rgb=0.000674,0.006825,0.000000	-10.0047798157	12.2088623047	rgb=0.000985,0.000000,0.044939	rgb=0.000985,0.000000,0.044939	-10.3132858276	10.3132858276	rgb=0.000000,0.000404,0.000000	rgb=0.000000,0.000404,0.000000
15	-12.0122108459	8.77129364014	rgb=0.000981,0.006614,0.000000	rgb=0.000981,0.006614,0.000000	-9.40139865875	11.5926179886	rgb=0.000985,0.000000,0.044939	rgb=0.000985,0.000000,0.044939	-9.73773193359	9.73773193359	rgb=0.000000,0.000404,0.000000	rgb=0.000000,0.000404,0.000000
16	-11.4259233475	8.16512870789	rgb=0.001296,0.006397,0.000000	rgb=0.001296,0.006397,0.000000	-8.6892414093	10.9003734589	rgb=0.000985,0.000000,0.044939	rgb=0.000985,0.000000,0.044939	-9.17057704926	9.17057704926	rgb=0.000000,0.000404,0.000000	rgb=0.000000,0.000404,0.000000
17	-10.868270874	7.58802938461	rgb=0.001296,0.006397,0.000000	rgb=0.001296,0.006397,0.000000	-8.00455570221	10.2782173157	rgb=0.001511,0.000000,0.048120	rgb=0.001511,0.000000,0.048120	-8.63583755493	8.63583755493	rgb=0.000000,0.000404,0.000000	rgb=0.000000,0.000404,0.000000
18	-10.3479995728	7.01561784744	rgb=0.001942,0.005962,0.000000	rgb=0.001942,0.005962,0.000000	-7.29407405853	9.66250133514	rgb=0.002636,0.000000,0.054452	rgb=0.002636,0.000000,0.054452	-8.12335205078	8.12335205078	rgb=0.000000,0.000404,0.000000	rgb=0.000000,0.000404,0.000000
19	-9.8987903595	6.53009700775	rgb=0.002273,0.005742,0.000000	rgb=0.002273,0.005742,0.000000	-6.86345338821	9.30639076233	rgb=0.003236,0.000000,0.057619	rgb=0.003236,0.000000,0.057619	-7.6778922081	7.6778922081	rgb=0.000000,0.000404,0.000000	rgb=0.000000,0.000404,0.000000
20	-9.47618103027	6.07242870331	rgb=0.002615,0.005518,0.000000	rgb=0.002615,0.005518,0.000000	-6.58768415451	9.03707122803	rgb=0.003236,0.000000,0.057619	rgb=0.003236,0.000000,0.057619	-7.31242418289	7.31242418289	rgb=0.000000,0.000404,0.000000	rgb=0.000000,0.000404,0.000000
21	-9.12199401855	5.70481824875	rgb=0.002957,0.005295,0.000000	rgb=0.002957,0.005295,0.000000	-6.30642366409	8.75453472137	rgb=0.003236,0.000000,0.057619	rgb=0.003236,0.000000,0.057619	-6.97702503204	6.97702503204	rgb=0.000000,0.000404,0.000000	rgb=0.000000,0.000404,0.000000
22	-8.81307983398	5.37985801697	rgb=0.002957,0.005295,0.000000	rgb=0.002957,0.005295,0.000000	-6.00688409805	8.46463871002	rgb=0.003236,0.000000,0.057619	rgb=0.003236,0.000000,0.057619	-6.67777109146	6.67777109146	rgb=0.000000,0.000404,0.000000	rgb=0.000000,0.000404,0.000000
23	-8.52794647217	5.07685756683	rgb=0.003311,0.005065,0.000000	rgb=0.003311,0.005065,0.000000	-5.67851305008	8.15116500854	rgb=0.003545,0.000000,0.059209	rgb=0.003545,0.000000,0.059209	-6.39264535904	6.39264535904	rgb=0.000000,0.000404,0.000000	rgb=0.000000,0.000404,0.000000
24	-8.29309463501	4.83166027069	rgb=0.003311,0.005065,0.000000	rgb=0.003311,0.005065,0.000000	-5.41923570633	7.90838479996	rgb=0.003545,0.000000,0.059209	rgb=0.003545,0.000000,0.059209	-6.16138601303	6.16138601303	rgb=0.000000,0.000404,0.000000	rgb=0.000000,0.000404,0.000000
25	-8.08947277069	4.6208820343	rgb=0.003311,0.005065,0.000000	rgb=0.003311,0.005065,0.000000	-5.20239114761	7.68133592606	rgb=0.003545,0.000000,0.059209	rgb=0.003545,0.000000,0.059209	-5.96305990219	5.96305990219	rgb=0.000000,0.000404,0.000000	rgb=0.000000,0.000404,0.000000
26	-7.89148759842	4.41432142258	rgb=0.003670,0.004835,0.000000	rgb=0.003670,0.004835,0.000000	-4.97358369827	7.4474439621	rgb=0.003545,0.000000,0.059209	rgb=0.003545,0.000000,0.059209	-5.77211284637	5.77211284637	rgb=0.000000,0.000404,0.000000	rgb=0.000000,0.000404,0.000000
27	-7.6920003891	4.20375108719	rgb=0.003670,0.004835,0.000000	rgb=0.003670,0.004835,0.000000	-4.71919202805	7.19187450409	rgb=0.003545,0.000000,0.059209	rgb=0.003545,0.000000,0.059209	-5.57927417755	5.57927417755	rgb=0.000000,0.000404,0.000000	rgb=0.000000,0.000404,0.000000
28	-7.50278997421	4.00780963898	rgb=0.003670,0.004835,0.000000	rgb=0.003670,0.004835,0.000000	-4.48350477219	6.95709085464	rgb=0.003545,0.000000,0.059209	rgb=0.003545,0.000000,0.059209	-5.39656734467	5.39656734467	rgb=0.000000,0.000404,0.000000	rgb=0.000000,0.000404,0.000000
29	-7.32433271408	3.82689285278	rgb=0.003670,0.004835,0.000000	rgb=0.003670,0.004835,0.000000	-4.2660317421	6.73717069626	rgb=0.003545,0.000000,0.059209	rgb=0.003545,0.000000,0.059209	-5.22317314148	5.22317314148	rgb=0.000000,0.000404,0.000000	rgb=0.000000,0.000404,0.000000
30	-7.14932155609	3.63625526428	rgb=0.004036,0.004604,0.000000	rgb=0.004036,0.004604,0.000000	-4.05606031418	6.53436565399	rgb=0.003545,0.000000,0.059209	rgb=0.003545,0.000000,0.059209	-5.05334043503	5.05334043503	rgb=0.000000,0.000404,0.000000	rgb=0.000000,0.000404,0.000000
31	-6.9798822403	3.45497703552	rgb=0.004036,0.004604,0.000000	rgb=0.004036,0.004604,0.000000	-3.84195494652	6.34088802338	rgb=0.003860,0.000000,0.060795	rgb=0.003860,0.000000,0.060795	-4.88753414154	4.88753414154	rgb=0.000000,0.000404,0.000000	rgb=0.000000,0.000404,0.000000
32	-6.81813955307	3.28552532196	rgb=0.004036,0.004604,0.000000	rgb=0.004036,0.004604,0.000000	-3.65583586693	6.17362165451	rgb=0.003860,0.000000,0.060795	rgb=0.003860,0.000000,0.060795	-4.73067140579	4.73067140579	rgb=0.000000,0.000404,0.000000	rgb=0.000000,0.000404,0.000000
33	-6.65504074097	3.10506772995	rgb=0.004409,0.004369,0.000000	rgb=0.004409,0.004369,0.000000	-3.48949337006	6.02815103531	rgb=0.004182,0.000000,0.062387	rgb=0.004182,0.000000,0.062387	-4.57001113892	4.57001113892	rgb=0.000000,0.000404,0.000000	rgb=0.000000,0.000404,0.000000
34	-6.49840688705	2.94158411026	rgb=0.004409,0.004369,0.000000	rgb=0.004409,0.004369,0.000000	-3.33395075798	5.8928027153	rgb=0.004512,0.000000,0.063993	rgb=0.004512,0.000000,0.063993	-4.42075824738	4.42075824738	rgb=0.000000,0.000404,0.000000	rgb=0.000000,0.000404,0.000000
35	-6.35099411011	2.7831966877	rgb=0.004786,0.004138,0.000000	rgb=0.004786,0.004138,0.000000	-3.19674181938	5.77235555649	rgb=0.004512,0.000000,0.063993	rgb=0.004512,0.000000,0.063993	-4.27990102768	4.27990102768	rgb=0.000000,0.000404,0.000000	rgb=0.000000,0.000404,0.000000
36	-6.20357227325	2.62641978264	rgb=0.004786,0.004138,0.000000	rgb=0.004786,0.004138,0.000000	-3.06825423241	5.65432691574	rgb=0.004848,0.000000,0.065601	rgb=0.004848,0.000000,0.065601	-4.14219808578	4.14219808578	rgb=0.000000,0.000404,0.000000	rgb=0.000000,0.000404,0.000000
37	-6.06497621536	2.47358107567	rgb=0.004786,0.004138,0.000000	rgb=0.004786,0.004138,0.000000	-2.94362545013	5.53934669495	rgb=0.004848,0.000000,0.065601	rgb=0.004848,0.000000,0.065601	-4.00871706009	4.00871706009	rgb=0.000000,0.000404,0.000000	rgb=0.000000,0.000404,0.000000
38	-5.92801523209	2.32226085663	rgb=0.005174,0.003900,0.000000	rgb=0.005174,0.003900,0.000000	-2.81780028343	5.42672681808	rgb=0.004848,0.000000,0.065601	rgb=0.004848,0.000000,0.065601	-3.87529730797	3.87529730797	rgb=0.000000,0.000404,0.000000	rgb=0.000000,0.000404,0.000000
39	-5.77858400345	2.16158747673	rgb=0.005174,0.003900,0.000000	rgb=0.005174,0.003900,0.000000	-2.69306659698	5.31137418747	rgb=0.005191,0.000000,0.067211	rgb=0.005191,0.000000,0.067211	-3.73616909981	3.73616909981	rgb=0.000000,0.000404,0.000000	rgb=0.000000,0.000404,0.000000
40	-5.6510424614	2.02449131012	rgb=0.005174,0.003900,0.000000	rgb=0.005174,0.003900,0.000000	-2.55373096466	5.17553424835	rgb=0.005191,0.000000,0.067211	rgb=0.005191,0.000000,0.067211	-3.60998916626	3.60998916626	rgb=0.000000,0.000404,0.000000	rgb=0.000000,0.000404,0.000000
41	-5.5393614769	1.90701961517	rgb=0.005571,0.003658,0.000000	rgb=0.005571,0.003658,0.000000	-2.42283248901	5.04728221893	rgb=0.005191,0.000000,0.067211	rgb=0.005191,0.000000,0.067211	-3.50085091591	3.50085091591	rgb=0.000000,0.000404,0.000000	rgb=0.000000,0.000404,0.000000
42	-5.43417644501	1.79445123672	rgb=0.005571,0.003658,0.000000	rgb=0.005571,0.003658,0.000000	-2.32227754593	4.94852590561	rgb=0.005191,0.000000,0.067211	rgb=0.005191,0.000000,0.067211	-3.40099453926	3.40099453926	rgb=0.000000,0.000404,0.000000	rgb=0.000000,0.000404,0.000000
43	-5.3418135643	1.69515740871	rgb=0.005571,0.003658,0.000000	rgb=0.005571,0.003658,0.000000	-2.22502470016	4.85486507416	rgb=0.005191,0.000000,0.067211	rgb=0.005191,0.000000,0.067211	-3.30859422684	3.30859422684	rgb=0.000000,0.000404,0.000000	rgb=0.000000,0.000404,0.000000
44	-5.25355005264	1.59746551514	rgb=0.005571,0.003658,0.000000	rgb=0.005571,0.003658,0.000000	-2.13152003288	4.76454925537	rgb=0.005191,0.000000,0.067211	rgb=0.005191,0.000000,0.067211	-3.22042822838	3.22042822838	rgb=0.000000,0.000404,0.000000	rgb=0.000000,0.000404,0.000000
45	-5.16523456573	1.49852359295	rgb=0.005973,0.003415,0.000000	rgb=0.005973,0.003415,0.000000	-2.04669284821	4.68583536148	rgb=0.005191,0.000000,0.067211	rgb=0.005191,0.000000,0.067211	-3.13470625877	3.13470625877	rgb=0.000000,0.000404,0.000000	rgb=0.000000,0.000404,0.000000
46	-5.08103895187	1.40873730183	rgb=0.005973,0.003415,0.000000	rgb=0.005973,0.003415,0.000000	-1.96521437168	4.60614585876	rgb=0.005191,0.000000,0.067211	rgb=0.005191,0.000000,0.067211	-3.05150151253	3.05150151253	rgb=0.000000,0.000404,0.000000	rgb=0.000000,0.000404,0.000000
47	-4.99674987793	1.32042145729	rgb=0.005973,0.003415,0.000000	rgb=0.005973,0.003415,0.000000	-1.88091480732	4.52007865906	rgb=0.005191,0.000000,0.067211	rgb=0.005191,0.000000,0.067211	-2.97092008591	2.97092008591	rgb=0.000000,0.000404,0.000000	rgb=0.000000,0.000404,0.000000
48	-4.91724205017	1.23418474197	rgb=0.005973,0.003415,0.000000	rgb=0.005973,0.003415,0.000000	-1.7910091877	4.42531728745	rgb=0.005191,0.000000,0.067211	rgb=0.005191,0.000000,0.067211	-2.89412307739	2.89412307739	rgb=0.000000,0.000404,0.000000	rgb=0.000000,0.000404,0.000000
49	-4.84400129318	1.15644311905	rgb=0.005973,0.003415,0.000000	rgb=0.005973,0.003415,0.000000	-1.70146691799	4.32957077026	rgb=0.005191,0.000000,0.067211	rgb=0.005191,0.000000,0.067211	-2.8213789463	2.8213789463	rgb=0.000000,0.000404,0.000000	rgb=0.000000,0.000404,0.000000
50	-4.7739315033	1.08033192158	rgb=0.006380,0.003176,0.000000	rgb=0.006380,0.003176,0.000000	-1.6201518774	4.24599504471	rgb=0.005191,0.000000,0.067211	rgb=0.005191,0.000000,0.067211	-2.75235295296	2.75235295296	rgb=0.000000,0.000404,0.000000	rgb=0.000000,0.000404,0.000000
51	-4.70609092712	1.00698816776	rgb=0.006380,0.003176,0.000000	rgb=0.006380,0.003176,0.000000	-1.54190504551	4.16706371307	rgb=0.005191,0.000000,0.067211	rgb=0.005191,0.000000,0.067211	-2.68586730957	2.68586730957	rgb=0.000000,0.000404,0.000000	rgb=0.000000,0.000404,0.000000
52	-4.64057683945	0.936210930347	rgb=0.006380,0.003176,0.000000	rgb=0.006380,0.003176,0.000000	-1.46554899216	4.09226369858	rgb=0.005191,0.000000,0.067211	rgb=0.005191,0.000000,0.067211	-2.62082576752	2.62082576752	rgb=0.000000,0.000404,0.000000	rgb=0.000000,0.000404,0.000000
53	-4.57541704178	0.865617632866	rgb=0.006380,0.003176,0.000000	rgb=0.006380,0.003176,0.000000	-1.39078736305	4.01852941513	rgb=0.005191,0.000000,0.067211	rgb=0.005191,0.000000,0.067211	-2.55695843697	2.55695843697	rgb=0.000000,0.000404,0.000000	rgb=0.000000,0.000404,0.000000
54	-4.51243019104	0.798851251602	rgb=0.006380,0.003176,0.000000	rgb=0.006380,0.003176,0.000000	-1.31973695755	3.9491789341	rgb=0.005191,0.000000,0.067211	rgb=0.005191,0.000000,0.067211	-2.49482440948	2.49482440948	rgb=0.000000,0.000404,0.000000	rgb=0.000000,0.000404,0.000000
55	-4.45040941238	0.731735527515	rgb=0.006380,0.003176,0.000000	rgb=0.006380,0.003176,0.000000	-1.24922370911	3.8814702034	rgb=0.005191,0.000000,0.067211	rgb=0.005191,0.000000,0.067211	-2.43433570862	2.43433570862	rgb=0.000000,0.000404,0.000000	rgb=0.000000,0.000404,0.000000
56	-4.39246177673	0.668644368649	rgb=0.006795,0.002940,0.000000	rgb=0.006795,0.002940,0.000000	-1.18459653854	3.81877446175	rgb=0.005191,0.000000,0.067211	rgb=0.005191,0.000000,0.067211	-2.37711310387	2.37711310387	rgb=0.000000,0.000404,0.000000	rgb=0.000000,0.000404,0.000000
57	-4.33708763123	0.609591662884	rgb=0.006795,0.002940,0.000000	rgb=0.006795,0.002940,0.000000	-1.12026667595	3.75764918327	rgb=0.005191,0.000000,0.067211	rgb=0.005191,0.000000,0.067211	-2.32145476341	2.32145476341	rgb=0.000000,0.000404,0.000000	rgb=0.000000,0.000404,0.000000
58	-4.27918815613	0.546367645264	rgb=0.006795,0.002940,0.000000	rgb=0.006795,0.002940,0.000000	-1.05331134796	3.69765210152	rgb=0.005543,0.000000,0.068840	rgb=0.005543,0.000000,0.068840	-2.26566338539	2.26566338539	rgb=0.000000,0.000404,0.000000	rgb=0.000000,0.000404,0.000000
59	-4.22204780579	0.482663571835	rgb=0.006795,0.002940,0.000000	rgb=0.006795,0.002940,0.000000	-0.991329729557	3.64391422272	rgb=0.005543,0.000000,0.068840	rgb=0.005543,0.000000,0.068840	-2.21015000343	2.21015000343	rgb=0.000000,0.000404,0.000000	rgb=0.000000,0.000404,0.000000
60	-4.16470336914	0.418803691864	rgb=0.006795,0.002940,0.000000	rgb=0.006795,0.002940,0.000000	-0.930294156075	3.59276294708	rgb=0.005543,0.000000,0.068840	rgb=0.005543,0.000000,0.068840	-2.15510725975	2.15510725975	rgb=0.000000,0.000404,0.000000	rgb=0.000000,0.000404,0.000000
61	-4.10823488235	0.357967853546	rgb=0.006795,0.002940,0.000000	rgb=0.006795,0.002940,0.000000	-0.872896671295	3.54334497452	rgb=0.005543,0.000000,0.068840	rgb=0.005543,0.000000,0.068840	-2.10125684738	2.10125684738	rgb=0.000000,0.000404,0.000000	rgb=0.000000,0.000404,0.000000
62	-4.05189800262	0.297143518925	rgb=0.007212,0.002711,0.000000	rgb=0.007212,0.002711,0.000000	-0.817610442638	3.4952583313	rgb=0.005902,0.000000,0.070473	rgb=0.005902,0.000000,0.070473	-2.0478489399	2.0478489399	rgb=0.000000,0.000404,0.000000	rgb=0.000000,0.000404,0.000000
63	-3.99756932259	0.239884644747	rgb=0.007212,0.002711,0.000000	rgb=0.007212,0.002711,0.000000	-0.763667225838	3.44854855537	rgb=0.005902,0.000000,0.070473	rgb=0.005902,0.000000,0.070473	-1.99598360062	1.99598360062	rgb=0.000000,0.000404,0.000000	rgb=0.000000,0.000404,0.000000
64	-3.94388008118	0.183661967516	rgb=0.007212,0.002711,0.000000	rgb=0.007212,0.002711,0.000000	-0.711501479149	3.40183973312	rgb=0.005902,0.000000,0.070473	rgb=0.005902,0.000000,0.070473	-1.94447743893	1.94447743893	rgb=0.000000,0.000250,0.000000	rgb=0.000000,0.000250,0.000000
65	-3.89270305634	0.129037961364	rgb=0.007212,0.002711,0.000000	rgb=0.007212,0.002711,0.000000	-0.65981221199	3.35520148277	rgb=0.005902,0.000000,0.070473	rgb=0.005902,0.000000,0.070473	-1.89387798309	1.89387798309	rgb=0.000000,0.001662,0.000000	rgb=0.000000,0.001662,0.000000
66	-3.84110617638	0.0729056969285	rgb=0.008719,0.001980,0.000000	rgb=0.008719,0.001980,0.000000	-0.607992827892	3.30904817581	rgb=0.007147,0.000000,0.073150	rgb=0.007147,0.000000,0.073150	-1.84367036819	1.84367036819	rgb=0.000000,0.006200,0.000000	rgb=0.000000,0.006200,0.000000
67	-3.79456591606	0.0197583977133	rgb=0.017099,0.000000,0.000000	rgb=0.017099,0.000000,0.000000	-0.557777106762	3.26642632484	rgb=0.012342,0.000000,0.088242	rgb=0.012342,0.000000,0.088242	-1.79609489441	1.79609489441	rgb=0.000000,0.014230,0.000000	rgb=0.000000,0.014230,0.000000
68	-3.74868178368	-0.0318655073643	rgb=0.027601,0.000000,0.000000	rgb=0.027601,0.000000,0.000000	-0.507747232914	3.22469830513	rgb=0.014943,0.000000,0.101706	rgb=0.014943,0.000000,0.101706	-1.75077688694	1.75077688694	rgb=0.000000,0.025992,0.000000	rgb=0.000000,0.025992,0.000000
69	-3.70307683945	-0.0803676396608	rgb=0.040285,0.000000,0.000000	rgb=0.040285,0.000000,0.000000	-0.460317790508	3.18437433243	rgb=0.015559,0.000000,0.114702	rgb=0.015559,0.000000,0.114702	-1.70634973049	1.70634973049	rgb=0.000000,0.042044,0.000000	rgb=0.000000,0.042044,0.000000
70	-3.65793418884	-0.128564760089	rgb=0.053240,0.000000,0.000000	rgb=0.053240,0.000000,0.000000	-0.414105176926	3.14369654655	rgb=0.014509,0.000000,0.127667	rgb=0.014509,0.000000,0.127667	-1.66307330132	1.66307330132	rgb=0.000000,0.059604,0.000000	rgb=0.000000,0.059604,0.000000
71	-3.61489963531	-0.174072146416	rgb=0.065291,0.000000,0.000000	rgb=0.065291,0.000000,0.000000	-0.369589209557	3.10402941704	rgb=0.012047,0.000000,0.140312	rgb=0.012047,0.000000,0.140312	-1.62080395222	1.62080395222	rgb=0.000000,0.077090,0.000000	rgb=0.000000,0.077090,0.000000
72	-3.57488489151	-0.217512905598	rgb=0.076493,0.000000,0.000000	rgb=0.076493,0.000000,0.000000	-0.32726842165	3.06243348122	rgb=0.008303,0.000000,0.152992	rgb=0.008303,0.000000,0.152992	-1.57938563824	1.57938563824	rgb=0.000000,0.094535,0.000000	rgb=0.000000,0.094535,0.000000
73	-3.53576111794	-0.259628623724	rgb=0.087283,0.000000,0.000000	rgb=0.087283,0.000000,0.000000	-0.275035709143	3.00678896904	rgb=0.001799,0.000000,0.169396	rgb=0.001799,0.000000,0.169396	-1.54147720337	1.54147720337	rgb=0.000000,0.110764,0.005658	rgb=0.000000,0.110764,0.005658
74	-3.49895095825	-0.299021959305	rgb=0.097323,0.000000,0.000000	rgb=0.097323,0.000000,0.000000	-0.223777651787	2.95304393768	rgb=0.000000,0.000000,0.185468	rgb=0.000000,0.000000,0.185468	-1.50574171543	1.50574171543	rgb=0.000000,0.126285,0.014153	rgb=0.000000,0.126285,0.014153
75	-3.46315121651	-0.33803910017	rgb=0.107117,0.000000,0.000000	rgb=0.107117,0.000000,0.000000	-0.183130651712	2.9134376049	rgb=0.000000,0.000000,0.197820	rgb=0.000000,0.000000,0.197820	-1.47136259079	1.47136259079	rgb=0.000000,0.141414,0.024941	rgb=0.000000,0.141414,0.024941
76	-3.42790174484	-0.375969707966	rgb=0.116648,0.000000,0.000000	rgb=0.116648,0.000000,0.000000	-0.151070430875	2.88429951668	rgb=0.000000,0.000000,0.207278	rgb=0.000000,0.000000,0.207278	-1.43823087215	1.43823087215	rgb=0.006513,0.156173,0.038049	rgb=0.006513,0.156173,0.038049
77	-3.39393877983	-0.411931693554	rgb=0.125716,0.000000,0.000000	rgb=0.125716,0.000000,0.000000	-0.121264725924	2.85701227188	rgb=0.000000,0.000000,0.216131	rgb=0.000000,0.000000,0.216131	-1.40620446205	1.40620446205	rgb=0.018996,0.170600,0.052246	rgb=0.018996,0.170600,0.052246
78	-3.36196899414	-0.446555405855	rgb=0.134323,0.000000,0.000000	rgb=0.134323,0.000000,0.000000	-0.0915978550911	2.82973361015	rgb=0.000000,0.000000,0.225776	rgb=0.000000,0.000000,0.225776	-1.37533926964	1.37533926964	rgb=0.033738,0.184651,0.065817	rgb=0.033738,0.184651,0.065817
79	-3.33232045174	-0.478927284479	rgb=0.142318,0.000000,0.000000	rgb=0.142318,0.000000,0.000000	-0.0613953769207	2.80251026154	rgb=0.000000,0.000000,0.234683	rgb=0.000000,0.000000,0.234683	-1.34588384628	1.34588384628	rgb=0.049688,0.198191,0.078747	rgb=0.049688,0.198191,0.078747
80	-3.30297517776	-0.510811626911	rgb=0.149493,0.000000,0.000000	rgb=0.149493,0.000000,0.000000	-0.0339149720967	2.77712678909	rgb=0.000000,0.004563,0.242906	rgb=0.000000,0.004563,0.242906	-1.31790268421	1.31790268421	rgb=0.064243,0.211168,0.091056	rgb=0.064243,0.211168,0.091056
81	-3.27509951591	-0.541697025299	rgb=0.156969,0.000000,0.000000	rgb=0.156969,0.000000,0.000000	-0.00813208892941	2.75361084938	rgb=0.000000,0.011497,0.250596	rgb=0.000000,0.011497,0.250596	-1.29107654095	1.29107654095	rgb=0.077759,0.223713,0.102904	rgb=0.077759,0.223713,0.102904
82	-3.24897909164	-0.570057451725	rgb=0.163890,0.000000,0.000000	rgb=0.163890,0.000000,0.000000	0.0163535140455	2.7313542366	rgb=0.000000,0.018730,0.257906	rgb=0.000000,0.018730,0.257906	-1.26522612572	1.26522612572	rgb=0.090533,0.235896,0.114379	rgb=0.090533,0.235896,0.114379
83	-3.2237432003	-0.596986651421	rgb=0.170509,0.000000,0.000000	rgb=0.170509,0.000000,0.000000	0.0404424518347	2.70884084702	rgb=0.000000,0.026600,0.265211	rgb=0.000000,0.026600,0.265211	-1.24013352394	1.24013352394	rgb=0.102785,0.247807,0.125581	rgb=0.102785,0.247807,0.125581
84	-3.19986319542	-0.623021841049	rgb=0.176835,0.000000,0.000000	rgb=0.176835,0.000000,0.000000	0.0651375502348	2.68523311615	rgb=0.000000,0.035474,0.272802	rgb=0.000000,0.035474,0.272802	-1.21593940258	1.21593940258	rgb=0.114511,0.259371,0.136445	rgb=0.114511,0.259371,0.136445
85	-3.17639780045	-0.648557722569	rgb=0.183041,0.000000,0.000000	rgb=0.183041,0.000000,0.000000	0.0901360064745	2.66123962402	rgb=0.000000,0.045010,0.280520	rgb=0.000000,0.045010,0.280520	-1.19236183167	1.19236183167	rgb=0.125891,0.270713,0.147097	rgb=0.125891,0.270713,0.147097
86	-3.15251922607	-0.674044847488	rgb=0.189289,0.000000,0.000000	rgb=0.189289,0.000000,0.000000	0.115581355989	2.63691616058	rgb=0.000000,0.054294,0.288381	rgb=0.000000,0.054294,0.288381	-1.16923820972	1.16923820972	rgb=0.137028,0.281906,0.157607	rgb=0.137028,0.281906,0.157607
87	-3.12943005562	-0.699070870876	rgb=0.195375,0.000000,0.000000	rgb=0.195375,0.000000,0.000000	0.140759348869	2.61224341393	rgb=0.000000,0.063223,0.296275	rgb=0.000000,0.063223,0.296275	-1.1466678381	1.1466678381	rgb=0.147893,0.292897,0.167928	rgb=0.147893,0.292897,0.167928
88	-3.1069381237	-0.723512649536	rgb=0.201308,0.000000,0.000000	rgb=0.201308,0.000000,0.000000	0.165801227093	2.58790302277	rgb=0.000000,0.071797,0.304114	rgb=0.000000,0.071797,0.304114	-1.12459015846	1.12459015846	rgb=0.158526,0.303708,0.178084	rgb=0.158526,0.303708,0.178084
89	-3.08510112762	-0.746604979038	rgb=0.206986,0.000000,0.000000	rgb=0.206986,0.000000,0.000000	0.190462753177	2.56342387199	rgb=0.000000,0.080123,0.311934	rgb=0.000000,0.080123,0.311934	-1.1029253006	1.1029253006	rgb=0.168973,0.314375,0.188109	rgb=0.168973,0.314375,0.188109
90	-3.06336045265	-0.770229101181	rgb=0.212717,0.000000,0.000000	rgb=0.212717,0.000000,0.000000	0.215004697442	2.53936243057	rgb=0.000000,0.088201,0.319688	rgb=0.000000,0.088201,0.319688	-1.08164954185	1.08164954185	rgb=0.179252,0.324905,0.198010	rgb=0.179252,0.324905,0.198010
91	-3.04156637192	-0.793022453785	rgb=0.218349,0.000000,0.000000	rgb=0.218349,0.000000,0.000000	0.239254981279	2.51513385773	rgb=0.000000,0.096135,0.327440	rgb=0.000000,0.096135,0.327440	-1.0607585907	1.0607585907	rgb=0.189368,0.335297,0.207787	rgb=0.189368,0.335297,0.207787
92	-3.02093720436	-0.815126419067	rgb=0.223746,0.000000,0.000000	rgb=0.223746,0.000000,0.000000	0.263305604458	2.49144864082	rgb=0.000000,0.103852,0.335091	rgb=0.000000,0.103852,0.335091	-1.04041600227	1.04041600227	rgb=0.199244,0.345465,0.217359	rgb=0.199244,0.345465,0.217359
93	-3.00078248978	-0.836778998375	rgb=0.229026,0.000000,0.000000	rgb=0.229026,0.000000,0.000000	0.286742240191	2.46824812889	rgb=0.000000,0.111317,0.342584	rgb=0.000000,0.111317,0.342584	-1.02076804638	1.02076804638	rgb=0.208810,0.355332,0.226653	rgb=0.208810,0.355332,0.226653
94	-2.98140287399	-0.857775807381	rgb=0.234124,0.000000,0.000000	rgb=0.234124,0.000000,0.000000	0.30964538455	2.44567871094	rgb=0.000000,0.118538,0.349906	rgb=0.000000,0.118538,0.349906	-1.0015039444	1.0015039444	rgb=0.218216,0.365048,0.235811	rgb=0.218216,0.365048,0.235811
95	-2.96212077141	-0.878352403641	rgb=0.239158,0.000000,0.000000	rgb=0.239158,0.000000,0.000000	0.330602526665	2.42493247986	rgb=0.000000,0.125119,0.356635	rgb=0.000000,0.125119,0.356635	-0.982677042484	0.982677042484	rgb=0.227436,0.374584,0.244805	rgb=0.227436,0.374584,0.244805
96	-2.94337701797	-0.898093342781	rgb=0.244018,0.000000,0.000000	rgb=0.244018,0.000000,0.000000	0.350851714611	2.4046831131	rgb=0.000000,0.131480,0.363183	rgb=0.000000,0.131480,0.363183	-0.964328527451	0.964328527451	rgb=0.236450,0.383916,0.253612	rgb=0.236450,0.383916,0.253612
97	-2.924888134	-0.917784154415	rgb=0.248840,0.000000,0.000000	rgb=0.248840,0.000000,0.000000	0.370174199343	2.38462591171	rgb=0.000000,0.137640,0.369562	rgb=0.000000,0.137640,0.369562	-0.946425378323	0.946425378323	rgb=0.245271,0.393057,0.262244	rgb=0.245271,0.393057,0.262244
98	-2.90705561638	-0.936635136604	rgb=0.251792,0.000000,0.000000	rgb=0.251792,0.000000,0.000000	0.38867738843	2.36536359787	rgb=0.000000,0.143529,0.375691	rgb=0.000000,0.143529,0.375691	-0.928942680359	0.928942680359	rgb=0.253913,0.402017,0.270711	rgb=0.253913,0.402017,0.270711
99	-2.88954973221	-0.955248773098	rgb=0.256311,0.000000,0.000000	rgb=0.256311,0.000000,0.000000	0.406881123781	2.34637546539	rgb=0.000000,0.149314,0.381737	rgb=0.000000,0.149314,0.381737	-0.911863684654	0.911863684654	rgb=0.262380,0.410801,0.279017	rgb=0.262380,0.410801,0.279017
100	-2.87240457535	-0.973403811455	rgb=0.260728,0.000000,0.000000	rgb=0.260728,0.000000,0.000000	0.425052672625	2.32728743553	rgb=0.000000,0.155097,0.387805	rgb=0.000000,0.155097,0.387805	-0.895127654076	0.895127654076	rgb=0.270703,0.419440,0.287190	rgb=0.270703,0.419440,0.287190
101	-2.85569620132	-0.991186797619	rgb=0.265044,0.000000,0.000000	rgb=0.265044,0.000000,0.000000	0.443135350943	2.30862545967	rgb=0.000000,0.160790,0.393800	rgb=0.000000,0.160790,0.393800	-0.878705143929	0.878705143929	rgb=0.278894,0.427945,0.295241	rgb=0.278894,0.427945,0.295241
102	-2.83944296837	-1.0086991787	rgb=0.269270,0.000000,0.000000	rgb=0.269270,0.000000,0.000000	0.461018919945	2.29004502296	rgb=0.000000,0.166433,0.399759	rgb=0.000000,0.166433,0.399759	-0.86258995533	0.86258995533	rgb=0.286956,0.436319,0.303173	rgb=0.286956,0.436319,0.303173
103	-2.82337379456	-1.02590370178	rgb=0.273435,0.000000,0.000000	rgb=0.273435,0.000000,0.000000	0.478934645653	2.27164506912	rgb=0.000000,0.172047,0.405704	rgb=0.000000,0.172047,0.405704	-0.846777796745	0.846777796745	rgb=0.294890,0.444562,0.310984	rgb=0.294890,0.444562,0.310984
104	-2.80760502815	-1.04281413555	rgb=0.277527,0.000000,0.000000	rgb=0.277527,0.000000,0.000000	0.496616482735	2.25355029106	rgb=0.000000,0.177573,0.411570	rgb=0.000000,0.177573,0.411570	-0.831214845181	0.831214845181	rgb=0.302722,0.452699,0.318700	rgb=0.302722,0.452699,0.318700
105	-2.79191231728	-1.05970239639	rgb=0.281607,0.000000,0.000000	rgb=0.281607,0.000000,0.000000	0.513899087906	2.23574256897	rgb=0.000000,0.182990,0.417333	rgb=0.000000,0.182990,0.417333	-0.815826892853	0.815826892853	rgb=0.310487,0.460770,0.326357	rgb=0.310487,0.460770,0.326357
106	-2.77669501305	-1.07600593567	rgb=0.285556,0.000000,0.000000	rgb=0.285556,0.000000,0.000000	0.530710637569	2.21855664253	rgb=0.000000,0.188237,0.422926	rgb=0.000000,0.188237,0.422926	-0.800805389881	0.800805389881	rgb=0.318089,0.468671,0.333857	rgb=0.318089,0.468671,0.333857
107	-2.76171994209	-1.09209680557	rgb=0.289448,0.000000,0.000000	rgb=0.289448,0.000000,0.000000	0.54737752676	2.20176196098	rgb=0.000000,0.193401,0.428438	rgb=0.000000,0.193401,0.428438	-0.786028265953	0.786028265953	rgb=0.325588,0.476466,0.341259	rgb=0.325588,0.476466,0.341259
108	-2.74684047699	-1.10817492008	rgb=0.293328,0.000000,0.000000	rgb=0.293328,0.000000,0.000000	0.563860535622	2.18501853943	rgb=0.000000,0.198528,0.433921	rgb=0.000000,0.198528,0.433921	-0.771514475346	0.771514475346	rgb=0.332973,0.484143,0.348554	rgb=0.332973,0.484143,0.348554
109	-2.73218345642	-1.12393033504	rgb=0.297141,0.000000,0.000000	rgb=0.297141,0.000000,0.000000	0.580068051815	2.16890835762	rgb=0.000000,0.203516,0.439261	rgb=0.000000,0.203516,0.439261	-0.757313191891	0.757313191891	rgb=0.340219,0.491675,0.355713	rgb=0.340219,0.491675,0.355713
110	-2.71792411804	-1.13914418221	rgb=0.300837,0.000000,0.000000	rgb=0.300837,0.000000,0.000000	0.595866680145	2.15369153023	rgb=0.000000,0.208304,0.444394	rgb=0.000000,0.208304,0.444394	-0.743461668491	0.743461668491	rgb=0.347304,0.499040,0.362718	rgb=0.347304,0.499040,0.362718
111	-2.70415997505	-1.15416097641	rgb=0.304448,0.000000,0.000000	rgb=0.304448,0.000000,0.000000	0.611356735229	2.13890862465	rgb=0.000000,0.212979,0.449410	rgb=0.000000,0.212979,0.449410	-0.729964256287	0.729964256287	rgb=0.354225,0.506235,0.369564	rgb=0.354225,0.506235,0.369564
112	-2.69090414047	-1.16875624657	rgb=0.307942,0.000000,0.000000	rgb=0.307942,0.000000,0.000000	0.626670479774	2.12475681305	rgb=0.000000,0.217531,0.454299	rgb=0.000000,0.217531,0.454299	-0.716748297215	0.716748297215	rgb=0.361019,0.513297,0.376286	rgb=0.361019,0.513297,0.376286
113	-2.6778216362	-1.18312323093	rgb=0.311388,0.000000,0.000000	rgb=0.311388,0.000000,0.000000	0.641586720943	2.11145830154	rgb=0.000000,0.221892,0.458987	rgb=0.000000,0.221892,0.458987	-0.703778326511	0.703778326511	rgb=0.367702,0.520244,0.382901	rgb=0.367702,0.520244,0.382901
114	-2.66492390633	-1.19714093208	rgb=0.314767,0.000000,0.000000	rgb=0.314767,0.000000,0.000000	0.655729949474	2.09939742088	rgb=0.000000,0.225944,0.463346	rgb=0.000000,0.225944,0.463346	-0.691116094589	0.691116094589	rgb=0.374242,0.527041,0.389376	rgb=0.374242,0.527041,0.389376
115	-2.65229225159	-1.21101808548	rgb=0.318096,0.000000,0.000000	rgb=0.318096,0.000000,0.000000	0.66966599226	2.08798456192	rgb=0.000000,0.229866,0.467567	rgb=0.000000,0.229866,0.467567	-0.67864793539	0.67864793539	rgb=0.380697,0.533749,0.395769	rgb=0.380697,0.533749,0.395769
116	-2.64002037048	-1.22453296185	rgb=0.321336,0.000000,0.000000	rgb=0.321336,0.000000,0.000000	0.683129787445	2.0767698288	rgb=0.000000,0.233687,0.471681	rgb=0.000000,0.233687,0.471681	-0.666467010975	0.666467010975	rgb=0.387016,0.540317,0.402030	rgb=0.387016,0.540317,0.402030
117	-2.62801337242	-1.23792278767	rgb=0.324527,0.000000,0.000000	rgb=0.324527,0.000000,0.000000	0.696120917797	2.06638431549	rgb=0.000000,0.237308,0.475583	rgb=0.000000,0.237308,0.475583	-0.654516637325	0.654516637325	rgb=0.393230,0.546774,0.408188	rgb=0.393230,0.546774,0.408188
118	-2.61600422859	-1.25133526325	rgb=0.327723,0.000000,0.000000	rgb=0.327723,0.000000,0.000000	0.708943426609	2.05637955666	rgb=0.000000,0.240846,0.479396	rgb=0.000000,0.240846,0.479396	-0.642737746239	0.642737746239	rgb=0.399367,0.553151,0.414272	rgb=0.399367,0.553151,0.414272
119	-2.60421919823	-1.26438117027	rgb=0.330845,0.000000,0.000000	rgb=0.330845,0.000000,0.000000	0.721363902092	2.04668784142	rgb=0.000000,0.239794,0.482137	rgb=0.000000,0.239794,0.482137	-0.631235301495	0.631235301495	rgb=0.405373,0.559390,0.420227	rgb=0.405373,0.559390,0.420227
120	-2.59238648415	-1.2773706913	rgb=0.333967,0.000000,0.000000	rgb=0.333967,0.000000,0.000000	0.733904123306	2.03710699081	rgb=0.000000,0.243202,0.485813	rgb=0.000000,0.243202,0.485813	-0.619816422462	0.619816422462	rgb=0.411348,0.565597,0.426152	rgb=0.411348,0.565597,0.426152
121	-2.58068704605	-1.2903496027	rgb=0.337072,0.000000,0.000000	rgb=0.337072,0.000000,0.000000	0.74632114172	2.02774691582	rgb=0.000000,0.246559,0.489435	rgb=0.000000,0.246559,0.489435	-0.608558177948	0.608558177948	rgb=0.417250,0.571728,0.432007	rgb=0.417250,0.571728,0.432007
122	-2.56914234161	-1.30323576927	rgb=0.340147,0.000000,0.000000	rgb=0.340147,0.000000,0.000000	0.758599221706	2.01874876022	rgb=0.000000,0.249841,0.492977	rgb=0.000000,0.249841,0.492977	-0.597505390644	0.597505390644	rgb=0.423056,0.577758,0.437767	rgb=0.423056,0.577758,0.437767
123	-2.55807685852	-1.31530499458	rgb=0.343060,0.000000,0.000000	rgb=0.343060,0.000000,0.000000	0.77041465044	2.00988459587	rgb=0.000000,0.253032,0.496423	rgb=0.000000,0.253032,0.496423	-0.586688637733	0.586688637733	rgb=0.428748,0.583670,0.443417	rgb=0.428748,0.583670,0.443417
124	-2.54694533348	-1.32740199566	rgb=0.343308,0.000000,0.000000	rgb=0.343308,0.000000,0.000000	0.782171010971	2.00112938881	rgb=0.000000,0.256200,0.499844	rgb=0.000000,0.256200,0.499844	-0.575919747353	0.575919747353	rgb=0.434426,0.589566,0.449053	rgb=0.434426,0.589566,0.449053
125	-2.53619599342	-1.33901047707	rgb=0.346095,0.000000,0.000000	rgb=0.346095,0.000000,0.000000	0.793590426445	1.99243628979	rgb=0.000000,0.259307,0.503201	rgb=0.000000,0.259307,0.503201	-0.565379798412	0.565379798412	rgb=0.439994,0.595347,0.454581	rgb=0.439994,0.595347,0.454581
126	-2.52588844299	-1.35060930252	rgb=0.348826,0.000000,0.000000	rgb=0.348826,0.000000,0.000000	0.805259883404	1.98364377022	rgb=0.000000,0.262471,0.506619	rgb=0.000000,0.262471,0.506619	-0.555049717426	0.555049717426	rgb=0.445461,0.601023,0.460009	rgb=0.445461,0.601023,0.460009
127	-2.51532673836	-1.36213040352	rgb=0.351580,0.000000,0.000000	rgb=0.351580,0.000000,0.000000	0.81633490324	1.97506308556	rgb=0.000000,0.265512,0.509905	rgb=0.000000,0.265512,0.509905	-0.544995546341	0.544995546341	rgb=0.450791,0.606556,0.465302	rgb=0.450791,0.606556,0.465302
128	-2.5051612854	-1.37328755856	rgb=0.354240,0.000000,0.000000	rgb=0.354240,0.000000,0.000000	0.827376425266	1.96637570858	rgb=0.000000,0.268566,0.513207	rgb=0.000000,0.268566,0.513207	-0.535065770149	0.535065770149	rgb=0.456064,0.612029,0.470540	rgb=0.456064,0.612029,0.470540
129	-2.49531722069	-1.38448572159	rgb=0.356866,0.000000,0.000000	rgb=0.356866,0.000000,0.000000	0.838212430477	1.95790922642	rgb=0.000000,0.271556,0.516439	rgb=0.000000,0.271556,0.516439	-0.525322914124	0.525322914124	rgb=0.461246,0.617408,0.475688	rgb=0.461246,0.617408,0.475688
130	-2.48569965363	-1.39524722099	rgb=0.359409,0.000000,0.000000	rgb=0.359409,0.000000,0.000000	0.848849356174	1.94945156574	rgb=0.000000,0.269738,0.518400	rgb=0.000000,0.269738,0.518400	-0.515721976757	0.515721976757	rgb=0.466362,0.622716,0.480771	rgb=0.466362,0.622716,0.480771
131	-2.47631144524	-1.40575027466	rgb=0.361893,0.000000,0.000000	rgb=0.361893,0.000000,0.000000	0.859425842762	1.94116353989	rgb=0.000000,0.272642,0.521541	rgb=0.000000,0.272642,0.521541	-0.506272494793	0.506272494793	rgb=0.471404,0.627949,0.485782	rgb=0.471404,0.627949,0.485782
132	-2.46703672409	-1.41614687443	rgb=0.364350,0.000000,0.000000	rgb=0.364350,0.000000,0.000000	0.869732797146	1.9329252243	rgb=0.000000,0.275498,0.524631	rgb=0.000000,0.275498,0.524631	-0.496986061335	0.496986061335	rgb=0.476368,0.633098,0.490715	rgb=0.476368,0.633098,0.490715
133	-2.45800185204	-1.42632305622	rgb=0.366750,0.000000,0.000000	rgb=0.366750,0.000000,0.000000	0.879821062088	1.92474603653	rgb=0.000000,0.278313,0.527677	rgb=0.000000,0.278313,0.527677	-0.487758487463	0.487758487463	rgb=0.481308,0.638223,0.495625	rgb=0.481308,0.638223,0.495625
134	-2.44906878471	-1.43647193909	rgb=0.369134,0.000000,0.000000	rgb=0.369134,0.000000,0.000000	0.89026427269	1.91648256779	rgb=0.000000,0.281197,0.530798	rgb=0.000000,0.281197,0.530798	-0.47871491313	0.47871491313	rgb=0.486156,0.643252,0.500444	rgb=0.486156,0.643252,0.500444
135	-2.44030570984	-1.44636321068	rgb=0.371466,0.000000,0.000000	rgb=0.371466,0.000000,0.000000	0.900554537773	1.90819621086	rgb=0.000000,0.284064,0.533900	rgb=0.000000,0.284064,0.533900	-0.469847351313	0.469847351313	rgb=0.490917,0.648191,0.505178	rgb=0.490917,0.648191,0.505178
136	-2.43132376671	-1.45632636547	rgb=0.373834,0.000000,0.000000	rgb=0.373834,0.000000,0.000000	0.910514175892	1.90012013912	rgb=0.000000,0.286848,0.536915	rgb=0.000000,0.286848,0.536915	-0.46112421155	0.46112421155	rgb=0.495608,0.653055,0.509842	rgb=0.495608,0.653055,0.509842
137	-2.42279911041	-1.46604180336	rgb=0.376115,0.000000,0.000000	rgb=0.376115,0.000000,0.000000	0.921114265919	1.89153110981	rgb=0.000000,0.289813,0.540124	rgb=0.000000,0.289813,0.540124	-0.452515423298	0.452515423298	rgb=0.500244,0.657862,0.514452	rgb=0.500244,0.657862,0.514452
138	-2.41441321373	-1.47557914257	rgb=0.378358,0.000000,0.000000	rgb=0.378358,0.000000,0.000000	0.931522190571	1.88301241398	rgb=0.000000,0.292739,0.543292	rgb=0.000000,0.292739,0.543292	-0.444070547819	0.444070547819	rgb=0.504797,0.662583,0.518981	rgb=0.504797,0.662583,0.518981
139	-2.40625476837	-1.48482370377	rgb=0.380535,0.000000,0.000000	rgb=0.380535,0.000000,0.000000	0.94172501564	1.87428486347	rgb=0.000000,0.295668,0.546463	rgb=0.000000,0.295668,0.546463	-0.435736358166	0.435736358166	rgb=0.509298,0.667249,0.523457	rgb=0.509298,0.667249,0.523457
140	-2.39820718765	-1.49380540848	rgb=0.382667,0.000000,0.000000	rgb=0.382667,0.000000,0.000000	0.952091276646	1.8645683527	rgb=0.000000,0.298777,0.549829	rgb=0.000000,0.298777,0.549829	-0.427489966154	0.427489966154	rgb=0.513756,0.671871,0.527892	rgb=0.513756,0.671871,0.527892
141	-2.39074873924	-1.50234353542	rgb=0.384669,0.000000,0.000000	rgb=0.384669,0.000000,0.000000	0.962375998497	1.85322403908	rgb=0.000000,0.302128,0.553458	rgb=0.000000,0.302128,0.553458	-0.419536530972	0.419536530972	rgb=0.518062,0.676334,0.532175	rgb=0.518062,0.676334,0.532175
142	-2.38336110115	-1.51039457321	rgb=0.386602,0.000000,0.000000	rgb=0.386602,0.000000,0.000000	0.971521496773	1.84293377399	rgb=0.000000,0.305141,0.556722	rgb=0.000000,0.305141,0.556722	-0.412212491035	0.412212491035	rgb=0.522032,0.680449,0.536125	rgb=0.522032,0.680449,0.536125
143	-2.37627434731	-1.51804733276	rgb=0.388449,0.000000,0.000000	rgb=0.388449,0.000000,0.000000	0.979143679142	1.83515548706	rgb=0.000000,0.307531,0.559309	rgb=0.000000,0.307531,0.559309	-0.40540343523	0.40540343523	rgb=0.525728,0.684278,0.539802	rgb=0.525728,0.684278,0.539802
144	-2.3696513176	-1.52521848679	rgb=0.390177,0.000000,0.000000	rgb=0.390177,0.000000,0.000000	0.985833406448	1.82889592648	rgb=0.000000,0.309541,0.561487	rgb=0.000000,0.309541,0.561487	-0.399002164602	0.399002164602	rgb=0.529205,0.687882,0.543262	rgb=0.529205,0.687882,0.543262
145	-2.36338114738	-1.53201711178	rgb=0.391814,0.000000,0.000000	rgb=0.391814,0.000000,0.000000	0.992093086243	1.82336640358	rgb=0.000000,0.311372,0.563470	rgb=0.000000,0.311372,0.563470	-0.392930299044	0.392930299044	rgb=0.532507,0.691303,0.546548	rgb=0.532507,0.691303,0.546548
146	-2.35723543167	-1.53856432438	rgb=0.393405,0.000000,0.000000	rgb=0.393405,0.000000,0.000000	0.998012840748	1.81826007366	rgb=0.000000,0.313085,0.565325	rgb=0.000000,0.313085,0.565325	-0.387084215879	0.387084215879	rgb=0.535689,0.694600,0.549714	rgb=0.535689,0.694600,0.549714
147	-2.35146737099	-1.54492223263	rgb=0.394925,0.000000,0.000000	rgb=0.394925,0.000000,0.000000	1.00372290611	1.81350588799	rgb=0.000000,0.314712,0.567087	rgb=0.000000,0.314712,0.567087	-0.381461650133	0.381461650133	rgb=0.538752,0.697774,0.552763	rgb=0.538752,0.697774,0.552763
148	-2.34579086304	-1.55107140541	rgb=0.396408,0.000000,0.000000	rgb=0.396408,0.000000,0.000000	1.0092151165	1.80886411667	rgb=0.000000,0.316288,0.568794	rgb=0.000000,0.316288,0.568794	-0.375991135836	0.375991135836	rgb=0.541735,0.700864,0.555732	rgb=0.541735,0.700864,0.555732
149	-2.34038925171	-1.5571308136	rgb=0.397845,0.000000,0.000000	rgb=0.397845,0.000000,0.000000	1.01472866535	1.80426549911	rgb=0.000000,0.317861,0.570498	rgb=0.000000,0.317861,0.570498	-0.37070941925	0.37070941925	rgb=0.544618,0.703850,0.558601	rgb=0.544618,0.703850,0.558601
150	-2.33509278297	-1.56288862228	rgb=0.399231,0.000000,0.000000	rgb=0.399231,0.000000,0.000000	1.02025020123	1.79959642887	rgb=0.000000,0.319447,0.572215	rgb=0.000000,0.319447,0.572215	-0.365548074245	0.365548074245	rgb=0.547437,0.706770,0.561407	rgb=0.547437,0.706770,0.561407
151	-2.33007216454	-1.56845545769	rgb=0.400560,0.000000,0.000000	rgb=0.400560,0.000000,0.000000	1.02578115463	1.79493236542	rgb=0.000000,0.321034,0.573935	rgb=0.000000,0.321034,0.573935	-0.360551059246	0.360551059246	rgb=0.550168,0.709599,0.564126	rgb=0.550168,0.709599,0.564126
152	-2.32509589195	-1.57396948338	rgb=0.401876,0.000000,0.000000	rgb=0.401876,0.000000,0.000000	1.03138244152	1.79033827782	rgb=0.000000,0.322622,0.575655	rgb=0.000000,0.322622,0.575655	-0.355656504631	0.355656504631	rgb=0.552846,0.712372,0.566791	rgb=0.552846,0.712372,0.566791
153	-2.32030940056	-1.57937264442	rgb=0.403154,0.000000,0.000000	rgb=0.403154,0.000000,0.000000	1.03701508045	1.78553819656	rgb=0.000000,0.324248,0.577415	rgb=0.000000,0.324248,0.577415	-0.350863575935	0.350863575935	rgb=0.555470,0.715089,0.569403	rgb=0.555470,0.715089,0.569403
154	-2.31565237045	-1.58450007439	rgb=0.404382,0.000000,0.000000	rgb=0.404382,0.000000,0.000000	1.04244267941	1.78084814548	rgb=0.000000,0.325825,0.579123	rgb=0.000000,0.325825,0.579123	-0.346185475588	0.346185475588	rgb=0.558033,0.717743,0.571955	rgb=0.558033,0.717743,0.571955
155	-2.31108260155	-1.58947074413	rgb=0.405580,0.000000,0.000000	rgb=0.405580,0.000000,0.000000	1.04776740074	1.77618503571	rgb=0.000000,0.327382,0.580810	rgb=0.000000,0.327382,0.580810	-0.341600060463	0.341600060463	rgb=0.560547,0.720347,0.574458	rgb=0.560547,0.720347,0.574458
156	-2.30668497086	-1.59437060356	rgb=0.406747,0.000000,0.000000	rgb=0.406747,0.000000,0.000000	1.05306887627	1.77145087719	rgb=0.000000,0.328948,0.582506	rgb=0.000000,0.328948,0.582506	-0.33711501956	0.33711501956	rgb=0.563008,0.722894,0.576908	rgb=0.563008,0.722894,0.576908
157	-2.30246806145	-1.59910345078	rgb=0.407871,0.000000,0.000000	rgb=0.407871,0.000000,0.000000	1.05815279484	1.76671540737	rgb=0.000000,0.330481,0.584166	rgb=0.000000,0.330481,0.584166	-0.332753479481	0.332753479481	rgb=0.565402,0.725374,0.579292	rgb=0.565402,0.725374,0.579292
158	-2.29828286171	-1.60381197929	rgb=0.408988,0.000000,0.000000	rgb=0.408988,0.000000,0.000000	1.06307160854	1.76203989983	rgb=0.000000,0.331979,0.585788	rgb=0.000000,0.331979,0.585788	-0.328490644693	0.328490644693	rgb=0.567744,0.727798,0.581624	rgb=0.567744,0.727798,0.581624
159	-2.29422450066	-1.60822343826	rgb=0.410052,0.000000,0.000000	rgb=0.410052,0.000000,0.000000	1.06788182259	1.75751507282	rgb=0.000000,0.333437,0.587368	rgb=0.000000,0.333437,0.587368	-0.324348479509	0.324348479509	rgb=0.570021,0.730156,0.583891	rgb=0.570021,0.730156,0.583891
160	-2.29027867317	-1.61270833015	rgb=0.411111,0.000000,0.000000	rgb=0.411111,0.000000,0.000000	1.07250928879	1.75297248363	rgb=0.000000,0.334870,0.588919	rgb=0.000000,0.334870,0.588919	-0.32028773427	0.32028773427	rgb=0.572255,0.732468,0.586116	rgb=0.572255,0.732468,0.586116
161	-2.28630757332	-1.61706364155	rgb=0.412157,0.000000,0.000000	rgb=0.412157,0.000000,0.000000	1.07712590694	1.74850225449	rgb=0.000000,0.336290,0.590458	rgb=0.000000,0.336290,0.590458	-0.316305905581	0.316305905581	rgb=0.574447,0.734737,0.588298	rgb=0.574447,0.734737,0.588298
162	-2.28243637085	-1.62137961388	rgb=0.413185,0.000000,0.000000	rgb=0.413185,0.000000,0.000000	1.08153557777	1.74413967133	rgb=0.000000,0.337662,0.591943	rgb=0.000000,0.337662,0.591943	-0.312390416861	0.312390416861	rgb=0.576603,0.736969,0.590446	rgb=0.576603,0.736969,0.590446
163	-2.27863907814	-1.62566518784	rgb=0.414201,0.000000,0.000000	rgb=0.414201,0.000000,0.000000	1.08590197563	1.73990941048	rgb=0.000000,0.339006,0.593399	rgb=0.000000,0.339006,0.593399	-0.30857115984	0.30857115984	rgb=0.578708,0.739147,0.592542	rgb=0.578708,0.739147,0.592542
164	-2.27478075027	-1.62984418869	rgb=0.415211,0.000000,0.000000	rgb=0.415211,0.000000,0.000000	1.08997011185	1.73587918282	rgb=0.000000,0.340273,0.594772	rgb=0.000000,0.340273,0.594772	-0.304814308882	0.304814308882	rgb=0.580780,0.741291,0.594605	rgb=0.580780,0.741291,0.594605
165	-2.27105426788	-1.633908391	rgb=0.412706,0.000000,0.000000	rgb=0.412706,0.000000,0.000000	1.09397006035	1.73190629482	rgb=0.000000,0.341521,0.596123	rgb=0.000000,0.341521,0.596123	-0.301131516695	0.301131516695	rgb=0.582812,0.743394,0.596629	rgb=0.582812,0.743394,0.596629
166	-2.26741862297	-1.63785946369	rgb=0.413649,0.000000,0.000000	rgb=0.413649,0.000000,0.000000	1.09796822071	1.72807717323	rgb=0.000000,0.342747,0.597450	rgb=0.000000,0.342747,0.597450	-0.297538757324	0.297538757324	rgb=0.584795,0.745447,0.598604	rgb=0.584795,0.745447,0.598604
167	-2.26384806633	-1.64185571671	rgb=0.414590,0.000000,0.000000	rgb=0.414590,0.000000,0.000000	1.10181379318	1.72440135479	rgb=0.000000,0.343925,0.598726	rgb=0.000000,0.343925,0.598726	-0.293988019228	0.293988019228	rgb=0.586756,0.747476,0.600557	rgb=0.586756,0.747476,0.600557
168	-2.26031661034	-1.64572429657	rgb=0.415510,0.000000,0.000000	rgb=0.415510,0.000000,0.000000	1.10569131374	1.72090697289	rgb=0.000000,0.345080,0.599977	rgb=0.000000,0.345080,0.599977	-0.290519744158	0.290519744158	rgb=0.588673,0.749459,0.602466	rgb=0.588673,0.749459,0.602466
169	-2.25679516792	-1.64955496788	rgb=0.416424,0.000000,0.000000	rgb=0.416424,0.000000,0.000000	1.10948741436	1.7174397707	rgb=0.000000,0.346218,0.601210	rgb=0.000000,0.346218,0.601210	-0.287103325129	0.287103325129	rgb=0.590562,0.751414,0.604348	rgb=0.590562,0.751414,0.604348
170	-2.25335693359	-1.65327942371	rgb=0.417315,0.000000,0.000000	rgb=0.417315,0.000000,0.000000	1.11327266693	1.71400725842	rgb=0.000000,0.347350,0.602435	rgb=0.000000,0.347350,0.602435	-0.283723860979	0.283723860979	rgb=0.592431,0.753348,0.606210	rgb=0.592431,0.753348,0.606210
171	-2.24994206429	-1.65695798397	rgb=0.418198,0.000000,0.000000	rgb=0.418198,0.000000,0.000000	1.11702430248	1.71068990231	rgb=0.000000,0.348459,0.603635	rgb=0.000000,0.348459,0.603635	-0.280390292406	0.280390292406	rgb=0.594276,0.755257,0.608048	rgb=0.594276,0.755257,0.608048
172	-2.24668931961	-1.66051852703	rgb=0.419045,0.000000,0.000000	rgb=0.419045,0.000000,0.000000	1.12065112591	1.70748734474	rgb=0.000000,0.349530,0.604795	rgb=0.000000,0.349530,0.604795	-0.277126520872	0.277126520872	rgb=0.596083,0.757127,0.609848	rgb=0.596083,0.757127,0.609848
173	-2.24343776703	-1.66405844688	rgb=0.419890,0.000000,0.000000	rgb=0.419890,0.000000,0.000000	1.12424433231	1.70421159267	rgb=0.000000,0.350608,0.605962	rgb=0.000000,0.350608,0.605962	-0.273880720139	0.273880720139	rgb=0.597882,0.758987,0.611639	rgb=0.597882,0.758987,0.611639
174	-2.24022698402	-1.66751921177	rgb=0.420720,0.000000,0.000000	rgb=0.420720,0.000000,0.000000	1.12779605389	1.70102107525	rgb=0.000000,0.346181,0.605179	rgb=0.000000,0.346181,0.605179	-0.270690709352	0.270690709352	rgb=0.599650,0.760816,0.613400	rgb=0.599650,0.760816,0.613400
175	-2.23700428009	-1.67106199265	rgb=0.421562,0.000000,0.000000	rgb=0.421562,0.000000,0.000000	1.13133323193	1.69783055782	rgb=0.000000,0.347228,0.606314	rgb=0.000000,0.347228,0.606314	-0.267528176308	0.267528176308	rgb=0.601403,0.762631,0.615148	rgb=0.601403,0.762631,0.615148
176	-2.23385357857	-1.67444956303	rgb=0.422376,0.000000,0.000000	rgb=0.422376,0.000000,0.000000	1.13478207588	1.69468939304	rgb=0.000000,0.348254,0.607426	rgb=0.000000,0.348254,0.607426	-0.2644110322	0.2644110322	rgb=0.603133,0.764420,0.616870	rgb=0.603133,0.764420,0.616870
177	-2.2307331562	-1.67787277699	rgb=0.423190,0.000000,0.000000	rgb=0.423190,0.000000,0.000000	1.13825345039	1.6915307045	rgb=0.000000,0.349287,0.608544	rgb=0.000000,0.349287,0.608544	-0.261311560869	0.261311560869	rgb=0.604853,0.766199,0.618584	rgb=0.604853,0.766199,0.618584
178	-2.22762823105	-1.68125975132	rgb=0.423998,0.000000,0.000000	rgb=0.423998,0.000000,0.000000	1.14165508747	1.68844413757	rgb=0.001815,0.350298,0.609640	rgb=0.001815,0.350298,0.609640	-0.258249759674	0.258249759674	rgb=0.606553,0.767958,0.620278	rgb=0.606553,0.767958,0.620278
179	-2.2245323658	-1.68464386463	rgb=0.424805,0.000000,0.000000	rgb=0.424805,0.000000,0.000000	1.14504992962	1.68534243107	rgb=0.003728,0.351310,0.610736	rgb=0.003728,0.351310,0.610736	-0.255217075348	0.255217075348	rgb=0.608238,0.769700,0.621957	rgb=0.608238,0.769700,0.621957
180	-2.22150182724	-1.68796205521	rgb=0.425595,0.000000,0.000000	rgb=0.425595,0.000000,0.000000	1.14842545986	1.68230783939	rgb=0.005632,0.352309,0.611819	rgb=0.005632,0.352309,0.611819	-0.252212435007	0.252212435007	rgb=0.609908,0.771428,0.623621	rgb=0.609908,0.771428,0.623621
181	-2.21842026711	-1.69121384621	rgb=0.426384,0.000000,0.000000	rgb=0.426384,0.000000,0.000000	1.15176749229	1.67922437191	rgb=0.007556,0.353311,0.612904	rgb=0.007556,0.353311,0.612904	-0.249222323298	0.249222323298	rgb=0.611571,0.773147,0.625277	rgb=0.611571,0.773147,0.625277
182	-2.21550059319	-1.69445085526	rgb=0.427150,0.000000,0.000000	rgb=0.427150,0.000000,0.000000	1.15510392189	1.67620790005	rgb=0.009474,0.354301,0.613977	rgb=0.009474,0.354301,0.613977	-0.246282413602	0.246282413602	rgb=0.613206,0.774839,0.626907	rgb=0.613206,0.774839,0.626907
183	-2.21257066727	-1.69774973392	rgb=0.427926,0.000000,0.000000	rgb=0.427926,0.000000,0.000000	1.15836203098	1.67323756218	rgb=0.011371,0.355273,0.615030	rgb=0.011371,0.355273,0.615030	-0.243358835578	0.243358835578	rgb=0.614834,0.776521,0.628528	rgb=0.614834,0.776521,0.628528
184	-2.20971775055	-1.70095813274	rgb=0.428681,0.000000,0.000000	rgb=0.428681,0.000000,0.000000	1.16155469418	1.67027747631	rgb=0.013259,0.356233,0.616070	rgb=0.013259,0.356233,0.616070	-0.24045881629	0.24045881629	rgb=0.616448,0.778191,0.630137	rgb=0.616448,0.778191,0.630137
185	-2.2068374157	-1.70416152477	rgb=0.429439,0.000000,0.000000	rgb=0.429439,0.000000,0.000000	1.16474723816	1.66727995872	rgb=0.015174,0.357199,0.617116	rgb=0.015174,0.357199,0.617116	-0.23759329319	0.23759329319	rgb=0.618044,0.779842,0.631727	rgb=0.618044,0.779842,0.631727
186	-2.20395874977	-1.70731055737	rgb=0.430190,0.000802,0.000000	rgb=0.430190,0.000802,0.000000	1.16792523861	1.66436421871	rgb=0.017074,0.358150,0.618147	rgb=0.017074,0.358150,0.618147	-0.234755769372	0.234755769372	rgb=0.619626,0.781477,0.633303	rgb=0.619626,0.781477,0.633303
187	-2.20114827156	-1.7104152441	rgb=0.430927,0.001838,0.000000	rgb=0.430927,0.001838,0.000000	1.17105078697	1.66146695614	rgb=0.018967,0.359090,0.619166	rgb=0.018967,0.359090,0.619166	-0.231945559382	0.231945559382	rgb=0.621192,0.783096,0.634864	rgb=0.621192,0.783096,0.634864
188	-2.19837641716	-1.71349024773	rgb=0.431655,0.002868,0.000000	rgb=0.431655,0.002868,0.000000	1.17411267757	1.65864610672	rgb=0.020829,0.360009,0.620161	rgb=0.020829,0.360009,0.620161	-0.229160740972	0.229160740972	rgb=0.622745,0.784702,0.636411	rgb=0.622745,0.784702,0.636411
189	-2.19566321373	-1.71649539471	rgb=0.432368,0.003882,0.000000	rgb=0.432368,0.003882,0.000000	1.17720603943	1.65579879284	rgb=0.022724,0.360937,0.621166	rgb=0.022724,0.360937,0.621166	-0.226395398378	0.226395398378	rgb=0.624288,0.786298,0.637949	rgb=0.624288,0.786298,0.637949
190	-2.19291043282	-1.71949756145	rgb=0.433085,0.004908,0.000000	rgb=0.433085,0.004908,0.000000	1.18030166626	1.65299034119	rgb=0.024622,0.361859,0.622166	rgb=0.024622,0.361859,0.622166	-0.223659068346	0.223659068346	rgb=0.625816,0.787877,0.639471	rgb=0.625816,0.787877,0.639471
191	-2.19016671181	-1.72250795364	rgb=0.433802,0.005941,0.000000	rgb=0.433802,0.005941,0.000000	1.18337273598	1.65014767647	rgb=0.026536,0.362784,0.623167	rgb=0.026536,0.362784,0.623167	-0.220944777131	0.220944777131	rgb=0.627331,0.789444,0.640981	rgb=0.627331,0.789444,0.640981
192	-2.18745136261	-1.72547852993	rgb=0.434511,0.006967,0.000000	rgb=0.434511,0.006967,0.000000	1.18635380268	1.6473929882	rgb=0.028407,0.363680,0.624138	rgb=0.028407,0.363680,0.624138	-0.218248084188	0.218248084188	rgb=0.628838,0.791001,0.642482	rgb=0.628838,0.791001,0.642482
193	-2.1847589016	-1.72843837738	rgb=0.435216,0.007993,0.000000	rgb=0.435216,0.007993,0.000000	1.18933856487	1.6446300745	rgb=0.030295,0.364579,0.625112	rgb=0.030295,0.364579,0.625112	-0.215574383736	0.215574383736	rgb=0.630332,0.792545,0.643971	rgb=0.630332,0.792545,0.643971
194	-2.18204879761	-1.73139810562	rgb=0.435922,0.009028,0.000000	rgb=0.435922,0.009028,0.000000	1.19228422642	1.6419314146	rgb=0.032162,0.365462,0.626068	rgb=0.032162,0.365462,0.626068	-0.212921351194	0.212921351194	rgb=0.631815,0.794079,0.645449	rgb=0.631815,0.794079,0.645449
195	-2.17945742607	-1.73432707787	rgb=0.436611,0.010042,0.000000	rgb=0.436611,0.010042,0.000000	1.19523346424	1.63918662071	rgb=0.034059,0.366353,0.627033	rgb=0.034059,0.366353,0.627033	-0.210283786058	0.210283786058	rgb=0.633290,0.795603,0.646919	rgb=0.633290,0.795603,0.646919
196	-2.17688512802	-1.73718488216	rgb=0.437288,0.011045,0.000000	rgb=0.437288,0.011045,0.000000	1.19814908504	1.63649559021	rgb=0.035939,0.367230,0.627983	rgb=0.035939,0.367230,0.627983	-0.207671284676	0.207671284676	rgb=0.634752,0.797114,0.648376	rgb=0.634752,0.797114,0.648376
197	-2.17431569099	-1.74007308483	rgb=0.437968,0.012059,0.000000	rgb=0.437968,0.012059,0.000000	1.20101428032	1.63372349739	rgb=0.037843,0.368112,0.628938	rgb=0.037843,0.368112,0.628938	-0.205070838332	0.205070838332	rgb=0.636207,0.798619,0.649827	rgb=0.636207,0.798619,0.649827
198	-2.17175960541	-1.74288439751	rgb=0.438638,0.013061,0.000000	rgb=0.438638,0.013061,0.000000	1.20391309261	1.63106381893	rgb=0.039733,0.368982,0.629881	rgb=0.039733,0.368982,0.629881	-0.202494308352	0.202494308352	rgb=0.637649,0.800110,0.651264	rgb=0.637649,0.800110,0.651264
199	-2.16922736168	-1.74572694302	rgb=0.439308,0.014070,0.000000	rgb=0.439308,0.014070,0.000000	1.2067630291	1.62841701508	rgb=0.041586,0.369843,0.630813	rgb=0.041586,0.369843,0.630813	-0.199926525354	0.199926525354	rgb=0.639088,0.801596,0.652698	rgb=0.639088,0.801596,0.652698
200	-2.16670012474	-1.74856698513	rgb=0.439978,0.015083,0.000000	rgb=0.439978,0.015083,0.000000	1.20959091187	1.62578868866	rgb=0.043381,0.370698,0.631739	rgb=0.043381,0.370698,0.631739	-0.197386473417	0.197386473417	rgb=0.640511,0.803067,0.654116	rgb=0.640511,0.803067,0.654116
201	-2.16418337822	-1.75138151646	rgb=0.440643,0.016095,0.000000	rgb=0.440643,0.016095,0.000000	1.21236312389	1.62319755554	rgb=0.045112,0.371538,0.632648	rgb=0.045112,0.371538,0.632648	-0.194861486554	0.194861486554	rgb=0.641926,0.804530,0.655527	rgb=0.641926,0.804530,0.655527
202	-2.16167736053	-1.75410699844	rgb=0.441295,0.017094,0.000000	rgb=0.441295,0.017094,0.000000	1.21519076824	1.62063324451	rgb=0.046823,0.372383,0.633563	rgb=0.046823,0.372383,0.633563	-0.192357927561	0.192357927561	rgb=0.643330,0.805981,0.656926	rgb=0.643330,0.805981,0.656926
203	-2.15918827057	-1.75689947605	rgb=0.441954,0.018107,0.000000	rgb=0.441954,0.018107,0.000000	1.21797740459	1.61807250977	rgb=0.048491,0.373221,0.634471	rgb=0.048491,0.373221,0.634471	-0.189864724874	0.189864724874	rgb=0.644728,0.807426,0.658320	rgb=0.644728,0.807426,0.658320
204	-2.15673875809	-1.75964558125	rgb=0.442603,0.019109,0.000000	rgb=0.442603,0.019109,0.000000	1.22072720528	1.61556518078	rgb=0.050105,0.374045,0.635363	rgb=0.050105,0.374045,0.635363	-0.187389761209	0.187389761209	rgb=0.646117,0.808861,0.659704	rgb=0.646117,0.808861,0.659704
205	-2.15424275398	-1.76240420341	rgb=0.443259,0.020127,0.000000	rgb=0.443259,0.020127,0.000000	1.22340846062	1.61302959919	rgb=0.051683,0.374863,0.636249	rgb=0.051683,0.374863,0.636249	-0.184935867786	0.184935867786	rgb=0.647495,0.810284,0.661077	rgb=0.647495,0.810284,0.661077
206	-2.1517970562	-1.76512384415	rgb=0.443903,0.021134,0.000000	rgb=0.443903,0.021134,0.000000	1.22612977028	1.61054813862	rgb=0.053234,0.375679,0.637133	rgb=0.053234,0.375679,0.637133	-0.182496413589	0.182496413589	rgb=0.648864,0.811700,0.662442	rgb=0.648864,0.811700,0.662442
207	-2.1493666172	-1.767786026	rgb=0.444539,0.022131,0.000000	rgb=0.444539,0.022131,0.000000	1.22880959511	1.60808515549	rgb=0.054746,0.376485,0.638006	rgb=0.054746,0.376485,0.638006	-0.180080756545	0.180080756545	rgb=0.650221,0.813102,0.663795	rgb=0.650221,0.813102,0.663795
208	-2.14694881439	-1.77047002316	rgb=0.445176,0.023135,0.000000	rgb=0.445176,0.023135,0.000000	1.23144888878	1.60561847687	rgb=0.056227,0.377286,0.638874	rgb=0.056227,0.377286,0.638874	-0.177683189511	0.177683189511	rgb=0.651568,0.814494,0.665138	rgb=0.651568,0.814494,0.665138
209	-2.14454197884	-1.77312994003	rgb=0.445808,0.024137,0.000000	rgb=0.445808,0.024137,0.000000	1.23409092426	1.60316264629	rgb=0.057688,0.378086,0.639740	rgb=0.057688,0.378086,0.639740	-0.175288170576	0.175288170576	rgb=0.652915,0.815885,0.666479	rgb=0.652915,0.815885,0.666479
210	-2.14216685295	-1.77573561668	rgb=0.446430,0.025127,0.000000	rgb=0.446430,0.025127,0.000000	1.23669803143	1.6007450819	rgb=0.059111,0.378875,0.640594	rgb=0.059111,0.378875,0.640594	-0.172924175858	0.172924175858	rgb=0.654244,0.817258,0.667804	rgb=0.654244,0.817258,0.667804
211	-2.13979840279	-1.77834796906	rgb=0.447052,0.026122,0.000000	rgb=0.447052,0.026122,0.000000	1.23928272724	1.59835660458	rgb=0.060503,0.379656,0.641439	rgb=0.060503,0.379656,0.641439	-0.170570552349	0.170570552349	rgb=0.655568,0.818626,0.669124	rgb=0.655568,0.818626,0.669124
212	-2.13748264313	-1.78100538254	rgb=0.447673,0.027120,0.000000	rgb=0.447673,0.027120,0.000000	1.24183058739	1.59597921371	rgb=0.061867,0.380429,0.642277	rgb=0.061867,0.380429,0.642277	-0.168237611651	0.168237611651	rgb=0.656880,0.819982,0.670433	rgb=0.656880,0.819982,0.670433
213	-2.13513016701	-1.78360283375	rgb=0.448291,0.028118,0.000000	rgb=0.448291,0.028118,0.000000	1.24439787865	1.59357011318	rgb=0.063230,0.381211,0.643123	rgb=0.063230,0.381211,0.643123	-0.165904402733	0.165904402733	rgb=0.658193,0.821339,0.671742	rgb=0.658193,0.821339,0.671742
214	-2.13278841972	-1.78615379333	rgb=0.448902,0.029110,0.000000	rgb=0.448902,0.029110,0.000000	1.24694669247	1.59122526646	rgb=0.064557,0.381980,0.643955	rgb=0.064557,0.381980,0.643955	-0.163601890206	0.163601890206	rgb=0.659490,0.822678,0.673034	rgb=0.659490,0.822678,0.673034
215	-2.13048815727	-1.78869378567	rgb=0.449507,0.030095,0.000000	rgb=0.449507,0.030095,0.000000	1.24947583675	1.58887290955	rgb=0.065867,0.382747,0.644786	rgb=0.065867,0.382747,0.644786	-0.161311209202	0.161311209202	rgb=0.660780,0.824011,0.674320	rgb=0.660780,0.824011,0.674320
216	-2.12817835808	-1.79124510288	rgb=0.450114,0.031090,0.000000	rgb=0.450114,0.031090,0.000000	1.2519903183	1.58654212952	rgb=0.067155,0.383508,0.645610	rgb=0.067155,0.383508,0.645610	-0.159031555057	0.159031555057	rgb=0.662064,0.825338,0.675600	rgb=0.662064,0.825338,0.675600
217	-2.12592291832	-1.79377484322	rgb=0.450712,0.032073,0.000000	rgb=0.450712,0.032073,0.000000	1.25449359417	1.58427333832	rgb=0.068413,0.384258,0.646422	rgb=0.068413,0.384258,0.646422	-0.156777560711	0.156777560711	rgb=0.663335,0.826650,0.676867	rgb=0.663335,0.826650,0.676867
218	-2.12367939949	-1.79630529881	rgb=0.451308,0.033058,0.000000	rgb=0.451308,0.033058,0.000000	1.2569527626	1.58201932907	rgb=0.069644,0.384999,0.647224	rgb=0.069644,0.384999,0.647224	-0.154538735747	0.154538735747	rgb=0.664597,0.827954,0.678125	rgb=0.664597,0.827954,0.678125
219	-2.12143945694	-1.79882252216	rgb=0.451902,0.034045,0.000000	rgb=0.451902,0.034045,0.000000	1.25939846039	1.57977700233	rgb=0.070858,0.385736,0.648022	rgb=0.070858,0.385736,0.648022	-0.152320191264	0.152320191264	rgb=0.665848,0.829246,0.679372	rgb=0.665848,0.829246,0.679372
220	-2.11926317215	-1.80125617981	rgb=0.452478,0.035005,0.000000	rgb=0.452478,0.035005,0.000000	1.26186013222	1.57758462429	rgb=0.072053,0.386468,0.648815	rgb=0.072053,0.386468,0.648815	-0.150123506784	0.150123506784	rgb=0.667087,0.830526,0.680608	rgb=0.667087,0.830526,0.680608
221	-2.11712646484	-1.80368077755	rgb=0.453048,0.035959,0.000000	rgb=0.453048,0.035959,0.000000	1.26427161694	1.57538402081	rgb=0.073229,0.387194,0.649600	rgb=0.073229,0.387194,0.649600	-0.147942006588	0.147942006588	rgb=0.668318,0.831797,0.681835	rgb=0.668318,0.831797,0.681835
222	-2.11498045921	-1.80607438087	rgb=0.453616,0.036913,0.000000	rgb=0.453616,0.036913,0.000000	1.26667249203	1.57328677177	rgb=0.074367,0.387902,0.650366	rgb=0.074367,0.387902,0.650366	-0.145787879825	0.145787879825	rgb=0.669534,0.833053,0.683047	rgb=0.669534,0.833053,0.683047
223	-2.11282587051	-1.8085142374	rgb=0.454190,0.037883,0.000000	rgb=0.454190,0.037883,0.000000	1.26908147335	1.57119011879	rgb=0.075498,0.388611,0.651134	rgb=0.075498,0.388611,0.651134	-0.14364990592	0.14364990592	rgb=0.670741,0.834300,0.684251	rgb=0.670741,0.834300,0.684251
224	-2.11073589325	-1.8109074831	rgb=0.454750,0.038833,0.000000	rgb=0.454750,0.038833,0.000000	1.27143740654	1.5690946579	rgb=0.076608,0.389311,0.651892	rgb=0.076608,0.389311,0.651892	-0.141527816653	0.141527816653	rgb=0.671940,0.835538,0.685446	rgb=0.671940,0.835538,0.685446
225	-2.10866713524	-1.81332290173	rgb=0.455311,0.039787,0.000000	rgb=0.455311,0.039787,0.000000	1.27380740643	1.56700468063	rgb=0.077713,0.390014,0.652652	rgb=0.077713,0.390014,0.652652	-0.139427065849	0.139427065849	rgb=0.673126,0.836764,0.686629	rgb=0.673126,0.836764,0.686629
226	-2.10659623146	-1.81565308571	rgb=0.455861,0.040722,0.000000	rgb=0.455861,0.040722,0.000000	1.27611172199	1.56493747234	rgb=0.078788,0.390702,0.653397	rgb=0.078788,0.390702,0.653397	-0.137341096997	0.137341096997	rgb=0.674305,0.837981,0.687804	rgb=0.674305,0.837981,0.687804
227	-2.10449290276	-1.8179962635	rgb=0.456417,0.041650,0.000000	rgb=0.456417,0.041650,0.000000	1.27850222588	1.56289994717	rgb=0.079870,0.391399,0.654152	rgb=0.079870,0.391399,0.654152	-0.135270789266	0.135270789266	rgb=0.675476,0.839190,0.688971	rgb=0.675476,0.839190,0.688971
228	-2.10249042511	-1.82029116154	rgb=0.456954,0.042539,0.000000	rgb=0.456954,0.042539,0.000000	1.28078043461	1.56088018417	rgb=0.080914,0.392076,0.654885	rgb=0.080914,0.392076,0.654885	-0.133233323693	0.133233323693	rgb=0.676628,0.840379,0.690120	rgb=0.676628,0.840379,0.690120
229	-2.10056042671	-1.8225466013	rgb=0.457477,0.043397,0.000000	rgb=0.457477,0.043397,0.000000	1.28302538395	1.55888211727	rgb=0.081939,0.392745,0.655608	rgb=0.081939,0.392745,0.655608	-0.13121818006	0.13121818006	rgb=0.677767,0.841556,0.691256	rgb=0.677767,0.841556,0.691256
230	-2.0985918045	-1.82481586933	rgb=0.458007,0.044259,0.000000	rgb=0.458007,0.044259,0.000000	1.28527534008	1.55691850185	rgb=0.082950,0.393409,0.656327	rgb=0.082950,0.393409,0.656327	-0.129224851727	0.129224851727	rgb=0.678895,0.842721,0.692381	rgb=0.678895,0.842721,0.692381
231	-2.09663367271	-1.82706618309	rgb=0.458534,0.045108,0.000000	rgb=0.458534,0.045108,0.000000	1.28751587868	1.55500388145	rgb=0.083942,0.394064,0.657036	rgb=0.083942,0.394064,0.657036	-0.127258002758	0.127258002758	rgb=0.680008,0.843870,0.693490	rgb=0.680008,0.843870,0.693490
232	-2.09467840195	-1.82926607132	rgb=0.459053,0.045939,0.000000	rgb=0.459053,0.045939,0.000000	1.28971612453	1.55310595036	rgb=0.084915,0.394710,0.657735	rgb=0.084915,0.394710,0.657735	-0.125310778618	0.125310778618	rgb=0.681111,0.845009,0.694589	rgb=0.681111,0.845009,0.694589
233	-2.09277892113	-1.83144831657	rgb=0.459564,0.046750,0.000000	rgb=0.459564,0.046750,0.000000	1.29197180271	1.55123770237	rgb=0.085889,0.395360,0.658438	rgb=0.085889,0.395360,0.658438	-0.123376078904	0.123376078904	rgb=0.682206,0.846140,0.695682	rgb=0.682206,0.846140,0.695682
234	-2.09089493752	-1.83364129066	rgb=0.460074,0.047554,0.000000	rgb=0.460074,0.047554,0.000000	1.2940967083	1.54939436913	rgb=0.086821,0.395986,0.659115	rgb=0.086821,0.395986,0.659115	-0.121481746435	0.121481746435	rgb=0.683279,0.847248,0.696752	rgb=0.683279,0.847248,0.696752
235	-2.08901691437	-1.83576977253	rgb=0.460575,0.048338,0.000000	rgb=0.460575,0.048338,0.000000	1.29625999928	1.54758989811	rgb=0.087749,0.396611,0.659793	rgb=0.087749,0.396611,0.659793	-0.119610019028	0.119610019028	rgb=0.684339,0.848342,0.697809	rgb=0.684339,0.848342,0.697809
236	-2.08719229698	-1.83787679672	rgb=0.461067,0.049102,0.000000	rgb=0.461067,0.049102,0.000000	1.29839289188	1.54584467411	rgb=0.088651,0.397223,0.660455	rgb=0.088651,0.397223,0.660455	-0.117771878839	0.117771878839	rgb=0.685381,0.849418,0.698847	rgb=0.685381,0.849418,0.698847
237	-2.08539605141	-1.83993947506	rgb=0.461550,0.049848,0.000000	rgb=0.461550,0.049848,0.000000	1.30049288273	1.54415214062	rgb=0.089530,0.397821,0.661102	rgb=0.089530,0.397821,0.661102	-0.115956708789	0.115956708789	rgb=0.686410,0.850480,0.699873	rgb=0.686410,0.850480,0.699873
238	-2.08362388611	-1.84200298786	rgb=0.462029,0.050584,0.000000	rgb=0.462029,0.050584,0.000000	1.30262434483	1.54249203205	rgb=0.090404,0.398420,0.661749	rgb=0.090404,0.398420,0.661749	-0.114166848361	0.114166848361	rgb=0.687425,0.851528,0.700885	rgb=0.687425,0.851528,0.700885
239	-2.08189463615	-1.84401547909	rgb=0.462498,0.051297,0.000000	rgb=0.462498,0.051297,0.000000	1.30474376678	1.54089355469	rgb=0.091258,0.399006,0.662384	rgb=0.091258,0.399006,0.662384	-0.112404994667	0.112404994667	rgb=0.688424,0.852559,0.701882	rgb=0.688424,0.852559,0.701882
240	-2.08014750481	-1.84597754478	rgb=0.462962,0.052001,0.000000	rgb=0.462962,0.052001,0.000000	1.30678772926	1.53935849667	rgb=0.092076,0.399571,0.662995	rgb=0.092076,0.399571,0.662995	-0.110677585006	0.110677585006	rgb=0.689404,0.853571,0.702859	rgb=0.689404,0.853571,0.702859
241	-2.07843446732	-1.84793007374	rgb=0.463420,0.052691,0.000000	rgb=0.463420,0.052691,0.000000	1.30883646011	1.53784298897	rgb=0.092888,0.400134,0.663604	rgb=0.092888,0.400134,0.663604	-0.108974069357	0.108974069357	rgb=0.690370,0.854569,0.703822	rgb=0.690370,0.854569,0.703822
242	-2.07679629326	-1.84986817837	rgb=0.463868,0.053362,0.000000	rgb=0.463868,0.053362,0.000000	1.31084632874	1.53637504578	rgb=0.093677,0.400683,0.664198	rgb=0.093677,0.400683,0.664198	-0.107299923897	0.107299923897	rgb=0.691320,0.855550,0.704770	rgb=0.691320,0.855550,0.704770
243	-2.07517266273	-1.85169827938	rgb=0.464300,0.054006,0.000000	rgb=0.464300,0.054006,0.000000	1.31278276443	1.53492379189	rgb=0.094442,0.401218,0.664777	rgb=0.094442,0.401218,0.664777	-0.105660699308	0.105660699308	rgb=0.692251,0.856510,0.705698	rgb=0.692251,0.856510,0.705698
244	-2.07356882095	-1.85357165337	rgb=0.464736,0.054651,0.000000	rgb=0.464736,0.054651,0.000000	1.31475400925	1.53350782394	rgb=0.095205,0.401753,0.665356	rgb=0.095205,0.401753,0.665356	-0.104036733508	0.104036733508	rgb=0.693173,0.857462,0.706617	rgb=0.693173,0.857462,0.706617
245	-2.0720076561	-1.85540866852	rgb=0.465161,0.055278,0.000000	rgb=0.465161,0.055278,0.000000	1.31664657593	1.53213238716	rgb=0.095939,0.402269,0.665914	rgb=0.095939,0.402269,0.665914	-0.102445945144	0.102445945144	rgb=0.694076,0.858395,0.707518	rgb=0.694076,0.858395,0.707518
246	-2.07047867775	-1.85721063614	rgb=0.465578,0.055890,0.000000	rgb=0.465578,0.055890,0.000000	1.31850087643	1.5307996273	rgb=0.096652,0.402773,0.666459	rgb=0.096652,0.402773,0.666459	-0.100885018706	0.100885018706	rgb=0.694963,0.859310,0.708402	rgb=0.694963,0.859310,0.708402
247	-2.06897830963	-1.85901463032	rgb=0.465991,0.056494,0.000000	rgb=0.465991,0.056494,0.000000	1.32031786442	1.52942144871	rgb=0.097364,0.403278,0.667005	rgb=0.097364,0.403278,0.667005	-0.0993537828326	0.0993537828326	rgb=0.695833,0.860208,0.709270	rgb=0.695833,0.860208,0.709270
248	-2.06751227379	-1.86076831818	rgb=0.466395,0.057079,0.000000	rgb=0.466395,0.057079,0.000000	1.32212150097	1.52808260918	rgb=0.098062,0.403774,0.667543	rgb=0.098062,0.403774,0.667543	-0.097837433219	0.097837433219	rgb=0.696694,0.861097,0.710129	rgb=0.696694,0.861097,0.710129
249	-2.0660405159	-1.86247062683	rgb=0.466792,0.057654,0.000000	rgb=0.466792,0.057654,0.000000	1.32388627529	1.52676999569	rgb=0.098744,0.404261,0.668069	rgb=0.098744,0.404261,0.668069	-0.0963535383344	0.0963535383344	rgb=0.697538,0.861968,0.710970	rgb=0.697538,0.861968,0.710970
250	-2.06457805634	-1.86414837837	rgb=0.467185,0.058221,0.000000	rgb=0.467185,0.058221,0.000000	1.32560551167	1.52547836304	rgb=0.099410,0.404736,0.668584	rgb=0.099410,0.404736,0.668584	-0.0948960930109	0.0948960930109	rgb=0.698366,0.862823,0.711796	rgb=0.698366,0.862823,0.711796
251	-2.06317687035	-1.86579489708	rgb=0.467567,0.058768,0.000000	rgb=0.467567,0.058768,0.000000	1.32728385925	1.52418506145	rgb=0.100064,0.405206,0.669092	rgb=0.100064,0.405206,0.669092	-0.0934513434768	0.0934513434768	rgb=0.699188,0.863671,0.712615	rgb=0.699188,0.863671,0.712615
252	-2.0617825985	-1.86738741398	rgb=0.467941,0.059303,0.000000	rgb=0.467941,0.059303,0.000000	1.32896864414	1.52291834354	rgb=0.100712,0.405673,0.669597	rgb=0.100712,0.405673,0.669597	-0.0920416638255	0.0920416638255	rgb=0.699989,0.864498,0.713415	rgb=0.699989,0.864498,0.713415
253	-2.06044268608	-1.86898827553	rgb=0.468309,0.059827,0.000000	rgb=0.468309,0.059827,0.000000	1.33062529564	1.5216678381	rgb=0.101349,0.406133,0.670094	rgb=0.101349,0.406133,0.670094	-0.0906526371837	0.0906526371837	rgb=0.700779,0.865314,0.714203	rgb=0.700779,0.865314,0.714203
254	-2.05909538269	-1.87055134773	rgb=0.468673,0.060344,0.000000	rgb=0.468673,0.060344,0.000000	1.33223974705	1.52040910721	rgb=0.101977,0.406587,0.670585	rgb=0.101977,0.406587,0.670585	-0.0892731770873	0.0892731770873	rgb=0.701564,0.866124,0.714985	rgb=0.701564,0.866124,0.714985
255	-2.05774188042	-1.87211120129	rgb=0.469038,0.060859,0.000000	rgb=0.469038,0.060859,0.000000	1.33381199837	1.51917552948	rgb=0.102588,0.407031,0.671065	rgb=0.102588,0.407031,0.671065	-0.0879202485085	0.0879202485085	rgb=0.702334,0.866919,0.715753	rgb=0.702334,0.866919,0.715753
256	-2.05641460419	-1.87359762192	rgb=0.469391,0.061355,0.000000	rgb=0.469391,0.061355,0.000000	1.33536064625	1.51793813705	rgb=0.103194,0.407471,0.671542	rgb=0.103194,0.407471,0.671542	-0.0865866467357	0.0865866467357	rgb=0.703093,0.867702,0.716510	rgb=0.703093,0.867702,0.716510
257	-2.0551366806	-1.8750462532	rgb=0.469732,0.061834,0.000000	rgb=0.469732,0.061834,0.000000	1.33685445786	1.51668941975	rgb=0.103789,0.407905,0.672011	rgb=0.103789,0.407905,0.672011	-0.0852736085653	0.0852736085653	rgb=0.703841,0.868473,0.717256	rgb=0.703841,0.868473,0.717256
258	-2.05385684967	-1.87648403645	rgb=0.470073,0.062310,0.000000	rgb=0.470073,0.062310,0.000000	1.33832323551	1.51548016071	rgb=0.104368,0.408329,0.672470	rgb=0.104368,0.408329,0.672470	-0.0839818045497	0.0839818045497	rgb=0.704576,0.869232,0.717989	rgb=0.704576,0.869232,0.717989
259	-2.05261445045	-1.87788546085	rgb=0.470404,0.062772,0.000000	rgb=0.470404,0.062772,0.000000	1.33983576298	1.51427948475	rgb=0.104953,0.408758,0.672934	rgb=0.104953,0.408758,0.672934	-0.0827077403665	0.0827077403665	rgb=0.705301,0.869981,0.718713	rgb=0.705301,0.869981,0.718713
260	-2.05137300491	-1.87927174568	rgb=0.470733,0.063229,0.000000	rgb=0.470733,0.063229,0.000000	1.34130525589	1.51311540604	rgb=0.105520,0.409175,0.673385	rgb=0.105520,0.409175,0.673385	-0.0814512819052	0.0814512819052	rgb=0.706017,0.870720,0.719426	rgb=0.706017,0.870720,0.719426
261	-2.05010914803	-1.8806592226	rgb=0.471065,0.063689,0.000000	rgb=0.471065,0.063689,0.000000	1.34277200699	1.51195919514	rgb=0.106084,0.409590,0.673834	rgb=0.106084,0.409590,0.673834	-0.0802097767591	0.0802097767591	rgb=0.706724,0.871450,0.720132	rgb=0.706724,0.871450,0.720132
262	-2.04888319969	-1.88205313683	rgb=0.471393,0.064142,0.000000	rgb=0.471393,0.064142,0.000000	1.34421777725	1.51080107689	rgb=0.106642,0.410002,0.674280	rgb=0.106642,0.410002,0.674280	-0.0789758041501	0.0789758041501	rgb=0.707427,0.872175,0.720833	rgb=0.707427,0.872175,0.720833
263	-2.04766798019	-1.88340890408	rgb=0.471715,0.064585,0.000000	rgb=0.471715,0.064585,0.000000	1.34562063217	1.50965964794	rgb=0.107186,0.410405,0.674715	rgb=0.107186,0.410405,0.674715	-0.0777616277337	0.0777616277337	rgb=0.708119,0.872889,0.721523	rgb=0.708119,0.872889,0.721523
264	-2.04650139809	-1.88471031189	rgb=0.472025,0.065009,0.000000	rgb=0.472025,0.065009,0.000000	1.34700524807	1.50851941109	rgb=0.107725,0.410805,0.675148	rgb=0.107725,0.410805,0.675148	-0.0765620023012	0.0765620023012	rgb=0.708803,0.873595,0.722205	rgb=0.708803,0.873595,0.722205
265	-2.04533553123	-1.88596212864	rgb=0.472328,0.065423,0.000000	rgb=0.472328,0.065423,0.000000	1.34838533401	1.50736367702	rgb=0.108265,0.411206,0.675582	rgb=0.108265,0.411206,0.675582	-0.0753802061081	0.0753802061081	rgb=0.709476,0.874290,0.722876	rgb=0.709476,0.874290,0.722876
266	-2.04413962364	-1.88722300529	rgb=0.472635,0.065843,0.000000	rgb=0.472635,0.065843,0.000000	1.34971177578	1.50619339943	rgb=0.108796,0.411602,0.676009	rgb=0.108796,0.411602,0.676009	-0.0742091909051	0.0742091909051	rgb=0.710144,0.874979,0.723542	rgb=0.710144,0.874979,0.723542
267	-2.04301190376	-1.88845407963	rgb=0.472931,0.066245,0.000000	rgb=0.472931,0.066245,0.000000	1.35103929043	1.50503790379	rgb=0.109322,0.411995,0.676435	rgb=0.109322,0.411995,0.676435	-0.0730606764555	0.0730606764555	rgb=0.710799,0.875654,0.724195	rgb=0.710799,0.875654,0.724195
268	-2.04185676575	-1.88967955112	rgb=0.473229,0.066650,0.000000	rgb=0.473229,0.066650,0.000000	1.35224854946	1.50389027596	rgb=0.109821,0.412368,0.676838	rgb=0.109821,0.412368,0.676838	-0.0719336122274	0.0719336122274	rgb=0.711442,0.876318,0.724836	rgb=0.711442,0.876318,0.724836
269	-2.04074931145	-1.89086329937	rgb=0.473516,0.067039,0.000000	rgb=0.473516,0.067039,0.000000	1.35344851017	1.50276744366	rgb=0.110312,0.412736,0.677236	rgb=0.110312,0.412736,0.677236	-0.0708383247256	0.0708383247256	rgb=0.712066,0.876962,0.725459	rgb=0.712066,0.876962,0.725459
270	-2.0396502018	-1.89204144478	rgb=0.473802,0.067424,0.000000	rgb=0.473802,0.067424,0.000000	1.35460686684	1.50168848038	rgb=0.110784,0.413091,0.677620	rgb=0.110784,0.413091,0.677620	-0.0697766244411	0.0697766244411	rgb=0.712672,0.877587,0.726063	rgb=0.712672,0.877587,0.726063
271	-2.03858304024	-1.89318144321	rgb=0.474078,0.067797,0.000000	rgb=0.474078,0.067797,0.000000	1.35571300983	1.50065302849	rgb=0.111235,0.413430,0.677987	rgb=0.111235,0.413430,0.677987	-0.0687506273389	0.0687506273389	rgb=0.713257,0.878191,0.726647	rgb=0.713257,0.878191,0.726647
272	-2.0376033783	-1.89424729347	rgb=0.474335,0.068141,0.000000	rgb=0.474335,0.068141,0.000000	1.35681331158	1.49962222576	rgb=0.111683,0.413768,0.678352	rgb=0.111683,0.413768,0.678352	-0.0677674934268	0.0677674934268	rgb=0.713818,0.878770,0.727207	rgb=0.713818,0.878770,0.727207
273	-2.03656435013	-1.89529252052	rgb=0.474596,0.068492,0.000000	rgb=0.474596,0.068492,0.000000	1.35783278942	1.49864459038	rgb=0.112102,0.414084,0.678694	rgb=0.112102,0.414084,0.678694	-0.0668193846941	0.0668193846941	rgb=0.714359,0.879328,0.727746	rgb=0.714359,0.879328,0.727746
274	-2.035602808	-1.89628744125	rgb=0.474841,0.068820,0.000000	rgb=0.474841,0.068820,0.000000	1.35876393318	1.49775958061	rgb=0.112483,0.414372,0.679005	rgb=0.112483,0.414372,0.679005	-0.0659077614546	0.0659077614546	rgb=0.714880,0.879865,0.728265	rgb=0.714880,0.879865,0.728265
275	-2.03469181061	-1.89726126194	rgb=0.475078,0.069135,0.000000	rgb=0.475078,0.069135,0.000000	1.35968899727	1.49688863754	rgb=0.112859,0.414657,0.679313	rgb=0.112859,0.414657,0.679313	-0.0650322586298	0.0650322586298	rgb=0.715379,0.880381,0.728764	rgb=0.715379,0.880381,0.728764
276	-2.03381156921	-1.8981744051	rgb=0.475302,0.069435,0.000000	rgb=0.475302,0.069435,0.000000	1.36059761047	1.49602091312	rgb=0.113230,0.414938,0.679617	rgb=0.113230,0.414938,0.679617	-0.0641918927431	0.0641918927431	rgb=0.715859,0.880876,0.729242	rgb=0.715859,0.880876,0.729242
277	-2.03294253349	-1.89909112453	rgb=0.475526,0.069732,0.000000	rgb=0.475526,0.069732,0.000000	1.36147475243	1.4952069521	rgb=0.113583,0.415206,0.679907	rgb=0.113583,0.415206,0.679907	-0.0633832663298	0.0633832663298	rgb=0.716321,0.881352,0.729703	rgb=0.716321,0.881352,0.729703
278	-2.03211736679	-1.89994847775	rgb=0.475737,0.070012,0.000000	rgb=0.475737,0.070012,0.000000	1.36231386662	1.49442744255	rgb=0.113921,0.415463,0.680185	rgb=0.113921,0.415463,0.680185	-0.0626045763493	0.0626045763493	rgb=0.716766,0.881811,0.730146	rgb=0.716766,0.881811,0.730146
279	-2.03132295609	-1.90075993538	rgb=0.475938,0.070279,0.000000	rgb=0.475938,0.070279,0.000000	1.36311411858	1.4936863184	rgb=0.114242,0.415707,0.680449	rgb=0.114242,0.415707,0.680449	-0.0618530809879	0.0618530809879	rgb=0.717195,0.882254,0.730574	rgb=0.717195,0.882254,0.730574
280	-2.03055095673	-1.90157687664	rgb=0.476138,0.070543,0.000000	rgb=0.476138,0.070543,0.000000	1.36391222477	1.4929432869	rgb=0.114563,0.415952,0.680713	rgb=0.114563,0.415952,0.680713	-0.0611265860498	0.0611265860498	rgb=0.717610,0.882682,0.730988	rgb=0.717610,0.882682,0.730988
281	-2.02980947495	-1.90236353874	rgb=0.476329,0.070796,0.000000	rgb=0.476329,0.070796,0.000000	1.36472082138	1.49222695827	rgb=0.114879,0.416193,0.680975	rgb=0.114879,0.416193,0.680975	-0.0604224279523	0.0604224279523	rgb=0.718012,0.883097,0.731389	rgb=0.718012,0.883097,0.731389
282	-2.02910733223	-1.9031124115	rgb=0.476511,0.071036,0.000000	rgb=0.476511,0.071036,0.000000	1.36547589302	1.491527915	rgb=0.115181,0.416424,0.681224	rgb=0.115181,0.416424,0.681224	-0.0597397238016	0.0597397238016	rgb=0.718402,0.883499,0.731778	rgb=0.718402,0.883499,0.731778
283	-2.02842259407	-1.90382111073	rgb=0.476686,0.071266,0.000000	rgb=0.476686,0.071266,0.000000	1.36622071266	1.49085021019	rgb=0.115476,0.416649,0.681468	rgb=0.115476,0.416649,0.681468	-0.0590752847493	0.0590752847493	rgb=0.718781,0.883891,0.732157	rgb=0.718781,0.883891,0.732157
284	-2.02773213387	-1.904535532	rgb=0.476862,0.071498,0.000000	rgb=0.476862,0.071498,0.000000	1.36695885658	1.49017846584	rgb=0.115768,0.416873,0.681710	rgb=0.115768,0.416873,0.681710	-0.0584270209074	0.0584270209074	rgb=0.719152,0.884273,0.732526	rgb=0.719152,0.884273,0.732526
285	-2.027094841	-1.90521144867	rgb=0.477027,0.071714,0.000000	rgb=0.477027,0.071714,0.000000	1.36766564846	1.4895260334	rgb=0.116050,0.417089,0.681943	rgb=0.116050,0.417089,0.681943	-0.0577942803502	0.0577942803502	rgb=0.719513,0.884646,0.732887	rgb=0.719513,0.884646,0.732887
286	-2.02646780014	-1.90587878227	rgb=0.477189,0.071927,0.000000	rgb=0.477189,0.071927,0.000000	1.36834931374	1.48889958858	rgb=0.116321,0.417296,0.682167	rgb=0.116321,0.417296,0.682167	-0.0571764037013	0.0571764037013	rgb=0.719866,0.885010,0.733239	rgb=0.719866,0.885010,0.733239
287	-2.0258538723	-1.90652656555	rgb=0.477347,0.072135,0.000000	rgb=0.477347,0.072135,0.000000	1.36901545525	1.48827505112	rgb=0.116587,0.417501,0.682389	rgb=0.116587,0.417501,0.682389	-0.0565718337893	0.0565718337893	rgb=0.720212,0.885367,0.733584	rgb=0.720212,0.885367,0.733584
288	-2.02525639534	-1.90716552734	rgb=0.477502,0.072337,0.000000	rgb=0.477502,0.072337,0.000000	1.36967468262	1.48765742779	rgb=0.116851,0.417704,0.682608	rgb=0.116851,0.417704,0.682608	-0.0559804141521	0.0559804141521	rgb=0.720550,0.885716,0.733921	rgb=0.720550,0.885716,0.733921
289	-2.02467131615	-1.907792449	rgb=0.477654,0.072536,0.000000	rgb=0.477654,0.072536,0.000000	1.3703391552	1.48705840111	rgb=0.117111,0.417904,0.682824	rgb=0.117111,0.417904,0.682824	-0.0554012432694	0.0554012432694	rgb=0.720881,0.886057,0.734251	rgb=0.720881,0.886057,0.734251
290	-2.02409124374	-1.9084059	rgb=0.477804,0.072732,0.000000	rgb=0.477804,0.072732,0.000000	1.37098193169	1.48646652699	rgb=0.117366,0.418100,0.683036	rgb=0.117366,0.418100,0.683036	-0.0548337697983	0.0548337697983	rgb=0.721205,0.886392,0.734574	rgb=0.721205,0.886392,0.734574
291	-2.0235388279	-1.9089974165	rgb=0.477947,0.072919,0.000000	rgb=0.477947,0.072919,0.000000	1.3716250658	1.48589110374	rgb=0.117617,0.418293,0.683245	rgb=0.117617,0.418293,0.683245	-0.0542771965265	0.0542771965265	rgb=0.721523,0.886720,0.734892	rgb=0.721523,0.886720,0.734892
292	-2.02298259735	-1.90958762169	rgb=0.478091,0.073106,0.000000	rgb=0.478091,0.073106,0.000000	1.37222707272	1.48532426357	rgb=0.117857,0.418479,0.683446	rgb=0.117857,0.418479,0.683446	-0.0537305958569	0.0537305958569	rgb=0.721836,0.887042,0.735203	rgb=0.721836,0.887042,0.735203
293	-2.02243638039	-1.91016411781	rgb=0.478232,0.073289,0.000000	rgb=0.478232,0.073289,0.000000	1.37281084061	1.48477983475	rgb=0.118089,0.418658,0.683639	rgb=0.118089,0.418658,0.683639	-0.053193628788	0.053193628788	rgb=0.722143,0.887359,0.735510	rgb=0.722143,0.887359,0.735510
294	-2.02189660072	-1.91071105003	rgb=0.478368,0.073466,0.000000	rgb=0.478368,0.073466,0.000000	1.3733907938	1.48424506187	rgb=0.118318,0.418835,0.683830	rgb=0.118318,0.418835,0.683830	-0.0526661016047	0.0526661016047	rgb=0.722445,0.887670,0.735811	rgb=0.722445,0.887670,0.735811
295	-2.02137756348	-1.91127324104	rgb=0.478504,0.073643,0.000000	rgb=0.478504,0.073643,0.000000	1.37396109104	1.48370778561	rgb=0.118545,0.419010,0.684021	rgb=0.118545,0.419010,0.684021	-0.052147898823	0.052147898823	rgb=0.722741,0.887976,0.736106	rgb=0.722741,0.887976,0.736106
296	-2.02086520195	-1.91182267666	rgb=0.478637,0.073815,0.000000	rgb=0.478637,0.073815,0.000000	1.37451732159	1.48318493366	rgb=0.118766,0.419182,0.684206	rgb=0.118766,0.419182,0.684206	-0.0516384579241	0.0516384579241	rgb=0.723032,0.888277,0.736397	rgb=0.723032,0.888277,0.736397
297	-2.02035307884	-1.91236341	rgb=0.478769,0.073987,0.000000	rgb=0.478769,0.073987,0.000000	1.3750590086	1.48267614841	rgb=0.118982,0.419348,0.684386	rgb=0.118982,0.419348,0.684386	-0.05113754794	0.05113754794	rgb=0.723319,0.888572,0.736682	rgb=0.723319,0.888572,0.736682
298	-2.01984286308	-1.91290605068	rgb=0.478901,0.074157,0.000000	rgb=0.478901,0.074157,0.000000	1.37558567524	1.4821703434	rgb=0.119193,0.419512,0.684563	rgb=0.119193,0.419512,0.684563	-0.0506446287036	0.0506446287036	rgb=0.723601,0.888863,0.736964	rgb=0.723601,0.888863,0.736964
299	-2.01933884621	-1.91342902184	rgb=0.479030,0.074324,0.000000	rgb=0.479030,0.074324,0.000000	1.37611818314	1.48167192936	rgb=0.119404,0.419676,0.684740	rgb=0.119404,0.419676,0.684740	-0.05015931651	0.05015931651	rgb=0.723878,0.889149,0.737241	rgb=0.723878,0.889149,0.737241
300	-2.01885700226	-1.91395580769	rgb=0.479156,0.074488,0.000000	rgb=0.479156,0.074488,0.000000	1.37664282322	1.48118889332	rgb=0.119610,0.419836,0.684913	rgb=0.119610,0.419836,0.684913	-0.0496814362705	0.0496814362705	rgb=0.724152,0.889431,0.737513	rgb=0.724152,0.889431,0.737513
301	-2.01837110519	-1.91446518898	rgb=0.479281,0.074649,0.000000	rgb=0.479281,0.074649,0.000000	1.37715959549	1.48071169853	rgb=0.119813,0.419993,0.685083	rgb=0.119813,0.419993,0.685083	-0.0492107979953	0.0492107979953	rgb=0.724421,0.889709,0.737782	rgb=0.724421,0.889709,0.737782
302	-2.0179104805	-1.91497206688	rgb=0.479402,0.074805,0.000000	rgb=0.479402,0.074805,0.000000	1.37766170502	1.48023962975	rgb=0.120012,0.420148,0.685251	rgb=0.120012,0.420148,0.685251	-0.0487472601235	0.0487472601235	rgb=0.724686,0.889983,0.738046	rgb=0.724686,0.889983,0.738046
303	-2.01744031906	-1.91547262669	rgb=0.479524,0.074962,0.000000	rgb=0.479524,0.074962,0.000000	1.37815463543	1.47977519035	rgb=0.120208,0.420300,0.685415	rgb=0.120208,0.420300,0.685415	-0.0482905581594	0.0482905581594	rgb=0.724947,0.890252,0.738307	rgb=0.724947,0.890252,0.738307
304	-2.0169737339	-1.91596770287	rgb=0.479645,0.075118,0.000000	rgb=0.479645,0.075118,0.000000	1.37864422798	1.47932457924	rgb=0.120400,0.420449,0.685576	rgb=0.120400,0.420449,0.685576	-0.0478401295841	0.0478401295841	rgb=0.725205,0.890518,0.738564	rgb=0.725205,0.890518,0.738564
305	-2.016518116	-1.9164506197	rgb=0.479762,0.075269,0.000000	rgb=0.479762,0.075269,0.000000	1.37912595272	1.4788711071	rgb=0.120590,0.420598,0.685737	rgb=0.120590,0.420598,0.685737	-0.0473955869675	0.0473955869675	rgb=0.725459,0.890780,0.738818	rgb=0.725459,0.890780,0.738818
306	-2.01607179642	-1.91693115234	rgb=0.479879,0.075419,0.000000	rgb=0.479879,0.075419,0.000000	1.37960588932	1.4784232378	rgb=0.120779,0.420745,0.685896	rgb=0.120779,0.420745,0.685896	-0.0469571053982	0.0469571053982	rgb=0.725710,0.891039,0.739068	rgb=0.725710,0.891039,0.739068
307	-2.01562476158	-1.91740965843	rgb=0.479995,0.075568,0.000000	rgb=0.479995,0.075568,0.000000	1.38007867336	1.47798883915	rgb=0.120964,0.420889,0.686052	rgb=0.120964,0.420889,0.686052	-0.0465243346989	0.0465243346989	rgb=0.725958,0.891295,0.739315	rgb=0.725958,0.891295,0.739315
308	-2.01519298553	-1.91788506508	rgb=0.480109,0.075714,0.000000	rgb=0.480109,0.075714,0.000000	1.38053953648	1.47755813599	rgb=0.121145,0.421031,0.686205	rgb=0.121145,0.421031,0.686205	-0.0460969060659	0.0460969060659	rgb=0.726203,0.891547,0.739559	rgb=0.726203,0.891547,0.739559
309	-2.01476979256	-1.91835403442	rgb=0.480220,0.075857,0.000000	rgb=0.480220,0.075857,0.000000	1.38099360466	1.4771348238	rgb=0.121324,0.421170,0.686355	rgb=0.121324,0.421170,0.686355	-0.0456747189164	0.0456747189164	rgb=0.726444,0.891796,0.739800	rgb=0.726444,0.891796,0.739800
310	-2.01434779167	-1.91881501675	rgb=0.480331,0.075999,0.000000	rgb=0.480331,0.075999,0.000000	1.38144803047	1.47672319412	rgb=0.121500,0.421307,0.686504	rgb=0.121500,0.421307,0.686504	-0.0452575795352	0.0452575795352	rgb=0.726683,0.892043,0.740038	rgb=0.726683,0.892043,0.740038
311	-2.01392674446	-1.91927361488	rgb=0.480442,0.076141,0.000000	rgb=0.480442,0.076141,0.000000	1.38189184666	1.47630703449	rgb=0.121675,0.421444,0.686652	rgb=0.121675,0.421444,0.686652	-0.0448453724384	0.0448453724384	rgb=0.726919,0.892286,0.740273	rgb=0.726919,0.892286,0.740273
312	-2.01350808144	-1.91972005367	rgb=0.480550,0.076279,0.000000	rgb=0.480550,0.076279,0.000000	1.38233983517	1.47589731216	rgb=0.121849,0.421580,0.686799	rgb=0.121849,0.421580,0.686799	-0.044437777251	0.044437777251	rgb=0.727152,0.892527,0.740506	rgb=0.727152,0.892527,0.740506
313	-2.01309967041	-1.92015850544	rgb=0.480656,0.076415,0.000000	rgb=0.480656,0.076415,0.000000	1.38278508186	1.47549426556	rgb=0.122021,0.421715,0.686944	rgb=0.122021,0.421715,0.686944	-0.0440345108509	0.0440345108509	rgb=0.727383,0.892765,0.740736	rgb=0.727383,0.892765,0.740736
314	-2.01268815994	-1.92059540749	rgb=0.480763,0.076551,0.000000	rgb=0.480763,0.076551,0.000000	1.38321566582	1.47509622574	rgb=0.122189,0.421846,0.687087	rgb=0.122189,0.421846,0.687087	-0.0436356849968	0.0436356849968	rgb=0.727611,0.893000,0.740964	rgb=0.727611,0.893000,0.740964
315	-2.01228642464	-1.92102730274	rgb=0.480867,0.076685,0.000000	rgb=0.480867,0.076685,0.000000	1.38364505768	1.47469639778	rgb=0.122357,0.421978,0.687229	rgb=0.122357,0.421978,0.687229	-0.0432409010828	0.0432409010828	rgb=0.727837,0.893234,0.741190	rgb=0.727837,0.893234,0.741190
316	-2.01188921928	-1.92145717144	rgb=0.480971,0.076817,0.000000	rgb=0.480971,0.076817,0.000000	1.38406860828	1.47429454327	rgb=0.122524,0.422109,0.687371	rgb=0.122524,0.422109,0.687371	-0.0428499542177	0.0428499542177	rgb=0.728061,0.893464,0.741413	rgb=0.728061,0.893464,0.741413
317	-2.01149129868	-1.92188680172	rgb=0.481075,0.076949,0.000000	rgb=0.481075,0.076949,0.000000	1.38448786736	1.47390162945	rgb=0.122689,0.422238,0.687510	rgb=0.122689,0.422238,0.687510	-0.0424629412591	0.0424629412591	rgb=0.728283,0.893693,0.741634	rgb=0.728283,0.893693,0.741634
318	-2.01109838486	-1.92230176926	rgb=0.481176,0.077078,0.000000	rgb=0.481176,0.077078,0.000000	1.38490068913	1.47352051735	rgb=0.122850,0.422364,0.687646	rgb=0.122850,0.422364,0.687646	-0.0420798175037	0.0420798175037	rgb=0.728502,0.893919,0.741853	rgb=0.728502,0.893919,0.741853
319	-2.01071047783	-1.92272377014	rgb=0.481278,0.077208,0.000000	rgb=0.481278,0.077208,0.000000	1.3853250742	1.47313189507	rgb=0.123014,0.422493,0.687786	rgb=0.123014,0.422493,0.687786	-0.0417004749179	0.0417004749179	rgb=0.728719,0.894143,0.742069	rgb=0.728719,0.894143,0.742069
320	-2.01032924652	-1.92313444614	rgb=0.481377,0.077334,0.000000	rgb=0.481377,0.077334,0.000000	1.38573122025	1.47275292873	rgb=0.123173,0.422618,0.687921	rgb=0.123173,0.422618,0.687921	-0.0413247682154	0.0413247682154	rgb=0.728935,0.894365,0.742284	rgb=0.728935,0.894365,0.742284
321	-2.00995111465	-1.92354273796	rgb=0.481476,0.077460,0.000000	rgb=0.481476,0.077460,0.000000	1.38613677025	1.47237658501	rgb=0.123331,0.422742,0.688055	rgb=0.123331,0.422742,0.688055	-0.0409526228905	0.0409526228905	rgb=0.729148,0.894585,0.742497	rgb=0.729148,0.894585,0.742497
322	-2.00957608223	-1.92394983768	rgb=0.481574,0.077584,0.000000	rgb=0.481574,0.077584,0.000000	1.38653683662	1.47200977802	rgb=0.123486,0.422864,0.688187	rgb=0.123486,0.422864,0.688187	-0.0405839383602	0.0405839383602	rgb=0.729359,0.894803,0.742707	rgb=0.729359,0.894803,0.742707
323	-2.00920319557	-1.92434430122	rgb=0.481670,0.077706,0.000000	rgb=0.481670,0.077706,0.000000	1.38693642616	1.4716449976	rgb=0.123640,0.422986,0.688318	rgb=0.123640,0.422986,0.688318	-0.0402187220752	0.0402187220752	rgb=0.729568,0.895019,0.742916	rgb=0.729568,0.895019,0.742916
324	-2.00882816315	-1.92474126816	rgb=0.481767,0.077829,0.000000	rgb=0.481767,0.077829,0.000000	1.38732481003	1.47128260136	rgb=0.123792,0.423105,0.688447	rgb=0.123792,0.423105,0.688447	-0.0398567914963	0.0398567914963	rgb=0.729775,0.895233,0.743123	rgb=0.729775,0.895233,0.743123
325	-2.00845837593	-1.92513632774	rgb=0.481863,0.077951,0.000000	rgb=0.481863,0.077951,0.000000	1.38770282269	1.47092020512	rgb=0.123941,0.423222,0.688574	rgb=0.123941,0.423222,0.688574	-0.0394981130958	0.0394981130958	rgb=0.729981,0.895445,0.743328	rgb=0.729981,0.895445,0.743328
326	-2.00808930397	-1.9255156517	rgb=0.481957,0.078070,0.000000	rgb=0.481957,0.078070,0.000000	1.38809669018	1.47055721283	rgb=0.124094,0.423343,0.688704	rgb=0.124094,0.423343,0.688704	-0.0391424819827	0.0391424819827	rgb=0.730184,0.895655,0.743531	rgb=0.730184,0.895655,0.743531
327	-2.00771737099	-1.92590630054	rgb=0.482053,0.078191,0.000000	rgb=0.482053,0.078191,0.000000	1.38847756386	1.47020041943	rgb=0.124242,0.423460,0.688831	rgb=0.124242,0.423460,0.688831	-0.0387899950147	0.0387899950147	rgb=0.730386,0.895863,0.743732	rgb=0.730386,0.895863,0.743732
328	-2.00736141205	-1.92628800869	rgb=0.482145,0.078308,0.000000	rgb=0.482145,0.078308,0.000000	1.3888617754	1.46985340118	rgb=0.124390,0.423576,0.688956	rgb=0.124390,0.423576,0.688956	-0.0384404473007	0.0384404473007	rgb=0.730587,0.896069,0.743932	rgb=0.730587,0.896069,0.743932
329	-2.00700759888	-1.92666661739	rgb=0.482237,0.078424,0.000000	rgb=0.482237,0.078424,0.000000	1.38923990726	1.46950232983	rgb=0.124536,0.423692,0.689082	rgb=0.124536,0.423692,0.689082	-0.0380937866867	0.0380937866867	rgb=0.730785,0.896274,0.744130	rgb=0.730785,0.896274,0.744130
330	-2.00665307045	-1.92703473568	rgb=0.482328,0.078539,0.000000	rgb=0.482328,0.078539,0.000000	1.38961267471	1.46915543079	rgb=0.124681,0.423806,0.689205	rgb=0.124681,0.423806,0.689205	-0.0377499759197	0.0377499759197	rgb=0.730982,0.896478,0.744327	rgb=0.730982,0.896478,0.744327
331	-2.00630044937	-1.92740464211	rgb=0.482418,0.078653,0.000000	rgb=0.482418,0.078653,0.000000	1.38998818398	1.46880984306	rgb=0.124826,0.423921,0.689329	rgb=0.124826,0.423921,0.689329	-0.03740888834	0.03740888834	rgb=0.731178,0.896679,0.744522	rgb=0.731178,0.896679,0.744522
332	-2.00595164299	-1.92776834965	rgb=0.482508,0.078766,0.000000	rgb=0.482508,0.078766,0.000000	1.39035451412	1.46846425533	rgb=0.124970,0.424034,0.689451	rgb=0.124970,0.424034,0.689451	-0.0370704345405	0.0370704345405	rgb=0.731372,0.896879,0.744715	rgb=0.731372,0.896879,0.744715
333	-2.00560832024	-1.92813062668	rgb=0.482596,0.078878,0.000000	rgb=0.482596,0.078878,0.000000	1.39072453976	1.46811950207	rgb=0.125113,0.424148,0.689574	rgb=0.125113,0.424148,0.689574	-0.0367346927524	0.0367346927524	rgb=0.731564,0.897078,0.744907	rgb=0.731564,0.897078,0.744907
334	-2.00527310371	-1.92849481106	rgb=0.482684,0.078989,0.000000	rgb=0.482684,0.078989,0.000000	1.39108800888	1.46778345108	rgb=0.125254,0.424259,0.689694	rgb=0.125254,0.424259,0.689694	-0.0364015847445	0.0364015847445	rgb=0.731755,0.897274,0.745097	rgb=0.731755,0.897274,0.745097
335	-2.00493836403	-1.92885756493	rgb=0.482772,0.079099,0.000000	rgb=0.482772,0.079099,0.000000	1.39144778252	1.46744453907	rgb=0.125394,0.424370,0.689814	rgb=0.125394,0.424370,0.689814	-0.0360710285604	0.0360710285604	rgb=0.731944,0.897470,0.745286	rgb=0.731944,0.897470,0.745286
336	-2.00460076332	-1.92921721935	rgb=0.482859,0.079209,0.000000	rgb=0.482859,0.079209,0.000000	1.39180505276	1.46711075306	rgb=0.125533,0.424480,0.689933	rgb=0.125533,0.424480,0.689933	-0.0357428044081	0.0357428044081	rgb=0.732132,0.897664,0.745474	rgb=0.732132,0.897664,0.745474
337	-2.00426697731	-1.92956888676	rgb=0.482945,0.079317,0.000000	rgb=0.482945,0.079317,0.000000	1.39215743542	1.46678102016	rgb=0.125670,0.424588,0.690050	rgb=0.125670,0.424588,0.690050	-0.0354169160128	0.0354169160128	rgb=0.732319,0.897857,0.745660	rgb=0.732319,0.897857,0.745660
338	-2.00393104553	-1.92992389202	rgb=0.483032,0.079426,0.000000	rgb=0.483032,0.079426,0.000000	1.39251196384	1.46645057201	rgb=0.125807,0.424697,0.690168	rgb=0.125807,0.424697,0.690168	-0.0350933708251	0.0350933708251	rgb=0.732505,0.898048,0.745845	rgb=0.732505,0.898048,0.745845
339	-2.00358915329	-1.93027055264	rgb=0.483118,0.079535,0.000000	rgb=0.483118,0.079535,0.000000	1.39286231995	1.46612048149	rgb=0.125944,0.424805,0.690285	rgb=0.125944,0.424805,0.690285	-0.0347721762955	0.0347721762955	rgb=0.732689,0.898238,0.746029	rgb=0.732689,0.898238,0.746029
340	-2.00325727463	-1.93062114716	rgb=0.483204,0.079643,0.000000	rgb=0.483204,0.079643,0.000000	1.39321386814	1.46579873562	rgb=0.126079,0.424912,0.690400	rgb=0.126079,0.424912,0.690400	-0.0344532430172	0.0344532430172	rgb=0.732871,0.898426,0.746211	rgb=0.732871,0.898426,0.746211
341	-2.00293135643	-1.93096661568	rgb=0.483288,0.079748,0.000000	rgb=0.483288,0.079748,0.000000	1.39355874062	1.46547234058	rgb=0.126213,0.425019,0.690516	rgb=0.126213,0.425019,0.690516	-0.0341364182532	0.0341364182532	rgb=0.733053,0.898614,0.746392	rgb=0.733053,0.898614,0.746392
342	-2.00260353088	-1.93129992485	rgb=0.483371,0.079853,0.000000	rgb=0.483371,0.079853,0.000000	1.39390051365	1.46515202522	rgb=0.126346,0.425124,0.690629	rgb=0.126346,0.425124,0.690629	-0.0338217690587	0.0338217690587	rgb=0.733233,0.898800,0.746572	rgb=0.733233,0.898800,0.746572
343	-2.00228285789	-1.93163955212	rgb=0.483454,0.079956,0.000000	rgb=0.483454,0.079956,0.000000	1.39423799515	1.46483278275	rgb=0.126477,0.425228,0.690742	rgb=0.126477,0.425228,0.690742	-0.0335092134774	0.0335092134774	rgb=0.733413,0.898984,0.746751	rgb=0.733413,0.898984,0.746751
344	-2.00197339058	-1.93198084831	rgb=0.483536,0.080059,0.000000	rgb=0.483536,0.080059,0.000000	1.39457690716	1.46451318264	rgb=0.126609,0.425333,0.690855	rgb=0.126609,0.425333,0.690855	-0.0331987254322	0.0331987254322	rgb=0.733591,0.899168,0.746928	rgb=0.733591,0.899168,0.746928
345	-2.00165963173	-1.93232238293	rgb=0.483618,0.080162,0.000000	rgb=0.483618,0.080162,0.000000	1.39491355419	1.46419405937	rgb=0.126740,0.425437,0.690968	rgb=0.126740,0.425437,0.690968	-0.0328902825713	0.0328902825713	rgb=0.733767,0.899350,0.747105	rgb=0.733767,0.899350,0.747105
346	-2.00134515762	-1.93265223503	rgb=0.483699,0.080263,0.000000	rgb=0.483699,0.080263,0.000000	1.39525067806	1.46388196945	rgb=0.126870,0.425540,0.691080	rgb=0.126870,0.425540,0.691080	-0.0325838811696	0.0325838811696	rgb=0.733943,0.899532,0.747280	rgb=0.733943,0.899532,0.747280
347	-2.00103735924	-1.93298184872	rgb=0.483779,0.080363,0.000000	rgb=0.483779,0.080363,0.000000	1.39557957649	1.46357274055	rgb=0.126998,0.425642,0.691189	rgb=0.126998,0.425642,0.691189	-0.0322794020176	0.0322794020176	rgb=0.734118,0.899712,0.747454	rgb=0.734118,0.899712,0.747454
348	-2.00072956085	-1.93331193924	rgb=0.483859,0.080463,0.000000	rgb=0.483859,0.080463,0.000000	1.39590632915	1.4632679224	rgb=0.127124,0.425742,0.691298	rgb=0.127124,0.425742,0.691298	-0.0319769531488	0.0319769531488	rgb=0.734291,0.899890,0.747627	rgb=0.734291,0.899890,0.747627
349	-2.00042319298	-1.93363797665	rgb=0.483938,0.080563,0.000000	rgb=0.483938,0.080563,0.000000	1.39623785019	1.46296811104	rgb=0.127250,0.425843,0.691406	rgb=0.127250,0.425843,0.691406	-0.0316763520241	0.0316763520241	rgb=0.734463,0.900068,0.747799	rgb=0.734463,0.900068,0.747799
350	-2.00012731552	-1.93396532536	rgb=0.484016,0.080660,0.000000	rgb=0.484016,0.080660,0.000000	1.39656865597	1.46266961098	rgb=0.127376,0.425943,0.691514	rgb=0.127376,0.425943,0.691514	-0.0313775762916	0.0313775762916	rgb=0.734635,0.900245,0.747970	rgb=0.734635,0.900245,0.747970
351	-1.99981868267	-1.93428337574	rgb=0.484095,0.080759,0.000000	rgb=0.484095,0.080759,0.000000	1.39689421654	1.46236634254	rgb=0.127501,0.426043,0.691622	rgb=0.127501,0.426043,0.691622	-0.0310806445777	0.0310806445777	rgb=0.734805,0.900421,0.748140	rgb=0.734805,0.900421,0.748140
352	-1.99951696396	-1.9346061945	rgb=0.484173,0.080857,0.000000	rgb=0.484173,0.080857,0.000000	1.3972171545	1.46207082272	rgb=0.127625,0.426141,0.691729	rgb=0.127625,0.426141,0.691729	-0.0307855848223	0.0307855848223	rgb=0.734974,0.900595,0.748309	rgb=0.734974,0.900595,0.748309
353	-1.99921405315	-1.93492460251	rgb=0.484251,0.080954,0.000000	rgb=0.484251,0.080954,0.000000	1.39753365517	1.46177279949	rgb=0.127747,0.426239,0.691834	rgb=0.127747,0.426239,0.691834	-0.0304923225194	0.0304923225194	rgb=0.735142,0.900769,0.748476	rgb=0.735142,0.900769,0.748476
354	-1.99891495705	-1.93524026871	rgb=0.484329,0.081050,0.000000	rgb=0.484329,0.081050,0.000000	1.39785385132	1.46147799492	rgb=0.127870,0.426336,0.691940	rgb=0.127870,0.426336,0.691940	-0.0302007757127	0.0302007757127	rgb=0.735310,0.900941,0.748643	rgb=0.735310,0.900941,0.748643
355	-1.99861776829	-1.9355558157	rgb=0.484406,0.081146,0.000000	rgb=0.484406,0.081146,0.000000	1.39816379547	1.46118164062	rgb=0.127991,0.426433,0.692044	rgb=0.127991,0.426433,0.692044	-0.0299109779298	0.0299109779298	rgb=0.735476,0.901112,0.748809	rgb=0.735476,0.901112,0.748809
356	-1.99832427502	-1.93586826324	rgb=0.484482,0.081241,0.000000	rgb=0.484482,0.081241,0.000000	1.39848196507	1.46088778973	rgb=0.128113,0.426530,0.692149	rgb=0.128113,0.426530,0.692149	-0.0296228975058	0.0296228975058	rgb=0.735641,0.901283,0.748974	rgb=0.735641,0.901283,0.748974
357	-1.99802935123	-1.93617272377	rgb=0.484557,0.081334,0.000000	rgb=0.484557,0.081334,0.000000	1.39879179001	1.46059346199	rgb=0.128233,0.426626,0.692253	rgb=0.128233,0.426626,0.692253	-0.0293364766985	0.0293364766985	rgb=0.735805,0.901452,0.749138	rgb=0.735805,0.901452,0.749138
358	-1.99773800373	-1.93647861481	rgb=0.484632,0.081428,0.000000	rgb=0.484632,0.081428,0.000000	1.39910030365	1.46030521393	rgb=0.128352,0.426721,0.692356	rgb=0.128352,0.426721,0.692356	-0.0290516410023	0.0290516410023	rgb=0.735969,0.901621,0.749301	rgb=0.735969,0.901621,0.749301
359	-1.9974449873	-1.9367878437	rgb=0.484707,0.081522,0.000000	rgb=0.484707,0.081522,0.000000	1.39940488338	1.46001505852	rgb=0.128470,0.426816,0.692458	rgb=0.128470,0.426816,0.692458	-0.0287684518844	0.0287684518844	rgb=0.736131,0.901788,0.749463	rgb=0.736131,0.901788,0.749463
360	-1.99715614319	-1.9370906353	rgb=0.484782,0.081614,0.000000	rgb=0.484782,0.081614,0.000000	1.39970707893	1.4597274065	rgb=0.126715,0.420673,0.689913	rgb=0.126715,0.420673,0.689913	-0.0284868888557	0.0284868888557	rgb=0.736293,0.901955,0.749624	rgb=0.736293,0.901955,0.749624
361	-1.99686896801	-1.93739032745	rgb=0.484855,0.081706,0.000000	rgb=0.484855,0.081706,0.000000	1.40001118183	1.459441185	rgb=0.126831,0.420766,0.690014	rgb=0.126831,0.420766,0.690014	-0.0282069053501	0.0282069053501	rgb=0.736453,0.902121,0.749784	rgb=0.736453,0.902121,0.749784
362	-1.99658179283	-1.93769109249	rgb=0.484929,0.081797,0.000000	rgb=0.484929,0.081797,0.000000	1.40031206608	1.45915496349	rgb=0.126946,0.420858,0.690114	rgb=0.126946,0.420858,0.690114	-0.0279284324497	0.0279284324497	rgb=0.736613,0.902285,0.749944	rgb=0.736613,0.902285,0.749944
363	-1.99629461765	-1.9379953146	rgb=0.485003,0.081890,0.000000	rgb=0.485003,0.081890,0.000000	1.40060591698	1.45886993408	rgb=0.127060,0.420950,0.690212	rgb=0.127060,0.420950,0.690212	-0.0276515074074	0.0276515074074	rgb=0.736772,0.902449,0.750102	rgb=0.736772,0.902449,0.750102
364	-1.99601519108	-1.93829464912	rgb=0.485076,0.081980,0.000000	rgb=0.485076,0.081980,0.000000	1.40090429783	1.45858705044	rgb=0.127174,0.421041,0.690312	rgb=0.127174,0.421041,0.690312	-0.027376126498	0.027376126498	rgb=0.736930,0.902612,0.750260	rgb=0.736930,0.902612,0.750260
365	-1.99573671818	-1.93859195709	rgb=0.485148,0.082069,0.000000	rgb=0.485148,0.082069,0.000000	1.40120208263	1.45830559731	rgb=0.127287,0.421133,0.690410	rgb=0.127287,0.421133,0.690410	-0.0271023251116	0.0271023251116	rgb=0.737087,0.902774,0.750416	rgb=0.737087,0.902774,0.750416
366	-1.99546074867	-1.93888902664	rgb=0.485220,0.082159,0.000000	rgb=0.485220,0.082159,0.000000	1.4014993906	1.45802867413	rgb=0.127400,0.421223,0.690508	rgb=0.127400,0.421223,0.690508	-0.0268300175667	0.0268300175667	rgb=0.737243,0.902935,0.750572	rgb=0.737243,0.902935,0.750572
367	-1.9951851368	-1.93918681145	rgb=0.485292,0.082248,0.000000	rgb=0.485292,0.082248,0.000000	1.40179002285	1.45774626732	rgb=0.127512,0.421313,0.690606	rgb=0.127512,0.421313,0.690606	-0.026559105143	0.026559105143	rgb=0.737399,0.903096,0.750727	rgb=0.737399,0.903096,0.750727
368	-1.99491143227	-1.93948149681	rgb=0.485363,0.082336,0.000000	rgb=0.485363,0.082336,0.000000	1.40208005905	1.45746803284	rgb=0.127623,0.421403,0.690703	rgb=0.127623,0.421403,0.690703	-0.0262896232307	0.0262896232307	rgb=0.737553,0.903255,0.750881	rgb=0.737553,0.903255,0.750881
369	-1.9946359396	-1.93977808952	rgb=0.485435,0.082425,0.000000	rgb=0.485435,0.082425,0.000000	1.40237176418	1.45719230175	rgb=0.127734,0.421492,0.690800	rgb=0.127734,0.421492,0.690800	-0.0260215885937	0.0260215885937	rgb=0.737707,0.903414,0.751035	rgb=0.737707,0.903414,0.751035
370	-1.99436235428	-1.94006633759	rgb=0.485506,0.082512,0.000000	rgb=0.485506,0.082512,0.000000	1.40266156197	1.45692098141	rgb=0.127844,0.421581,0.690895	rgb=0.127844,0.421581,0.690895	-0.0257550049573	0.0257550049573	rgb=0.737860,0.903571,0.751188	rgb=0.737860,0.903571,0.751188
371	-1.99409127235	-1.94035685062	rgb=0.485576,0.082600,0.000000	rgb=0.485576,0.082600,0.000000	1.40294659138	1.45665073395	rgb=0.127953,0.421668,0.690990	rgb=0.127953,0.421668,0.690990	-0.0254898145795	0.0254898145795	rgb=0.738012,0.903728,0.751339	rgb=0.738012,0.903728,0.751339
372	-1.99381971359	-1.94064438343	rgb=0.485647,0.082687,0.000000	rgb=0.485647,0.082687,0.000000	1.40322780609	1.45637714863	rgb=0.128061,0.421756,0.691085	rgb=0.128061,0.421756,0.691085	-0.0252260565758	0.0252260565758	rgb=0.738164,0.903885,0.751490	rgb=0.738164,0.903885,0.751490
373	-1.99355435371	-1.94092929363	rgb=0.485716,0.082772,0.000000	rgb=0.485716,0.082772,0.000000	1.40351057053	1.45610916615	rgb=0.128169,0.421843,0.691178	rgb=0.128169,0.421843,0.691178	-0.0249637104571	0.0249637104571	rgb=0.738314,0.904040,0.751641	rgb=0.738314,0.904040,0.751641
374	-1.99328684807	-1.94121587276	rgb=0.485785,0.082858,0.000000	rgb=0.485785,0.082858,0.000000	1.40379500389	1.45584404469	rgb=0.128276,0.421929,0.691272	rgb=0.128276,0.421929,0.691272	-0.0247027035803	0.0247027035803	rgb=0.738464,0.904194,0.751790	rgb=0.738464,0.904194,0.751790
375	-1.99301826954	-1.94149279594	rgb=0.485854,0.082942,0.000000	rgb=0.485854,0.082942,0.000000	1.40406954288	1.45557522774	rgb=0.128382,0.422015,0.691365	rgb=0.128382,0.422015,0.691365	-0.0244430974126	0.0244430974126	rgb=0.738613,0.904348,0.751939	rgb=0.738613,0.904348,0.751939
376	-1.99275481701	-1.94177508354	rgb=0.485922,0.083027,0.000000	rgb=0.485922,0.083027,0.000000	1.40434777737	1.45531356335	rgb=0.128488,0.422100,0.691457	rgb=0.128488,0.422100,0.691457	-0.0241848509759	0.0241848509759	rgb=0.738761,0.904501,0.752086	rgb=0.738761,0.904501,0.752086
377	-1.99249279499	-1.94205784798	rgb=0.485991,0.083112,0.000000	rgb=0.485991,0.083112,0.000000	1.40462529659	1.45505011082	rgb=0.128593,0.422185,0.691549	rgb=0.128593,0.422185,0.691549	-0.0239279028028	0.0239279028028	rgb=0.738909,0.904653,0.752234	rgb=0.738909,0.904653,0.752234
378	-1.99222910404	-1.94233250618	rgb=0.486058,0.083195,0.000000	rgb=0.486058,0.083195,0.000000	1.40490436554	1.45478987694	rgb=0.128698,0.422270,0.691641	rgb=0.128698,0.422270,0.691641	-0.0236722361296	0.0236722361296	rgb=0.739055,0.904804,0.752380	rgb=0.739055,0.904804,0.752380
379	-1.99196720123	-1.94260537624	rgb=0.486125,0.083278,0.000000	rgb=0.486125,0.083278,0.000000	1.40517878532	1.45452785492	rgb=0.128803,0.422355,0.691733	rgb=0.128803,0.422355,0.691733	-0.0234179086983	0.0234179086983	rgb=0.739201,0.904955,0.752526	rgb=0.739201,0.904955,0.752526
380	-1.99170553684	-1.94287610054	rgb=0.486192,0.083360,0.000000	rgb=0.486192,0.083360,0.000000	1.40545165539	1.45426952839	rgb=0.128907,0.422438,0.691823	rgb=0.128907,0.422438,0.691823	-0.0231648478657	0.0231648478657	rgb=0.739347,0.905105,0.752671	rgb=0.739347,0.905105,0.752671
381	-1.99144434929	-1.9431476593	rgb=0.486259,0.083442,0.000000	rgb=0.486259,0.083442,0.000000	1.40572357178	1.45401215553	rgb=0.129010,0.422522,0.691913	rgb=0.129010,0.422522,0.691913	-0.0229130815715	0.0229130815715	rgb=0.739491,0.905254,0.752815	rgb=0.739491,0.905254,0.752815
382	-1.99119234085	-1.94341909885	rgb=0.486325,0.083523,0.000000	rgb=0.486325,0.083523,0.000000	1.40599727631	1.45375680923	rgb=0.129113,0.422605,0.692004	rgb=0.129113,0.422605,0.692004	-0.0226626135409	0.0226626135409	rgb=0.739635,0.905402,0.752958	rgb=0.739635,0.905402,0.752958
383	-1.99093723297	-1.9436917305	rgb=0.486391,0.083605,0.000000	rgb=0.486391,0.083605,0.000000	1.40626716614	1.45350205898	rgb=0.129215,0.422688,0.692093	rgb=0.129215,0.422688,0.692093	-0.0224133897573	0.0224133897573	rgb=0.739778,0.905550,0.753101	rgb=0.739778,0.905550,0.753101
384	-1.99068570137	-1.94395983219	rgb=0.486456,0.083685,0.000000	rgb=0.486456,0.083685,0.000000	1.40653371811	1.45324587822	rgb=0.129317,0.422770,0.692182	rgb=0.129317,0.422770,0.692182	-0.022165408358	0.022165408358	rgb=0.739921,0.905696,0.753243	rgb=0.739921,0.905696,0.753243
385	-1.99043393135	-1.94422733784	rgb=0.486521,0.083766,0.000000	rgb=0.486521,0.083766,0.000000	1.40679776669	1.45299112797	rgb=0.129418,0.422852,0.692271	rgb=0.129418,0.422852,0.692271	-0.021918637678	0.021918637678	rgb=0.740062,0.905843,0.753384	rgb=0.740062,0.905843,0.753384
386	-1.99018239975	-1.94449913502	rgb=0.486587,0.083846,0.000000	rgb=0.486587,0.083846,0.000000	1.40706264973	1.45274078846	rgb=0.129518,0.422933,0.692359	rgb=0.129518,0.422933,0.692359	-0.0216730982065	0.0216730982065	rgb=0.740203,0.905988,0.753525	rgb=0.740203,0.905988,0.753525
387	-1.98993170261	-1.94476401806	rgb=0.486652,0.083926,0.000000	rgb=0.486652,0.083926,0.000000	1.40732371807	1.45249021053	rgb=0.129618,0.423014,0.692446	rgb=0.129618,0.423014,0.692446	-0.0214288197458	0.0214288197458	rgb=0.740343,0.906133,0.753665	rgb=0.740343,0.906133,0.753665
388	-1.98968160152	-1.94502985477	rgb=0.486717,0.084006,0.000000	rgb=0.486717,0.084006,0.000000	1.40758478642	1.45224201679	rgb=0.129717,0.423094,0.692533	rgb=0.129717,0.423094,0.692533	-0.021185753867	0.021185753867	rgb=0.740483,0.906277,0.753804	rgb=0.740483,0.906277,0.753804
389	-1.98943316936	-1.94529116154	rgb=0.486781,0.084084,0.000000	rgb=0.486781,0.084084,0.000000	1.40784597397	1.45199549198	rgb=0.129816,0.423174,0.692619	rgb=0.129816,0.423174,0.692619	-0.0209438279271	0.0209438279271	rgb=0.740622,0.906420,0.753943	rgb=0.740622,0.906420,0.753943
390	-1.98918676376	-1.9455537796	rgb=0.486845,0.084163,0.000000	rgb=0.486845,0.084163,0.000000	1.40810859203	1.4517506361	rgb=0.129915,0.423254,0.692706	rgb=0.129915,0.423254,0.692706	-0.0207030978054	0.0207030978054	rgb=0.740760,0.906562,0.754081	rgb=0.740760,0.906562,0.754081
391	-1.98893988132	-1.94581103325	rgb=0.486908,0.084240,0.000000	rgb=0.486908,0.084240,0.000000	1.40836417675	1.45150482655	rgb=0.130012,0.423334,0.692792	rgb=0.130012,0.423334,0.692792	-0.0204635579139	0.0204635579139	rgb=0.740898,0.906704,0.754218	rgb=0.740898,0.906704,0.754218
392	-1.9886957407	-1.9460709095	rgb=0.486971,0.084318,0.000000	rgb=0.486971,0.084318,0.000000	1.40862035751	1.45125842094	rgb=0.130110,0.423413,0.692877	rgb=0.130110,0.423413,0.692877	-0.0202251765877	0.0202251765877	rgb=0.741035,0.906845,0.754354	rgb=0.741035,0.906845,0.754354
393	-1.98845136166	-1.94632709026	rgb=0.487034,0.084395,0.000000	rgb=0.487034,0.084395,0.000000	1.40887665749	1.45101833344	rgb=0.130206,0.423491,0.692962	rgb=0.130206,0.423491,0.692962	-0.0199879966676	0.0199879966676	rgb=0.741171,0.906986,0.754490	rgb=0.741171,0.906986,0.754490
394	-1.98820722103	-1.94658219814	rgb=0.487097,0.084472,0.000000	rgb=0.487097,0.084472,0.000000	1.40912854671	1.45077490807	rgb=0.130302,0.423569,0.693046	rgb=0.130302,0.423569,0.693046	-0.0197519659996	0.0197519659996	rgb=0.741306,0.907126,0.754625	rgb=0.741306,0.907126,0.754625
395	-1.98796701431	-1.94684112072	rgb=0.487159,0.084549,0.000000	rgb=0.487159,0.084549,0.000000	1.40938675404	1.45053505898	rgb=0.130399,0.423648,0.693131	rgb=0.130399,0.423648,0.693131	-0.0195171479136	0.0195171479136	rgb=0.741441,0.907265,0.754760	rgb=0.741441,0.907265,0.754760
396	-1.98772847652	-1.94709634781	rgb=0.487221,0.084625,0.000000	rgb=0.487221,0.084625,0.000000	1.40963673592	1.45029270649	rgb=0.130495,0.423725,0.693215	rgb=0.130495,0.423725,0.693215	-0.0192834958434	0.0192834958434	rgb=0.741575,0.907403,0.754894	rgb=0.741575,0.907403,0.754894
397	-1.98749148846	-1.94734954834	rgb=0.487283,0.084700,0.000000	rgb=0.487283,0.084700,0.000000	1.40988492966	1.45005214214	rgb=0.130590,0.423802,0.693299	rgb=0.130590,0.423802,0.693299	-0.0190510340035	0.0190510340035	rgb=0.741709,0.907541,0.755027	rgb=0.741709,0.907541,0.755027
398	-1.98725557327	-1.94760155678	rgb=0.487344,0.084775,0.000000	rgb=0.487344,0.084775,0.000000	1.41013562679	1.44981384277	rgb=0.130685,0.423880,0.693382	rgb=0.130685,0.423880,0.693382	-0.0188197027892	0.0188197027892	rgb=0.741842,0.907678,0.755160	rgb=0.741842,0.907678,0.755160
399	-1.98701548576	-1.94784867764	rgb=0.487405,0.084850,0.000000	rgb=0.487405,0.084850,0.000000	1.41038525105	1.44957995415	rgb=0.130778,0.423956,0.693465	rgb=0.130778,0.423956,0.693465	-0.0185895375907	0.0185895375907	rgb=0.741974,0.907814,0.755291	rgb=0.741974,0.907814,0.755291
400	-1.98677921295	-1.9480959177	rgb=0.487466,0.084924,0.000000	rgb=0.487466,0.084924,0.000000	1.41062760353	1.44934260845	rgb=0.130872,0.424031,0.693547	rgb=0.130872,0.424031,0.693547	-0.0183605160564	0.0183605160564	rgb=0.742106,0.907950,0.755423	rgb=0.742106,0.907950,0.755423
401	-1.98654103279	-1.94834458828	rgb=0.487527,0.084999,0.000000	rgb=0.487527,0.084999,0.000000	1.41087222099	1.44910657406	rgb=0.130965,0.424107,0.693629	rgb=0.130965,0.424107,0.693629	-0.0181326754391	0.0181326754391	rgb=0.742236,0.908085,0.755553	rgb=0.742236,0.908085,0.755553
402	-1.98630559444	-1.94858658314	rgb=0.487587,0.085072,0.000000	rgb=0.487587,0.085072,0.000000	1.41111207008	1.4488710165	rgb=0.131057,0.424182,0.693710	rgb=0.131057,0.424182,0.693710	-0.0179059877992	0.0179059877992	rgb=0.742367,0.908219,0.755683	rgb=0.742367,0.908219,0.755683
403	-1.98607778549	-1.94883298874	rgb=0.487647,0.085145,0.000000	rgb=0.487647,0.085145,0.000000	1.41135716438	1.44864392281	rgb=0.131148,0.424257,0.693790	rgb=0.131148,0.424257,0.693790	-0.017680440098	0.017680440098	rgb=0.742496,0.908353,0.755812	rgb=0.742496,0.908353,0.755812
404	-1.9858455658	-1.94907438755	rgb=0.487706,0.085218,0.000000	rgb=0.487706,0.085218,0.000000	1.41159617901	1.44841170311	rgb=0.131240,0.424331,0.693871	rgb=0.131240,0.424331,0.693871	-0.017456015572	0.017456015572	rgb=0.742625,0.908486,0.755941	rgb=0.742625,0.908486,0.755941
405	-1.98561573029	-1.94931769371	rgb=0.487766,0.085290,0.000000	rgb=0.487766,0.085290,0.000000	1.41183626652	1.44818150997	rgb=0.131331,0.424405,0.693951	rgb=0.131331,0.424405,0.693951	-0.0172326955944	0.0172326955944	rgb=0.742753,0.908618,0.756069	rgb=0.742753,0.908618,0.756069
406	-1.98538887501	-1.9495562315	rgb=0.487824,0.085362,0.000000	rgb=0.487824,0.085362,0.000000	1.412073493	1.44795513153	rgb=0.131421,0.424478,0.694030	rgb=0.131421,0.424478,0.694030	-0.0170105062425	0.0170105062425	rgb=0.742881,0.908750,0.756196	rgb=0.742881,0.908750,0.756196
407	-1.98516452312	-1.94979560375	rgb=0.487882,0.085433,0.000000	rgb=0.487882,0.085433,0.000000	1.41231024265	1.44772958755	rgb=0.131510,0.424551,0.694109	rgb=0.131510,0.424551,0.694109	-0.0167894586921	0.0167894586921	rgb=0.743008,0.908881,0.756323	rgb=0.743008,0.908881,0.756323
408	-1.98493599892	-1.95003640652	rgb=0.487941,0.085505,0.000000	rgb=0.487941,0.085505,0.000000	1.41254675388	1.44750165939	rgb=0.131600,0.424624,0.694188	rgb=0.131600,0.424624,0.694188	-0.0165695156902	0.0165695156902	rgb=0.743134,0.909011,0.756449	rgb=0.743134,0.909011,0.756449
409	-1.98470878601	-1.95027780533	rgb=0.488000,0.085576,0.000000	rgb=0.488000,0.085576,0.000000	1.41277801991	1.44727563858	rgb=0.131689,0.424697,0.694266	rgb=0.131689,0.424697,0.694266	-0.0163506865501	0.0163506865501	rgb=0.743260,0.909141,0.756575	rgb=0.743260,0.909141,0.756575
410	-1.98448693752	-1.95051467419	rgb=0.488058,0.085647,0.000000	rgb=0.488058,0.085647,0.000000	1.41300940514	1.44705116749	rgb=0.131777,0.424769,0.694344	rgb=0.131777,0.424769,0.694344	-0.0161329135299	0.0161329135299	rgb=0.743385,0.909270,0.756699	rgb=0.743385,0.909270,0.756699
411	-1.98426604271	-1.95075213909	rgb=0.488115,0.085717,0.000000	rgb=0.488115,0.085717,0.000000	1.4132424593	1.44682812691	rgb=0.131865,0.424840,0.694422	rgb=0.131865,0.424840,0.694422	-0.0159162320197	0.0159162320197	rgb=0.743510,0.909398,0.756824	rgb=0.743510,0.909398,0.756824
412	-1.98404312134	-1.95098614693	rgb=0.488173,0.085787,0.000000	rgb=0.488173,0.085787,0.000000	1.41347396374	1.44660389423	rgb=0.131953,0.424912,0.694499	rgb=0.131953,0.424912,0.694499	-0.0157006382942	0.0157006382942	rgb=0.743634,0.909526,0.756947	rgb=0.743634,0.909526,0.756947
413	-1.98382282257	-1.95122087002	rgb=0.488230,0.085856,0.000000	rgb=0.488230,0.085856,0.000000	1.41370522976	1.44638347626	rgb=0.132041,0.424984,0.694577	rgb=0.132041,0.424984,0.694577	-0.0154861127958	0.0154861127958	rgb=0.743757,0.909653,0.757070	rgb=0.743757,0.909653,0.757070
414	-1.98360216618	-1.95145058632	rgb=0.488286,0.085925,0.000000	rgb=0.488286,0.085925,0.000000	1.41393554211	1.44616603851	rgb=0.132127,0.425054,0.694653	rgb=0.132127,0.425054,0.694653	-0.0152726667002	0.0152726667002	rgb=0.743880,0.909779,0.757192	rgb=0.743880,0.909779,0.757192
415	-1.98338484764	-1.95168220997	rgb=0.488343,0.085994,0.000000	rgb=0.488343,0.085994,0.000000	1.41416096687	1.44594395161	rgb=0.132214,0.425125,0.694729	rgb=0.132214,0.425125,0.694729	-0.0150602618232	0.0150602618232	rgb=0.744002,0.909905,0.757314	rgb=0.744002,0.909905,0.757314
416	-1.9831635952	-1.95190703869	rgb=0.488399,0.086062,0.000000	rgb=0.488399,0.086062,0.000000	1.41438353062	1.44572627544	rgb=0.132299,0.425194,0.694804	rgb=0.132299,0.425194,0.694804	-0.0148488990963	0.0148488990963	rgb=0.744123,0.910030,0.757435	rgb=0.744123,0.910030,0.757435
417	-1.98294579983	-1.95213615894	rgb=0.488455,0.086130,0.000000	rgb=0.488455,0.086130,0.000000	1.41460251808	1.44550561905	rgb=0.132384,0.425264,0.694879	rgb=0.132384,0.425264,0.694879	-0.0146386399865	0.0146386399865	rgb=0.744244,0.910155,0.757556	rgb=0.744244,0.910155,0.757556
418	-1.98273146152	-1.95235955715	rgb=0.488510,0.086197,0.000000	rgb=0.488510,0.086197,0.000000	1.41482651234	1.44528996944	rgb=0.132469,0.425333,0.694954	rgb=0.132469,0.425333,0.694954	-0.0144295040518	0.0144295040518	rgb=0.744364,0.910279,0.757676	rgb=0.744364,0.910279,0.757676
419	-1.98251521587	-1.95257782936	rgb=0.488564,0.086263,0.000000	rgb=0.488564,0.086263,0.000000	1.41505014896	1.44507753849	rgb=0.132553,0.425402,0.695029	rgb=0.132553,0.425402,0.695029	-0.0142214046791	0.0142214046791	rgb=0.744484,0.910402,0.757795	rgb=0.744484,0.910402,0.757795
420	-1.98230159283	-1.95280241966	rgb=0.488619,0.086330,0.000000	rgb=0.488619,0.086330,0.000000	1.41527462006	1.44486558437	rgb=0.132637,0.425471,0.695103	rgb=0.132637,0.425471,0.695103	-0.0140143437311	0.0140143437311	rgb=0.744603,0.910525,0.757914	rgb=0.744603,0.910525,0.757914
421	-1.98208940029	-1.95302557945	rgb=0.488674,0.086397,0.000000	rgb=0.488674,0.086397,0.000000	1.41549003124	1.4446516037	rgb=0.132720,0.425538,0.695177	rgb=0.132720,0.425538,0.695177	-0.0138083314523	0.0138083314523	rgb=0.744721,0.910647,0.758032	rgb=0.744721,0.910647,0.758032
422	-1.98187768459	-1.95324575901	rgb=0.488728,0.086462,0.000000	rgb=0.488728,0.086462,0.000000	1.41570746899	1.44444084167	rgb=0.132803,0.425606,0.695250	rgb=0.132803,0.425606,0.695250	-0.0136033222079	0.0136033222079	rgb=0.744839,0.910769,0.758150	rgb=0.744839,0.910769,0.758150
423	-1.9816647768	-1.95346331596	rgb=0.488782,0.086528,0.000000	rgb=0.488782,0.086528,0.000000	1.41592490673	1.44422924519	rgb=0.132886,0.425674,0.695323	rgb=0.132886,0.425674,0.695323	-0.0133993728086	0.0133993728086	rgb=0.744956,0.910890,0.758267	rgb=0.744956,0.910890,0.758267
424	-1.98145544529	-1.95368266106	rgb=0.488836,0.086593,0.000000	rgb=0.488836,0.086593,0.000000	1.41614055634	1.44401776791	rgb=0.132968,0.425741,0.695396	rgb=0.132968,0.425741,0.695396	-0.0131964692846	0.0131964692846	rgb=0.745073,0.911010,0.758383	rgb=0.745073,0.911010,0.758383
425	-1.98124933243	-1.95390117168	rgb=0.488889,0.086658,0.000000	rgb=0.488889,0.086658,0.000000	1.41635513306	1.44380950928	rgb=0.133050,0.425808,0.695468	rgb=0.133050,0.425808,0.695468	-0.0129946200177	0.0129946200177	rgb=0.745189,0.911129,0.758499	rgb=0.745189,0.911129,0.758499
426	-1.98104143143	-1.95411527157	rgb=0.488942,0.086722,0.000000	rgb=0.488942,0.086722,0.000000	1.41656708717	1.44359946251	rgb=0.133131,0.425874,0.695540	rgb=0.133131,0.425874,0.695540	-0.0127938231453	0.0127938231453	rgb=0.745304,0.911248,0.758614	rgb=0.745304,0.911248,0.758614
427	-1.9808382988	-1.95433306694	rgb=0.488995,0.086787,0.000000	rgb=0.488995,0.086787,0.000000	1.41678237915	1.44339489937	rgb=0.133212,0.425941,0.695612	rgb=0.133212,0.425941,0.695612	-0.0125940358266	0.0125940358266	rgb=0.745419,0.911367,0.758728	rgb=0.745419,0.911367,0.758728
428	-1.9806355238	-1.95454907417	rgb=0.489048,0.086850,0.000000	rgb=0.489048,0.086850,0.000000	1.41699767113	1.44319045544	rgb=0.133293,0.426007,0.695683	rgb=0.133293,0.426007,0.695683	-0.0123952683061	0.0123952683061	rgb=0.745533,0.911485,0.758842	rgb=0.745533,0.911485,0.758842
429	-1.98043143749	-1.95476126671	rgb=0.489100,0.086914,0.000000	rgb=0.489100,0.086914,0.000000	1.41721057892	1.44298672676	rgb=0.133373,0.426073,0.695754	rgb=0.133373,0.426073,0.695754	-0.0121975131333	0.0121975131333	rgb=0.745647,0.911602,0.758956	rgb=0.745647,0.911602,0.758956
430	-1.98022770882	-1.95497524738	rgb=0.489153,0.086977,0.000000	rgb=0.489153,0.086977,0.000000	1.41741907597	1.44277834892	rgb=0.133453,0.426138,0.695826	rgb=0.133453,0.426138,0.695826	-0.0120008066297	0.0120008066297	rgb=0.745760,0.911719,0.759069	rgb=0.745760,0.911719,0.759069
431	-1.98002338409	-1.95518136024	rgb=0.489204,0.087040,0.000000	rgb=0.489204,0.087040,0.000000	1.4176274538	1.44257557392	rgb=0.133533,0.426203,0.695896	rgb=0.133533,0.426203,0.695896	-0.0118051348254	0.0118051348254	rgb=0.745873,0.911835,0.759181	rgb=0.745873,0.911835,0.759181
432	-1.97982275486	-1.95539212227	rgb=0.489256,0.087102,0.000000	rgb=0.489256,0.087102,0.000000	1.41783583164	1.44237482548	rgb=0.133611,0.426268,0.695966	rgb=0.133611,0.426268,0.695966	-0.0116104595363	0.0116104595363	rgb=0.745985,0.911950,0.759292	rgb=0.745985,0.911950,0.759292
433	-1.97962260246	-1.95560157299	rgb=0.489307,0.087165,0.000000	rgb=0.489307,0.087165,0.000000	1.41804504395	1.4421736002	rgb=0.133691,0.426333,0.696036	rgb=0.133691,0.426333,0.696036	-0.011416782625	0.011416782625	rgb=0.746096,0.912065,0.759404	rgb=0.746096,0.912065,0.759404
434	-1.97942781448	-1.95581197739	rgb=0.489358,0.087226,0.000000	rgb=0.489358,0.087226,0.000000	1.41825067997	1.44197666645	rgb=0.133768,0.426396,0.696104	rgb=0.133768,0.426396,0.696104	-0.0112241152674	0.0112241152674	rgb=0.746207,0.912179,0.759514	rgb=0.746207,0.912179,0.759514
435	-1.97922825813	-1.95601701736	rgb=0.489409,0.087288,0.000000	rgb=0.489409,0.087288,0.000000	1.41845834255	1.44177627563	rgb=0.133847,0.426460,0.696174	rgb=0.133847,0.426460,0.696174	-0.011032493785	0.011032493785	rgb=0.746317,0.912293,0.759624	rgb=0.746317,0.912293,0.759624
436	-1.97903180122	-1.95622193813	rgb=0.489459,0.087349,0.000000	rgb=0.489459,0.087349,0.000000	1.41866028309	1.44157624245	rgb=0.133924,0.426524,0.696243	rgb=0.133924,0.426524,0.696243	-0.0108418883756	0.0108418883756	rgb=0.746427,0.912406,0.759733	rgb=0.746427,0.912406,0.759733
437	-1.97883713245	-1.95642471313	rgb=0.489509,0.087409,0.000000	rgb=0.489509,0.087409,0.000000	1.41885960102	1.44137513638	rgb=0.134001,0.426587,0.696311	rgb=0.134001,0.426587,0.696311	-0.0106522860005	0.0106522860005	rgb=0.746536,0.912518,0.759842	rgb=0.746536,0.912518,0.759842
438	-1.97864532471	-1.95662951469	rgb=0.489559,0.087469,0.000000	rgb=0.489559,0.087469,0.000000	1.41905665398	1.44117820263	rgb=0.134077,0.426649,0.696378	rgb=0.134077,0.426649,0.696378	-0.0104637239128	0.0104637239128	rgb=0.746644,0.912630,0.759950	rgb=0.746644,0.912630,0.759950
439	-1.97845208645	-1.95683073997	rgb=0.489609,0.087529,0.000000	rgb=0.489609,0.087529,0.000000	1.41925632954	1.44098258018	rgb=0.134153,0.426712,0.696446	rgb=0.134153,0.426712,0.696446	-0.0102761713788	0.0102761713788	rgb=0.746752,0.912741,0.760058	rgb=0.746752,0.912741,0.760058
440	-1.97825968266	-1.9570325613	rgb=0.489658,0.087589,0.000000	rgb=0.489658,0.087589,0.000000	1.41945207119	1.44078660011	rgb=0.134228,0.426773,0.696513	rgb=0.134228,0.426773,0.696513	-0.0100896293297	0.0100896293297	rgb=0.746859,0.912852,0.760165	rgb=0.746859,0.912852,0.760165
441	-1.97807002068	-1.95723247528	rgb=0.489707,0.087648,0.000000	rgb=0.489707,0.087648,0.000000	1.41964876652	1.44059205055	rgb=0.134303,0.426835,0.696579	rgb=0.134303,0.426835,0.696579	-0.00990410055965	0.00990410055965	rgb=0.746966,0.912962,0.760271	rgb=0.746966,0.912962,0.760271
442	-1.97788190842	-1.95743250847	rgb=0.489756,0.087707,0.000000	rgb=0.489756,0.087707,0.000000	1.41984724998	1.44040203094	rgb=0.134378,0.426897,0.696646	rgb=0.134378,0.426897,0.696646	-0.0097196213901	0.0097196213901	rgb=0.747072,0.913071,0.760377	rgb=0.747072,0.913071,0.760377
443	-1.97769165039	-1.95762741566	rgb=0.489804,0.087765,0.000000	rgb=0.489804,0.087765,0.000000	1.42004358768	1.4402128458	rgb=0.134452,0.426957,0.696712	rgb=0.134452,0.426957,0.696712	-0.00953615643084	0.00953615643084	rgb=0.747177,0.913180,0.760482	rgb=0.747177,0.913180,0.760482
444	-1.97750425339	-1.95782470703	rgb=0.489853,0.087824,0.000000	rgb=0.489853,0.087824,0.000000	1.42023873329	1.44002270699	rgb=0.134526,0.427018,0.696777	rgb=0.134526,0.427018,0.696777	-0.00935370661318	0.00935370661318	rgb=0.747282,0.913288,0.760587	rgb=0.747282,0.913288,0.760587
445	-1.97731816769	-1.95802021027	rgb=0.489901,0.087881,0.000000	rgb=0.489901,0.087881,0.000000	1.4204325676	1.43983447552	rgb=0.134600,0.427078,0.696843	rgb=0.134600,0.427078,0.696843	-0.00917228404433	0.00917228404433	rgb=0.747387,0.913396,0.760691	rgb=0.747387,0.913396,0.760691
446	-1.97713112831	-1.95821392536	rgb=0.489948,0.087939,0.000000	rgb=0.489948,0.087939,0.000000	1.42062354088	1.43964397907	rgb=0.134673,0.427139,0.696908	rgb=0.134673,0.427139,0.696908	-0.00899186171591	0.00899186171591	rgb=0.747490,0.913503,0.760795	rgb=0.747490,0.913503,0.760795
447	-1.9769397974	-1.95840263367	rgb=0.489996,0.087997,0.000000	rgb=0.489996,0.087997,0.000000	1.42081224918	1.43945872784	rgb=0.134745,0.427198,0.696972	rgb=0.134745,0.427198,0.696972	-0.00881245546043	0.00881245546043	rgb=0.747594,0.913609,0.760898	rgb=0.747594,0.913609,0.760898
448	-1.97675442696	-1.958594203	rgb=0.490043,0.088054,0.000000	rgb=0.490043,0.088054,0.000000	1.42100131512	1.43927025795	rgb=0.134817,0.427257,0.697036	rgb=0.134817,0.427257,0.697036	-0.00863410718739	0.00863410718739	rgb=0.747696,0.913715,0.761000	rgb=0.747696,0.913715,0.761000
449	-1.97657573223	-1.95878791809	rgb=0.490090,0.088110,0.000000	rgb=0.490090,0.088110,0.000000	1.42119073868	1.43908834457	rgb=0.134889,0.427316,0.697099	rgb=0.134889,0.427316,0.697099	-0.00845683738589	0.00845683738589	rgb=0.747798,0.913820,0.761102	rgb=0.747798,0.913820,0.761102
450	-1.97639369965	-1.95897650719	rgb=0.490137,0.088166,0.000000	rgb=0.490137,0.088166,0.000000	1.42137646675	1.43890297413	rgb=0.134960,0.427374,0.697163	rgb=0.134960,0.427374,0.697163	-0.00828059948981	0.00828059948981	rgb=0.747900,0.913924,0.761203	rgb=0.747900,0.913924,0.761203
451	-1.97620987892	-1.95916390419	rgb=0.490183,0.088222,0.000000	rgb=0.490183,0.088222,0.000000	1.4215657711	1.43872249126	rgb=0.135031,0.427433,0.697226	rgb=0.135031,0.427433,0.697226	-0.00810540467501	0.00810540467501	rgb=0.748000,0.914028,0.761303	rgb=0.748000,0.914028,0.761303
452	-1.97602832317	-1.95935058594	rgb=0.490230,0.088278,0.000000	rgb=0.490230,0.088278,0.000000	1.42175197601	1.43854176998	rgb=0.135101,0.427491,0.697289	rgb=0.135101,0.427491,0.697289	-0.0079312780872	0.0079312780872	rgb=0.748100,0.914132,0.761403	rgb=0.748100,0.914132,0.761403
453	-1.97585046291	-1.95953655243	rgb=0.490275,0.088333,0.000000	rgb=0.490275,0.088333,0.000000	1.42193675041	1.43836164474	rgb=0.135171,0.427548,0.697351	rgb=0.135171,0.427548,0.697351	-0.00775826023892	0.00775826023892	rgb=0.748200,0.914234,0.761503	rgb=0.748200,0.914234,0.761503
454	-1.97567212582	-1.95972061157	rgb=0.490321,0.088388,0.000000	rgb=0.490321,0.088388,0.000000	1.42212128639	1.43818509579	rgb=0.135240,0.427605,0.697412	rgb=0.135240,0.427605,0.697412	-0.00758634041995	0.00758634041995	rgb=0.748299,0.914336,0.761601	rgb=0.748299,0.914336,0.761601
455	-1.97549748421	-1.95990622044	rgb=0.490366,0.088442,0.000000	rgb=0.490366,0.088442,0.000000	1.42230653763	1.43801045418	rgb=0.135309,0.427662,0.697474	rgb=0.135309,0.427662,0.697474	-0.00741551350802	0.00741551350802	rgb=0.748397,0.914438,0.761699	rgb=0.748397,0.914438,0.761699
456	-1.97532594204	-1.96008944511	rgb=0.490411,0.088496,0.000000	rgb=0.490411,0.088496,0.000000	1.42249011993	1.43783521652	rgb=0.135378,0.427719,0.697535	rgb=0.135378,0.427719,0.697535	-0.0072457678616	0.0072457678616	rgb=0.748495,0.914538,0.761797	rgb=0.748495,0.914538,0.761797
457	-1.97515141964	-1.96027112007	rgb=0.490455,0.088550,0.000000	rgb=0.490455,0.088550,0.000000	1.42267143726	1.4376591444	rgb=0.135447,0.427775,0.697596	rgb=0.135447,0.427775,0.697596	-0.0070770829916	0.0070770829916	rgb=0.748592,0.914638,0.761893	rgb=0.748592,0.914638,0.761893
458	-1.97497785091	-1.96045196056	rgb=0.490500,0.088603,0.000000	rgb=0.490500,0.088603,0.000000	1.42285203934	1.43748795986	rgb=0.135514,0.427831,0.697656	rgb=0.135514,0.427831,0.697656	-0.00690949242562	0.00690949242562	rgb=0.748688,0.914738,0.761990	rgb=0.748688,0.914738,0.761990
459	-1.97480487823	-1.96062910557	rgb=0.490544,0.088656,0.000000	rgb=0.490544,0.088656,0.000000	1.42303180695	1.43731725216	rgb=0.135581,0.427886,0.697716	rgb=0.135581,0.427886,0.697716	-0.00674296589568	0.00674296589568	rgb=0.748784,0.914836,0.762085	rgb=0.748784,0.914836,0.762085
460	-1.97463524342	-1.96080672741	rgb=0.490588,0.088709,0.000000	rgb=0.490588,0.088709,0.000000	1.4232070446	1.43714225292	rgb=0.135648,0.427941,0.697776	rgb=0.135648,0.427941,0.697776	-0.00657755788416	0.00657755788416	rgb=0.748879,0.914935,0.762180	rgb=0.748879,0.914935,0.762180
461	-1.97446608543	-1.96098256111	rgb=0.490631,0.088761,0.000000	rgb=0.490631,0.088761,0.000000	1.42338299751	1.43697154522	rgb=0.135715,0.427996,0.697835	rgb=0.135715,0.427996,0.697835	-0.00641331169754	0.00641331169754	rgb=0.748974,0.915032,0.762274	rgb=0.748974,0.915032,0.762274
462	-1.97429823875	-1.96115624905	rgb=0.490674,0.088812,0.000000	rgb=0.490674,0.088812,0.000000	1.42355668545	1.43680071831	rgb=0.135781,0.428051,0.697894	rgb=0.135781,0.428051,0.697894	-0.0062502110377	0.0062502110377	rgb=0.749068,0.915129,0.762368	rgb=0.749068,0.915129,0.762368
463	-1.97413003445	-1.96133136749	rgb=0.490717,0.088864,0.000000	rgb=0.490717,0.088864,0.000000	1.42373204231	1.43663299084	rgb=0.135847,0.428105,0.697953	rgb=0.135847,0.428105,0.697953	-0.00608819164336	0.00608819164336	rgb=0.749161,0.915225,0.762461	rgb=0.749161,0.915225,0.762461
464	-1.97396326065	-1.9615033865	rgb=0.490760,0.088915,0.000000	rgb=0.490760,0.088915,0.000000	1.42390632629	1.43646538258	rgb=0.135912,0.428159,0.698011	rgb=0.135912,0.428159,0.698011	-0.0059273308143	0.0059273308143	rgb=0.749253,0.915320,0.762553	rgb=0.749253,0.915320,0.762553
465	-1.97379827499	-1.96167564392	rgb=0.490802,0.088966,0.000000	rgb=0.490802,0.088966,0.000000	1.42407953739	1.43630099297	rgb=0.135977,0.428212,0.698069	rgb=0.135977,0.428212,0.698069	-0.00576763320714	0.00576763320714	rgb=0.749345,0.915415,0.762645	rgb=0.749345,0.915415,0.762645
466	-1.97363436222	-1.96184587479	rgb=0.490844,0.089016,0.000000	rgb=0.490844,0.089016,0.000000	1.42424798012	1.43613505363	rgb=0.136041,0.428265,0.698126	rgb=0.136041,0.428265,0.698126	-0.0056090252474	0.0056090252474	rgb=0.749436,0.915509,0.762736	rgb=0.749436,0.915509,0.762736
467	-1.97347342968	-1.9620167017	rgb=0.490886,0.089066,0.000000	rgb=0.490886,0.089066,0.000000	1.42441678047	1.43597197533	rgb=0.136104,0.428317,0.698182	rgb=0.136104,0.428317,0.698182	-0.0054515292868	0.0054515292868	rgb=0.749527,0.915603,0.762826	rgb=0.749527,0.915603,0.762826
468	-1.97331047058	-1.96218204498	rgb=0.490927,0.089116,0.000000	rgb=0.490927,0.089116,0.000000	1.42458498478	1.43581151962	rgb=0.136167,0.428369,0.698238	rgb=0.136167,0.428369,0.698238	-0.00529519561678	0.00529519561678	rgb=0.749617,0.915695,0.762916	rgb=0.749617,0.915695,0.762916
469	-1.97314965725	-1.96234703064	rgb=0.490968,0.089165,0.000000	rgb=0.490968,0.089165,0.000000	1.42475152016	1.43565094471	rgb=0.136230,0.428421,0.698294	rgb=0.136230,0.428421,0.698294	-0.00513996183872	0.00513996183872	rgb=0.749706,0.915787,0.763005	rgb=0.749706,0.915787,0.763005
470	-1.97299158573	-1.96251308918	rgb=0.491008,0.089214,0.000000	rgb=0.491008,0.089214,0.000000	1.42491340637	1.43548798561	rgb=0.136292,0.428472,0.698350	rgb=0.136292,0.428472,0.698350	-0.00498585822061	0.00498585822061	rgb=0.749795,0.915879,0.763094	rgb=0.749795,0.915879,0.763094
471	-1.97283387184	-1.96267783642	rgb=0.491049,0.089262,0.000000	rgb=0.491049,0.089262,0.000000	1.42507576942	1.435328722	rgb=0.136353,0.428523,0.698405	rgb=0.136353,0.428523,0.698405	-0.00483292806894	0.00483292806894	rgb=0.749883,0.915970,0.763182	rgb=0.749883,0.915970,0.763182
472	-1.97267854214	-1.96283996105	rgb=0.491089,0.089310,0.000000	rgb=0.491089,0.089310,0.000000	1.42523765564	1.43516933918	rgb=0.136415,0.428573,0.698460	rgb=0.136415,0.428573,0.698460	-0.0046812267974	0.0046812267974	rgb=0.749970,0.916060,0.763269	rgb=0.749970,0.916060,0.763269
473	-1.97252118587	-1.96300041676	rgb=0.491129,0.089358,0.000000	rgb=0.491129,0.089358,0.000000	1.4253988266	1.43501186371	rgb=0.136476,0.428624,0.698514	rgb=0.136476,0.428624,0.698514	-0.00453071761876	0.00453071761876	rgb=0.750057,0.916149,0.763355	rgb=0.750057,0.916149,0.763355
474	-1.97236502171	-1.96315968037	rgb=0.491168,0.089406,0.000000	rgb=0.491168,0.089406,0.000000	1.42555594444	1.43485486507	rgb=0.136536,0.428673,0.698568	rgb=0.136536,0.428673,0.698568	-0.0043814452365	0.0043814452365	rgb=0.750143,0.916238,0.763441	rgb=0.750143,0.916238,0.763441
475	-1.97220993042	-1.96331846714	rgb=0.491208,0.089453,0.000000	rgb=0.491208,0.089453,0.000000	1.42571377754	1.4347025156	rgb=0.136595,0.428722,0.698621	rgb=0.136595,0.428722,0.698621	-0.00423336960375	0.00423336960375	rgb=0.750228,0.916325,0.763526	rgb=0.750228,0.916325,0.763526
476	-1.97205531597	-1.9634732008	rgb=0.491247,0.089499,0.000000	rgb=0.491247,0.089499,0.000000	1.42587029934	1.43454813957	rgb=0.136655,0.428771,0.698674	rgb=0.136655,0.428771,0.698674	-0.00408650562167	0.00408650562167	rgb=0.750313,0.916413,0.763610	rgb=0.750313,0.916413,0.763610
477	-1.97190201283	-1.96362829208	rgb=0.491285,0.089546,0.000000	rgb=0.491285,0.089546,0.000000	1.42602777481	1.43439769745	rgb=0.136713,0.428820,0.698726	rgb=0.136713,0.428820,0.698726	-0.0039408672601	0.0039408672601	rgb=0.750396,0.916499,0.763694	rgb=0.750396,0.916499,0.763694
478	-1.97175002098	-1.9637812376	rgb=0.491324,0.089592,0.000000	rgb=0.491324,0.089592,0.000000	1.42618227005	1.43424677849	rgb=0.136772,0.428868,0.698778	rgb=0.136772,0.428868,0.698778	-0.00379651412368	0.00379651412368	rgb=0.750479,0.916585,0.763777	rgb=0.750479,0.916585,0.763777
479	-1.97160255909	-1.96393334866	rgb=0.491361,0.089637,0.000000	rgb=0.491361,0.089637,0.000000	1.42633569241	1.43409943581	rgb=0.136829,0.428916,0.698830	rgb=0.136829,0.428916,0.698830	-0.00365341827273	0.00365341827273	rgb=0.750562,0.916670,0.763859	rgb=0.750562,0.916670,0.763859
480	-1.97145593166	-1.96408450603	rgb=0.491399,0.089681,0.000000	rgb=0.491399,0.089681,0.000000	1.42648613453	1.43394935131	rgb=0.136887,0.428963,0.698881	rgb=0.136887,0.428963,0.698881	-0.00351158622652	0.00351158622652	rgb=0.750643,0.916754,0.763940	rgb=0.750643,0.916754,0.763940
481	-1.97130858898	-1.96423304081	rgb=0.491436,0.089726,0.000000	rgb=0.491436,0.089726,0.000000	1.42663729191	1.433801651	rgb=0.136944,0.429010,0.698932	rgb=0.136944,0.429010,0.698932	-0.00337102101184	0.00337102101184	rgb=0.750724,0.916837,0.764021	rgb=0.750724,0.916837,0.764021
482	-1.97116243839	-1.9643791914	rgb=0.491473,0.089770,0.000000	rgb=0.491473,0.089770,0.000000	1.42678916454	1.43365836143	rgb=0.137000,0.429057,0.698983	rgb=0.137000,0.429057,0.698983	-0.00323177571408	0.00323177571408	rgb=0.750805,0.916920,0.764101	rgb=0.750805,0.916920,0.764101
483	-1.97101783752	-1.96452498436	rgb=0.491509,0.089813,0.000000	rgb=0.491509,0.089813,0.000000	1.42693936825	1.43351376057	rgb=0.137056,0.429104,0.699033	rgb=0.137056,0.429104,0.699033	-0.00309382821433	0.00309382821433	rgb=0.750884,0.917002,0.764180	rgb=0.750884,0.917002,0.764180
484	-1.97087371349	-1.96466946602	rgb=0.491545,0.089857,0.000000	rgb=0.491545,0.089857,0.000000	1.42708790302	1.43337261677	rgb=0.137112,0.429149,0.699082	rgb=0.137112,0.429149,0.699082	-0.00295719201677	0.00295719201677	rgb=0.750963,0.917083,0.764259	rgb=0.750963,0.917083,0.764259
485	-1.97073340416	-1.96481513977	rgb=0.491581,0.089900,0.000000	rgb=0.491581,0.089900,0.000000	1.42723655701	1.43323326111	rgb=0.137167,0.429195,0.699132	rgb=0.137167,0.429195,0.699132	-0.00282193254679	0.00282193254679	rgb=0.751040,0.917163,0.764336	rgb=0.751040,0.917163,0.764336
486	-1.97059476376	-1.96495652199	rgb=0.491617,0.089942,0.000000	rgb=0.491617,0.089942,0.000000	1.42738115788	1.43309438229	rgb=0.137221,0.429240,0.699180	rgb=0.137221,0.429240,0.699180	-0.00268806307577	0.00268806307577	rgb=0.751117,0.917242,0.764413	rgb=0.751117,0.917242,0.764413
487	-1.97045516968	-1.96509456635	rgb=0.491651,0.089984,0.000000	rgb=0.491651,0.089984,0.000000	1.42752552032	1.43295645714	rgb=0.137275,0.429284,0.699228	rgb=0.137275,0.429284,0.699228	-0.00255567231216	0.00255567231216	rgb=0.751194,0.917321,0.764489	rgb=0.751194,0.917321,0.764489
488	-1.97032094002	-1.965233922	rgb=0.491686,0.090025,0.000000	rgb=0.491686,0.090025,0.000000	1.4276702404	1.43282413483	rgb=0.137328,0.429328,0.699276	rgb=0.137328,0.429328,0.699276	-0.00242475350387	0.00242475350387	rgb=0.751269,0.917399,0.764564	rgb=0.751269,0.917399,0.764564
489	-1.97018623352	-1.96537184715	rgb=0.491720,0.090066,0.000000	rgb=0.491720,0.090066,0.000000	1.4278100729	1.43268918991	rgb=0.137380,0.429371,0.699323	rgb=0.137380,0.429371,0.699323	-0.0022953399457	0.0022953399457	rgb=0.751344,0.917476,0.764639	rgb=0.751344,0.917476,0.764639
490	-1.97005307674	-1.96550691128	rgb=0.491754,0.090106,0.000000	rgb=0.491754,0.090106,0.000000	1.42794823647	1.43255484104	rgb=0.137432,0.429414,0.699369	rgb=0.137432,0.429414,0.699369	-0.00216746050864	0.00216746050864	rgb=0.751417,0.917551,0.764712	rgb=0.751417,0.917551,0.764712
491	-1.96992218494	-1.96563994884	rgb=0.491787,0.090145,0.000000	rgb=0.491787,0.090145,0.000000	1.42808699608	1.4324233532	rgb=0.137484,0.429457,0.699415	rgb=0.137484,0.429457,0.699415	-0.00204118387774	0.00204118387774	rgb=0.751490,0.917626,0.764785	rgb=0.751490,0.917626,0.764785
492	-1.96979093552	-1.96577060223	rgb=0.491820,0.090185,0.000000	rgb=0.491820,0.090185,0.000000	1.42822158337	1.43229520321	rgb=0.137534,0.429499,0.699460	rgb=0.137534,0.429499,0.699460	-0.00191662483849	0.00191662483849	rgb=0.751562,0.917700,0.764856	rgb=0.751562,0.917700,0.764856
493	-1.96966338158	-1.96590185165	rgb=0.491852,0.090223,0.000000	rgb=0.491852,0.090223,0.000000	1.42835474014	1.4321668148	rgb=0.137584,0.429540,0.699505	rgb=0.137584,0.429540,0.699505	-0.00179385964293	0.00179385964293	rgb=0.751632,0.917773,0.764927	rgb=0.751632,0.917773,0.764927
494	-1.9695340395	-1.96602785587	rgb=0.491884,0.090262,0.000000	rgb=0.491884,0.090262,0.000000	1.42848336697	1.43203938007	rgb=0.137632,0.429580,0.699549	rgb=0.137632,0.429580,0.699549	-0.00167288328521	0.00167288328521	rgb=0.751702,0.917845,0.764996	rgb=0.751702,0.917845,0.764996
495	-1.96940624714	-1.96614980698	rgb=0.491916,0.090299,0.000000	rgb=0.491916,0.090299,0.000000	1.42861413956	1.43191623688	rgb=0.137681,0.429620,0.699592	rgb=0.137681,0.429620,0.699592	-0.00155375490431	0.00155375490431	rgb=0.751770,0.917916,0.765065	rgb=0.751770,0.917916,0.765065
496	-1.9692838192	-1.96627283096	rgb=0.491947,0.090336,0.000000	rgb=0.491947,0.090336,0.000000	1.42874026299	1.43179368973	rgb=0.137728,0.429660,0.699634	rgb=0.137728,0.429660,0.699634	-0.00143641512841	0.00143641512841	rgb=0.751838,0.917985,0.765132	rgb=0.751838,0.917985,0.765132
497	-1.96916413307	-1.96639347076	rgb=0.491977,0.090372,0.000000	rgb=0.491977,0.090372,0.000000	1.42886602879	1.43167412281	rgb=0.137775,0.429698,0.699676	rgb=0.137775,0.429698,0.699676	-0.00132097501773	0.00132097501773	rgb=0.751904,0.918054,0.765198	rgb=0.751904,0.918054,0.765198
498	-1.96904695034	-1.96651244164	rgb=0.492007,0.090407,0.000000	rgb=0.492007,0.090407,0.000000	1.42898881435	1.43155610561	rgb=0.137821,0.429736,0.699717	rgb=0.137821,0.429736,0.699717	-0.00120762048755	0.00120762048755	rgb=0.751970,0.918121,0.765263	rgb=0.751970,0.918121,0.765263
499	-1.96893155575	-1.96663057804	rgb=0.492036,0.090442,0.000000	rgb=0.492036,0.090442,0.000000	1.42910993099	1.43144023418	rgb=0.137866,0.429774,0.699758	rgb=0.137866,0.429774,0.699758	-0.00109640753362	0.00109640753362	rgb=0.752034,0.918187,0.765327	rgb=0.752034,0.918187,0.765327
500	-1.96881854534	-1.96674716473	rgb=0.492065,0.090477,0.000000	rgb=0.492065,0.090477,0.000000	1.4292293787	1.4313274622	rgb=0.137910,0.429811,0.699798	rgb=0.137910,0.429811,0.699798	-0.000987408333458	0.000987408333458	rgb=0.752096,0.918252,0.765390	rgb=0.752096,0.918252,0.765390
501	-1.96870660782	-1.96685898304	rgb=0.492093,0.090510,0.000000	rgb=0.492093,0.090510,0.000000	1.42934477329	1.43121600151	rgb=0.137954,0.429846,0.699836	rgb=0.137954,0.429846,0.699836	-0.000880773470271	0.000880773470271	rgb=0.752158,0.918315,0.765451	rgb=0.752158,0.918315,0.765451
502	-1.96859645844	-1.96696817875	rgb=0.492120,0.090543,0.000000	rgb=0.492120,0.090543,0.000000	1.42945849895	1.43110740185	rgb=0.137996,0.429882,0.699874	rgb=0.137996,0.429882,0.699874	-0.000776493398007	0.000776493398007	rgb=0.752218,0.918377,0.765511	rgb=0.752218,0.918377,0.765511
503	-1.96849060059	-1.96707487106	rgb=0.492147,0.090575,0.000000	rgb=0.492147,0.090575,0.000000	1.42956876755	1.43100059032	rgb=0.138037,0.429916,0.699911	rgb=0.138037,0.429916,0.699911	-0.00067475461401	0.00067475461401	rgb=0.752276,0.918437,0.765569	rgb=0.752276,0.918437,0.765569
504	-1.9683855772	-1.96717822552	rgb=0.492173,0.090606,0.000000	rgb=0.492173,0.090606,0.000000	1.42967498302	1.43089699745	rgb=0.138077,0.429949,0.699947	rgb=0.138077,0.429949,0.699947	-0.000575717771426	0.000575717771426	rgb=0.752334,0.918496,0.765626	rgb=0.752334,0.918496,0.765626
505	-1.96828436852	-1.9672781229	rgb=0.492199,0.090636,0.000000	rgb=0.492199,0.090636,0.000000	1.42977845669	1.43079614639	rgb=0.138116,0.429981,0.699982	rgb=0.138116,0.429981,0.699982	-0.000479692360386	0.000479692360386	rgb=0.752389,0.918553,0.765681	rgb=0.752389,0.918553,0.765681
506	-1.96818816662	-1.96737587452	rgb=0.492223,0.090665,0.000000	rgb=0.492223,0.090665,0.000000	1.42987990379	1.43070006371	rgb=0.138154,0.430012,0.700016	rgb=0.138154,0.430012,0.700016	-0.000387036241591	0.000387036241591	rgb=0.752442,0.918608,0.765735	rgb=0.752442,0.918608,0.765735
507	-1.96809327602	-1.96746814251	rgb=0.492246,0.090693,0.000000	rgb=0.492246,0.090693,0.000000	1.42997717857	1.43060874939	rgb=0.138190,0.430042,0.700048	rgb=0.138190,0.430042,0.700048	-0.00029803570942	0.00029803570942	rgb=0.752493,0.918661,0.765786	rgb=0.752493,0.918661,0.765786
508	-1.96800541878	-1.96755743027	rgb=0.492269,0.090720,0.000020	rgb=0.492269,0.090720,0.000020	1.43007016182	1.43052220345	rgb=0.138224,0.430071,0.700079	rgb=0.138224,0.430071,0.700079	-0.00021320884116	0.00021320884116	rgb=0.752542,0.918711,0.765835	rgb=0.752542,0.918711,0.765835
509	-1.96792173386	-1.9676412344	rgb=0.492290,0.090745,0.000041	rgb=0.492290,0.090745,0.000041	1.43015813828	1.4304407835	rgb=0.138256,0.430097,0.700108	rgb=0.138256,0.430097,0.700108	-0.000133619934786	0.000133619934786	rgb=0.752588,0.918759,0.765880	rgb=0.752588,0.918759,0.765880
510	-1.9678453207	-1.96771597862	rgb=0.492309,0.090768,0.000060	rgb=0.492309,0.090768,0.000060	1.43023717403	1.43036663532	rgb=0.138285,0.430122,0.700134	rgb=0.138285,0.430122,0.700134	-6.11438736087e-05	6.11438736087e-05	rgb=0.752630,0.918802,0.765922	rgb=0.752630,0.918802,0.765922
511	-1.96778333187	-1.96777832508	rgb=0.492324,0.090786,0.000075	rgb=0.492324,0.090786,0.000075	1.43030416965	1.43030786514	rgb=0.138309,0.430141,0.700155	rgb=0.138309,0.430141,0.700155	-1.93738378584e-06	1.93738378584e-06	rgb=0.752664,0.918837,0.765956	rgb=0.752664,0.918837,0.765956


==> data/mnist_bounds_zero_baseline/run_summary_branches.csv <==
iteration,active,pruned_cum,total
0,1024,0,1024
1,2048,0,2048
2,3072,0,3072
3,4096,0,4096
4,5120,0,5120
5,6144,0,6144
6,7168,0,7168
7,8192,0,8192
8,9216,0,9216
9,10240,4,10244
10,11264,4,11268
11,12288,4,12292
12,13312,4,13316
13,14336,4,14340
14,15360,4,15364
15,16384,4,16388
16,17408,4,17412
17,18432,4,18436
18,19456,4,19460
19,20480,12,20492
20,21504,18,21522
21,22528,24,22552
22,23552,28,23580
23,24576,32,24608
24,25600,36,25636
25,26624,40,26664
26,27648,40,27688
27,28672,40,28712
28,29696,40,29736
29,30720,42,30762
30,31744,46,31790
31,32768,54,32822
32,33792,56,33848
33,34816,60,34876
34,35840,60,35900
35,36864,66,36930
36,37888,68,37956
37,38912,68,38980
38,39936,72,40008
39,40960,76,41036
40,41984,76,42060
41,43008,76,43084
42,44032,76,44108
43,45056,76,45132
44,46080,76,46156
45,47104,76,47180
46,48128,76,48204
47,49152,76,49228
48,50176,76,50252
49,51200,76,51276
50,52224,78,52302
51,53248,82,53330
52,54272,86,54358
53,55296,92,55388
54,56320,92,56412
55,57344,98,57442
56,58368,100,58468
57,59392,114,59506
58,60416,126,60542
59,61440,138,61578
60,62464,140,62604
61,63488,144,63632
62,64512,148,64660
63,65536,154,65690
64,66560,164,66724
65,67584,194,67778
66,68608,218,68826
67,69632,246,69878
68,70656,254,70910
69,71680,268,71948
70,72704,278,72982
71,73728,290,74018
72,74752,332,75084
73,75776,368,76144
74,76800,398,77198
75,77824,426,78250
76,78848,440,79288
77,79872,460,80332
78,80896,490,81386
79,81920,524,82444
80,82944,540,83484
81,83968,554,84522
82,84992,574,85566
83,86016,598,86614
84,87040,602,87642
85,88064,606,88670
86,89088,618,89706
87,90112,628,90740
88,91136,630,91766
89,92160,636,92796
90,93184,640,93824
91,94208,652,94860
92,95232,666,95898
93,96256,670,96926
94,97280,676,97956
95,98304,684,98988
96,99328,686,100014
97,100352,686,101038
98,101376,686,102062
99,102400,692,103092
100,103424,702,104126
101,104448,702,105150
102,105472,710,106182
103,106496,714,107210
104,107520,724,108244
105,108544,736,109280
106,109568,752,110320
107,110592,760,111352
108,111616,776,112392
109,112640,792,113432
110,113664,806,114470
111,114688,812,115500
112,115712,826,116538
113,116736,844,117580
114,117760,868,118628
115,118784,892,119676
116,119808,924,120732
117,120832,954,121786
118,121856,992,122848
119,122880,1032,123912
120,123904,1068,124972
121,124928,1122,126050
122,125952,1186,127138
123,126976,1254,128230
124,128000,1340,129340
125,129024,1392,130416
126,130048,1458,131506
127,131072,1502,132574
128,132096,1554,133650
129,133120,1596,134716
130,134144,1656,135800
131,135168,1700,136868
132,136192,1752,137944
133,137216,1832,139048
134,138240,1892,140132
135,139264,1942,141206
136,140288,2014,142302
137,141312,2078,143390
138,142336,2154,144490
139,143360,2240,145600
140,144384,2390,146774
141,145408,2612,148020
142,146432,2784,149216
143,147456,2956,150412
144,148480,3094,151574
145,149504,3206,152710
146,150528,3292,153820
147,151552,3370,154922
148,152576,3460,156036
149,153600,3546,157146
150,154624,3620,158244
151,155648,3692,159340
152,156672,3766,160438
153,157696,3862,161558
154,158720,3960,162680
155,159744,4062,163806
156,160768,4182,164950
157,161792,4302,166094
158,162816,4428,167244
159,163840,4542,168382
160,164864,4650,169514
161,165888,4768,170656
162,166912,4900,171812
163,167936,5002,172938
164,168960,5154,174114
165,169984,5284,175268
166,171008,5410,176418
167,172032,5558,177590
168,173056,5674,178730
169,174080,5818,179898
170,175104,5956,181060
171,176128,6096,182224
172,177152,6214,183366
173,178176,6374,184550
174,179200,6504,185704
175,180224,6630,186854
176,181248,6736,187984
177,182272,6846,189118
178,183296,6954,190250
179,184320,7058,191378
180,185344,7156,192500
181,185344,7292,192636
182,186368,7400,193768
183,187392,7528,194920
184,188416,7662,196078
185,189440,7756,197196
186,190464,7856,198320
187,191488,7948,199436
188,192512,8042,200554
189,193536,8146,201682
190,194560,8264,202824
191,195584,8356,203940
192,196608,8452,205060
193,197632,8532,206164
194,198656,8620,207276
195,199680,8700,208380
196,200704,8780,209484
197,201728,8862,210590
198,202752,8946,211698
199,203776,9044,212820
200,204800,9114,213914
201,205824,9198,215022
202,206848,9276,216124
203,207872,9368,217240
204,208896,9452,218348
205,209920,9532,219452
206,210944,9618,220562
207,211968,9684,221652
208,212992,9762,222754
209,214016,9832,223848
210,214016,9908,223924
211,215040,9984,225024
212,216064,10064,226128
213,217088,10148,227236
214,218112,10228,228340
215,219136,10308,229444
216,220160,10388,230548
217,221184,10472,231656
218,222208,10572,232780
219,223232,10666,233898
220,224256,10756,235012
221,225280,10854,236134
222,226304,10930,237234
223,227328,11022,238350
224,228352,11110,239462
225,229376,11216,240592
226,230400,11332,241732
227,231424,11448,242872
228,232448,11528,243976
229,233472,11638,245110
230,234496,11736,246232
231,235520,11822,247342
232,236544,11944,248488
233,236544,12108,248652
234,237568,12230,249798
235,238592,12338,250930
236,238592,12484,251076
237,239616,12654,252270
238,240640,12802,253442
239,241664,12966,254630
240,242688,13146,255834
241,242688,13338,256026
242,243712,13536,257248
243,244736,13708,258444
244,245760,13952,259712
245,246784,14212,260996
246,247808,14466,262274
247,248832,14728,263560
248,249856,15022,264878
249,250880,15284,266164
250,251904,15570,267474
251,252928,15888,268816
252,253952,16168,270120
253,254976,16462,271438
254,256000,16824,272824
255,257024,17198,274222
256,258048,17580,275628
257,259072,17976,277048
258,260096,18424,278520
259,261120,18906,280026
260,262144,19436,281580
261,263168,20020,283188
262,264192,20742,284934
263,265216,21542,286758
264,265216,22458,287674
265,265216,23486,288702
266,265216,24728,289944
267,265216,26102,291318
268,265216,27656,292872
269,265216,29334,294550
270,265216,31134,296350
271,265216,33040,298256
272,265216,34968,300184
273,265216,36958,302174
274,265216,38970,304186
275,265216,40992,306208
276,265216,43022,308238
277,265216,45064,310280
278,264192,47112,311304
279,264192,49158,313350
280,264192,51204,315396
281,264192,53250,317442
282,263168,55298,318466
283,263168,57344,320512
284,262144,59392,321536
285,261120,61440,322560
286,260096,63488,323584
287,259072,65536,324608
288,258048,67584,325632
289,257024,69632,326656
290,256000,71680,327680
291,254976,73728,328704
292,253952,75776,329728
293,252928,77824,330752
294,251904,79872,331776
295,250880,81920,332800
296,249856,83968,333824
297,248832,86016,334848
298,247808,88064,335872
299,246784,90112,336896
300,245760,92160,337920
301,244736,94208,338944
302,243712,96256,339968
303,242688,98304,340992
304,241664,100352,342016
305,240640,102400,343040
306,239616,104448,344064
307,238592,106496,345088
308,237568,108544,346112
309,236544,110592,347136
310,235520,112640,348160
311,234496,114688,349184
312,233472,116736,350208
313,232448,118784,351232
314,231424,120832,352256
315,230400,122880,353280
316,229376,124928,354304
317,228352,126976,355328
318,227328,129024,356352
319,226304,131072,357376
320,225280,133120,358400
321,224256,135168,359424
322,223232,137216,360448
323,222208,139264,361472
324,221184,141312,362496
325,220160,143360,363520
326,219136,145408,364544
327,218112,147456,365568
328,217088,149504,366592
329,216064,151552,367616
330,215040,153600,368640
331,214016,155648,369664
332,212992,157696,370688
333,211968,159744,371712
334,210944,161792,372736
335,209920,163840,373760
336,208896,165888,374784
337,207872,167936,375808
338,206848,169984,376832
339,205824,172032,377856
340,204800,174080,378880
341,203776,176128,379904
342,202752,178176,380928
343,201728,180224,381952
344,200704,182272,382976
345,199680,184320,384000
346,198656,186368,385024
347,197632,188416,386048
348,196608,190464,387072
349,195584,192512,388096
350,194560,194560,389120
351,193536,196608,390144
352,192512,198656,391168
353,191488,200704,392192
354,190464,202752,393216
355,189440,204800,394240
356,188416,206848,395264
357,187392,208896,396288
358,186368,210944,397312
359,185344,212992,398336
360,184320,215040,399360
361,183296,217088,400384
362,182272,219136,401408
363,181248,221184,402432
364,180224,223232,403456
365,177152,225280,402432
366,176128,227328,403456
367,175104,229376,404480
368,174080,231424,405504
369,173056,233472,406528
370,172032,235520,407552
371,171008,237568,408576
372,169984,239616,409600
373,168960,241664,410624
374,167936,243712,411648
375,166912,245760,412672
376,165888,247808,413696
377,163840,249856,413696
378,162816,251904,414720
379,161792,253952,415744
380,159744,256000,415744
381,157696,258048,415744
382,155648,260096,415744
383,152576,262144,414720
384,151552,264192,415744
385,147456,266240,413696
386,146432,268288,414720
387,145408,270336,415744
388,143360,272384,415744
389,142336,274432,416768
390,141312,276480,417792
391,139264,278528,417792
392,138240,280576,418816
393,137216,282624,419840
394,136192,284672,420864
395,135168,286720,421888
396,134144,288768,422912
397,133120,290816,423936
398,132096,292864,424960
399,131072,294912,425984
400,130048,296960,427008
401,129024,299008,428032
402,128000,301056,429056
403,126976,303104,430080
404,125952,305152,431104
405,124928,307200,432128
406,123904,309248,433152
407,122880,311296,434176
408,121856,313344,435200
409,120832,315392,436224
410,119808,317440,437248
411,118784,319488,438272
412,117760,321536,439296
413,116736,323584,440320
414,115712,325632,441344
415,114688,327680,442368
416,113664,329728,443392
417,112640,331776,444416
418,110592,333824,444416
419,109568,335872,445440
420,108544,337920,446464
421,105472,339968,445440
422,104448,342016,446464
423,103424,344064,447488
424,102400,346112,448512
425,101376,348160,449536
426,100352,350208,450560
427,99328,352256,451584
428,98304,354304,452608
429,97280,356352,453632
430,96256,358400,454656
431,95232,360448,455680
432,94208,362496,456704
433,93184,364544,457728
434,92160,366592,458752
435,88064,368640,456704
436,87040,370688,457728
437,86016,372736,458752
438,84992,374784,459776
439,83968,376832,460800
440,82944,378880,461824
441,81920,380928,462848
442,80896,382976,463872
443,79872,385024,464896
444,78848,387072,465920
445,77824,389120,466944
446,76800,391168,467968
447,75776,393216,468992
448,74752,395264,470016
449,73728,397312,471040
450,72704,399360,472064
451,71680,401408,473088
452,70656,403456,474112
453,69632,405504,475136
454,68608,407552,476160
455,67584,409600,477184
456,66560,411648,478208
457,65536,413696,479232
458,64512,415744,480256
459,63488,417792,481280
460,62464,419840,482304
461,61440,421888,483328
462,59392,423936,483328
463,58368,425984,484352
464,57344,428032,485376
465,56320,430080,486400
466,55296,432128,487424
467,54272,434176,488448
468,53248,436224,489472
469,52224,438272,490496
470,51200,440320,491520
471,50176,442368,492544
472,49152,444416,493568
473,47104,446464,493568
474,46080,448512,494592
475,45056,450560,495616
476,44032,452608,496640
477,43008,454656,497664
478,41984,456704,498688
479,40960,458752,499712
480,37888,460800,498688
481,36864,462848,499712
482,34816,464896,499712
483,33792,466944,500736
484,32768,468992,501760
485,31744,471040,502784
486,30720,473088,503808
487,29696,475136,504832
488,28672,477184,505856
489,27648,479232,506880
490,26624,481280,507904
491,24576,483328,507904
492,23552,485376,508928
493,22528,487424,509952
494,21504,489472,510976
495,20480,491520,512000
496,18432,493568,512000
497,17408,495616,513024
498,16384,497664,514048
499,14336,499712,514048
500,13312,501760,515072
501,12288,503808,516096
502,11264,505856,517120
503,10240,507904,518144
504,9216,509952,519168
505,8192,512000,520192
506,7168,514048,521216
507,5120,516096,521216
508,4096,518144,522240
509,3072,520192,523264
510,1024,522240,523264
511,0,524288,524288


==> data/mnist_bounds_zero_baseline/run_summary_margin.csv <==
iteration,min_gap,mean_gap,max_gap
0,163.6569595336914,164.94091486930847,165.07231903076172
1,123.35550689697266,124.57263207435608,124.91058349609375
2,95.65968322753906,95.78879743814468,96.5873794555664
3,73.71246337890625,73.92513060569763,75.35099411010742
4,56.801408767700195,57.181980073451996,59.11896324157715
5,46.95951843261719,47.40994295477867,49.33466911315918
6,40.169986724853516,40.65999385714531,42.57972717285156
7,35.62136459350586,36.14487111568451,38.19438362121582
8,32.42586135864258,32.92739948630333,34.924482345581055
9,29.40901756286621,29.868532195687294,31.691329956054688
10,26.715396881103516,27.132823765277863,28.67208480834961
11,24.837461471557617,25.225545793771744,26.72200584411621
12,23.208993911743164,23.57163381576538,24.91938304901123
13,21.853090286254883,22.19454452395439,23.451045989990234
14,20.626571655273438,20.94886164367199,22.213642120361328
15,19.4754638671875,19.77976804971695,20.994016647338867
16,18.341154098510742,18.627734825015068,19.62703800201416
17,17.27167510986328,17.541545428335667,18.460758209228516
18,16.2467041015625,16.50055940449238,17.397037506103516
19,15.35578441619873,15.595719203352928,16.432718753814697
20,14.624848365783691,14.853362284600735,15.646952629089355
21,13.954050064086914,14.172082491219044,15.066083431243896
22,13.355542182922363,13.56422296911478,14.48206090927124
23,12.785290718078613,12.98506125062704,13.829678058624268
24,12.322772026062012,12.515315882861614,13.327620506286621
25,11.926119804382324,12.11246583610773,12.883727073669434
26,11.544225692749023,11.724604800343513,12.421027660369873
27,11.158548355102539,11.332901291549206,11.91106653213501
28,10.793134689331055,10.961777955293655,11.52304458618164
29,10.446346282958984,10.609570994973183,11.155094623565674
30,10.106680870056152,10.264598041772842,10.788465976715088
31,9.775068283081055,9.927803825587034,10.438651084899902
32,9.461342811584473,9.609176322817802,10.104423522949219
33,9.140022277832031,9.282835219055414,9.760108470916748
34,8.84151554107666,8.97966518998146,9.439990997314453
35,8.559800624847412,8.693548906594515,9.134190797805786
36,8.284394264221191,8.413839742541313,8.830516338348389
37,8.01743221282959,8.142706491053104,8.5463707447052
38,7.750592470169067,7.871697582304478,8.262737512588501
39,7.472336053848267,7.589093402028084,8.004440784454346
40,7.219976186752319,7.332790445536375,7.729591369628906
41,7.001699686050415,7.111103273928165,7.511239528656006
42,6.8019866943359375,6.908269967883825,7.270803451538086
43,6.617186069488525,6.720581775531173,7.07988977432251
44,6.440854072570801,6.541494686156511,6.896069288253784
45,6.269410133361816,6.367371948435903,6.732528209686279
46,6.103000640869141,6.198362309485674,6.571360230445862
47,5.941837787628174,6.034681329503655,6.400993466377258
48,5.788243770599365,5.8786873407661915,6.216326475143433
49,5.642755508422852,5.730925835669041,6.03103768825531
50,5.5047032833099365,5.590716680511832,5.866146922111511
51,5.371731996536255,5.45566781423986,5.715325832366943
52,5.241649150848389,5.323552272282541,5.578468084335327
53,5.113914489746094,5.193821702152491,5.443922758102417
54,4.9896464347839355,5.067612059414387,5.311527848243713
55,4.868669033050537,4.944744315929711,5.182771444320679
56,4.754223823547363,4.828510885126889,5.062326669692993
57,4.642906904220581,4.715454806573689,4.946943163871765
58,4.531324148178101,4.602128595113754,4.828631639480591
59,4.420297622680664,4.489367108792067,4.70865535736084
60,4.3102123737335205,4.377561612054706,4.59188175201416
61,4.202511310577393,4.268177918158472,4.477521657943726
62,4.095695495605469,4.159693098627031,4.361792087554932
63,3.9919649362564087,4.054341621231288,4.246595740318298
64,3.8889524936676025,3.949719721917063,4.135748982429504
65,3.787753462791443,3.8469395719002932,4.035400390625
66,3.68733811378479,3.7449553018668666,3.9341174960136414
67,3.5921871662139893,3.6483176386973355,3.8303309082984924
68,3.5015511512756348,3.556265467312187,3.732445538043976
69,3.412696957588196,3.466022827429697,3.644692122936249
70,3.326144218444824,3.378117617452517,3.5578017234802246
71,3.2416054010391235,3.2922579562291503,3.4736186265945435
72,3.158768653869629,3.2081269933842123,3.3897019028663635
73,3.0829519033432007,3.131125527434051,3.281824678182602
74,3.0114808082580566,3.058537812437862,3.201251268386841
75,2.9427229166030884,2.9887052713893354,3.1299701929092407
76,2.8764595985412598,2.92140650912188,3.065736711025238
77,2.812406897544861,2.856352891540155,3.0058292150497437
78,2.7506765127182007,2.7936579880770296,2.9439370036125183
79,2.6917656660079956,2.733826664974913,2.8741367906332016
80,2.63580322265625,2.6769898867351003,2.811041761189699
81,2.5821508169174194,2.6224992948700674,2.761742938309908
82,2.5304499864578247,2.5699906370718963,2.7150007225573063
83,2.480264663696289,2.519021312822588,2.668398395180702
84,2.4318764209747314,2.469876987306634,2.6200955659151077
85,2.3847213983535767,2.4219850768349716,2.5711036175489426
86,2.3384742736816406,2.375015253550373,2.5213348045945168
87,2.293333649635315,2.3291691772901686,2.471484065055847
88,2.2491782903671265,2.2843238955829293,2.4221017956733704
89,2.2058485746383667,2.2403171937912703,2.3729611188173294
90,2.1632970571517944,2.197100817109458,2.324357733130455
91,2.121515154838562,2.1546660945750773,2.2758788764476776
92,2.0808300971984863,2.1133452566573396,2.228143036365509
93,2.041534185409546,2.0734353058505803,2.1815058887004852
94,2.0030059814453125,2.0343051105737686,2.1360333263874054
95,1.9653521180152893,1.9960629664128646,2.0943299531936646
96,1.9286550283432007,1.9587925378000364,2.053831398487091
97,1.8928487300872803,1.9224267710233107,2.014451712369919
98,1.857883334159851,1.886915063019842,1.9766862094402313
99,1.8237253427505493,1.8522233396797674,1.9394943416118622
100,1.790253221988678,1.818228267628001,1.9025182723999023
101,1.7574082016944885,1.7848700596368872,1.8682982921600342
102,1.7251777648925781,1.75213607493788,1.8344496488571167
103,1.6935535073280334,1.72001763706794,1.8015151619911194
104,1.6624276041984558,1.6884054034017026,1.7690094709396362
105,1.6316516995429993,1.6571486113825813,1.7365062832832336
106,1.6016087532043457,1.62663621280808,1.7041619420051575
107,1.5720544457435608,1.596620182855986,1.6726242899894714
108,1.543026864528656,1.567139025311917,1.6409780383110046
109,1.5146242380142212,1.538292641285807,1.6104589700698853
110,1.48692125082016,1.5101567530073225,1.5810542106628418
111,1.459926426410675,1.4827401232905686,1.5521119236946106
112,1.4334945678710938,1.4558952044462785,1.5243303179740906
113,1.4075546264648438,1.4295499597210437,1.4968624711036682
114,1.3822302222251892,1.4038298182422295,1.4698081612586975
115,1.357293963432312,1.3785038756905124,1.4434730410575867
116,1.3329321146011353,1.3537613821681589,1.4171831011772156
117,1.3090313076972961,1.3294871963444166,1.391174703836441
118,1.2854735255241394,1.305561302928254,1.3654058277606964
119,1.262468695640564,1.2821969719370827,1.3404730558395386
120,1.2396308779716492,1.2590023673110409,1.315885305404663
121,1.2171143889427185,1.2361340668430785,1.2927419543266296
122,1.1950088143348694,1.2136830713861855,1.2698035538196564
123,1.1733753085136414,1.1917115417891182,1.247155338525772
124,1.1518375873565674,1.1698372446116991,1.2248725593090057
125,1.1307576894760132,1.1484279570286162,1.2030377984046936
126,1.1100974678993225,1.127444948127959,1.1806564927101135
127,1.0899891257286072,1.1070224196882918,1.159305989742279
128,1.070129632949829,1.0868525671539828,1.1389992833137512
129,1.0506439208984375,1.0670623957412317,1.1196967959403992
130,1.0314420461654663,1.0475604820530862,1.1006022095680237
131,1.0125430524349213,1.0283662031870335,1.0817376971244812
132,0.9939701855182648,1.0095031494856812,1.0631924271583557
133,0.9755150079727173,0.9907596308621578,1.0449249744415283
134,0.9574278593063354,0.9723898573720362,1.026218295097351
135,0.9396927058696747,0.9543776261562016,1.0076416730880737
136,0.9222464263439178,0.9366587457116111,0.9896059632301331
137,0.9050288200378418,0.9191721417664667,0.9704168438911438
138,0.8881390690803528,0.9020184893888654,0.9514902234077454
139,0.8714706599712372,0.8850896571530029,0.9325598478317261
140,0.8549778461456299,0.8683391636441229,0.9124770760536194
141,0.8390709757804871,0.8521837406733539,0.8911724984645844
142,0.8244228661060333,0.837306778295897,0.8757175505161285
143,0.8108047544956207,0.8234758908220101,0.8602601587772369
144,0.7980022430419922,0.8104733201907948,0.8467967510223389
145,0.7858585119247437,0.7981398508418351,0.8338288366794586
146,0.7741663455963135,0.786264996509999,0.8214144110679626
147,0.7629212141036987,0.7748441574512981,0.8099292516708374
148,0.751980185508728,0.7637321782822255,0.7996490001678467
149,0.7414167523384094,0.7530036949028727,0.7895368337631226
150,0.7310940027236938,0.7425197042466607,0.779346227645874
151,0.7210999429225922,0.732369516059407,0.7691512107849121
152,0.7113108038902283,0.7224274390900973,0.7589558362960815
153,0.7017249763011932,0.712691801643814,0.7485231161117554
154,0.6923687756061554,0.7031894074889351,0.7384054660797119
155,0.6831979155540466,0.693875266078976,0.7284176349639893
156,0.6742278039455414,0.6847650242925738,0.7183820009231567
157,0.6655046939849854,0.675905637035612,0.7085626125335693
158,0.6569790244102478,0.6672467645039433,0.6989682912826538
159,0.6486947238445282,0.6588329903170234,0.6896332502365112
160,0.6405732333660126,0.6505845970968949,0.6804631948471069
161,0.6326095759868622,0.6424965015467023,0.6713763475418091
162,0.6247785985469818,0.6345431602676399,0.6628277897834778
163,0.6171400547027588,0.6267852854798548,0.6551513671875
164,0.6096263229846954,0.6191541721636895,0.6472160816192627
165,0.6022607386112213,0.611673494335264,0.6394800543785095
166,0.5950752198696136,0.6043757061124779,0.6319922804832458
167,0.5879737436771393,0.5971632655709982,0.6245617270469666
168,0.5810372233390808,0.5901183366950136,0.6171491742134094
169,0.5742043852806091,0.5831787294446258,0.6097308397293091
170,0.5674454569816589,0.5763141920324415,0.6024408936500549
171,0.5607783496379852,0.5695428987164632,0.595260500907898
172,0.5542508065700531,0.5629133733527851,0.5880680084228516
173,0.5477614402770996,0.5563203338097082,0.5811290740966797
174,0.5413814187049866,0.5498406128208444,0.5740953683853149
175,0.5350563526153564,0.5434167232160689,0.5672207474708557
176,0.5288220643997192,0.537085030489834,0.5605129599571228
177,0.5226231217384338,0.5307892372366041,0.5538853406906128
178,0.5164995193481445,0.5245699530933052,0.5474177002906799
179,0.5104341506958008,0.5184098188474309,0.5408828854560852
180,0.5044248700141907,0.5123066538071726,0.5344130396842957
181,0.49844464659690857,0.5062329865759239,0.5280678868293762
182,0.4925648272037506,0.5002613028045744,0.5217357873916626
183,0.48671767115592957,0.49432278345921077,0.5155805945396423
184,0.48091763257980347,0.48843211875646375,0.5094968378543854
185,0.4751865863800049,0.482611526385881,0.503393143415451
186,0.4695115387439728,0.47684781208226923,0.497414231300354
187,0.4638911187648773,0.4711395697086118,0.4915308356285095
188,0.4583214819431305,0.4654829043938662,0.4857369661331177
189,0.4527907967567444,0.4598657996248221,0.47993454337120056
190,0.4473181366920471,0.45430763563126675,0.47416573762893677
191,0.44188955426216125,0.44879423259044415,0.4684700667858124
192,0.43649616837501526,0.44331657773727784,0.4627627432346344
193,0.4311487674713135,0.4378856161420117,0.4571157991886139
194,0.4258427023887634,0.4324966483072785,0.45152005553245544
195,0.4205675721168518,0.42713909100712044,0.4459129273891449
196,0.4153425693511963,0.4218324396533717,0.44032442569732666
197,0.4101416766643524,0.41655027878732653,0.434802770614624
198,0.4049886167049408,0.41131669854803476,0.42937634140253067
199,0.39985305070877075,0.4061008910939563,0.42403679341077805
200,0.3947729468345642,0.40094141745066736,0.4187430143356323
201,0.3897229731082916,0.3958125358039979,0.41340938955545425
202,0.38471585512161255,0.39072717455565,0.4081765189766884
203,0.3797294497489929,0.3856628474313766,0.40293698757886887
204,0.37477952241897583,0.3806355763954343,0.3977367654442787
205,0.36987173557281494,0.37565110715513583,0.39259466528892517
206,0.36499282717704773,0.37069596372020897,0.38746950030326843
207,0.36016151309013367,0.3657891561597353,0.3824046477675438
208,0.35536637902259827,0.3609191055147676,0.3773552030324936
209,0.35057634115219116,0.3560542230061401,0.37231794744729996
210,0.34584835171699524,0.3512523541212431,0.3673400543630123
211,0.34114110469818115,0.3464715568043175,0.36240462586283684
212,0.3364752233028412,0.34173276623914717,0.35746774449944496
213,0.33180880546569824,0.3369934326474322,0.3525593616068363
214,0.32720378041267395,0.33231645783234853,0.3477005325257778
215,0.3226224184036255,0.327663514908636,0.3429064489901066
216,0.3180631101131439,0.32303297097678296,0.33809737488627434
217,0.31355512142181396,0.3184545405674726,0.3333944082260132
218,0.3090774714946747,0.3139069265453145,0.3286036252975464
219,0.30464038252830505,0.30940051344805397,0.3239031471312046
220,0.3002470135688782,0.3049384967016522,0.31928714737296104
221,0.29588401317596436,0.300507326843217,0.3146676644682884
222,0.29157575964927673,0.29613174943369813,0.3100978136062622
223,0.2872998118400574,0.2917889881064184,0.3055603876709938
224,0.2830556333065033,0.2874784945161082,0.30107099562883377
225,0.2788541316986084,0.2832113400218077,0.2966107912361622
226,0.2746821939945221,0.2789742244349327,0.292188948020339
227,0.27054157853126526,0.27476890917751007,0.2877660673111677
228,0.2664666473865509,0.2706303081649821,0.2834757212549448
229,0.2624363601207733,0.2665370569739025,0.2791579570621252
230,0.2584497034549713,0.2624881130759604,0.27489252015948296
231,0.25451600551605225,0.25849294118233956,0.27065527252852917
232,0.2506215572357178,0.25453764622216113,0.26645846106112003
233,0.24675215780735016,0.25060778675833717,0.26227959245443344
234,0.2429634928703308,0.24675992275297176,0.2582725854590535
235,0.2392200380563736,0.24295797693775967,0.25431957095861435
236,0.23554375767707825,0.2392242601927137,0.25039288867264986
237,0.23191341757774353,0.23553719685878605,0.24650763161480427
238,0.22833369672298431,0.2319015433131426,0.24263549665920436
239,0.22480998933315277,0.22832277882116614,0.23883017478510737
240,0.22135517001152039,0.2248139695439022,0.23513783421367407
241,0.21794813871383667,0.22135370573960245,0.23142489325255156
242,0.2145998477935791,0.2179531011643121,0.22782262042164803
243,0.2113213986158371,0.21462342989980243,0.22433252818882465
244,0.2080734670162201,0.21132474776095478,0.22083381470292807
245,0.2048918902873993,0.20809346112218918,0.21742946840822697
246,0.20177003741264343,0.20492283369094366,0.21404639072716236
247,0.19870756566524506,0.20181251532630995,0.2107616811990738
248,0.195674866437912,0.19873242710764316,0.20746587216854095
249,0.19270707666873932,0.1957182620462845,0.2042737901210785
250,0.1897921860218048,0.1927578291579266,0.20112808048725128
251,0.18690268695354462,0.18982318123744335,0.19802433252334595
252,0.18408332765102386,0.18695977357128868,0.19500644505023956
253,0.18130527436733246,0.18413831511861645,0.19204343855381012
254,0.17854635417461395,0.18133628662326373,0.18910683691501617
255,0.17584049701690674,0.17858814229839481,0.1863197684288025
256,0.17317329347133636,0.1758792653272394,0.183577299118042
257,0.170547217130661,0.17321216559503227,0.18085473775863647
258,0.16796360909938812,0.1705881904636044,0.1782103180885315
259,0.16541548073291779,0.16800024802796543,0.17556381225585938
260,0.1629025638103485,0.16544806407182477,0.1729002594947815
261,0.1604195535182953,0.16292625488131307,0.1702868938446045
262,0.15795160830020905,0.16041975014377385,0.16764944791793823
263,0.15552325546741486,0.15795345761580393,0.16500115394592285
264,0.15312400460243225,0.1555167200276628,0.16239255666732788
265,0.15076041221618652,0.15311619552085176,0.1597965955734253
266,0.1484183818101883,0.1507375646615401,0.15719038248062134
267,0.14612135291099548,0.14840464375447482,0.15462428331375122
268,0.14386722445487976,0.1461152980918996,0.15227162837982178
269,0.1416766494512558,0.14389048976590857,0.14998102188110352
270,0.1395532488822937,0.14173390879295766,0.14770901203155518
271,0.13750125467777252,0.1396498508984223,0.1454678773880005
272,0.13553494587540627,0.13765286045963876,0.1433560848236084
273,0.13363872841000557,0.13572702265810221,0.14127182960510254
274,0.13181552290916443,0.13387528411112726,0.13931536674499512
275,0.13006451725959778,0.13209691891097464,0.13749158382415771
276,0.1283837854862213,0.13038991944631562,0.13577818870544434
277,0.12676653265953064,0.1287473939009942,0.13411295413970947
278,0.12520915269851685,0.12716567845200188,0.13243961334228516
279,0.12370575964450836,0.12563920387765393,0.130823016166687
280,0.12225276976823807,0.12416350955027156,0.1292790174484253
281,0.12084472924470901,0.12273319173255004,0.127794086933136
282,0.11947932466864586,0.12134645209880546,0.12634944915771484
283,0.11815056949853897,0.11999680788721889,0.1249200701713562
284,0.11685344949364662,0.118680021725595,0.12356078624725342
285,0.1155884861946106,0.1173947706411127,0.12224030494689941
286,0.11435280740261078,0.11613970567123033,0.12094104290008545
287,0.1131436675786972,0.11491167519125156,0.11966821551322937
288,0.11196082830429077,0.11371035281626973,0.11843055486679077
289,0.11080248653888702,0.1125339168793289,0.11723744869232178
290,0.10966753959655762,0.11138123864657246,0.11605590581893921
291,0.10855439305305481,0.11025069555034861,0.11489361524581909
292,0.10746119171380997,0.10914041132491548,0.11374366283416748
293,0.10638725757598877,0.1080496961803874,0.11259979009628296
294,0.10533220320940018,0.10697815823368728,0.11147409677505493
295,0.10429579764604568,0.10592555782932322,0.11038285493850708
296,0.10327691584825516,0.1048907518706983,0.10929673910140991
297,0.10227509588003159,0.10387327498756349,0.10824736952781677
298,0.10128925740718842,0.1028720315953251,0.10720163583755493
299,0.10031863301992416,0.1018862433556933,0.10620379447937012
300,0.09936287254095078,0.10091554226528388,0.1051831841468811
301,0.0984215959906578,0.09995955739577767,0.10419359803199768
302,0.09749452024698257,0.09901799944782397,0.1032164990901947
303,0.0965811163187027,0.09809033061901573,0.10226291418075562
304,0.09568025916814804,0.09717539509438211,0.10129612684249878
305,0.09479117393493652,0.09627241520502139,0.10036444664001465
306,0.0939142107963562,0.09538175220222911,0.0994437038898468
307,0.09304866939783096,0.09450268634827808,0.09853073954582214
308,0.09219374693930149,0.09363446870702319,0.09762793779373169
309,0.09134937077760696,0.09277690229646396,0.0967290997505188
310,0.09051508456468582,0.09192958669518703,0.09584686160087585
311,0.0896906666457653,0.09109229547902942,0.09496474266052246
312,0.08887529745697975,0.09026436509884661,0.09410369396209717
313,0.0880687590688467,0.08944522843376035,0.09326362609863281
314,0.08727111108601093,0.0886351175395248,0.09243261814117432
315,0.08648164011538029,0.087833211873658,0.09159791469573975
316,0.08569975197315216,0.08703910219628597,0.09076875448226929
317,0.08492572419345379,0.08625298622064292,0.0899549126625061
318,0.08415947668254375,0.0854747623716321,0.08914923667907715
319,0.08340063132345676,0.08470422294249147,0.08834922313690186
320,0.08264895714819431,0.08394106956711767,0.08755993843078613
321,0.0819047624245286,0.08318514403799782,0.08676695823669434
322,0.08116758335381746,0.08243625503564544,0.08598446846008301
323,0.08043689467012882,0.08169440830533858,0.08521908521652222
324,0.07971313130110502,0.08095923634755309,0.08444225788116455
325,0.078995774500072,0.08023066733949236,0.0836830735206604
326,0.0782844452187419,0.0795082913027727,0.08293527364730835
327,0.0775795616209507,0.07879230021717376,0.08219408988952637
328,0.07688045874238014,0.07808228087378666,0.08145040273666382
329,0.07618701457977295,0.07737812776031205,0.08070915937423706
330,0.0754993949085474,0.07667976438824553,0.07998073101043701
331,0.07481724955141544,0.07598692963802023,0.07925677299499512
332,0.07414033357053995,0.07529944674752187,0.07853925228118896
333,0.07346902694553137,0.07461746782064438,0.07783043384552002
334,0.07280280720442533,0.07394084119005129,0.07712829113006592
335,0.07214170135557652,0.07326939944323385,0.07642537355422974
336,0.07148537505418062,0.07260269622202031,0.07573527097702026
337,0.0708335991948843,0.071940737136174,0.07504725456237793
338,0.07018636632710695,0.07128352910513058,0.0743609070777893
339,0.06954397540539503,0.07063110666058492,0.07368350028991699
340,0.06890588905662298,0.06998327219480416,0.07301932573318481
341,0.06827223720028996,0.06933972487604478,0.07234781980514526
342,0.067642901558429,0.0687005939471419,0.071682870388031
343,0.06701779318973422,0.06806571769266156,0.07101869583129883
344,0.06639687344431877,0.06743504018231761,0.07035726308822632
345,0.06577998911961913,0.0668085138531751,0.06970757246017456
346,0.06516718817874789,0.06618613466707757,0.0690581202507019
347,0.06455811718478799,0.06556765862478642,0.06841737031936646
348,0.06395321758463979,0.06495330738107441,0.06777602434158325
349,0.06335201486945152,0.06434271372563671,0.06714427471160889
350,0.06275446177460253,0.06373582562446245,0.0665099024772644
351,0.062160597648471594,0.06313268267695094,0.065884530544281
352,0.06157048209570348,0.06253334531720611,0.06526261568069458
353,0.06098395655862987,0.061937654954817845,0.06464529037475586
354,0.060400827089324594,0.06134544834276312,0.06402862071990967
355,0.05982123012654483,0.06075679754940211,0.06340670585632324
356,0.0592450681142509,0.060171633966092486,0.06279516220092773
357,0.058672224869951606,0.059589842185232555,0.06218904256820679
358,0.058102554990909994,0.059011272262068815,0.06158524751663208
359,0.05753577034920454,0.05843604728579521,0.06098496913909912
360,0.0569726423418615,0.05786412347379155,0.06038743257522583
361,0.05641267376631731,0.05729540792856369,0.05979281663894653
362,0.05585572688141838,0.05672976090954762,0.05920630693435669
363,0.055301847169175744,0.056167261416703695,0.0586167573928833
364,0.05475111026316881,0.05560789293667767,0.05803734064102173
365,0.054203508771024644,0.05505173164965527,0.057459115982055664
366,0.053658921853639185,0.05449860607950541,0.05688410997390747
367,0.05311699537560344,0.053948315551679116,0.056306302547454834
368,0.05257803061977029,0.05340093249833444,0.05573427677154541
369,0.05204198928549886,0.05285648577410029,0.05517083406448364
370,0.05150881805457175,0.05231498909779475,0.05460703372955322
371,0.05097846523858607,0.05177632457707659,0.05404740571975708
372,0.050450853537768126,0.05124057028297102,0.053486168384552
373,0.04992618644610047,0.050707680704363156,0.05292630195617676
374,0.049404170364141464,0.050177510420326144,0.0523720383644104
375,0.04888492962345481,0.049650188033410814,0.051823318004608154
376,0.048368341755121946,0.04912562923709629,0.05127352476119995
377,0.047854442615062,0.048603704875858966,0.05073118209838867
378,0.04734301660209894,0.048084381051012315,0.050186216831207275
379,0.04683438781648874,0.047567775603965856,0.04965102672576904
380,0.04632826894521713,0.04705374495824799,0.04911303520202637
381,0.04582464462146163,0.046542343821784016,0.04857736825942993
382,0.04532373649999499,0.04603358194435714,0.04805070161819458
383,0.04482531314715743,0.0455273446495994,0.047519683837890625
384,0.044329349882900715,0.04502363353094552,0.046997010707855225
385,0.04383580852299929,0.04452238201338332,0.04647016525268555
386,0.04334461223334074,0.04402362949622329,0.04594779014587402
387,0.04285605438053608,0.043527439585886896,0.04542958736419678
388,0.04236991889774799,0.04303370989509858,0.04491400718688965
389,0.04188606422394514,0.042542299124761485,0.04440164566040039
390,0.04140451457351446,0.04205331664707046,0.043888747692108154
391,0.04092538170516491,0.041566750762285665,0.04338192939758301
392,0.04044859018176794,0.04108253809681628,0.04287922382354736
393,0.03997414093464613,0.04060076740279328,0.04237627983093262
394,0.03950208052992821,0.040121329308021814,0.04187685251235962
395,0.039032358676195145,0.03964435789384879,0.04137629270553589
396,0.0385650796815753,0.039169753130408935,0.04088181257247925
397,0.03810015693306923,0.03869756343192421,0.040387630462646484
398,0.03763744328171015,0.03822767052042764,0.039899587631225586
399,0.03717700578272343,0.0377601470972877,0.039411067962646484
400,0.03671896457672119,0.0372949460579548,0.03892695903778076
401,0.03626328147947788,0.03683214317425154,0.03844428062438965
402,0.035809905268251896,0.036371684531331994,0.03796476125717163
403,0.0353587856516242,0.035913539191824384,0.03749150037765503
404,0.034909939393401146,0.03545767749892548,0.03701657056808472
405,0.03446329850703478,0.035004057732294314,0.03654289245605469
406,0.034018922597169876,0.034552738652564585,0.036072731018066406
407,0.033576829358935356,0.034103736717952415,0.03560221195220947
408,0.0331369461491704,0.03365697899425868,0.03513658046722412
409,0.03269928973168135,0.033212482449016534,0.03467351198196411
410,0.032263719476759434,0.03277013079787139,0.03421187400817871
411,0.03183035645633936,0.03232999712054152,0.033750712871551514
412,0.03139917179942131,0.031892071914626285,0.033296823501586914
413,0.03097012173384428,0.03145631721417885,0.0328410267829895
414,0.030543229542672634,0.031022752533317544,0.03238832950592041
415,0.030118420720100403,0.03059130482142791,0.0319402813911438
416,0.029695697128772736,0.030161976668750867,0.03148716688156128
417,0.02927517704665661,0.029734889103565365,0.031037092208862305
418,0.02885688655078411,0.029310079844435677,0.030595004558563232
419,0.0284406915307045,0.02888737930334173,0.03015202283859253
420,0.02802657149732113,0.02846678555943072,0.02971184253692627
421,0.027614546939730644,0.028048324369592592,0.02927154302597046
422,0.027204526588320732,0.027631896984530613,0.02883666753768921
423,0.026796631515026093,0.02721762386499904,0.028403639793395996
424,0.026390820741653442,0.026805476431036368,0.02796989679336548
425,0.02598712220788002,0.026395473076263443,0.02754133939743042
426,0.025585530325770378,0.025987602333771065,0.027114808559417725
427,0.025185957551002502,0.02558178626350127,0.026690125465393066
428,0.024788424372673035,0.02517804119270295,0.026269257068634033
429,0.024392910301685333,0.02477634762180969,0.02584940195083618
430,0.023999424651265144,0.02437678977730684,0.025432825088500977
431,0.02360808104276657,0.023979331919690594,0.025018393993377686
432,0.023218728601932526,0.023583897505886853,0.024607956409454346
433,0.022831376641988754,0.023190490930574015,0.024197161197662354
434,0.0224460419267416,0.02279913375969045,0.02378714084625244
435,0.022062797099351883,0.022409903293009847,0.023379385471343994
436,0.021681586280465126,0.022022734920028597,0.022974789142608643
437,0.02130237966775894,0.021637601690599695,0.02257096767425537
438,0.020925257354974747,0.021254583029076457,0.022173136472702026
439,0.02055015042424202,0.020873615314485505,0.021776407957077026
440,0.020177064463496208,0.020494702272117138,0.021381348371505737
441,0.01980600319802761,0.020117846957873553,0.020992636680603027
442,0.019437042996287346,0.019743122829822823,0.020603537559509277
443,0.019070113077759743,0.019370459631318226,0.020215094089508057
444,0.01870521530508995,0.018999861204065382,0.019830524921417236
445,0.01834237016737461,0.0186313483864069,0.01944786310195923
446,0.017981525510549545,0.018264868995174766,0.01906406879425049
447,0.01762271113693714,0.01790045012603514,0.018686741590499878
448,0.017266016453504562,0.01753817906137556,0.018309861421585083
449,0.016911474987864494,0.01717809759429656,0.01793360710144043
450,0.016559001058340073,0.016820117481984198,0.01756158471107483
451,0.01620860956609249,0.016464253625599667,0.01718956232070923
452,0.01586035266518593,0.016110561875393614,0.016820698976516724
453,0.015514317899942398,0.01575912175758276,0.016454100608825684
454,0.015170479193329811,0.015409908897709101,0.016089677810668945
455,0.014828825369477272,0.01506291632540524,0.015727072954177856
456,0.014489332213997841,0.01471812228555791,0.015366286039352417
457,0.014151964336633682,0.014375481172464788,0.015009671449661255
458,0.01381678320467472,0.014035062515176833,0.014654159545898438
459,0.013483727350831032,0.01369680509378668,0.01430058479309082
460,0.013152914121747017,0.013360821409150958,0.013953059911727905
461,0.012824419885873795,0.0130271959642414,0.013601094484329224
462,0.012498218566179276,0.01269589745788835,0.01325523853302002
463,0.012174181640148163,0.012366797076538205,0.012913107872009277
464,0.011852458119392395,0.012040052126394585,0.012570858001708984
465,0.011533062905073166,0.011715669505065307,0.012234687805175781
466,0.011215848848223686,0.011393494438380003,0.01189565658569336
467,0.010900858789682388,0.01107358475564979,0.011565685272216797
468,0.010588189586997032,0.010756031377241015,0.011237263679504395
469,0.010277722030878067,0.01044071262003854,0.010908246040344238
470,0.00996951200067997,0.010127690838999115,0.010581374168395996
471,0.009663648903369904,0.00981704899459146,0.010256767272949219
472,0.00936024822294712,0.0095089070382528,0.009934425354003906
473,0.009059229865670204,0.009203186142258346,0.009618043899536133
474,0.008760686963796616,0.008899976877728477,0.009301066398620605
475,0.00846453569829464,0.008599200722528622,0.008988738059997559
476,0.008170807734131813,0.00830088320071809,0.008677840232849121
477,0.007879527285695076,0.008005054522072896,0.008369922637939453
478,0.007590821012854576,0.007711838319664821,0.008064508438110352
479,0.007304627448320389,0.007421175250783563,0.0077637434005737305
480,0.007020961493253708,0.007133078441256657,0.007463216781616211
481,0.006739828735589981,0.006847555319836829,0.007164359092712402
482,0.006461339071393013,0.0065647141527733766,0.006869196891784668
483,0.006185444071888924,0.006284509399847593,0.006574392318725586
484,0.0059121716767549515,0.0060069665414630435,0.006284832954406738
485,0.005641655996441841,0.005732223566155881,0.005999088287353516
486,0.005373917520046234,0.0054603017852059565,0.0057153403759002686
487,0.005109136924147606,0.005191384298086632,0.005434244871139526
488,0.004847297444939613,0.004925455876218621,0.005156785249710083
489,0.004588469862937927,0.004662586565245874,0.004882514476776123
490,0.004332713782787323,0.004402830934850499,0.004611164331436157
491,0.004080161452293396,0.004146331004449166,0.004342496395111084
492,0.003831043839454651,0.0038933204268687405,0.0040780603885650635
493,0.003585509955883026,0.0036439549185161013,0.0038181841373443604
494,0.0033435598015785217,0.0033982231907430105,0.0035612285137176514
495,0.0031053051352500916,0.0031562422846036498,0.0033088326454162598
496,0.002870626747608185,0.0029178976255934685,0.0030610263347625732
497,0.0026397481560707092,0.0026834084892470855,0.002816230058670044
498,0.002413041889667511,0.0024531551789550576,0.002575099468231201
499,0.002190619707107544,0.0022272581154538784,0.0023382902145385742
500,0.0019726231694221497,0.002005850870773429,0.0021060705184936523
501,0.001759350299835205,0.001789249743524124,0.0018801689147949219
502,0.0015507936477661133,0.001577429027747712,0.0016601085662841797
503,0.0013473182916641235,0.0013707718244404532,0.0014448165893554688
504,0.0011492446064949036,0.001169604693131987,0.0012354850769042969
505,0.000957190990447998,0.0009745522038429044,0.001032114028930664
506,0.0007718801498413086,0.0007863440259825438,0.0008349418640136719
507,0.0005938783288002014,0.0006055640196791501,0.0006482601165771484
508,0.0004242211580276489,0.00043326081504346803,0.00047004222869873047
509,0.0002642720937728882,0.0002715970931603806,0.00030243396759033203
510,0.00011286139488220215,0.00012438322437446914,0.00015103816986083984
511,-1.1488795280456543e-05,4.120614903513342e-06,2.7060508728027344e-05


==> data/mnist_bounds_zero_baseline/run_summary_pruning.csv <==
iteration,tight_cum,fully_split_cum
0,0,0
1,0,0
2,0,0
3,0,0
4,0,0
5,0,0
6,0,0
7,0,0
8,0,0
9,4,0
10,4,0
11,4,0
12,4,0
13,4,0
14,4,0
15,4,0
16,4,0
17,4,0
18,4,0
19,12,0
20,18,0
21,24,0
22,28,0
23,32,0
24,36,0
25,40,0
26,40,0
27,40,0
28,40,0
29,42,0
30,46,0
31,54,0
32,56,0
33,60,0
34,60,0
35,66,0
36,68,0
37,68,0
38,72,0
39,76,0
40,76,0
41,76,0
42,76,0
43,76,0
44,76,0
45,76,0
46,76,0
47,76,0
48,76,0
49,76,0
50,78,0
51,82,0
52,86,0
53,92,0
54,92,0
55,98,0
56,100,0
57,114,0
58,126,0
59,138,0
60,140,0
61,144,0
62,148,0
63,154,0
64,164,0
65,194,0
66,218,0
67,246,0
68,254,0
69,268,0
70,278,0
71,290,0
72,332,0
73,368,0
74,398,0
75,426,0
76,440,0
77,460,0
78,490,0
79,524,0
80,540,0
81,554,0
82,574,0
83,598,0
84,602,0
85,606,0
86,618,0
87,628,0
88,630,0
89,636,0
90,640,0
91,652,0
92,666,0
93,670,0
94,676,0
95,684,0
96,686,0
97,686,0
98,686,0
99,692,0
100,702,0
101,702,0
102,710,0
103,714,0
104,724,0
105,736,0
106,752,0
107,760,0
108,776,0
109,792,0
110,806,0
111,812,0
112,826,0
113,844,0
114,868,0
115,892,0
116,924,0
117,954,0
118,992,0
119,1032,0
120,1068,0
121,1122,0
122,1186,0
123,1254,0
124,1340,0
125,1392,0
126,1458,0
127,1502,0
128,1554,0
129,1596,0
130,1656,0
131,1700,0
132,1752,0
133,1832,0
134,1892,0
135,1942,0
136,2014,0
137,2078,0
138,2154,0
139,2240,0
140,2390,0
141,2612,0
142,2784,0
143,2956,0
144,3094,0
145,3206,0
146,3292,0
147,3370,0
148,3460,0
149,3546,0
150,3620,0
151,3692,0
152,3766,0
153,3862,0
154,3960,0
155,4062,0
156,4182,0
157,4302,0
158,4428,0
159,4542,0
160,4650,0
161,4768,0
162,4900,0
163,5002,0
164,5154,0
165,5284,0
166,5410,0
167,5558,0
168,5674,0
169,5818,0
170,5956,0
171,6096,0
172,6214,0
173,6374,0
174,6504,0
175,6630,0
176,6736,0
177,6846,0
178,6954,0
179,7058,0
180,7156,0
181,7292,0
182,7400,0
183,7528,0
184,7662,0
185,7756,0
186,7856,0
187,7948,0
188,8042,0
189,8146,0
190,8264,0
191,8356,0
192,8452,0
193,8532,0
194,8620,0
195,8700,0
196,8780,0
197,8862,0
198,8946,0
199,9044,0
200,9114,0
201,9198,0
202,9276,0
203,9368,0
204,9452,0
205,9532,0
206,9618,0
207,9684,0
208,9762,0
209,9832,0
210,9908,0
211,9984,0
212,10064,0
213,10148,0
214,10228,0
215,10308,0
216,10388,0
217,10472,0
218,10572,0
219,10666,0
220,10756,0
221,10854,0
222,10930,0
223,11022,0
224,11110,0
225,11216,0
226,11332,0
227,11448,0
228,11528,0
229,11638,0
230,11736,0
231,11822,0
232,11944,0
233,12108,0
234,12230,0
235,12338,0
236,12484,0
237,12654,0
238,12802,0
239,12966,0
240,13146,0
241,13338,0
242,13536,0
243,13708,0
244,13952,0
245,14212,0
246,14466,0
247,14728,0
248,15022,0
249,15284,0
250,15570,0
251,15888,0
252,16168,0
253,16462,0
254,16824,0
255,17198,0
256,17580,0
257,17976,0
258,18424,0
259,18906,0
260,19436,0
261,20020,0
262,20742,0
263,21542,0
264,22458,0
265,23486,0
266,24728,0
267,26102,0
268,27656,0
269,29334,0
270,31134,0
271,33040,0
272,34968,0
273,36958,0
274,38970,0
275,40992,0
276,43022,0
277,45064,0
278,47112,0
279,49158,0
280,51204,0
281,53250,0
282,55298,0
283,57344,0
284,59392,0
285,61440,0
286,63488,0
287,65536,0
288,67584,0
289,69632,0
290,71680,0
291,73728,0
292,75776,0
293,77824,0
294,79872,0
295,81920,0
296,83968,0
297,86016,0
298,88064,0
299,90112,0
300,92160,0
301,94208,0
302,96256,0
303,98304,0
304,100352,0
305,102400,0
306,104448,0
307,106496,0
308,108544,0
309,110592,0
310,112640,0
311,114688,0
312,116736,0
313,118784,0
314,120832,0
315,122880,0
316,124928,0
317,126976,0
318,129024,0
319,131072,0
320,133120,0
321,135168,0
322,137216,0
323,139264,0
324,141312,0
325,143360,0
326,145408,0
327,147456,0
328,149504,0
329,151552,0
330,153600,0
331,155648,0
332,157696,0
333,159744,0
334,161792,0
335,163840,0
336,165888,0
337,167936,0
338,169984,0
339,172032,0
340,174080,0
341,176128,0
342,178176,0
343,180224,0
344,182272,0
345,184320,0
346,186368,0
347,188416,0
348,190464,0
349,192512,0
350,194560,0
351,196608,0
352,198656,0
353,200704,0
354,202752,0
355,204800,0
356,206848,0
357,208896,0
358,210944,0
359,212992,0
360,215040,0
361,217088,0
362,219136,0
363,221184,0
364,223232,0
365,225280,0
366,227328,0
367,229376,0
368,231424,0
369,233472,0
370,235520,0
371,237568,0
372,239616,0
373,241664,0
374,243712,0
375,245760,0
376,247808,0
377,249856,0
378,251904,0
379,253952,0
380,256000,0
381,258048,0
382,260096,0
383,262144,0
384,264192,0
385,266240,0
386,268288,0
387,270336,0
388,272384,0
389,274432,0
390,276480,0
391,278528,0
392,280576,0
393,282624,0
394,284672,0
395,286720,0
396,288768,0
397,290816,0
398,292864,0
399,294912,0
400,296960,0
401,299008,0
402,301056,0
403,303104,0
404,305152,0
405,307200,0
406,309248,0
407,311296,0
408,313344,0
409,315392,0
410,317440,0
411,319488,0
412,321536,0
413,323584,0
414,325632,0
415,327680,0
416,329728,0
417,331776,0
418,333824,0
419,335872,0
420,337920,0
421,339968,0
422,342016,0
423,344064,0
424,346112,0
425,348160,0
426,350208,0
427,352256,0
428,354304,0
429,356352,0
430,358400,0
431,360448,0
432,362496,0
433,364544,0
434,366592,0
435,368640,0
436,370688,0
437,372736,0
438,374784,0
439,376832,0
440,378880,0
441,380928,0
442,382976,0
443,385024,0
444,387072,0
445,389120,0
446,391168,0
447,393216,0
448,395264,0
449,397312,0
450,399360,0
451,401408,0
452,403456,0
453,405504,0
454,407552,0
455,409600,0
456,411648,0
457,413696,0
458,415744,0
459,417792,0
460,419840,0
461,421888,0
462,423936,0
463,425984,0
464,428032,0
465,430080,0
466,432128,0
467,434176,0
468,436224,0
469,438272,0
470,440320,0
471,442368,0
472,444416,0
473,446464,0
474,448512,0
475,450560,0
476,452608,0
477,454656,0
478,456704,0
479,458752,0
480,460800,0
481,462848,0
482,464896,0
483,466944,0
484,468992,0
485,471040,0
486,473088,0
487,475136,0
488,477184,0
489,479232,0
490,481280,0
491,483328,0
492,485376,0
493,487424,0
494,489472,0
495,491520,0
496,493568,0
497,495616,0
498,497664,0
499,499712,0
500,501760,0
501,503808,0
502,505856,0
503,507904,0
504,509952,0
505,512000,0
506,514048,0
507,516096,0
508,518144,0
509,520192,0
510,522240,0
511,524288,0


==> data/mushroom-mlp-8x1_l2_mean.csv <==
num_samples,KernelSHAP_min_error,LeverageSHAP_min_error,LinearMSR_min_error,PermutationSHAP_min_error,TreeMSR_min_error,KernelSHAP_max_error,LeverageSHAP_max_error,LinearMSR_max_error,PermutationSHAP_max_error,TreeMSR_max_error,KernelSHAP_mean_error,LeverageSHAP_mean_error,LinearMSR_mean_error,PermutationSHAP_mean_error,TreeMSR_mean_error,KernelSHAP_std_error,LeverageSHAP_std_error,LinearMSR_std_error,PermutationSHAP_std_error,TreeMSR_std_error,KernelSHAP_count,LeverageSHAP_count,LinearMSR_count,PermutationSHAP_count,TreeMSR_count,KernelSHAP_area_lower,LeverageSHAP_area_lower,LinearMSR_area_lower,PermutationSHAP_area_lower,TreeMSR_area_lower,KernelSHAP_area_upper,LeverageSHAP_area_upper,LinearMSR_area_upper,PermutationSHAP_area_upper,TreeMSR_area_upper,KernelSHAP_highlight_error,LeverageSHAP_highlight_error,LinearMSR_highlight_error,PermutationSHAP_highlight_error,TreeMSR_highlight_error
200,0.0826452858115437,0.0882967560715704,0.08788823951943989,0.05830976008302493,0.30136829885644734,0.25179155679210835,0.25055933491814,0.23794049017728464,0.311147454704973,0.5924470664517605,0.150862375639788,0.15690571498254394,0.1653629137301521,0.1343214682660823,0.4196639112332833,0.029043404356076597,0.03045177237947852,0.028373644852237725,0.04343389962159519,0.058864401745547426,100,100,100,100,100,0.0826452858115437,0.0882967560715704,0.08788823951943989,0.05830976008302493,0.30136829885644734,0.25179155679210835,0.25055933491814,0.23794049017728464,0.311147454704973,0.5924470664517605,0.150862375639788,0.15690571498254394,0.1653629137301521,0.1343214682660823,0.4196639112332833
259,0.08666819134378993,0.08793667534493607,0.08416506710806546,0.05711498144016592,0.2823739857624849,0.21626732612858462,0.24043764129916284,0.1823719285571375,0.2071680809412326,0.4682786468539698,0.13259259684200286,0.13504862062650028,0.13063521945682927,0.12625755640634664,0.36148881588756354,0.025191888642580974,0.02977917687836685,0.022347544899440748,0.034489908516684334,0.04472486885175549,100,100,100,100,100,0.08666819134378993,0.08793667534493607,0.08416506710806546,0.05711498144016592,0.2823739857624849,0.21626732612858462,0.24043764129916284,0.1823719285571375,0.2071680809412326,0.4682786468539698,0.13259259684200286,0.13504862062650028,0.13063521945682927,0.12625755640634664,0.36148881588756354
335,0.06816844377554208,0.05612638779460108,0.05643770210828387,0.04869762154614098,0.22770100308272778,0.1487871952169851,0.17384710236974,0.16012242724033707,0.2252998787081733,0.4331875679683377,0.10597041863354718,0.11287972749105228,0.11216599650760378,0.11181677564760899,0.31835087690513086,0.01922529561709758,0.020467147146406055,0.01989946614618442,0.03442543908429985,0.03560214432011218,100,100,100,100,100,0.06816844377554208,0.05612638779460108,0.05643770210828387,0.04869762154614098,0.22770100308272778,0.1487871952169851,0.17384710236974,0.16012242724033707,0.2252998787081733,0.4331875679683377,0.10597041863354718,0.11287972749105228,0.11216599650760378,0.11181677564760899,0.31835087690513086
434,0.05177571638784478,0.06039419846142165,0.05522447297844025,0.04610305999105492,0.21560142057408466,0.12413825863470793,0.14192165839310564,0.13962280017390966,0.18454713620136934,0.38497496395409514,0.08905957537368259,0.09406449224630134,0.09508624149373526,0.101733263580243,0.27013185889558977,0.015632497929669163,0.01623475552204768,0.01561951393700121,0.026963280455762118,0.02959413518843456,100,100,100,100,100,0.05177571638784478,0.06039419846142165,0.05522447297844025,0.04610305999105492,0.21560142057408466,0.12413825863470793,0.14192165839310564,0.13962280017390966,0.18454713620136934,0.38497496395409514,0.08905957537368259,0.09406449224630134,0.09508624149373526,0.101733263580243,0.27013185889558977
563,0.048885631095700266,0.04934559662589439,0.055330532765014415,0.03895348480638452,0.16289247589176617,0.10811118878881433,0.11466771586243865,0.12670340981294864,0.15553377839996624,0.3066461904841738,0.07706107755225254,0.07778222271278805,0.0804302232461938,0.08768426835824177,0.2228111820925994,0.012870079241935282,0.013057397442560563,0.012492070480368858,0.024898890952855274,0.025737096936102308,100,100,100,100,100,0.048885631095700266,0.04934559662589439,0.055330532765014415,0.03895348480638452,0.16289247589176617,0.10811118878881433,0.11466771586243865,0.12670340981294864,0.15553377839996624,0.3066461904841738,0.07706107755225254,0.07778222271278805,0.0804302232461938,0.08768426835824177,0.2228111820925994
729,0.039843372742951286,0.04257397702738025,0.04433966573546173,0.03551120746336523,0.13656726851397288,0.10311278810360089,0.0993219883629078,0.10347415959359553,0.1204974074175581,0.23282339595727466,0.0649183489598181,0.06850990639704738,0.06824320453725558,0.06982076123952038,0.1798641238036492,0.010944056678344628,0.011709694839127503,0.012190520561712671,0.021381560731411602,0.019207343621846257,100,100,100,100,100,0.039843372742951286,0.04257397702738025,0.04433966573546173,0.03551120746336523,0.13656726851397288,0.10311278810360089,0.0993219883629078,0.10347415959359553,0.1204974074175581,0.23282339595727466,0.0649183489598181,0.06850990639704738,0.06824320453725558,0.06982076123952038,0.1798641238036492
945,0.03129968620118118,0.03506316639880354,0.037092639894427196,0.02926699121187628,0.10640168859406197,0.08322768923130841,0.09529607803512796,0.08327148086085494,0.10708068915140811,0.17651229685160136,0.05574819721400059,0.05927355135091564,0.05885068502450481,0.06193324663352401,0.1439605167511721,0.01009919920205827,0.011016373681152158,0.009286401109687849,0.01775269242328396,0.01537764087072826,100,100,100,100,100,0.03129968620118118,0.03506316639880354,0.037092639894427196,0.02926699121187628,0.10640168859406197,0.08322768923130841,0.09529607803512796,0.08327148086085494,0.10708068915140811,0.17651229685160136,0.05574819721400059,0.05927355135091564,0.05885068502450481,0.06193324663352401,0.1439605167511721
1225,0.02973459423322549,0.03065896210553772,0.03253803418662847,0.02277413513766464,0.0886691605201603,0.07462906226376587,0.08161241612619705,0.07667313476287045,0.09097193420783013,0.1507869176769309,0.048525966165676636,0.05188155964571822,0.05071616322613883,0.05369288322611082,0.11152560176703094,0.008240558821133104,0.008835795240558827,0.008095675098084912,0.016852147166216747,0.01049891128081728,100,100,100,100,100,0.02973459423322549,0.03065896210553772,0.03253803418662847,0.02277413513766464,0.0886691605201603,0.07462906226376587,0.08161241612619705,0.07667313476287045,0.09097193420783013,0.1507869176769309,0.048525966165676636,0.05188155964571822,0.05071616322613883,0.05369288322611082,0.11152560176703094
1587,0.027671473302897435,0.026366948308942983,0.03042783495669973,0.022034234348630628,0.06994683789317364,0.053970237225032226,0.058511605589099236,0.06965263991026682,0.0935929327581222,0.11416808411685171,0.042080070121184684,0.04258084195229547,0.04409665063792806,0.049531492885512084,0.08921770750684672,0.005993726614267316,0.006517805019769713,0.0077300359385521,0.014598299150435203,0.010198061656612495,100,100,100,100,100,0.027671473302897435,0.026366948308942983,0.03042783495669973,0.022034234348630628,0.06994683789317364,0.053970237225032226,0.058511605589099236,0.06965263991026682,0.0935929327581222,0.11416808411685171,0.042080070121184684,0.04258084195229547,0.04409665063792806,0.049531492885512084,0.08921770750684672
2056,0.023519172667831142,0.0217092290134638,0.026947944639505034,0.016589205949112066,0.04217752410553518,0.050509047670697194,0.06005208531490374,0.056854468492934775,0.10112367376053474,0.08217874578233986,0.035388298162995914,0.037721071656175255,0.0378431392168192,0.04346865205813476,0.06686117110163683,0.005393050509112526,0.00597842156371108,0.0059916399808496055,0.01416261752234044,0.006843328246558247,100,100,100,100,100,0.023519172667831142,0.0217092290134638,0.026947944639505034,0.016589205949112066,0.04217752410553518,0.050509047670697194,0.06005208531490374,0.056854468492934775,0.10112367376053474,0.08217874578233986,0.035388298162995914,0.037721071656175255,0.0378431392168192,0.04346865205813476,0.06686117110163683
2664,0.018339781864592203,0.0221533975796965,0.01570541964631303,0.01273156392728756,0.03832060235396376,0.043199379664865416,0.04306165464739336,0.04446286627679308,0.07557169799542097,0.06856908290277595,0.030596063863399855,0.03183843034424603,0.03222529024697868,0.036410732455304344,0.05154746313692288,0.0048247234686694795,0.004943807249961867,0.005201020761597918,0.01152306632899808,0.005369255891672777,100,100,100,100,100,0.018339781864592203,0.0221533975796965,0.01570541964631303,0.01273156392728756,0.03832060235396376,0.043199379664865416,0.04306165464739336,0.04446286627679308,0.07557169799542097,0.06856908290277595,0.030596063863399855,0.03183843034424603,0.03222529024697868,0.036410732455304344,0.05154746313692288
3451,0.015392222495834317,0.015965760221054264,0.019126479300458094,0.01311263599828742,0.03045092390289168,0.04023636981574912,0.040880365576590826,0.041925427506407424,0.07073948406928965,0.05080910962803513,0.026379269477608575,0.027373746519286514,0.027579233687510786,0.03340893397368301,0.04038761327893913,0.004592769094723346,0.004368499681220361,0.004585229545711286,0.011236445584557558,0.004261921249188731,100,100,100,100,100,0.015392222495834317,0.015965760221054264,0.019126479300458094,0.01311263599828742,0.03045092390289168,0.04023636981574912,0.040880365576590826,0.041925427506407424,0.07073948406928965,0.05080910962803513,0.026379269477608575,0.027373746519286514,0.027579233687510786,0.03340893397368301,0.04038761327893913
4472,0.013350709460552617,0.016224085705527098,0.015779490081163524,0.011950572252719236,0.02380853012820416,0.03303945620922804,0.03350832233726268,0.03233210645822343,0.05743304837000663,0.04096760972623006,0.022269886345016757,0.02387447455297262,0.023222920197513007,0.03030731047198538,0.03120835042619472,0.0038684555217537117,0.0034803033170027688,0.0033236124862173508,0.009327561557524537,0.003382802808546616,100,100,100,100,100,0.013350709460552617,0.016224085705527098,0.015779490081163524,0.011950572252719236,0.02380853012820416,0.03303945620922804,0.03350832233726268,0.03233210645822343,0.05743304837000663,0.04096760972623006,0.022269886345016757,0.02387447455297262,0.023222920197513007,0.03030731047198538,0.03120835042619472
5793,0.013509806666465115,0.014348900188189063,0.013868767185653049,0.007592125132038917,0.017756780569933205,0.025874925887060737,0.02948811171101632,0.028040785226318615,0.04360458709608934,0.03206843374674897,0.019304440066785375,0.020939012927800912,0.020572750158957466,0.02424234657138209,0.023933629978038145,0.0027868834020311015,0.0034041625819162123,0.003570639751656397,0.007253617201152803,0.002698104375140733,100,100,100,100,100,0.013509806666465115,0.014348900188189063,0.013868767185653049,0.007592125132038917,0.017756780569933205,0.025874925887060737,0.02948811171101632,0.028040785226318615,0.04360458709608934,0.03206843374674897,0.019304440066785375,0.020939012927800912,0.020572750158957466,0.02424234657138209,0.023933629978038145
7506,0.012528906377179256,0.011931763371929662,0.010001363982775258,0.010051047994210973,0.01426913172877339,0.028326190210383677,0.02295773473406145,0.02466086233308494,0.04299201508060801,0.02462935064682997,0.01688299673441659,0.017432939596100955,0.017634902513471985,0.022092762309180024,0.018554724571221037,0.0026592044618159658,0.002600807207342748,0.0027765709799492744,0.007166316186597969,0.002123529712510154,100,100,100,100,100,0.012528906377179256,0.011931763371929662,0.010001363982775258,0.010051047994210973,0.01426913172877339,0.028326190210383677,0.02295773473406145,0.02466086233308494,0.04299201508060801,0.02462935064682997,0.01688299673441659,0.017432939596100955,0.017634902513471985,0.022092762309180024,0.018554724571221037
9724,0.009529888140794633,0.008766135255393229,0.01066895166648051,0.008405866972641706,0.008518718311032685,0.019630567123476463,0.02251547556229922,0.022445097593042855,0.04723921518494117,0.017973709033551433,0.014326535959616422,0.015017721142593494,0.015260186845651556,0.02002730767662937,0.013892727146243093,0.0022564758199948454,0.002457624213053566,0.002470734531277027,0.006818462446919467,0.0017969127773972756,100,100,100,100,100,0.009529888140794633,0.008766135255393229,0.01066895166648051,0.008405866972641706,0.008518718311032685,0.019630567123476463,0.02251547556229922,0.022445097593042855,0.04723921518494117,0.017973709033551433,0.014326535959616422,0.015017721142593494,0.015260186845651556,0.02002730767662937,0.013892727146243093
12599,0.007795972716540023,0.008880441674936465,0.008636626439376335,0.008023641741797122,0.0075847730190352295,0.016702407769369983,0.01721284651380506,0.017839161901035402,0.03251581994586707,0.014074115037294927,0.012438628416708973,0.013242773779669446,0.013242987465104645,0.016746979587259524,0.010943610121584053,0.0018057737174761415,0.001960082373262729,0.0020268390880367605,0.005023132624120036,0.001277135481489131,100,100,100,100,100,0.007795972716540023,0.008880441674936465,0.008636626439376335,0.008023641741797122,0.0075847730190352295,0.016702407769369983,0.01721284651380506,0.017839161901035402,0.03251581994586707,0.014074115037294927,0.012438628416708973,0.013242773779669446,0.013242987465104645,0.016746979587259524,0.010943610121584053
16323,0.0074161793712779105,0.006468589453445866,0.007189205644500442,0.007311229948155442,0.005132946241830573,0.013968241840670262,0.015909654411058082,0.016135035058475748,0.02769763032100239,0.011303026014855526,0.009820071284225686,0.010878938532495157,0.01113946590074213,0.01504804042829901,0.008605336784254878,0.0014294211395977012,0.0019115916302834017,0.0017461079682028631,0.00434851439680816,0.0011459896245454829,100,100,100,100,100,0.0074161793712779105,0.006468589453445866,0.007189205644500442,0.007311229948155442,0.005132946241830573,0.013968241840670262,0.015909654411058082,0.016135035058475748,0.02769763032100239,0.011303026014855526,0.009820071284225686,0.010878938532495157,0.01113946590074213,0.01504804042829901,0.008605336784254878
21147,0.005662627263481993,0.005848167713724581,0.006966497869271649,0.006639159617514195,0.005218401936806341,0.012634319373860824,0.012941413856642946,0.01218424466536898,0.025825501912112393,0.00917817871908317,0.008883502662845337,0.009354917046621702,0.009517982868837446,0.012973457712776682,0.006914798253179393,0.001416287635085365,0.001583340443623517,0.0013533109662450145,0.004256641700796294,0.0008738726138992511,100,100,100,100,100,0.005662627263481993,0.005848167713724581,0.006966497869271649,0.006639159617514195,0.005218401936806341,0.012634319373860824,0.012941413856642946,0.01218424466536898,0.025825501912112393,0.00917817871908317,0.008883502662845337,0.009354917046621702,0.009517982868837446,0.012973457712776682,0.006914798253179393
27397,0.00520329172243815,0.005209685270773234,0.003987300799004834,0.004749025799263414,0.0032298057570019304,0.012615449397417692,0.011860188074898005,0.011157542149674803,0.023092870347670224,0.007045108001053794,0.007726447236038681,0.008031186350935821,0.007765323135029198,0.011145717902445215,0.005390389475162119,0.0012974438094202434,0.0012244266478131896,0.0013404275630337615,0.00363600356734078,0.0006986163833005317,100,100,100,100,100,0.00520329172243815,0.005209685270773234,0.003987300799004834,0.004749025799263414,0.0032298057570019304,0.012615449397417692,0.011860188074898005,0.011157542149674803,0.023092870347670224,0.007045108001053794,0.007726447236038681,0.008031186350935821,0.007765323135029198,0.011145717902445215,0.005390389475162119
35495,0.004129136972902486,0.0043329104360888306,0.004272974432518391,0.004156833403028137,0.0034409052070007717,0.009671906120807665,0.00986973968952996,0.009092569494191129,0.019947244551438703,0.006376352522620763,0.0063801378789674675,0.006888187084304731,0.00681439270633993,0.009539125384309293,0.004543724673797208,0.001207823429785775,0.0011052224711574708,0.001044035813801138,0.002797395908789483,0.0005684742913873045,100,100,100,100,100,0.004129136972902486,0.0043329104360888306,0.004272974432518391,0.004156833403028137,0.0034409052070007717,0.009671906120807665,0.00986973968952996,0.009092569494191129,0.019947244551438703,0.006376352522620763,0.0063801378789674675,0.006888187084304731,0.00681439270633993,0.009539125384309293,0.004543724673797208
45986,0.0036987760861481324,0.0033431271728726285,0.003877015901356981,0.00438059396744542,0.0022641658667266447,0.00884936214024396,0.008344142144270499,0.008469609940778227,0.018938922094818275,0.0052180533491375004,0.00567275226422049,0.005829707480982181,0.005959493545530338,0.008932309197357989,0.0037808652530123086,0.0009016493884043635,0.0009550691416575432,0.0009160736145993919,0.0028893582055092805,0.0005623411701300683,100,100,100,100,100,0.0036987760861481324,0.0033431271728726285,0.003877015901356981,0.00438059396744542,0.0022641658667266447,0.00884936214024396,0.008344142144270499,0.008469609940778227,0.018938922094818275,0.0052180533491375004,0.00567275226422049,0.005829707480982181,0.005959493545530338,0.008932309197357989,0.0037808652530123086
59577,0.003155674696931338,0.003249937132742932,0.003246189054365694,0.003397914951406161,0.0019475141779631625,0.0065491605666138965,0.0066198024253507235,0.006492508060901432,0.013244931451607551,0.004502427615927226,0.004821498413410646,0.004977905567138979,0.0050041861508048,0.007440401473817372,0.0032446287491833077,0.0006985486994447362,0.0008175662151170339,0.0007191337107204269,0.002330726240045171,0.000503557468730609,100,100,100,100,100,0.003155674696931338,0.003249937132742932,0.003246189054365694,0.003397914951406161,0.0019475141779631625,0.0065491605666138965,0.0066198024253507235,0.006492508060901432,0.013244931451607551,0.004502427615927226,0.004821498413410646,0.004977905567138979,0.0050041861508048,0.007440401473817372,0.0032446287491833077
77186,0.0024375000133796468,0.00292501261274726,0.0028623310617780827,0.0031853220983824805,0.0019394777093007826,0.0052750162640779205,0.005951399546079064,0.0056408872486134656,0.011152537124095602,0.004152357462900824,0.0038550802072121484,0.0041867921654692745,0.004196835778652122,0.006670070226692527,0.0028489506524496198,0.0006345947541822177,0.0006258474140822188,0.0006161933934676045,0.002039992381747043,0.0003998199331948844,100,100,100,100,100,0.0024375000133796468,0.00292501261274726,0.0028623310617780827,0.0031853220983824805,0.0019394777093007826,0.0052750162640779205,0.005951399546079064,0.0056408872486134656,0.011152537124095602,0.004152357462900824,0.0038550802072121484,0.0041867921654692745,0.004196835778652122,0.006670070226692527,0.0028489506524496198
100000,0.0021374368037754554,0.002122510204061158,0.002579278314787168,0.002791494825536802,0.0016030779029250941,0.004840387541827114,0.005498536863485179,0.00490239836870906,0.011534741498985467,0.0033388284232208068,0.0034580601405833963,0.003694251393811252,0.0036697676581008455,0.006124331679707396,0.002585904753459578,0.0005927585920655617,0.0005972133881382862,0.0005699062678511806,0.0017383285720071213,0.0003604954041388966,100,100,100,100,100,0.0021374368037754554,0.002122510204061158,0.002579278314787168,0.002791494825536802,0.0016030779029250941,0.004840387541827114,0.005498536863485179,0.00490239836870906,0.011534741498985467,0.0033388284232208068,0.0034580601405833963,0.003694251393811252,0.0036697676581008455,0.006124331679707396,0.002585904753459578


==> data/mushroom-mlp-8x1_linf_0.csv <==
num_samples,KernelSHAP_min_error,LeverageSHAP_min_error,LinearMSR_min_error,PermutationSHAP_min_error,TreeMSR_min_error,KernelSHAP_max_error,LeverageSHAP_max_error,LinearMSR_max_error,PermutationSHAP_max_error,TreeMSR_max_error,KernelSHAP_mean_error,LeverageSHAP_mean_error,LinearMSR_mean_error,PermutationSHAP_mean_error,TreeMSR_mean_error,KernelSHAP_std_error,LeverageSHAP_std_error,LinearMSR_std_error,PermutationSHAP_std_error,TreeMSR_std_error,KernelSHAP_count,LeverageSHAP_count,LinearMSR_count,PermutationSHAP_count,TreeMSR_count,KernelSHAP_area_lower,LeverageSHAP_area_lower,LinearMSR_area_lower,PermutationSHAP_area_lower,TreeMSR_area_lower,KernelSHAP_area_upper,LeverageSHAP_area_upper,LinearMSR_area_upper,PermutationSHAP_area_upper,TreeMSR_area_upper,KernelSHAP_highlight_error,LeverageSHAP_highlight_error,LinearMSR_highlight_error,PermutationSHAP_highlight_error,TreeMSR_highlight_error
200,0.18420326300322684,0.15148868382581204,0.14070964543202308,0.1351652739942074,0.5518866481945235,0.6488467694821778,0.720869243426812,0.7672641840713466,1.2834320531040424,1.4882220501688597,0.34587291412079196,0.3780559240389423,0.3970130935745872,0.4088979828540235,0.9765949485183784,0.09435402620295652,0.10977484405098784,0.10918306088227639,0.18619730660168962,0.2098112373321275,100,100,100,100,100,0.18420326300322684,0.15148868382581204,0.14070964543202308,0.1351652739942074,0.5518866481945235,0.6488467694821778,0.720869243426812,0.7672641840713466,1.2834320531040424,1.4882220501688597,0.3258393969278687,0.22861112001944517,0.4580175522743426,0.8293924121931191,0.8353235020597558
259,0.14356059161423929,0.15637948520375233,0.17576169308872827,0.1135007987618446,0.5743097549637743,0.5274797488301716,0.857589957088539,0.5482056563122573,0.8657926913201809,1.408762068735446,0.30209640595801024,0.31801728602320806,0.29870038846541563,0.3888031349033117,0.8467515957416147,0.07482773845074578,0.11636102662727131,0.0758711385846698,0.14627093860930787,0.17377453976296994,100,100,100,100,100,0.14356059161423929,0.15637948520375233,0.17576169308872827,0.1135007987618446,0.5743097549637743,0.5274797488301716,0.857589957088539,0.5482056563122573,0.8657926913201809,1.408762068735446,0.42989606058001595,0.23738636168238175,0.2167123983931134,0.3389996484518051,1.0572091799306291
335,0.13087955168804055,0.11921344798438938,0.11760707115182709,0.12105215010898429,0.4940758705762728,0.4039906134920669,0.49649022809342763,0.48672367163995905,0.7710378714118687,1.1364575371825585,0.2405593017664106,0.25696043141464026,0.264121570822379,0.3489619174855094,0.7272511762815388,0.06164190409990627,0.06959120913226817,0.0711935436549147,0.12963263436539757,0.13131617607052634,100,100,100,100,100,0.13087955168804055,0.11921344798438938,0.11760707115182709,0.12105215010898429,0.4940758705762728,0.4039906134920669,0.49649022809342763,0.48672367163995905,0.7710378714118687,1.1364575371825585,0.24316116417111666,0.259542721452545,0.23241002181196047,0.4764971398668614,0.6341808305833307
434,0.11208573973132463,0.12913888064783663,0.13478708924419414,0.13045958619978681,0.40828794773402066,0.3966331271696301,0.34771369512242967,0.43080837312117587,0.6104216279255019,0.9194558705520564,0.20450047572211272,0.20844056295870403,0.21841547780146783,0.31795694275548064,0.5978926005589027,0.05203596924486431,0.04596381793644072,0.05737719883161389,0.0986210129657093,0.10269643320499038,100,100,100,100,100,0.11208573973132463,0.12913888064783663,0.13478708924419414,0.13045958619978681,0.40828794773402066,0.3966331271696301,0.34771369512242967,0.43080837312117587,0.6104216279255019,0.9194558705520564,0.13534410375636385,0.18305141668020974,0.31154873891960166,0.35329869323306606,0.6203709075114352
563,0.09658173066757314,0.08477408645674556,0.09154838124885623,0.10501782077054192,0.32671963177480945,0.2975873643172733,0.3494961420585265,0.26951891723463295,0.5475191105653829,0.7734517469527653,0.18043760585245783,0.17656502442719066,0.18334131247032928,0.270952707795178,0.4911208989149501,0.03918060517435402,0.04691662942587881,0.03804682626025818,0.09406597956212367,0.0811399723667698,100,100,100,100,100,0.09658173066757314,0.08477408645674556,0.09154838124885623,0.10501782077054192,0.32671963177480945,0.2975873643172733,0.3494961420585265,0.26951891723463295,0.5475191105653829,0.7734517469527653,0.19921836499299994,0.16140449209873575,0.15207554585981486,0.3696032356346661,0.5356065036511404
729,0.08038222625686717,0.09384371233723526,0.08924764446678274,0.07901633488014159,0.26667358578583344,0.25560340014449423,0.2564768893035039,0.27095867078342817,0.4476570125669257,0.6327315151555819,0.1513748790362783,0.15746111672927537,0.15423971605293832,0.21177530387183674,0.38688314116810957,0.03755798383941757,0.03323470416831991,0.03777329202550031,0.0800678318812019,0.06542498226565675,100,100,100,100,100,0.08038222625686717,0.09384371233723526,0.08924764446678274,0.07901633488014159,0.26667358578583344,0.25560340014449423,0.2564768893035039,0.27095867078342817,0.4476570125669257,0.6327315151555819,0.12456442321462662,0.22530488130172177,0.13369622114966018,0.1431445452570923,0.40764362118115116
945,0.06209781660319019,0.07660081275391306,0.07834289001384476,0.0610812007884185,0.20907924567176606,0.21582566404985482,0.25342412514529034,0.2201786448607752,0.4488138688816911,0.46491811988275344,0.12641938131367922,0.13525088771977142,0.13114004785964567,0.19164890266025345,0.30356130837985923,0.03221410606883245,0.035674599581144266,0.028907225828124265,0.0726443954671202,0.04591699665867174,100,100,100,100,100,0.06209781660319019,0.07660081275391306,0.07834289001384476,0.0610812007884185,0.20907924567176606,0.21582566404985482,0.25342412514529034,0.2201786448607752,0.4488138688816911,0.46491811988275344,0.11240745925901252,0.11993747848789343,0.09781295165558568,0.19521025517866697,0.25561690760888534
1225,0.05994281946215718,0.06341747369732226,0.07161776871005565,0.06371159215590771,0.1566014346270741,0.17225144691621153,0.2016375332202438,0.18102431967075364,0.3492073999079209,0.30762219462395346,0.10963320252356917,0.11522649844062367,0.11372088087488205,0.1746464573974853,0.23351872967893259,0.025096350866705947,0.02541523914351988,0.025490231073292846,0.07019292567782623,0.030401338794094013,100,100,100,100,100,0.05994281946215718,0.06341747369732226,0.07161776871005565,0.06371159215590771,0.1566014346270741,0.17225144691621153,0.2016375332202438,0.18102431967075364,0.3492073999079209,0.30762219462395346,0.07423258258791776,0.12082777163617031,0.12624261834902573,0.10934247403272557,0.19375277724401585
1587,0.05910841236651798,0.04821562140831648,0.06006713247868478,0.06109337454454722,0.11390299915512858,0.13856770004641028,0.1449778495383054,0.18236181488779768,0.3173574651405193,0.30182705937618004,0.09465591984294182,0.09472033147851683,0.09941221272784681,0.15390427708224272,0.18804085681364793,0.01753867782722356,0.020052046362559098,0.025142799588235877,0.05804208038075909,0.029985402317752024,100,100,100,100,100,0.05910841236651798,0.04821562140831648,0.06006713247868478,0.06109337454454722,0.11390299915512858,0.13856770004641028,0.1449778495383054,0.18236181488779768,0.3173574651405193,0.30182705937618004,0.0857304160189884,0.08767203209465091,0.16220346149903353,0.16359487700379827,0.17647782717976934
2056,0.041747589538211685,0.03813180808157912,0.05328320352662236,0.03542385353052868,0.07754555249893436,0.1314326328217975,0.142528845912398,0.15998334302745632,0.3892676134851403,0.20771189316393812,0.07982850087405104,0.08501314067039285,0.08336068006283151,0.13389009171844785,0.14024518110586306,0.017026172999718432,0.01696710454610872,0.017382896696465335,0.05644715411961757,0.023077090947863657,100,100,100,100,100,0.041747589538211685,0.03813180808157912,0.05328320352662236,0.03542385353052868,0.07754555249893436,0.1314326328217975,0.142528845912398,0.15998334302745632,0.3892676134851403,0.20771189316393812,0.07365516371654213,0.068834764127636,0.07844523837821599,0.14930302068590606,0.14901990400378295
2664,0.03713792583713604,0.040802997856792256,0.0350835283449622,0.028399128374024585,0.06951681912107888,0.11403126457601012,0.1254865234864817,0.1221491575388276,0.3010706298688394,0.16594244840957728,0.06957614815922367,0.07070982352317326,0.07272821523465815,0.11669589893346448,0.10721237988334574,0.016607937398552472,0.016080896336619816,0.017957141687479094,0.04876531203259931,0.017620399511615672,100,100,100,100,100,0.03713792583713604,0.040802997856792256,0.0350835283449622,0.028399128374024585,0.06951681912107888,0.11403126457601012,0.1254865234864817,0.1221491575388276,0.3010706298688394,0.16594244840957728,0.04968862541515229,0.07797760228252848,0.08157962769968136,0.14265592683778383,0.10998614656964462
3451,0.031163280837294582,0.03334909436037403,0.03845819946826151,0.026996934008371998,0.05570036978626636,0.09884737309963398,0.09471010407199665,0.1076123059406929,0.2222351314825346,0.1325520576413568,0.06017314422202171,0.06176538407315304,0.06082090318596749,0.1059018589182365,0.08441052037635569,0.013517058751570811,0.013780017266820549,0.013370505939663891,0.04438558268554378,0.013359079562737764,100,100,100,100,100,0.031163280837294582,0.03334909436037403,0.03845819946826151,0.026996934008371998,0.05570036978626636,0.09884737309963398,0.09471010407199665,0.1076123059406929,0.2222351314825346,0.1325520576413568,0.0551139017656721,0.05844661801219525,0.04888194011919725,0.06932685960885848,0.08233977831853112
4472,0.031464856583740514,0.029252908087046947,0.028757607101150384,0.02740071654030421,0.04503838447194686,0.0825278603542774,0.09099568417750425,0.07712116131714908,0.22921203800920148,0.09882863694169508,0.051557958359859456,0.05289678089863145,0.05181155916904562,0.0963097472818587,0.06549402311362008,0.010539369934310119,0.011731612918004047,0.010182789007161143,0.0390151628354004,0.011066932164085162,100,100,100,100,100,0.031464856583740514,0.029252908087046947,0.028757607101150384,0.02740071654030421,0.04503838447194686,0.0825278603542774,0.09099568417750425,0.07712116131714908,0.22921203800920148,0.09882863694169508,0.0825278603542774,0.04485940320794768,0.07546463505905664,0.07262365835239581,0.05197215205972994
5793,0.02325610551351609,0.028252684164833175,0.027035935152888983,0.018530411051947797,0.03041848756012122,0.06677538766201963,0.07541401705041295,0.07910964865241454,0.1658157654896133,0.06922513398825458,0.042870259371376125,0.04648385877053899,0.044868665465526814,0.07378246525313666,0.05050224101116596,0.008602198873887624,0.01072782299545878,0.00954475950489914,0.030095866448977472,0.007651882315929522,100,100,100,100,100,0.02325610551351609,0.028252684164833175,0.027035935152888983,0.018530411051947797,0.03041848756012122,0.06677538766201963,0.07541401705041295,0.07910964865241454,0.1658157654896133,0.06922513398825458,0.04183003258822701,0.03756589276918998,0.03273537651860475,0.06376707726338914,0.06211156750515179
7506,0.02371249659959218,0.021697825149114447,0.018951858703132263,0.0232611297783923,0.027703318771646668,0.06459093408726135,0.05658145350333088,0.0585900251688698,0.16563997976481826,0.06602650980034941,0.03878084637965888,0.03890655045936288,0.03885070194812505,0.0691414713600174,0.03915576892735824,0.008383275520157794,0.0075929479283838724,0.008167480556543648,0.029945165716579146,0.007064447448020918,100,100,100,100,100,0.02371249659959218,0.021697825149114447,0.018951858703132263,0.0232611297783923,0.027703318771646668,0.06459093408726135,0.05658145350333088,0.0585900251688698,0.16563997976481826,0.06602650980034941,0.05319124600092717,0.038915204713536156,0.04375261904098027,0.05799808629114178,0.03812185443400384
9724,0.01932003413246222,0.015456212438416772,0.02147208438715544,0.02164211509699676,0.017349745164255886,0.05672823530948745,0.057330275406414444,0.05770110892497582,0.17637904844123042,0.043281764066775086,0.03246091720435431,0.03348672512224457,0.03453890494285043,0.06359558969657587,0.02957984693886187,0.006799315428222036,0.007380702318514269,0.007724966607680536,0.027871836281695563,0.005702485533057484,100,100,100,100,100,0.01932003413246222,0.015456212438416772,0.02147208438715544,0.02164211509699676,0.017349745164255886,0.05672823530948745,0.057330275406414444,0.05770110892497582,0.17637904844123042,0.043281764066775086,0.03403536990823183,0.04690602520665621,0.029083339546951914,0.05057847190483481,0.024252293417583615
12599,0.015378517587981477,0.016558065753491946,0.017197690342362737,0.02058324025867342,0.012941578463797065,0.05310118386495025,0.048797112315345004,0.045789527009761154,0.1097339728796145,0.036323230682468566,0.028180297017541326,0.02871270014052431,0.029413015151430407,0.051651094950148774,0.023624373780225777,0.006060040139938185,0.00641531602636345,0.0058631326929605,0.019193377258938295,0.004317757050643202,100,100,100,100,100,0.015378517587981477,0.016558065753491946,0.017197690342362737,0.02058324025867342,0.012941578463797065,0.05310118386495025,0.048797112315345004,0.045789527009761154,0.1097339728796145,0.036323230682468566,0.029257303744343544,0.03180058498268412,0.02421635782420578,0.0429270795523508,0.01968252739135634
16323,0.01329003787517724,0.011942606931755861,0.013734699706068443,0.016135787106358768,0.00912082726613625,0.03627403029566212,0.035923194463939545,0.040144061117473484,0.09944942089097975,0.02912126975141116,0.02213731139944173,0.02430741345514833,0.024958113927710034,0.04633753027216559,0.018453083836017358,0.004869071548594299,0.005166286624973025,0.005802041356397886,0.017984164633842153,0.003560593228235171,100,100,100,100,100,0.01329003787517724,0.011942606931755861,0.013734699706068443,0.016135787106358768,0.00912082726613625,0.03627403029566212,0.035923194463939545,0.040144061117473484,0.09944942089097975,0.02912126975141116,0.0280651110286666,0.0220474637578687,0.03722789030081758,0.042655679557993424,0.015355929037674132
21147,0.011835907644321603,0.012926484146269623,0.012492998929397509,0.015606458122764177,0.00922416568715223,0.03132460637293244,0.039078585690814016,0.03318379757257804,0.09533333298114943,0.022592622856333566,0.020405037237610228,0.021127147467790573,0.02139877350148285,0.040806927740792046,0.014947647476159415,0.003821934877774961,0.0047599953604331585,0.004543112497705105,0.01659590005095273,0.002596521615623348,100,100,100,100,100,0.011835907644321603,0.012926484146269623,0.012492998929397509,0.015606458122764177,0.00922416568715223,0.03132460637293244,0.039078585690814016,0.03318379757257804,0.09533333298114943,0.022592622856333566,0.023071427911187214,0.0170946433717587,0.02005765883822161,0.02623781919449142,0.017488423218832594
27397,0.010178406518410954,0.009785418544733915,0.006367648584267527,0.009308714130482176,0.007882338533825584,0.026302825424834197,0.026840669084541968,0.026554343990271345,0.09333275736128,0.020281695148686385,0.01730479424965264,0.017959906610343693,0.016799497331543022,0.034749875899040446,0.011687539423019899,0.003635067301220783,0.003967384268024345,0.003804606569790225,0.013851005617074003,0.0022407531229001756,100,100,100,100,100,0.010178406518410954,0.009785418544733915,0.006367648584267527,0.009308714130482176,0.007882338533825584,0.026302825424834197,0.026840669084541968,0.026554343990271345,0.09333275736128,0.020281695148686385,0.012205041812294749,0.016259258285709066,0.016231113953809155,0.04964246549790352,0.013650275762919883
35495,0.008003816281948684,0.00923049985550184,0.00885279429518826,0.010313864847022458,0.006513319101673187,0.02729314806774319,0.025843321120651908,0.02849066016033247,0.06262242513950156,0.015309446495980206,0.014543253672370806,0.015375143141198947,0.015143408247886736,0.029489820243866167,0.00995862955707844,0.0036219176348258556,0.0035873405973265316,0.0034071732848866497,0.011073862093456384,0.001849743251621737,100,100,100,100,100,0.008003816281948684,0.00923049985550184,0.00885279429518826,0.010313864847022458,0.006513319101673187,0.02729314806774319,0.025843321120651908,0.02849066016033247,0.06262242513950156,0.015309446495980206,0.009777553527555272,0.014447530132746689,0.01501520439823345,0.02606607595086885,0.009105228523621056
45986,0.0070637421680135315,0.007296505843253698,0.0071961670975298625,0.008358833068469185,0.004514010316788664,0.025418441247961776,0.018892038503127928,0.021665600863414625,0.059733929117780526,0.013288131650522228,0.012855786042758338,0.01301343944355935,0.013168136920111342,0.027403638937073437,0.008367294381779869,0.002855952041643169,0.002690731917005669,0.0029304104937721365,0.011234883520272361,0.0017150766763916851,100,100,100,100,100,0.0070637421680135315,0.007296505843253698,0.0071961670975298625,0.008358833068469185,0.004514010316788664,0.025418441247961776,0.018892038503127928,0.021665600863414625,0.059733929117780526,0.013288131650522228,0.01256787600581788,0.018892038503127928,0.014446907230791506,0.027341227405820234,0.008323260206165806
59577,0.00583745554019241,0.005832999428937891,0.007156583357615709,0.007039150498624913,0.0041764804067627725,0.01688825021043172,0.018027196334428286,0.0169172368390752,0.05738810984494691,0.014609009884986257,0.010741518771923997,0.010751986413909224,0.011284222268322762,0.02297565241387634,0.007539857806497253,0.0021303090748639106,0.0022803501570280416,0.0019772130350802315,0.00929063508091132,0.0018228586612797706,100,100,100,100,100,0.00583745554019241,0.005832999428937891,0.007156583357615709,0.007039150498624913,0.0041764804067627725,0.01688825021043172,0.018027196334428286,0.0169172368390752,0.05738810984494691,0.014609009884986257,0.010164279303130366,0.011435501342523802,0.011378216406548333,0.020991922113546755,0.008331010112799131
77186,0.005064958809981077,0.005398269912037623,0.0058647012983987085,0.007580488474755093,0.004188697619204262,0.016140377539965556,0.015485157486315404,0.015460681485848449,0.042400847216424786,0.01257875645283768,0.008883847562505352,0.009357082856139206,0.009367500688830542,0.0209703409505575,0.006440328662807043,0.0021481429626363764,0.002058244462343924,0.0020421261065510527,0.008175385070473872,0.001254303743826527,100,100,100,100,100,0.005064958809981077,0.005398269912037623,0.0058647012983987085,0.007580488474755093,0.004188697619204262,0.016140377539965556,0.015485157486315404,0.015460681485848449,0.042400847216424786,0.01257875645283768,0.01281982554602765,0.010626441223851035,0.009684632385983272,0.025096578188447793,0.005608536819613152
100000,0.0038076492754139935,0.003502093149401253,0.004444177453739151,0.006738672365303122,0.003181417157398392,0.014004567351465269,0.013880690103416526,0.01368694294400008,0.04369772005420636,0.01038100622070992,0.007890180698670243,0.008376189797677925,0.008291545080732338,0.019094227925534685,0.005885886024049133,0.0019012976937339205,0.002017427240680153,0.0017335039179124402,0.007183275905697869,0.00131694402031126,100,100,100,100,100,0.0038076492754139935,0.003502093149401253,0.004444177453739151,0.006738672365303122,0.003181417157398392,0.014004567351465269,0.013880690103416526,0.01368694294400008,0.04369772005420636,0.01038100622070992,0.00402952507283616,0.006990729797208939,0.00768206636616392,0.014803301241577915,0.006648182595008656


==> data/network_size_runtimes.csv <==
network,runtime,timeout,max_iters,iterations,total_branches,total_tight_bounds,num_features,width,depth,success,time_to_10pct,time_to_1pct,final_bounds_pct,test_accuracy,num_parameters,runtime_std
mushroom-mlp-1x1,18.016231559915468,False,False,451.0,1854533.0,1844121.0,22,1,1,True,11.153750665020198,12.789276855997741,3.832735341448171e-05,0.9513846039772034,25,0.34888500811652184
mushroom-mlp-2x1,20.146509116049856,False,False,513.0,2102682.0,2090561.0,22,2,1,True,12.13832969404757,13.461174941854551,5.2531685799582164e-05,0.9550769329071045,49,0.43293915064924
mushroom-mlp-4x1,19.987391847884282,False,False,513.0,2104830.0,2051022.0,22,4,1,True,12.249642045004293,14.225342325866222,6.69600334532327e-05,0.9926153421401978,97,0.5730394462971963
mushroom-mlp-8x1,20.37294514896348,False,False,515.0,2112339.0,2067121.0,22,8,1,True,12.76692783809267,14.761575034121051,5.920248918839209e-05,1.0,193,0.22796230253909225
mushroom-mlp-16x1,20.477694291155785,False,False,519.0,2128013.0,2040377.0,22,16,1,True,12.46966212010011,14.307112275157124,3.408835924290095e-05,1.0,385,0.12094795582057193
mushroom-mlp-32x1,20.277447786880657,False,False,512.0,2097702.0,2096602.0,22,32,1,True,12.412217472912744,14.149558768142015,2.293509302620516e-05,1.0,769,0.6283534045455131
mushroom-mlp-64x1,20.525257122935727,False,False,516.0,2115204.0,2069563.0,22,64,1,True,12.912140376167372,15.733044690918177,4.068711735195678e-05,1.0,1537,0.9556870535619466
mushroom-mlp-128x1,20.86292912508361,False,False,517.0,2121345.0,2063750.0,22,128,1,True,13.248346626991406,16.73190464801155,3.0725152937521264e-05,1.0,3073,0.06088259033575687
mushroom-mlp-256x1,21.007746485993266,False,False,513.0,2103699.0,2093945.0,22,256,1,True,13.905083033023402,17.465632785111666,3.967279036623468e-05,1.0,6145,0.984403487388344
mushroom-mlp-512x1,21.524574655573815,False,False,516.0,2113911.0,2065124.0,0,512,1,False,14.67570884001907,18.572401301469654,4.096585292107338e-05,1.0,12289,0.112592834113398
mushroom-mlp-1024x1,21.244647905929014,False,False,512.0,2097152.0,2097152.0,22,1024,1,True,14.75809214799665,19.03742224909365,8.344566232090558e-05,1.0,24577,0.22390623225381226
mushroom-mlp-2048x1,21.835564681096002,False,False,512.0,2097152.0,2097152.0,22,2048,1,True,15.111865951912478,19.98019780497998,0.00010707316798715009,1.0,49153,0.1741630005733271
mushroom-mlp-4096x1,23.1430597868748,False,False,512.0,2097152.0,2097152.0,22,4096,1,True,15.765328550012782,21.063860727008432,0.00010733822260091454,1.0,98305,0.25787236772498534
mushroom-mlp-8192x1,25.335135973989964,False,False,512.0,2097152.0,2097152.0,22,8192,1,True,17.036707586143166,22.840527686057612,9.90996369577737e-05,1.0,196609,0.11860095226989609
mushroom-mlp-16384x1,29.542342682136223,False,False,512.0,2097152.0,2097152.0,22,16384,1,True,18.996830446878448,26.383911029901356,9.489227642868417e-05,1.0,393217,0.3498249172256125
mushroom-mlp-32768x1,38.04365553893149,False,False,512.0,2097152.0,2097152.0,22,32768,1,True,22.945354409050196,33.470227190991864,0.00010194222220951126,1.0,786433,0.2370942678521605


==> data/steel-mlp-8x2_l2_mean.csv <==
num_samples,KernelSHAP_min_error,LeverageSHAP_min_error,LinearMSR_min_error,PermutationSHAP_min_error,TreeMSR_min_error,KernelSHAP_max_error,LeverageSHAP_max_error,LinearMSR_max_error,PermutationSHAP_max_error,TreeMSR_max_error,KernelSHAP_mean_error,LeverageSHAP_mean_error,LinearMSR_mean_error,PermutationSHAP_mean_error,TreeMSR_mean_error,KernelSHAP_std_error,LeverageSHAP_std_error,LinearMSR_std_error,PermutationSHAP_std_error,TreeMSR_std_error,KernelSHAP_count,LeverageSHAP_count,LinearMSR_count,PermutationSHAP_count,TreeMSR_count,KernelSHAP_area_lower,LeverageSHAP_area_lower,LinearMSR_area_lower,PermutationSHAP_area_lower,TreeMSR_area_lower,KernelSHAP_area_upper,LeverageSHAP_area_upper,LinearMSR_area_upper,PermutationSHAP_area_upper,TreeMSR_area_upper,KernelSHAP_highlight_error,LeverageSHAP_highlight_error,LinearMSR_highlight_error,PermutationSHAP_highlight_error,TreeMSR_highlight_error
200,0.0015641142608273637,0.0017214641717596603,0.0019517681343579534,0.0024532262427790874,0.007005330115065525,0.0051725785196167435,0.004265327977669478,0.004758077870332505,0.007101390574722751,0.012320220421588052,0.003280564537707456,0.0029680926629739113,0.0031935781386364494,0.0045073021683050335,0.009665088913673072,0.0007529611885803175,0.0005827525496807754,0.000605218870196642,0.0011416428557078525,0.001123121989758455,100,100,100,100,100,0.0015641142608273637,0.0017214641717596603,0.0019517681343579534,0.0024532262427790874,0.007005330115065525,0.0051725785196167435,0.004265327977669478,0.004758077870332505,0.007101390574722751,0.012320220421588052,0.003280564537707456,0.0029680926629739113,0.0031935781386364494,0.0045073021683050335,0.009665088913673072
259,0.0016972268731490821,0.0017990084676162644,0.001698533588758441,0.0017193163622194307,0.006691625434672495,0.0041668612926532254,0.004357841796299589,0.003585220321583352,0.007086666638177528,0.010730837867574984,0.002723895219529938,0.002560010196470452,0.00262828830381223,0.003833074452433821,0.008555692636974515,0.0005199695048481445,0.0004709182966455218,0.0004412949408423927,0.0010493364188774472,0.0010073638696168358,100,100,100,100,100,0.0016972268731490821,0.0017990084676162644,0.001698533588758441,0.0017193163622194307,0.006691625434672495,0.0041668612926532254,0.004357841796299589,0.003585220321583352,0.007086666638177528,0.010730837867574984,0.002723895219529938,0.002560010196470452,0.00262828830381223,0.003833074452433821,0.008555692636974515
335,0.0011728235305627729,0.0013808483546649197,0.0012828276862351217,0.001770063146691701,0.005191040965958214,0.003224726506501816,0.003337328313345579,0.0033158069212202916,0.006241464581711769,0.009432547582338075,0.002125991237598989,0.002226021756230959,0.0021720207907550072,0.0034197182366883907,0.007138841745343215,0.0004287486881469627,0.0004767546424344252,0.00041061794372655925,0.0009647102022973571,0.0008429394067762895,100,100,100,100,100,0.0011728235305627729,0.0013808483546649197,0.0012828276862351217,0.001770063146691701,0.005191040965958214,0.003224726506501816,0.003337328313345579,0.0033158069212202916,0.006241464581711769,0.009432547582338075,0.002125991237598989,0.002226021756230959,0.0021720207907550072,0.0034197182366883907,0.007138841745343215
434,0.0011061909734783094,0.0010815444267681911,0.0011154264554737827,0.001346880287598149,0.004578662206156788,0.0027767113264367234,0.002763190863996146,0.002888827862079288,0.0057104285481533994,0.008547516239891813,0.0018430201314180402,0.0017827289847494778,0.0018217703921024576,0.0028391990171477526,0.0062547364154060415,0.0003370594004637123,0.00033358504891268717,0.0003443962406688036,0.0007468901793701753,0.0007444429347600604,100,100,100,100,100,0.0011061909734783094,0.0010815444267681911,0.0011154264554737827,0.001346880287598149,0.004578662206156788,0.0027767113264367234,0.002763190863996146,0.002888827862079288,0.0057104285481533994,0.008547516239891813,0.0018430201314180402,0.0017827289847494778,0.0018217703921024576,0.0028391990171477526,0.0062547364154060415
563,0.0009807115974020584,0.0008909304363376347,0.0008523184447677709,0.0011568847347600655,0.0043375603162311965,0.002344415587843156,0.0021131712469583553,0.0023797195838743674,0.004914887625778959,0.006883266633691503,0.0015041879745257647,0.00136792700754749,0.0014843545622286842,0.002516631806716006,0.005351137007335441,0.00026410715422481345,0.00024163503961757615,0.0002759530934337364,0.0007238419356617591,0.0005013342651061869,100,100,100,100,100,0.0009807115974020584,0.0008909304363376347,0.0008523184447677709,0.0011568847347600655,0.0043375603162311965,0.002344415587843156,0.0021131712469583553,0.0023797195838743674,0.004914887625778959,0.006883266633691503,0.0015041879745257647,0.00136792700754749,0.0014843545622286842,0.002516631806716006,0.005351137007335441
729,0.0007934637172797205,0.000769215568707737,0.0008097301868207638,0.0010775657798840483,0.0031499786801206173,0.0017750354647995395,0.0017621030277884516,0.0016872034573703642,0.004821610423481049,0.005645734533080829,0.001218623117574708,0.0011723913426552079,0.0011967106109589754,0.0021110535632852816,0.004401367305875181,0.00021763564977265632,0.0002234232000649812,0.0001992863146052046,0.000708582561429543,0.0005191598173194489,100,100,100,100,100,0.0007934637172797205,0.000769215568707737,0.0008097301868207638,0.0010775657798840483,0.0031499786801206173,0.0017750354647995395,0.0017621030277884516,0.0016872034573703642,0.004821610423481049,0.005645734533080829,0.001218623117574708,0.0011723913426552079,0.0011967106109589754,0.0021110535632852816,0.004401367305875181
945,0.0005349741082929966,0.0005782947503921598,0.0006277193879358999,0.0007328747157372839,0.002585387918161369,0.0014941622217398817,0.0014290674869016017,0.0015129324484464625,0.002940284871104374,0.00466182750595118,0.001018453891172804,0.0009552274632373661,0.000994806627066566,0.0017621548023249805,0.0035836447349521187,0.000184334025600679,0.00017586856149910137,0.00018119162995321427,0.0005232412323687298,0.00040154868276817907,100,100,100,100,100,0.0005349741082929966,0.0005782947503921598,0.0006277193879358999,0.0007328747157372839,0.002585387918161369,0.0014941622217398817,0.0014290674869016017,0.0015129324484464625,0.002940284871104374,0.00466182750595118,0.001018453891172804,0.0009552274632373661,0.000994806627066566,0.0017621548023249805,0.0035836447349521187
1225,0.0005356953126136648,0.0004751910280089875,0.0004079390397408996,0.0006262645403815335,0.0018366055179523618,0.0012646116956821145,0.0011882462715384517,0.0012806909918835127,0.002519819753812434,0.003636652583933124,0.0008586032245150473,0.0008159663910785284,0.0007870241931647855,0.0014376794365410465,0.002757203538888423,0.00015007786039442786,0.00015937084197956781,0.00016589171867921655,0.0003963771990256095,0.0003231333185165665,100,100,100,100,100,0.0005356953126136648,0.0004751910280089875,0.0004079390397408996,0.0006262645403815335,0.0018366055179523618,0.0012646116956821145,0.0011882462715384517,0.0012806909918835127,0.002519819753812434,0.003636652583933124,0.0008586032245150473,0.0008159663910785284,0.0007870241931647855,0.0014376794365410465,0.002757203538888423
1587,0.00041749151049237437,0.0003200259231747649,0.00040018995529837053,0.0004897517353829526,0.0014294397093337079,0.0013346655876976972,0.0011209374760112777,0.000939459543513476,0.002135236963484009,0.002639455831716019,0.0007436931514848914,0.0006669825950609791,0.0006488702581220256,0.0012551086331381537,0.0021518560300387716,0.0001477278816016675,0.00015261665786581516,0.00012522709487568478,0.0003419682904031189,0.00021694500641801558,100,100,100,100,100,0.00041749151049237437,0.0003200259231747649,0.00040018995529837053,0.0004897517353829526,0.0014294397093337079,0.0013346655876976972,0.0011209374760112777,0.000939459543513476,0.002135236963484009,0.002639455831716019,0.0007436931514848914,0.0006669825950609791,0.0006488702581220256,0.0012551086331381537,0.0021518560300387716
2056,0.0003629747072375705,0.00023125324698335746,0.000251136208610835,0.00048391195861145916,0.0012400192789710975,0.0009160464451046629,0.0008623579440483608,0.0008874102093417261,0.0021275142941892663,0.0021492268953232385,0.0005785651388766939,0.0005372703620202607,0.0005429801991888912,0.0011504016571436684,0.0016351125673783114,0.00011593097892502457,0.0001313396729827745,0.0001173593743855023,0.0003722368407446545,0.0001724450515177851,100,100,100,100,100,0.0003629747072375705,0.00023125324698335746,0.000251136208610835,0.00048391195861145916,0.0012400192789710975,0.0009160464451046629,0.0008623579440483608,0.0008874102093417261,0.0021275142941892663,0.0021492268953232385,0.0005785651388766939,0.0005372703620202607,0.0005429801991888912,0.0011504016571436684,0.0016351125673783114
2664,0.0001751127684794687,0.0002817921923417495,0.0002215630390931111,0.0003991821267870915,0.0008745648198451398,0.0008262326027074305,0.0007408285465145961,0.000728917488097193,0.0017280065235649649,0.0015095969730198515,0.00047739299427546495,0.0004563555167312496,0.00044559870626203866,0.0009351961775538122,0.001195626351179038,0.00010837123096687629,0.00010734799981624676,0.00010808312742692696,0.00027671180240778254,0.0001481430431240047,100,100,100,100,100,0.0001751127684794687,0.0002817921923417495,0.0002215630390931111,0.0003991821267870915,0.0008745648198451398,0.0008262326027074305,0.0007408285465145961,0.000728917488097193,0.0017280065235649649,0.0015095969730198515,0.00047739299427546495,0.0004563555167312496,0.00044559870626203866,0.0009351961775538122,0.001195626351179038
3451,0.0002115763140113869,0.00019343135530574106,0.0001673504313106837,0.0002815064369297773,0.0005741712007717717,0.0006430226238073808,0.0005646021128790787,0.0005409152242711298,0.0013776330576283176,0.0011553972816485828,0.0003811368851010521,0.0003409379668473463,0.00034394811289614226,0.0008344967417482547,0.0008753353685417316,9.218676008940448e-05,7.803383165391474e-05,9.190319426659553e-05,0.00025853053878273883,0.00010742153074739832,100,100,100,100,100,0.0002115763140113869,0.00019343135530574106,0.0001673504313106837,0.0002815064369297773,0.0005741712007717717,0.0006430226238073808,0.0005646021128790787,0.0005409152242711298,0.0013776330576283176,0.0011553972816485828,0.0003811368851010521,0.0003409379668473463,0.00034394811289614226,0.0008344967417482547,0.0008753353685417316
4472,7.643470418974363e-05,6.938997570945566e-05,0.00011159617813544583,0.0002484457304888832,0.00044148055036949825,0.0005061349347000726,0.0004752733054522923,0.0005153063778337803,0.0013644569350281675,0.0008202892261669659,0.0002930451057519911,0.0002753770042049125,0.00027690003597891105,0.0006538719077412933,0.0006106541546684279,7.635041433659005e-05,8.050241901902982e-05,7.411567818026725e-05,0.0002064337687209585,7.880661476541123e-05,100,100,100,100,100,7.643470418974363e-05,6.938997570945566e-05,0.00011159617813544583,0.0002484457304888832,0.00044148055036949825,0.0005061349347000726,0.0004752733054522923,0.0005153063778337803,0.0013644569350281675,0.0008202892261669659,0.0002930451057519911,0.0002753770042049125,0.00027690003597891105,0.0006538719077412933,0.0006106541546684279
5793,0.00010373994858531401,8.206012376147356e-05,7.757332131789587e-05,0.0001941141874670531,0.000300113732301061,0.0003739692050539628,0.0004477929671444219,0.0003616181197099115,0.0009857995864296597,0.0006443588672704882,0.00023198079108238234,0.000213978405779284,0.00020650447796131185,0.0005669741835942797,0.0004298524682877289,6.40517645528845e-05,7.041459229915892e-05,6.577969131804095e-05,0.00018335254704429586,5.857263445029088e-05,100,100,100,100,100,0.00010373994858531401,8.206012376147356e-05,7.757332131789587e-05,0.0001941141874670531,0.000300113732301061,0.0003739692050539628,0.0004477929671444219,0.0003616181197099115,0.0009857995864296597,0.0006443588672704882,0.00023198079108238234,0.000213978405779284,0.00020650447796131185,0.0005669741835942797,0.0004298524682877289
7506,4.519586226183459e-05,5.347186997173866e-05,2.198676671201738e-05,9.136811169235691e-05,0.00016729043772726633,0.00035115486911688453,0.0002809614622372846,0.00027860241781850736,0.0009704243486022433,0.0003874575309222691,0.0001698993916921825,0.0001532842725270627,0.00016000767909775087,0.0004968483124834728,0.0002740494453477429,5.299741723486429e-05,5.0725801020426204e-05,5.4996370441325964e-05,0.0001943810440954385,4.984668647440035e-05,100,100,100,100,100,4.519586226183459e-05,5.347186997173866e-05,2.198676671201738e-05,9.136811169235691e-05,0.00016729043772726633,0.00035115486911688453,0.0002809614622372846,0.00027860241781850736,0.0009704243486022433,0.0003874575309222691,0.0001698993916921825,0.0001532842725270627,0.00016000767909775087,0.0004968483124834728,0.0002740494453477429
9724,4.096971357057332e-05,2.441132386363797e-05,1.9947157626203943e-05,0.00011264757960043905,9.7824436576119e-05,0.00024502112300105357,0.0002739340274719006,0.00020648080148125359,0.0010864556558451103,0.00027664364481169544,0.00012124038423918353,0.0001123266490481702,0.00011022514536091652,0.0004383803989188482,0.00018521111377165514,4.398279245234296e-05,4.4051958415900234e-05,3.809411895826572e-05,0.00019404933120249082,3.9112494681753704e-05,100,100,100,100,100,4.096971357057332e-05,2.441132386363797e-05,1.9947157626203943e-05,0.00011264757960043905,9.7824436576119e-05,0.00024502112300105357,0.0002739340274719006,0.00020648080148125359,0.0010864556558451103,0.00027664364481169544,0.00012124038423918353,0.0001123266490481702,0.00011022514536091652,0.0004383803989188482,0.00018521111377165514
12599,1.0638214816641625e-05,1.493116617793274e-05,0.0,9.7551553443214e-05,1.6710055152570934e-05,0.00018433709711326775,0.00019279032072584725,0.00015619669387978498,0.0007122887162283546,0.00021194809410149537,8.627350643612931e-05,7.415124868230937e-05,7.476289290699827e-05,0.0003319615390160257,0.00010746062218841267,3.52634998065714e-05,3.3036530307046086e-05,3.379711444550755e-05,0.000134491262840235,3.607023690172448e-05,100,100,100,100,100,1.0638214816641625e-05,1.493116617793274e-05,0.0,9.7551553443214e-05,1.6710055152570934e-05,0.00018433709711326775,0.00019279032072584725,0.00015619669387978498,0.0007122887162283546,0.00021194809410149537,8.627350643612931e-05,7.415124868230937e-05,7.476289290699827e-05,0.0003319615390160257,0.00010746062218841267
16323,0.0,0.0,0.0,2.3805386057417632e-05,1.1182636574352844e-05,0.00013532785533534487,0.00015444789439296956,0.00013823540596485638,0.0005416163611814941,0.00011928543873603935,5.566271563614205e-05,5.372969849149255e-05,5.345998339760593e-05,0.00026525701750309226,5.8908535801664686e-05,3.4342154398326485e-05,3.520673331318457e-05,3.2465826836888116e-05,0.00010459394355306106,2.4388893803177695e-05,100,100,100,100,100,0.0,0.0,0.0,2.3805386057417632e-05,1.1182636574352844e-05,0.00013532785533534487,0.00015444789439296956,0.00013823540596485638,0.0005416163611814941,0.00011928543873603935,5.566271563614205e-05,5.372969849149255e-05,5.345998339760593e-05,0.00026525701750309226,5.8908535801664686e-05
21147,0.0,0.0,0.0,2.1236400703589824e-05,0.0,0.00014824940449137584,0.00011047723663832549,0.00010449918389704266,0.0006055248390423093,8.916747443243443e-05,4.0023414357830145e-05,3.2391936517222064e-05,2.763446650126163e-05,0.0002356833841879444,2.443561659256153e-05,3.0106047456353157e-05,2.4403276003368167e-05,2.258027097573773e-05,0.00012194184608645944,1.799729216694142e-05,100,100,100,100,100,0.0,0.0,0.0,2.1236400703589824e-05,0.0,0.00014824940449137584,0.00011047723663832549,0.00010449918389704266,0.0006055248390423093,8.916747443243443e-05,4.0023414357830145e-05,3.2391936517222064e-05,2.763446650126163e-05,0.0002356833841879444,2.443561659256153e-05
27397,0.0,0.0,0.0,0.0,0.0,9.16684871497207e-05,6.414648650425799e-05,7.819053154387255e-05,0.0005561648772628275,3.7454639458240093e-05,1.977109790931751e-05,1.7423639989814683e-05,1.832237251367016e-05,0.00015505036134618223,1.1069666678807991e-05,2.1833700345748106e-05,1.6495856631949126e-05,1.835324584158894e-05,0.00010142242852142187,1.0513073896089229e-05,100,100,100,100,100,0.0,0.0,0.0,0.0,0.0,9.16684871497207e-05,6.414648650425799e-05,7.819053154387255e-05,0.0005561648772628275,3.7454639458240093e-05,1.977109790931751e-05,1.7423639989814683e-05,1.832237251367016e-05,0.00015505036134618223,1.1069666678807991e-05
35495,0.0,0.0,0.0,8.796695728196242e-06,0.0,4.313523550383139e-05,0.0043601508437582336,5.51857674702316e-05,0.0005003719061526484,5.372463574627955e-05,8.978212307320463e-06,0.00043229197545474276,6.842786626441961e-06,0.00015158642959073635,3.1214139577818944e-06,1.2358334844089089e-05,0.0010564321172629961,1.0559303912677972e-05,9.281403778940078e-05,8.048608443439557e-06,100,100,100,100,100,0.0,0.0,0.0,8.796695728196242e-06,0.0,4.313523550383139e-05,0.0043601508437582336,5.51857674702316e-05,0.0005003719061526484,5.372463574627955e-05,8.978212307320463e-06,0.00043229197545474276,6.842786626441961e-06,0.00015158642959073635,3.1214139577818944e-06
45986,0.0,0.0,0.0,0.0,0.0,5.0460641357299986e-05,0.006349171568926898,2.7112627210581385e-05,0.00028752999886071714,1.93558876859268e-05,2.947666412254246e-06,0.0015497993329879937,1.397002252314194e-06,9.720804651838789e-05,4.6624613129259343e-07,7.308350517363533e-06,0.001312830560657987,3.954122751871744e-06,6.672748540772258e-05,2.357882424675555e-06,100,100,100,100,100,0.0,0.0,0.0,0.0,0.0,5.0460641357299986e-05,0.006349171568926898,2.7112627210581385e-05,0.00028752999886071714,1.93558876859268e-05,2.947666412254246e-06,0.0015497993329879937,1.397002252314194e-06,9.720804651838789e-05,4.6624613129259343e-07
59577,0.0,0.0,0.0,0.0,0.0,2.3044392287577813e-05,0.003223995629599479,1.9026827701448952e-05,0.00026846646075777696,1.4121408883107483e-05,8.62199464687896e-07,0.0004690578172133128,5.89455498802729e-07,7.408279120330506e-05,2.523253946840639e-07,3.143862418413591e-06,0.0007838078148335153,2.5640591563898755e-06,5.5007384709285835e-05,1.7737328941874657e-06,100,100,100,100,100,0.0,0.0,0.0,0.0,0.0,2.3044392287577813e-05,0.003223995629599479,1.9026827701448952e-05,0.00026846646075777696,1.4121408883107483e-05,8.62199464687896e-07,0.0004690578172133128,5.89455498802729e-07,7.408279120330506e-05,2.523253946840639e-07
77186,0.0,0.0,0.0,0.0,0.0,1.082361236001795e-05,0.002731045288115968,1.4647627641798818e-05,0.00034133429166822093,0.0,1.301355192404761e-07,0.0001827287905396547,1.4647627641798817e-07,6.675155143793616e-05,0.0,1.1021232697798696e-06,0.0005922646102384264,1.4647627641798818e-06,5.887773745870333e-05,0.0,100,100,100,100,100,0.0,0.0,0.0,0.0,0.0,1.082361236001795e-05,0.002731045288115968,1.4647627641798818e-05,0.00034133429166822093,0.0,1.301355192404761e-07,0.0001827287905396547,1.4647627641798817e-07,6.675155143793616e-05,0.0
100000,0.0,0.0,0.0,0.0,0.0,9.611129789077541e-06,0.0025743197874546738,3.5177820071143957e-06,0.00017153229690992642,0.0,9.611129789077541e-08,2.574319787454674e-05,3.517782007114396e-08,4.845755512765244e-05,0.0,9.61112978907754e-07,0.0002574319787454674,3.517782007114395e-07,4.3415518280196196e-05,0.0,100,100,100,100,100,0.0,0.0,0.0,0.0,0.0,9.611129789077541e-06,0.0025743197874546738,3.5177820071143957e-06,0.00017153229690992642,0.0,9.611129789077541e-08,2.574319787454674e-05,3.517782007114396e-08,4.845755512765244e-05,0.0


==> data/steel-mlp-8x2_linf_0.csv <==
num_samples,KernelSHAP_min_error,LeverageSHAP_min_error,LinearMSR_min_error,PermutationSHAP_min_error,TreeMSR_min_error,KernelSHAP_max_error,LeverageSHAP_max_error,LinearMSR_max_error,PermutationSHAP_max_error,TreeMSR_max_error,KernelSHAP_mean_error,LeverageSHAP_mean_error,LinearMSR_mean_error,PermutationSHAP_mean_error,TreeMSR_mean_error,KernelSHAP_std_error,LeverageSHAP_std_error,LinearMSR_std_error,PermutationSHAP_std_error,TreeMSR_std_error,KernelSHAP_count,LeverageSHAP_count,LinearMSR_count,PermutationSHAP_count,TreeMSR_count,KernelSHAP_area_lower,LeverageSHAP_area_lower,LinearMSR_area_lower,PermutationSHAP_area_lower,TreeMSR_area_lower,KernelSHAP_area_upper,LeverageSHAP_area_upper,LinearMSR_area_upper,PermutationSHAP_area_upper,TreeMSR_area_upper,KernelSHAP_highlight_error,LeverageSHAP_highlight_error,LinearMSR_highlight_error,PermutationSHAP_highlight_error,TreeMSR_highlight_error
200,0.0037456655474030053,0.0037388294183407847,0.004092558734400259,0.005844045590298871,0.013672985397419997,0.015925382668311568,0.011826615936197868,0.015901967967219613,0.03136794744835546,0.044274765942680705,0.00814789176292499,0.007326236131517992,0.008056174173683038,0.01406326840079079,0.024052046183230792,0.0023991412915404286,0.0017960653569686288,0.0022621241493327965,0.005262002411743962,0.0050791220901483065,100,100,100,100,100,0.0037456655474030053,0.0037388294183407847,0.004092558734400259,0.005844045590298871,0.013672985397419997,0.015925382668311568,0.011826615936197868,0.015901967967219613,0.03136794744835546,0.044274765942680705,0.005939759492481353,0.0075147338143071625,0.015901967967219613,0.007684155441820606,0.023748148454172766
259,0.0040561452895457595,0.0034002354746235086,0.00372794519216354,0.003993316054111351,0.012941228020634238,0.013407409049329355,0.010720017061494024,0.012765444175382064,0.031228730030124996,0.032429267135825605,0.006602505148365111,0.006496558545061386,0.006590623895095744,0.012192222238052637,0.021050904312221605,0.0017319754612527113,0.0016510698590122197,0.001833338869189203,0.005054909229079625,0.0035609074859243354,100,100,100,100,100,0.0040561452895457595,0.0034002354746235086,0.00372794519216354,0.003993316054111351,0.012941228020634238,0.013407409049329355,0.010720017061494024,0.012765444175382064,0.031228730030124996,0.032429267135825605,0.006506093549051191,0.00971400811003359,0.005589345901728368,0.020137461657868703,0.017509526673144888
335,0.003129470309677973,0.0029466746236099482,0.003364185275482358,0.0042703729989007205,0.011964428974040934,0.010591771265058766,0.012600898298506372,0.010714144232736353,0.025136747115291624,0.025087463859393054,0.005454529602917042,0.005624399729267474,0.0055215370231280645,0.011048933789851143,0.01685906947728039,0.0015356953558304971,0.0016576337141142976,0.0014925418495896005,0.004595234839740744,0.0023474537359181825,100,100,100,100,100,0.003129470309677973,0.0029466746236099482,0.003364185275482358,0.0042703729989007205,0.011964428974040934,0.010591771265058766,0.012600898298506372,0.010714144232736353,0.025136747115291624,0.025087463859393054,0.006792719416717028,0.00582630567231146,0.004670219383888077,0.00896211265306919,0.016109484493985193
434,0.0020983375936496776,0.0025107801890584466,0.0026323484721130497,0.00375850826900985,0.010391696556065047,0.009308647542020737,0.008823005196223796,0.009370218751453302,0.024482754438317253,0.022839074619320558,0.004678920663992064,0.0045898491587447795,0.004752908828619075,0.008937796806191492,0.014708698050252265,0.0012620447319054492,0.0013179359186993344,0.001358097384807731,0.003824445182755025,0.0021713648030194104,100,100,100,100,100,0.0020983375936496776,0.0025107801890584466,0.0026323484721130497,0.00375850826900985,0.010391696556065047,0.009308647542020737,0.008823005196223796,0.009370218751453302,0.024482754438317253,0.022839074619320558,0.0044706191239898135,0.005348682013295664,0.006213144629687362,0.006783273085685716,0.012043431580725732
563,0.0021579890657233767,0.002279598415786446,0.0022292490777856087,0.003148506743212538,0.009005867925059308,0.006074340049925991,0.005971534385581054,0.006547459321628722,0.017983062851967088,0.017561507612841552,0.0038399436314888046,0.003576059095430488,0.0038662997804101316,0.00818228507527771,0.012608401773500644,0.0008428754055697246,0.0008029110127317018,0.0009026804171252657,0.003375403530513026,0.0018354747781874764,100,100,100,100,100,0.0021579890657233767,0.002279598415786446,0.0022292490777856087,0.003148506743212538,0.009005867925059308,0.006074340049925991,0.005971534385581054,0.006547459321628722,0.017983062851967088,0.017561507612841552,0.0035261236858658233,0.004378972203079236,0.004155772184004702,0.01429721370753316,0.014545167923420754
729,0.0017527419861349742,0.0015837615208109442,0.0017016766122547045,0.0026989431482238313,0.007096535464857421,0.005114363279694716,0.005609698347334283,0.006198813843710141,0.022192704760326226,0.014746413712419689,0.0030930323538674704,0.0029726969629554124,0.0030780375121649234,0.006999905239618743,0.010131963850749978,0.0006720097397722427,0.0007517197734255221,0.0007928771909794444,0.00312751476583815,0.0015201933951206042,100,100,100,100,100,0.0017527419861349742,0.0015837615208109442,0.0017016766122547045,0.0026989431482238313,0.007096535464857421,0.005114363279694716,0.005609698347334283,0.006198813843710141,0.022192704760326226,0.014746413712419689,0.00244333213577691,0.00301539679464722,0.0033018231803707385,0.005516074198799625,0.0077878100524878605
945,0.0014006192858275687,0.0013016671649600433,0.001623470437320744,0.0015646263022961807,0.005536190077243097,0.00485907713156538,0.004828667312129467,0.005232609458730067,0.012000473481876897,0.012626997680748663,0.00267041095292752,0.002476754563879836,0.0026258117468172817,0.005742163908799343,0.008340047784656995,0.0006897084157394482,0.0006222358775132695,0.0006972595899570048,0.0023339581704141126,0.0014379838838089734,100,100,100,100,100,0.0014006192858275687,0.0013016671649600433,0.001623470437320744,0.0015646263022961807,0.005536190077243097,0.00485907713156538,0.004828667312129467,0.005232609458730067,0.012000473481876897,0.012626997680748663,0.0022432270828742044,0.0017496414900431655,0.0026069973578844424,0.006044213278493027,0.007570769353294482
1225,0.0012825043483507027,0.0011527952639802524,0.0009638989303521577,0.0017454790440387877,0.003909346112989889,0.003684529335067341,0.0036874374817368605,0.0038728456864513955,0.010453088680197578,0.009916459240901752,0.0022042940257334795,0.0021238595860918813,0.0021046875748666695,0.004818959500801494,0.006534330860588914,0.0005271002504738536,0.0005212231004756116,0.000566067134193252,0.0018732255836078373,0.0011815819682406646,100,100,100,100,100,0.0012825043483507027,0.0011527952639802524,0.0009638989303521577,0.0017454790440387877,0.003909346112989889,0.003684529335067341,0.0036874374817368605,0.0038728456864513955,0.010453088680197578,0.009916459240901752,0.002834728786749747,0.0020562919877169135,0.0021482259446693464,0.0029721995934166787,0.006261407010395119
1587,0.001240958835489147,0.0007528037982070723,0.0009406373378763582,0.0013423319478585924,0.0030969086140914814,0.004143271978267256,0.004048367636510536,0.003107478754720089,0.009388149625156078,0.006967159836358934,0.0020571278381193354,0.0018747143209717724,0.0017484496432013114,0.004179841717455671,0.00494688839123641,0.0005345556250913937,0.0005692473516495047,0.0004391954326299247,0.0015697318760927695,0.0007799518439143206,100,100,100,100,100,0.001240958835489147,0.0007528037982070723,0.0009406373378763582,0.0013423319478585924,0.0030969086140914814,0.004143271978267256,0.004048367636510536,0.003107478754720089,0.009388149625156078,0.006967159836358934,0.0014711122721426592,0.002632481263840955,0.0020194730766657496,0.003923263237977946,0.005345018103968827
2056,0.0008039880795828029,0.0007316142682159965,0.0007492404117939028,0.0013945800711627336,0.0027679572301200356,0.002648604992935802,0.003240092121494842,0.0025444014346662812,0.009462653061727472,0.005875138938193896,0.0015443512318934084,0.0015518298559518686,0.0015191566680857484,0.0038522530269582515,0.003925080014961547,0.0003683301248771913,0.0004525574727690559,0.00038442997537047036,0.001763804684724754,0.0006185389258880943,100,100,100,100,100,0.0008039880795828029,0.0007316142682159965,0.0007492404117939028,0.0013945800711627336,0.0027679572301200356,0.002648604992935802,0.003240092121494842,0.0025444014346662812,0.009462653061727472,0.005875138938193896,0.001417559041081206,0.001073723706436408,0.0010883326907026036,0.0024539013161651163,0.004444770990978293
2664,0.0005773375406232552,0.0006852532064001581,0.0006039081037963502,0.001071810172385737,0.0017591463009438493,0.00239735717147177,0.002395363384260045,0.002707733212277144,0.007572618767250461,0.004363684574444672,0.0013419182064916349,0.0013183443967091956,0.0013048039270109526,0.0032319110043686444,0.002902751284335398,0.0003718157871382651,0.00041359397834626974,0.0003860213863366109,0.0012723596253089824,0.0005644003878470967,100,100,100,100,100,0.0005773375406232552,0.0006852532064001581,0.0006039081037963502,0.001071810172385737,0.0017591463009438493,0.00239735717147177,0.002395363384260045,0.002707733212277144,0.007572618767250461,0.004363684574444672,0.0011535800104332094,0.0021275145628010805,0.0013855936540580513,0.00429586325393759,0.0020118204787864385
3451,0.0005495168868766935,0.0005339611026446978,0.00043312159215354133,0.0007649115918414471,0.001329916636530433,0.002226322047111859,0.001961082365569168,0.0017767347599454593,0.005990549856421348,0.0035456143049106617,0.0010920507029828137,0.0010331880709141623,0.000996018305585827,0.002865411639198541,0.002148776248436084,0.0003023248650562444,0.00030064163762843804,0.0002982422654717326,0.0011126447463514987,0.00041684922962902755,100,100,100,100,100,0.0005495168868766935,0.0005339611026446978,0.00043312159215354133,0.0007649115918414471,0.001329916636530433,0.002226322047111859,0.001961082365569168,0.0017767347599454593,0.005990549856421348,0.0035456143049106617,0.001011254084256702,0.001961082365569168,0.0007224846390539188,0.004494131145202709,0.0021090745144436915
4472,0.00026026868828559445,0.0002655460782882927,0.00042197707050665154,0.0007352848164162333,0.0009618402428977213,0.0020058781579562895,0.0018206826689973893,0.0022017926955591183,0.006170206747684717,0.0026070124088665506,0.0008650547571588386,0.0008326626885048978,0.0008575724171898481,0.002295606490326358,0.0015763782871055692,0.0002668468854454171,0.00028863242619609153,0.00030090402820789284,0.0009753356566085576,0.0003332596636496106,100,100,100,100,100,0.00026026868828559445,0.0002655460782882927,0.00042197707050665154,0.0007352848164162333,0.0009618402428977213,0.0020058781579562895,0.0018206826689973893,0.0022017926955591183,0.006170206747684717,0.0026070124088665506,0.0020058781579562895,0.0005004050085789073,0.0005654941164128097,0.003286641291285225,0.001322242621378835
5793,0.0002838020818418307,0.0002798329858479387,0.00025877657836018836,0.0005485687167161961,0.0007294758283933195,0.0013150956605091219,0.00148188198577235,0.0012519807116840032,0.0043069940918524785,0.002012680423421641,0.0007319963882857048,0.0006860884883339421,0.0006719162579411065,0.002045253351449606,0.001178242472402253,0.0002148205237357097,0.0002622579514938776,0.00021241821491988625,0.000815851505842973,0.00025321310125485207,100,100,100,100,100,0.0002838020818418307,0.0002798329858479387,0.00025877657836018836,0.0005485687167161961,0.0007294758283933195,0.0013150956605091219,0.00148188198577235,0.0012519807116840032,0.0043069940918524785,0.002012680423421641,0.0007159587602855316,0.0005213646167813099,0.0007758755713924339,0.0018787988209210005,0.0011601296008093218
7506,0.00017715017393943842,0.0001923996315888448,0.00010498132423470384,0.0002999691313187395,0.00039177687345850684,0.0011170556586000205,0.0010984442060429436,0.0010748654153619683,0.004403846548383994,0.0013397374676989218,0.0005862390595685735,0.0005385621500505139,0.000537187373502149,0.0018323292595046755,0.0007916365770297021,0.00018863870698229097,0.00019046923506476932,0.0001926785013402233,0.0008460501392723351,0.00017231567280974762,100,100,100,100,100,0.00017715017393943842,0.0001923996315888448,0.00010498132423470384,0.0002999691313187395,0.00039177687345850684,0.0011170556586000205,0.0010984442060429436,0.0010748654153619683,0.004403846548383994,0.0013397374676989218,0.00039379316452833185,0.0007964834906137967,0.0005067238730879328,0.0008912057899322923,0.0009807112449868455
9724,0.0001760134940867672,9.372671583266282e-05,8.4798089619963e-05,0.00035217273779298425,0.0003313627043746419,0.0011662835940584072,0.001026335913559464,0.0007893030508493741,0.00500950827086033,0.0010535340805255741,0.00044063844843487515,0.00040504366031735185,0.00040891175441244585,0.0016741035347153633,0.0005783520866611934,0.0001751790749265432,0.00016686088868516453,0.00014905953182298582,0.0008923900157385504,0.00015526859564651965,100,100,100,100,100,0.0001760134940867672,9.372671583266282e-05,8.4798089619963e-05,0.00035217273779298425,0.0003313627043746419,0.0011662835940584072,0.001026335913559464,0.0007893030508493741,0.00500950827086033,0.0010535340805255741,0.0004097841895684788,0.00048225404349344636,0.0005908589508924946,0.0009525512068383757,0.0005766446964776545
12599,4.534419430609357e-05,7.462827069020916e-05,0.0,0.000312809661876301,5.2414073883282064e-05,0.0006789389779936483,0.0008282905061772761,0.0007586286419654549,0.00342167194283223,0.000712713061115415,0.0003248268271066229,0.0003004801229866416,0.000294342638020215,0.0012872078123733197,0.00037613404390609564,0.00013552775636410276,0.000137488365522934,0.0001447685623342901,0.0006175715449638288,0.00011910567217407773,100,100,100,100,100,4.534419430609357e-05,7.462827069020916e-05,0.0,0.000312809661876301,5.2414073883282064e-05,0.0006789389779936483,0.0008282905061772761,0.0007586286419654549,0.00342167194283223,0.000712713061115415,0.00044998943524438006,0.00038611300686269487,0.0003700261461311227,0.0005203190322949913,0.00040615020133639296
16323,0.0,0.0,0.0,7.66423503818052e-05,3.6578917582385725e-05,0.00058187840305639,0.0006674968051482155,0.0006065907705505927,0.0023906844412449196,0.0005127005831442044,0.00022847153943931928,0.0002309868288574125,0.00022042795122761058,0.0010230261799748829,0.0002341026715153736,0.00014056832274930172,0.0001496566467504495,0.00013056452653920474,0.000461469766627698,0.00010339890466515997,100,100,100,100,100,0.0,0.0,0.0,7.66423503818052e-05,3.6578917582385725e-05,0.00058187840305639,0.0006674968051482155,0.0006065907705505927,0.0023906844412449196,0.0005127005831442044,0.0005499346131742815,0.0,0.00020783765823126354,0.001217605107168257,0.00030569225379165066
21147,0.0,0.0,0.0,7.288747844244603e-05,0.0,0.0007209607750779277,0.0004970740039758129,0.0005105520570451165,0.0027900844867812524,0.0003947425252707887,0.00017370350030423526,0.0001435113288450791,0.00012257726821307736,0.0009700959318476398,0.00011242225021051622,0.0001315581806677414,0.00010590618650267691,9.820306394120638e-05,0.0005584594568886043,8.283144128421842e-05,100,100,100,100,100,0.0,0.0,0.0,7.288747844244603e-05,0.0,0.0007209607750779277,0.0004970740039758129,0.0005105520570451165,0.0027900844867812524,0.0003947425252707887,0.0,0.00015943430334124315,2.8603753332089726e-05,0.0006637088803593261,0.0001270814901935778
27397,0.0,0.0,0.0,0.0,0.0,0.000476323431588873,0.00032920182759792194,0.00040628991991441266,0.0026790460281192613,0.00019410250861991076,9.142459506031841e-05,8.258535396633124e-05,8.720431665352278e-05,0.0006565698395807334,5.429331881228402e-05,9.936235404406223e-05,7.853484339787268e-05,8.955272233741803e-05,0.00045468055628206875,5.191740348590951e-05,100,100,100,100,100,0.0,0.0,0.0,0.0,0.0,0.000476323431588873,0.00032920182759792194,0.00040628991991441266,0.0026790460281192613,0.00019410250861991076,0.00021366016390564346,2.907902090595882e-05,0.0,0.0007965312457514501,0.0
35495,0.0,0.0,0.0,4.5708971819879984e-05,0.0,0.0002103332636165891,0.004701477349657021,0.0002795817384547575,0.002086374246089248,0.0002791613961920618,4.418895928504147e-05,0.0005097754423881563,3.421708775914749e-05,0.000644763656085093,1.6160467722923415e-05,6.0361652576253086e-05,0.0011695315741604025,5.32974715164758e-05,0.00040238867664951094,4.171237149999394e-05,100,100,100,100,100,0.0,0.0,0.0,4.5708971819879984e-05,0.0,0.0002103332636165891,0.004701477349657021,0.0002795817384547575,0.002086374246089248,0.0002791613961920618,0.0,0.003759894036670817,0.00014777253323008943,0.0003603241344294836,0.0
45986,0.0,0.0,0.0,0.0,0.0,0.0002622011838400648,0.0067568856539949596,0.00013869799905009625,0.0013890238310005631,0.000100576142692866,1.5064093853195642e-05,0.0017608005419278902,7.032253141655234e-06,0.00042752086681880995,2.4226859646936035e-06,3.752547529116181e-05,0.00143197387998014,2.0102039410158312e-05,0.00029866081562580037,1.2251916473435275e-05,100,100,100,100,100,0.0,0.0,0.0,0.0,0.0,0.0002622011838400648,0.0067568856539949596,0.00013869799905009625,0.0013890238310005631,0.000100576142692866,0.00016206639706842219,0.0,0.0,0.000744547811871249,0.0
59577,0.0,0.0,0.0,0.0,0.0,0.00011974217481489947,0.003568003010144741,9.886629685730564e-05,0.001359576046128727,7.33769929799899e-05,4.480119837294372e-06,0.0005684194814785277,3.062900618181546e-06,0.00034450579408464564,1.3111212108980058e-06,1.6335988322096107e-05,0.0008880814742421198,1.3323242197438372e-05,0.0002657768052322335,9.216586475366646e-06,100,100,100,100,100,0.0,0.0,0.0,0.0,0.0,0.00011974217481489947,0.003568003010144741,9.886629685730564e-05,0.001359576046128727,7.33769929799899e-05,1.4786237641658227e-06,0.0,0.0,0.00010203289898804563,0.0
77186,0.0,0.0,0.0,0.0,0.0,5.624113958694471e-05,0.002999847925459537,7.611130585783756e-05,0.00174659127378117,0.0,6.762039935815853e-07,0.00020369501848032116,7.611130585783755e-07,0.0003076010871710405,0.0,5.726800498388026e-06,0.0006577348531219789,7.6111305857837555e-06,0.0002824439725361358,0.0,100,100,100,100,100,0.0,0.0,0.0,0.0,0.0,5.624113958694471e-05,0.002999847925459537,7.611130585783756e-05,0.00174659127378117,0.0,0.0,0.0,0.0,0.0001813218644328568,0.0
100000,0.0,0.0,0.0,0.0,0.0,4.9940895338463145e-05,0.0027212133645231895,1.8278931498821264e-05,0.0008841834790948438,0.0,4.994089533846314e-07,2.7212133645231895e-05,1.8278931498821265e-07,0.00023167021025048522,0.0,4.9940895338463174e-06,0.0002721213364523189,1.8278931498821259e-06,0.00021307597171877824,0.0,100,100,100,100,100,0.0,0.0,0.0,0.0,0.0,4.9940895338463145e-05,0.0027212133645231895,1.8278931498821264e-05,0.0008841834790948438,0.0,0.0,0.0,0.0,0.0,0.0

